Sensor Fusion of Camera, GPS and IMU using Fuzzy Adaptive Multiple Motion Models

A tracking system that will be used for Augmented Reality (AR) applications has two main requirements: accuracy and frame rate. The first requirement is related to the performance of the pose estimation algorithm and how accurately the tracking system can find the position and orientation of the user in the environment. Accuracy problems of current tracking devices, considering that they are low-cost devices, cause static errors during this motion estimation process. The second requirement is related to dynamic errors (the end-to-end system delay; occurring because of the delay in estimating the motion of the user and displaying images based on this estimate. This paper investigates combining the vision-based estimates with measurements from other sensors, GPS and IMU, in order to improve the tracking accuracy in outdoor environments. The idea of using Fuzzy Adaptive Multiple Models (FAMM) was investigated using a novel fuzzy rule-based approach to decide on the model that results in improved accuracy and faster convergence for the fusion filter. Results show that the developed tracking system is more accurate than a conventional GPS-IMU fusion approach due to additional estimates from a camera and fuzzy motion models. The paper also presents an application in cultural heritage context.

==> images/plots/covariancePlots/statecovariancesSingle/data1StateCov_constant_GPS_Camera_IMU.txt <==
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16

==> images/plots/covariancePlots/statecovariancesSingle/data1StateCov_constant_GPS_IMU.txt <==
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/covariancePlots/statecovariancesSingle/data1StateCov_fuzzy_GPS_Camera_IMU.txt <==
2.13 0.00 0.00 0.92 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 2.13 0.00 0.00 0.92 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 2.13 0.00 0.00 0.92 0.00 0.00 0.00 0.00 0.00 0.00 
0.92 0.00 0.00 0.58 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.92 0.00 0.00 0.58 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.92 0.00 0.00 0.58 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.17 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.17 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.17 

==> images/plots/covariancePlots/statecovariancesSingle/data1StateCov_fuzzy_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/covariancePlots/statecovariancesSingle/data2StateCov_constant_GPS_Camera_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16

==> images/plots/covariancePlots/statecovariancesSingle/data2StateCov_constant_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 

==> images/plots/covariancePlots/statecovariancesSingle/data2StateCov_fuzzy_GPS_Camera_IMU.txt <==
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 

==> images/plots/covariancePlots/statecovariancesSingle/data2StateCov_fuzzy_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16

==> images/plots/covariancePlots/statecovariancesSingle/data4StateCov_constant_GPS_Camera_IMU.txt <==
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10

==> images/plots/covariancePlots/statecovariancesSingle/data4StateCov_constant_GPS_IMU.txt <==
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 

==> images/plots/covariancePlots/statecovariancesSingle/data4StateCov_fuzzy_GPS_Camera_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/covariancePlots/statecovariancesSingle/data4StateCov_fuzzy_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16

==> images/plots/covariancePlots/statecovariancesSingle/data6StateCov_constant_GPS_Camera_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 

==> images/plots/covariancePlots/statecovariancesSingle/data6StateCov_constant_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 

==> images/plots/covariancePlots/statecovariancesSingle/data6StateCov_fuzzy_GPS_Camera_IMU.txt <==
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10

==> images/plots/covariancePlots/statecovariancesSingle/data6StateCov_fuzzy_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/covariancePlots/statecovariancesSingle/data9StateCov_constant_GPS_Camera_IMU.txt <==
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/covariancePlots/statecovariancesSingle/data9StateCov_constant_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/covariancePlots/statecovariancesSingle/data9StateCov_fuzzy_GPS_Camera_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/covariancePlots/statecovariancesSingle/data9StateCov_fuzzy_GPS_IMU.txt <==
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 

==> images/plots/results/GPS-IMU-Camera_c_f_results/Data1_error_constantMotionModel_GPS_Camera_IMU.txt <==
2.353329
2.584190
2.163261
1.171418
0.494599
0.401976
0.524086
0.604124
0.641662
0.643786
0.632692
0.608011
0.592747
0.588111
0.517356
0.409764
0.357304
0.311139
0.272138
0.225350
0.200704
0.175770
0.145374
0.109040
0.107174
0.092064
0.103060
0.088013
0.051830
0.051803
0.045260
0.072929
0.080596
0.415273
0.287094
0.183649
0.252370
0.221871
0.214302
0.099238
0.326208
0.377162
0.599031
0.514425
0.154911
0.253399
0.143686
0.114895
0.116415
0.124888
0.111601
0.081632
0.091347
0.174095
0.109761
0.112970
0.104982
0.091644
0.115823
0.171924
0.118023
0.085323
0.105483
0.181699
0.130063
0.034371
0.119789
0.073969
0.213753
0.179516
0.210015
0.100804
0.177745
0.184123
0.115089
0.058150
0.111058
0.132866
0.109287
0.077415
0.237864
0.402136
0.289886
0.218487
0.113793
0.099733
0.088134
0.156226
0.143739
0.182618
0.181833
0.930221
5.851132
2.327268
2.116358
1.098991
2.998264
2.122516
2.371047
2.732973
2.108725
1.188845
0.959761
0.409618
0.281360
0.343440
0.350144
0.303626
0.177582
0.156746
0.168385
0.248033
0.206253
0.217993
0.372067
0.352313
0.438395
0.427692
0.825299
0.508749
0.392915
0.529953
0.938109
0.826122
0.586571
0.767029
0.442107
0.491858
0.298243
0.590687
1.021994
1.109659
0.568502
0.723454
1.237292
0.487145
0.536836
0.543398
0.566343
0.728447
0.534829
0.688691
1.105435
0.740857
0.537245
0.553192
0.443960
0.445099
1.382384
1.706318
0.891008
0.953902
1.064134
0.171849
1.136568
0.865475
0.321888
0.927385
0.440336
0.528936
0.655282
0.879851
0.412377
1.391983
1.153659
1.131407
1.150529
0.405925
0.675765
0.386423
1.069012
0.320502
0.275913
1.367077
0.849760
0.584378
1.204180
0.362556
0.523345
1.053459
0.955356
0.649448
0.593739
1.058062
0.826141
0.635649
0.485796
1.090063
0.538615
1.617979
0.869279
0.478149
0.445972
1.021604
0.750361
0.428760
0.730043
0.682041
0.677870
1.354993
1.796979
1.224214
0.615552
0.824089
0.387227
1.272192
0.847966
0.728778
0.513536
0.888936
0.739498
0.596827
0.988542
0.848052
0.536633
0.975784
0.776952
1.852984
0.830683
1.554380
2.303574
1.783183
1.195488
0.495942
0.890767
0.916677
0.913168
0.843805
1.310772
0.788949
0.629847
0.700321
0.680700
0.610239
1.009491
0.871486
0.807099
1.041271
1.365945
0.660386
0.833479
0.844917
0.586313
1.570890
1.655028
0.928201
0.561546
1.115193
0.352186
1.057989
1.125291
0.950487
0.754524
0.920251
1.432816
1.305643
0.571565
0.328600
1.713814
0.842984
0.493528
0.875835
0.812217
0.428595
0.608633
1.107200
0.550614
0.835977
0.625225
1.678727
0.550052
0.769135
0.512816
1.312814
0.645680
0.911625
0.908913
1.096645
0.680723
0.552413
0.396967
1.734521
1.035121
0.639776
1.009217
0.365192
0.310570
0.890911
1.163130
0.668093
1.113128
0.564008
1.309732
1.215623
0.586631
2.335270
0.885798
1.291129
0.702518
1.160707
0.631934
0.898177
1.134703
0.480816
0.614605
0.592301
1.853273
0.973541
0.811665
1.180992
0.655310
0.659315
1.299632
1.837173
0.833914
0.609655
0.538093
2.061444
1.115891
0.843811
0.907430
0.739210
0.874247
1.160922
1.615767
0.689855
0.564596
1.756432
0.642254
0.843962
0.714612
0.452536
0.911544
0.521854
0.832853
0.592075
0.783708
0.497964
0.770269
1.984694
1.495308
0.798523
1.004496
0.641606
1.179392
0.887883
0.880938
0.744809
0.301843
0.331513
0.779213
0.597780
0.862371
0.511980
0.393778
0.306087
0.635861
0.804511
0.357348
0.685296
1.062320
0.961346
0.720800
0.947616
1.079702
0.782139
0.354913
1.515148
1.132465
0.703796
0.616351
1.092676
0.805503
0.478856
0.785292
0.600555
0.468755
0.843508
0.967315
0.852107
0.746902
0.595112
0.521553
0.738175
0.835922
0.685680
0.902721
0.391401
0.637402
0.943610
0.924979
0.358318
0.686687
1.194478
0.688865
0.714501
0.838224
0.603393
1.018658
0.517177
0.202388
1.190276
0.691827
0.951874
1.442673
0.668114
0.397491
0.673682
1.023799
0.779357
0.598328
0.799756
0.589768
0.556730
0.814916
1.662536
0.888993
1.005935
0.380742
0.886017
0.520117
1.052912
0.425340
0.702902
0.571701
0.898410
1.414454
0.618028
0.894612
0.561729
1.155948
1.247023
0.583939
1.074728
0.493428
0.427650
0.865090
0.276441
0.247324
0.812856
1.464886
1.372994
1.535894
0.967705
1.271755
1.054454
0.854630
0.446215
1.182050
0.989285
0.893664
0.878795
0.618564
0.552450
0.594972
1.093810
0.625784
0.788884
0.288195
0.637748
0.698523
0.605873
1.389517
0.891656
0.353796
1.167316
0.541362
0.417270
0.875156
0.618605
0.822419
1.203108
1.065000
0.665112
1.229482
0.877038
1.022899
1.397391
0.760783
0.948537
0.905778
0.796306
0.683351
0.396489
1.543100
1.194460
0.583733
0.898538
0.674399
0.907996
1.210747
0.607124
1.366698
1.217716
0.846354
1.353034
0.440100
0.631880
0.898161
0.985397
0.414067
0.889676
0.952928
0.845240
1.418015
0.512566
1.488254
1.134298
0.955856
0.791461
1.649295
0.907777
0.764280
0.556211
1.007158
0.787189
0.928068
0.699813
1.225353
0.596446
1.150503
1.415867
1.081274
0.968174
0.497660
2.240822
2.011702
1.275576
0.863975
0.867794
0.857425
1.073324
0.724696
0.852300
0.607307
0.344572
1.228111
0.716689
1.010483
0.761647
0.731342
1.295098
0.885652
1.067832
0.463182
1.490742
0.893446
1.121151
0.826277
2.597080
1.839766
1.065857
1.296256
0.729807
1.199124
0.744353
0.362919
1.985622
0.691176
0.913064
0.777164
1.273613
0.590036
0.529336
0.662891
0.612195
0.567313
0.631532
0.843505
1.867174
0.915066
1.251366
1.020522
0.147272
1.011780
0.429472
0.507302
0.986024
0.449123
0.654294
1.305606
0.671821
0.631347
1.136392
1.594794
1.173168
0.729024
0.914355
0.614543
0.593106
1.283356
0.815055
0.352460
1.875058
1.151394
0.724861
1.008438
0.589316
0.584724
1.540882
1.027630
0.774031
0.576283
0.873817
2.582978
1.082874
1.668344
2.313254
1.358000
1.810221
1.315620
1.584122
1.067479
0.420130
2.714072
1.500686
0.773421
1.341136
0.906017
0.653728
0.643950
0.641987
0.570813
0.355156
2.474491
0.862529
2.278767
0.319277
0.644445
0.609246
1.262305
0.865093
0.905129
0.901243
0.584527
0.549411
0.782625
1.481124
0.687903
1.231743
0.845072
0.565438
0.624571
1.080432
1.454815
0.945693
0.765663
0.720517
1.563024
1.381596
0.815256
0.563741
0.656944
0.900676
1.451550
1.198785
0.707848
0.659539
0.835148
0.785151
0.412996
0.648097
0.583513
0.606209
0.908281
0.869876
1.370273
0.893214
1.360964
2.261669
1.371070
0.518593
0.646296
1.436332
0.368221
1.095167
0.435896
0.882504
0.581261
0.778915
1.717239
0.831955
0.663004
1.379167
0.768890
0.518651
1.324720
0.575757
0.781267
1.204316
0.920299
0.823436
0.808601
1.188550
0.831272
0.956169
0.599034
0.503915
0.541699
2.089965
1.197413
1.462518
0.730739
1.090499
0.988718
0.811972
1.233066
0.899369
0.899601
1.330863
0.599221
1.149736
0.647551
0.569846
0.488546
0.332607
0.825880
0.572684
0.749332
1.162903
0.629022
0.522703
1.154521
1.220049
0.941554
0.892959
0.549961
0.785954
0.931665
1.093920
0.832311
0.535909
1.494823
0.576076
0.874619
0.872410
1.053297
0.459997
1.679358
1.339321
0.628076
0.769680
0.753791
1.664599
1.841199
1.294439
0.842248
1.554974
0.533696
0.466348
0.811459
0.346601
0.423252
0.936444
0.974226
1.058062
0.552262
0.879129
0.843311
1.063066
0.380902
1.198935
0.518700
1.116207
0.577721
0.578101
0.944173
0.380615
1.000547
2.965469
2.186240
1.478154
1.279037
0.868270
0.746541
1.971609
1.327556
1.615017
1.534153
1.130938
1.278112
0.786764
1.483215
1.262940
1.245690
1.176335
0.748572
0.822525
0.836638
0.680276
0.752412
1.312951
0.308419
0.666720
1.260268
0.632059
0.774899
0.619790
0.362026
0.674171
1.507209
0.369500
0.541023
1.558264
1.335873
0.944246
0.552656
0.441341
0.325760
1.279855
0.513957
0.843590
0.306594
0.674500
0.439511
1.397538
1.051631
0.533048
1.232311
0.408784
1.073922
1.102442
1.259341
0.577910
0.616712
0.758785
1.175037
1.172840
1.292521
0.724956
0.409915
1.239658
0.915113
1.041812
0.649925
0.468791
0.684900
1.198341
0.975249
0.804211
1.270393
2.540566
2.405895
2.055656
1.350343
1.301190
1.067598
0.643463
0.764001
1.142738
1.080373
0.988366
0.699782
0.753763
0.541046
0.917543
1.077401
1.155263
0.811984
1.631418
1.214753
1.005997
1.335072
0.677300
0.611897
0.771964
0.500771
1.187312
1.177089
1.374226
0.770617
0.663965
0.308879
1.502848
1.233485
0.898623
0.842922
1.567544
0.673320
0.717298
0.954591
0.625016
1.904159
0.987698
0.955650
1.187908
2.036712
0.922990
0.594101
0.662556
0.693875
1.525918
0.963745
1.048046
0.994139
1.050743
1.276601
0.821464
1.620171
1.484457
1.734171
1.066319
0.545388
1.195216
1.407799
0.895831
0.977621
1.168256
0.635211
1.030143
0.830283
2.141618
2.023553
2.159292
1.587760
0.965703
0.702530
0.611811
0.923252
1.718017
0.815442
0.861871
0.514932
0.615448
0.911940
0.638746
0.857204
1.503167
0.530038
1.211958
0.800474
0.990670
0.739467
0.452893
1.013600
0.748057
1.065158
0.563701
1.799085
1.786748
1.270103
0.957501
0.708225
0.337626
0.374123
1.223776
1.630657
0.954032
0.839910
0.376820
0.782433
1.185046
0.604481
1.374471
1.399996
0.631588
0.606035
1.207050
1.092388
0.569088
1.211263
0.540660
0.846111
0.539029
1.567369
1.116476
1.178203
0.847429
0.562570
1.034695
1.542846
1.140859
0.939013
1.165544
0.565902
1.591723
1.069271
0.987646
0.708154
0.995946
0.750156
1.446149
0.940424
0.776413
0.780670
1.553044
1.133256
0.697544
1.360406
0.521820
0.673808
1.509267
0.846701
0.853276
1.086540
0.974770
1.019315
1.286730
0.572719
1.065385
0.770482
0.765120
1.108063
1.355440
0.575605
1.155207
1.174585
1.276264
1.625913
0.663827
1.042674
0.814075
0.530214
0.770923
1.132574
0.894256
1.320704
0.675245
0.807656
1.128703
2.194845
1.580069
1.413972
0.758846
1.677033
1.146599
1.449725
0.745663
1.993387
2.081528
0.471497
2.185107
0.780220
0.951951
1.165477
0.976308
1.284907
1.796279
0.909356
0.794085
0.897881
0.435871
0.942995
0.539361
1.277824
0.430850
0.855629
1.182543
1.244345
1.336159
0.820991
0.841955
0.695429
1.086457
0.613076
1.052890
0.820519
0.894799
0.830863
0.548105
0.730530
0.423167
0.893554
1.868195
1.561502
2.267350
0.874268
1.113448
0.978456
1.094461
0.628068
0.534919
0.499638
1.903159
0.986474
1.398879
0.624025
0.887212
0.489622
1.555336
1.277329
0.811019
0.416788
0.823990
0.558629
0.787757
0.536627
0.874457
0.725902
0.510964
1.614129
0.616873
0.961363
1.099959
0.854262
1.272952
0.984109
0.686940
0.742432
0.864308
0.428158
0.929884
1.075841
0.899267
0.735362
1.184229
0.381172
0.560275
0.832386
0.925970
0.818078
0.721355
1.139683
1.278930
0.929823
1.656337
1.203841
0.878819
1.078161
1.398731
0.994207
0.409357
0.599782
0.933498
1.264751
0.485803
0.789472
0.567699
0.603572
0.978991
1.742989
1.022027
0.765035
1.487318
1.737075
1.299546
1.297225
1.016665
0.563662
1.455256
1.496492
0.797053
1.214622
0.855885
0.654022
0.752401
0.840670
0.870394
0.760293
0.769884
1.010257
1.250099
1.018249
0.771223
0.470292
0.918152
0.637036
1.021439
0.944827
1.114946
0.684996
0.536889
1.045206
0.840038
0.636198
0.481738
1.117200
0.194676
0.818223
1.602596
1.128266
0.883772
0.655707
1.620347
1.450830
1.343532
1.131780
1.458814
0.893574
0.829293
0.889159
1.126605
0.738973
1.339984
2.267286
2.002147
1.242370
0.615150
0.771165
1.265934
1.075935
0.843706
0.617151
1.154806
1.922748
0.713878
0.600458
0.415877
1.082515
1.733664
0.821515
1.149266
0.985186
0.110550
0.331802
2.165293
1.398568
0.502608
0.697411
1.461774
1.618522
0.715537
0.958767
1.201139
1.385555
1.522572
0.863524
1.205051
1.019739
1.508370
0.679460
1.061621
1.211352
1.048568
1.503775
1.670378
0.591716
0.580180
1.081373
0.953599
0.905369
0.947518
1.045274
0.818376
1.581177
0.812325
0.798823
0.578741
0.766542
1.659741
1.464007
0.900736
1.515029
2.245189
1.199146
1.022217
0.781844
1.310616
0.626073
1.153969
1.336370
0.700118
1.791414
0.557555
1.570873
0.795934
1.309450
0.961636
0.959924
1.286858
1.013551
0.469308
1.284578
1.034711
0.873786
0.979871
1.535451
0.818066
0.728002
0.661163
0.672008
0.672524
1.209409
0.996455
0.841704
1.296184
0.721453
0.910507
1.401142
1.627090
0.615555
0.505145
0.942918
0.533748
1.962151
1.607835
1.181794
0.681414
1.435255
0.968628
0.979775
1.204223
0.620316
1.792773
1.140770
1.750416
1.268850
0.468808
1.227460
1.690265
1.769553
0.589216
1.387935
1.626079
0.397864
1.099918
1.013431
1.293511
1.479224
0.812858
0.792810
1.403178
1.640505
0.608080
1.467924
2.416248
2.167658
2.109123
3.454331
2.907998
1.900934
1.068162
1.372390
0.682785
2.365584
1.018412
1.177377
0.716567
0.759807
0.974278
2.181649
1.195607
0.935105
0.887250
0.993043
1.008647
0.890100
0.833282
0.640167
1.055951
1.195777
1.105583
0.776935
1.485203
1.619639
1.635736
1.260073
0.794638
1.564775
1.287210
1.248053
1.161249
0.624097
1.621143
1.539339
0.778741
1.497287
0.848200
1.195220
0.748668
0.714817
0.683592
1.330698
1.174586
1.066872
0.789611
0.876974
0.836876
0.510545
0.809682
1.405466
1.351256
1.760885
1.032835
0.892478
1.312787
0.384282
1.408816
0.679603
1.139694
1.344023
0.695876
1.301065
0.804577
0.842325
0.918990
1.570017
1.497810
1.130432
1.716759
0.812320
2.183582
1.406156
1.988679
1.115181
1.208461
2.305970
1.151304
0.920292
0.634008
1.535367
2.897364
1.236816
1.123629
1.150974
1.179467
2.432963
2.529085
1.323552
1.493886
1.718658
0.857036
1.100001
1.027289
1.643154
1.136888
1.771575
2.231959
1.334849
0.440125
0.992395
2.441974
2.629296
1.964234
0.917329
1.285288
2.094012
1.235858
0.967157
1.700838
1.538535
1.335371
1.117002
2.658692
2.047115
1.505373
1.668606
0.918500
2.602464
2.520104
0.690210
0.944105
0.821322
1.549422
0.924420
1.926532
2.536831
0.930713
2.566256
0.834436
0.597949
1.354152
1.074671
1.584954
1.252999
1.114519
0.958747
2.963942
0.954820
1.055726
1.445466
2.126263
0.812382
3.100526
1.699186
0.994252
1.635454
2.440507
2.125842
0.906694
1.504063
2.082588
1.614217
1.856317
1.123385
1.113603
1.288794
1.487430
1.789668
1.645834
2.229079
3.276180
1.656424
1.079756
1.033816
1.196168
0.705187
1.437113
3.597249
1.586918
2.158534
2.275573
0.733246
1.467459
1.348770
0.866694
1.346227
0.497402
1.919633
1.147162
1.180644
1.064809
1.268117
2.125655
2.577990
1.299638
1.135058
1.605612
2.635446
1.990204
1.212026
0.872703
3.544826
2.306987
1.962110
0.833977
0.497165
2.256494
2.323337
1.855941
0.727922
1.878632
1.348608
0.698731
1.746834
1.028440
1.738171
2.088392
0.621243
0.471525
1.354285
0.752189
0.817564
2.810613
1.388875
1.286443
1.333918
1.001474
2.145239
1.234521
0.932249
0.533678
0.711972
1.963764
0.379568
1.187486
2.436640
1.123659
1.601868
1.293740
1.205807
1.090551
1.671340
0.834068
1.240183
2.023562
0.914703
3.243286
1.238471
1.109129
1.468614
0.959508
0.605686
2.710035
1.540372
1.260515
1.262986
1.071760
2.328804
1.122741
0.792722
1.049556
0.792697
1.491028
1.219806
0.743036
1.668863
1.490576
1.178765
0.897871
1.109012
1.408035
0.681054
0.795653
1.224195
0.882990
0.897965
1.839912
1.126920
0.811227
0.922078
1.919047
0.612268
1.103361
0.793502
0.695763
0.646052
1.338283
1.142961
1.282849
0.813929
1.623243
2.645637
0.890636
0.806662
2.983658
0.806546
0.353165
1.392716
1.462555
0.637078
1.860891
1.956306
0.834253
0.864916
0.508726
0.804797
0.877729
1.232880
3.682008
3.098466
1.380116
1.104286
2.001865
2.348826
1.596746
1.419543
1.562734
0.800153
2.034793
0.679116
0.486631
1.014116
1.118481
0.823009
0.777523
0.991599
1.978017
1.414349
1.690178
2.240432
3.157150
2.888975
1.939076
1.988175
0.663949
2.397390
2.747462
2.917981
4.924928
3.420537
2.283174
0.524385
3.581533
0.591170
1.550146
2.837435
0.494035
1.661270
1.420082
1.271127
0.850280
1.035842
1.416327
4.233360
2.125978
2.575931
3.728307
2.092386
1.178015
0.917979
2.317297
1.539942
1.015297
3.486351
0.683519
1.670518
3.954620
0.828737
1.071791
2.579164
1.433963
0.589521
3.593309
1.559967
1.453748
2.716769
1.161588
1.176852
0.959166
1.008428
2.908242
1.890063
2.156166
2.001912
1.612196
1.347320
1.228832
1.642183
0.705682
1.363773
1.757904
4.104546
1.679065
1.181232
1.477754
2.338875
0.930835
0.639667
0.782386
1.295430
2.348969
0.933681
1.409413
1.818028
0.575080
1.838781
1.521708
2.583174
3.604472
2.297609
2.470577
2.060953
1.342329
0.950702
0.759502
1.457649
0.540372
1.681008
2.897599
0.812156
0.781841
1.042921
0.788982
0.471587
1.386602
1.290818
1.107019
1.996289
1.459449
1.661223
1.586021
1.398029
0.565358
1.029544
0.471200
1.594512
0.816681
1.032278
2.275295
2.126807
0.978927
2.512044
0.830058
0.999591
1.037268
1.185502
0.483611
1.920558
1.456262
2.119512
1.997622
1.239339
1.421097
2.015022
1.527268
0.805036
0.808743
1.014996
1.545802
2.182945
0.790014
0.462378
0.934639
1.829159
0.907946
1.621157
0.809033
0.314373
0.986243
1.136718
1.264256
0.873301
1.539643
0.397576
1.901072
2.307264
1.668865
1.034382
1.237238
1.222053
1.225764
0.536942
0.698158
1.723048
0.950472
0.996783
1.300825
1.833111
1.109263
0.602309
0.451760
0.741289
0.675747
0.386565
1.318388
0.706555
0.748689
3.039001
1.136292
0.936414
0.748570
1.264975
2.172573
1.473324
1.230983
0.906957
1.141142
0.937052
0.861142
0.676583
1.267653
0.876481
1.295117
0.604614
0.228961
0.829689
0.465346
0.567210
0.441530
1.973826
1.166414
0.837604
1.758608
1.086077
0.798150
2.002134
1.617166
0.994302
0.660059
0.709214
0.339325
1.502966
1.436090
1.292531
0.956887
0.556390
0.535386
1.148680
3.968566
1.979450
2.691414
2.501942
1.779351
1.596006
0.770533
4.068255
0.671956
3.203035
1.776403
1.239077
0.225250
0.611607
0.982983
0.595353
2.470460
1.525857
1.042768
0.637553
1.420175
0.669767
1.953056
2.166647
0.888637
1.300309
1.374506
0.745005
0.740740
0.719526
0.589233
0.829090
0.476433
0.726411
0.723034
1.164675
1.187980
1.198903
0.596284
0.637910
1.797050
1.071770
1.710629
0.746175
0.964188
1.381417
0.783475
2.090917
0.887417
1.931571
1.207371
0.850524
0.453796
1.042433
1.106788
0.588308
0.623976
0.882939
0.704098
1.576688
1.099480
0.547777
1.294486
0.896646
0.543978
1.570821
1.196843
2.104695
1.436490
0.843241
0.443139
1.511967
1.101365
0.528862
0.481202
0.702542
0.874045
0.799362
0.605721
1.627835
1.373062
1.563938
0.491388
0.590249
1.499085
0.887037
1.592245
1.454380
0.777904
2.360039
1.789887
1.815697
0.838052
0.674764
0.917125
0.727946
1.259931
1.115803
1.189775
1.333249
0.972050
17.049598
12.119352
7.881206
4.601779
1.918771
0.663090
2.334535
3.231490
3.663770
5.076429
4.525413
3.980172
4.069820
3.648921
3.173586
3.142593
3.027504
2.120469
2.005108
1.531698
1.274170
1.479705
2.126538
1.127087
1.196100
1.676362
2.118603
0.790091
0.914464
0.980338
1.030037
1.466600
1.587796
1.265832
0.967530
1.208669
1.616033
1.695624
1.527593
1.541435
1.593580
1.227559
2.870180
1.852415
1.083580
1.972880
2.017955
1.886140
1.358577
1.244620
1.316898
1.090077
1.474526
1.018802
2.067450
0.633629
0.507101
1.343857
0.726547
1.098039
1.588730
1.694652
1.179343
0.733116
0.905186
0.947343
0.808316
0.730087
0.556567
0.880792
2.115381
0.578497
0.568181
1.119227
0.843889
0.861087
1.488608
0.956078
0.745358
0.815022
0.872250
1.039969
0.883558
1.200054
2.315886
2.180113
2.358420
1.100309
1.791353
0.923743
2.123171
1.168016
1.862435
0.695479
1.239509
0.845331
0.947157
0.792320
1.188416
0.827122
0.945068
2.291606
0.618784
0.549926
1.726603
0.654588
1.585225
0.500987
1.137266
1.129593
0.460093
1.391417
2.549633
0.567691
1.325817
0.557288
1.136031
0.897131
1.849745
1.854587
1.297347
1.175144
1.380030
0.899860
1.390888
0.685784
0.736270
1.184575
0.990903
2.646726
1.704632
2.071563
0.879328
1.916211
0.602470
1.022935
1.278149
1.141238
1.811286
0.936206
0.809246
1.180509
0.641236
1.080434
0.680677
1.318210
0.852051
0.403531
1.344345
1.940115
1.233964
0.564752
0.522266
0.479791
2.111365
1.264876
2.468573
1.227812
0.782546
1.499432
1.033580
0.834293
1.991590
0.990550
0.898602
0.885309
0.749412
1.117769
2.506805
1.836834
1.236462
1.153406
1.986855
0.727107
0.569319
0.417780
1.969913
1.526106
2.191444
1.673930
0.978620
1.123507
0.737753
0.854076
1.019912
0.567230
0.711122
0.459785
1.412736
0.860986
1.064768
1.233094
1.524853
1.080721
2.023392
0.983587
0.549477
0.659426
0.617705
1.991251
0.484188
0.947679
0.681010
1.566335
0.541362
1.014214
0.827206
1.366753
0.347075
0.996402
2.052242
1.294767
0.749667
0.517051
0.864356
0.597338
1.534979
0.692762
0.422877
1.283579
1.384007
0.773968
0.849483
0.801310
0.635932
1.364338
2.098447
1.452586
1.231489
0.971778
0.780639
1.623578
2.083591
0.729000
0.988548
1.180433
0.788914
1.119611
0.616905
1.309814
0.933268
1.084415
1.063391
0.979390
0.804507
0.588381
0.428451
0.597249
0.590570
3.492264
0.882639
1.379114
1.212453
0.880502
0.634074
1.269879
1.053651
1.047714
1.078693
0.752851
1.104944
1.044835
1.001492
0.997763
0.758645
1.573292
1.481914
0.728506
0.932386
0.838616
1.318185
0.753852
1.787988
0.727225
2.872882
1.311859
1.440887
1.028480
1.086151
1.772462
0.909468
1.885401
0.864084
0.359556
0.885225
0.981952
1.166250
1.917027
0.789490
0.619490
0.574036
0.449584
1.075611
0.792963
0.928283
0.867382
8.438628
3.769013
2.890569
1.322742
1.139029
1.223261
1.430863
2.263185
1.586164
1.015724
1.820031
1.410484
1.108978
1.325845
0.621338
1.153126
1.612199
1.298023
1.690746
1.095057
1.124233
1.100574
0.879786
1.286303
0.818921
1.176050
1.150633
1.703448
1.995795
1.410597
1.035105
2.131714
2.383183
1.664361
1.412844
1.058282
1.355381
1.049872
1.001273
0.978962
1.335778
1.397256
1.126343
0.759165
0.732380
1.311525
1.578011
1.317997
0.492469
0.740311
0.474184
1.208068
2.077230
0.640181
1.787351
0.829842
0.750569
0.920934
1.080216
0.582549
1.078636
0.873444
0.921024
1.573457
1.211272
1.235491
1.612030
1.309132
0.860750
0.895894
1.172593
0.328677
1.160918
0.953070
1.014927
0.735582
1.371378
0.498969
0.487324
2.425174
0.995291
0.660684
1.362229
1.190244
0.841854
1.527327
0.747513
1.131457
1.764126
2.401620
0.920177
1.418035
0.709666
0.447581
1.723431
1.295861
1.145091
0.634945
1.206426
0.695880
1.113958
1.238130
2.318142
1.845135
1.297717
1.202824
1.108477
1.438737
1.103403
1.613712
1.082708
1.213004
1.620959
1.319924
1.521064
1.169732
0.665922
0.720707
1.772811
0.525413
1.193655
0.917372
1.139648
1.335797
1.453376
1.308047
0.613192
2.414468
0.990629
1.021741
1.411448
1.218801
1.175978
2.325017
0.891097
0.650212
1.247313
1.931099
1.723284
0.728362
1.433747
0.557423
1.102925
1.530670
0.750706
0.812525
1.322638
1.863353
1.399998
1.328415
1.573171
2.098124
1.991500
1.286114
1.615634
0.722060
2.026029
2.787976
3.052081
2.480246
2.756660
1.560031
0.980963
1.293010
1.185259
1.434129
1.127430
1.217712
1.513894
1.607670
1.346578
0.959203
0.943826
1.237428
1.401831
0.847247
2.125948
1.582301
1.698422
1.554936
1.503824
1.948347
1.274891
1.255686
1.150078
0.768252
0.920411
1.158988
0.802499
1.589723
1.146024
2.238633
0.542367
1.021431
2.310821
1.058223
0.927620
1.138865
0.619320
0.883433
1.287015
1.577991
1.243539
0.925588
1.664327
0.806131
1.212995
1.131135
1.031520
0.786550
0.767139
1.403078
2.011895
1.532760
1.231944
1.154523
1.759672
1.516239
1.187928
0.490304
0.516974
0.869034
1.109496
1.490807
0.697541
1.020892
0.743976
1.721922
1.123410
1.209902
0.766766
0.568901
0.972493
0.908146
1.379436
0.423910
0.374173
0.526673
1.601976
0.711650
0.546624
1.183463
0.966655
1.297092
1.473043
1.077997
1.073902
2.132279
1.575294
1.485494
1.342990
1.455197
0.979719
0.921995
1.412129
2.119122
1.915275
1.314057
1.685556
2.176231
1.929647
0.751215
1.394611
1.441556
1.365273
3.910317
1.168248
1.136566
1.206081
1.509335
0.729306
1.366922
0.859656
0.840052
0.893214
2.143609
2.317755
1.347751
1.530519
0.705761
0.633211
0.626957
5.204328
3.258936
2.831468
1.328537
1.038790
1.368140
1.300224
1.130127
1.780098
1.262332
1.673836
1.649328
2.986601
1.311817
0.932292
1.316682
1.406765
2.441310
1.165607
1.559830
0.670838
0.718949
2.050564
1.410000
0.920611
0.999356
2.580058
1.026982
2.066787
0.856000
0.821369
1.011692
1.504566
1.305483
1.219155
1.177457
1.406700
1.098749
1.126409
0.377446
1.218693
1.279266
0.781044
0.284858
0.346906
0.342679
1.106745
2.033847
0.465630
0.604223
2.794611
1.851228
1.186172
0.860763
0.687596
1.050011
2.289825
2.277255
2.047594
1.761574
1.147571
1.378814
2.263937
3.086504
0.919717
0.601795
1.280592
1.309334
1.017095
1.226802
1.404023
0.896488
1.511277
1.277346
1.187001
0.758088
1.767025
1.513098
1.432733
0.785117
0.973734
0.873886
2.330831
2.106036
1.113791
0.736737
1.618825
1.372629
1.473268
1.233814
1.585112
1.200633
0.931571
0.826418
0.744009
0.817341
0.333884
1.699807
0.718231
1.299453
1.531898
0.847715
0.805832
0.637401
1.805828
2.048549
1.080678
0.960332
1.273152
1.558314
0.985565
0.659674
2.678162
1.718871
0.478993
1.541046
0.518393
1.477890
0.423262
0.876190
1.178128
1.779274
1.168440
1.165162
1.038233
3.248771
5.846908
0.895494
1.869050
0.728470
1.171840
0.627922
1.395530
2.251958
0.980120
1.216226
0.850831
1.599796
1.283004
1.331360
1.189792
0.778868
1.649243
1.260246
0.799031
2.104237
1.278931
0.441207
0.548679
0.742827
1.342048
1.456776
1.069867
0.861855
1.123745
1.593677
2.278467
1.516313
0.531766
0.514091
1.471118
1.238578
0.945572
1.145020
0.854459
1.525733
1.325200
0.912622
1.366485
1.122653
1.110261
0.671712
0.713431
1.525055
1.297049
0.922755
1.637548
1.450641
1.010646
0.728240
0.816029
1.244605
1.025664
0.624422
0.981395
1.150737
1.670408
1.858362
1.197976
1.502917
0.868795
1.085462
1.076146
1.782075
1.586550
1.258645
1.025141
1.375980
0.545507
0.623436
0.857872
1.505451
0.510977
1.697163
1.320876
1.932768
1.337590
0.790121
2.679899
1.508169
1.248881
0.701180
1.726230
1.662822
11.406140
7.687793
5.017640
3.956889
1.940174
0.935503
1.878514
2.285253
2.839639
2.784306
2.765908
2.646921
2.793893
2.370154
2.288900
1.316979
1.906050
1.302253
1.802610
2.193274
1.290396
1.330855
0.757479
1.769216
1.543773
0.778183
0.656348
0.897236
1.096750
1.246897
1.536236
2.370430
2.525315
1.802845
2.570451
1.598867
1.693757
0.908143
1.182673
0.879104
1.242981
1.540691
0.711250
0.726278
1.270301
0.934904
1.128380
1.096933
1.224691
1.451270
1.012761
0.985303
0.980145
1.004573
1.989338
2.464456
1.152813
0.965169
1.072285
1.675571
1.805822
1.466659
1.350717
0.929169
1.043424
0.989167
4.621147
3.717209
2.632426
2.482041
1.537233
1.055419
0.550760
1.353384
0.942395
1.421312
1.659274
1.191287
1.529118
1.056070
1.016248
1.094822
1.045776
2.338607
1.545897
1.359291
0.884707
1.989584
1.084395
0.959085
1.303698
1.145984
1.711895
1.457023
1.742168
0.934274
1.025123
1.243033
0.886708
1.195665
1.594813
1.751275
0.792899
1.861338
1.288623
0.469991
0.718519
0.757919
2.451415
0.762767
1.933926
1.959988
0.504682
1.058499
1.147632
1.401113
1.166316
1.064702
1.435101
0.572289
1.248873
1.135836
0.810260
0.922074
0.700167
0.325725
1.147219
1.084266
1.265751
1.175327
0.679420
0.873193
0.334633
0.828879
1.321619
0.942764
0.752953
0.834546
1.574275
0.976972
0.743834
1.130862
1.630873
1.305250
1.024500
1.825658
2.196784
0.835744
2.343860
1.756256
1.629064
1.313675
1.237494
1.079277
0.241788
0.869905
1.321033
1.000115
2.130257
2.093882
1.174921
1.406310
1.789420
0.767257
2.035094
1.002757
2.406509
1.299183
0.342829
1.111839
0.531005
1.461699
1.073828
2.086206
5.119194
3.535332
2.771587
1.647975
1.200772
1.733006
0.879920
1.116257
0.820023
1.196218
2.125543
2.185771
2.062130
3.774604
2.203706
1.209111
0.751778
1.356397
1.880995
1.701202
2.414395
1.751928
1.801471
1.927292
1.447019
1.481016
1.208890
1.234889
2.199414
0.851564
0.666132
3.648708
3.345230
1.538098
0.783769
2.390949
0.734538
1.527034
1.669590
1.039376
3.041771
2.529837
1.517493
1.171276
1.362036
1.438925
1.349309
1.418815
1.279899
0.675157
1.141124
1.011275
1.611403
1.441066
0.590272
1.224673
0.957826
1.435700
0.871598
1.119626
0.928214
0.431222
0.577580
3.214267
2.488720
2.400287
2.109362
1.583395
1.417567
0.671127
1.268166
1.070212
1.855341
1.173313
1.097061
1.423492
1.075951
0.643986
1.008790
2.562139
1.337341
0.670207
1.168979
0.364771
1.099161
2.402713
1.184475
0.839803
1.597944
0.729773
0.630544
0.409607
1.782506
1.189347
0.925278
1.223901
1.256834
0.993689
0.576812
1.577393
1.228548
1.421991
1.401853
1.260627
1.152300
1.182209
1.772351
1.352594
1.116748
1.159789
1.772688
1.044997
0.794709
1.710120
1.688471
0.735804
0.487487
0.623837
1.176930
0.642661
1.793221
0.569475
0.765805
1.040255
1.443563
1.784004
1.121232
1.060566
0.570474
0.952693
1.585083
0.638884
0.631632
0.998108
0.665751
0.875899
1.507527
0.935608
1.123856
1.431965
1.182302
0.742290
0.470100
0.650188
1.085761
1.570280
0.904670
0.821246
0.562491
0.613388
0.557031
1.327494
0.639630
0.720908
1.647886
1.400601
0.952146
0.599174
2.985412
2.967513
1.360889
1.055161
1.469959
0.932798
0.684302
2.260586
1.432575
1.022793
1.139516
1.102538
0.812247
2.668010
1.451631
1.474380
1.268032
1.102357
0.915308
1.651019
0.985485
0.907442
1.519894
0.704386
1.095197
1.620218
0.777328
0.623767
1.667587
1.339416
1.106449
4.889103
3.051765
1.327034
1.582183
1.267134
0.783956
1.591304
1.216927
1.229467
1.139207
0.664117
0.586164
1.273750
1.000395
1.348027
1.131241
1.305331
0.526002
0.644780
1.702778
1.181047
1.275810
1.080586
1.268901
1.903276
1.416744
1.066040
2.004856
1.271048
1.349465
2.016962
0.933112
0.702890
1.123842
2.720051
1.855510
1.550843
4.081602
2.851908
2.369707
2.199634
0.617772
0.510708
0.959213
0.820587
1.681968
1.501762
0.886915
1.318845
0.754001
0.655071
1.259346
0.932168
0.648668
0.884379
3.414352
1.280538
2.155325
1.140537
1.331473
0.749682
0.734876
1.073098
8.832402
6.107432
3.892620
3.507873
1.821204
1.761530
1.888331
1.722223
1.400556
1.897147
1.790288
2.182890
2.781969
2.159074
2.049618
1.797611
1.797698
1.735896
2.281118
3.277949
1.761180
1.617443
1.481985
1.009601
0.378811
0.386824
0.790356
15.526820
10.731130
6.899262
4.184427
1.865071
0.972620
1.643950
2.331914
2.970646
3.793739
3.826495
4.013683
3.763950
4.694397
4.147006
3.458699
3.008922
2.503606
4.442330
3.025562
2.133465
1.511205
1.522257
1.389215
5.161250
4.184139
1.994040
1.043808
0.896009
1.314688
0.742811
1.720515
1.800596
2.228491
2.236559
2.001505
1.660433
1.922357
1.901288
1.812701
1.069997
0.331854
0.881298
0.925187
1.114728
1.403882
2.673785
1.959406
2.517445
1.926333
1.430273
1.662929
1.317055
0.505703
1.592790
1.104872
0.981282
5.997777
4.139730
2.466867
1.620084
1.033003
1.345240
3.993767
2.137910
2.154124
2.518999
1.517896
1.627358
2.015468
1.610016
1.377540
1.441675
1.325789
2.408847
1.428640
0.887272
1.903428
0.859727
1.621273
0.737206
0.885813
1.351675
1.169500
1.750578
1.935502
1.651861
1.794039
1.160703
1.776118
1.483060
0.779589
0.519072
1.424234
1.428842
2.261665
1.434910
0.984255
0.734640
1.914708
1.755527
2.020771
0.843184
1.206860
1.371645
2.213516
1.976229
1.345768
1.815893
1.915273
1.139435
1.217822
0.967214
1.856017
2.008807
1.348337
1.632218
2.217880
1.469747
1.545118
1.227419
1.902045
2.210335
1.505456
0.627638
0.978862
1.475189
0.821971
2.266609
2.988819
0.942992
2.696066
1.456478
0.983993
0.569425
1.607881
2.254212
1.989865
1.693172
1.434393
0.736477
1.647371
1.298175
4.391899
2.041684
2.104779
2.594547
2.044354
1.876065
1.317594
0.596583
1.367875
0.998244
0.708556
0.497361
1.331489
4.270996
3.018526
2.122456
0.731704
0.766394
0.704161
1.218093
1.318118
1.426342
3.810697
1.906389
2.152906
2.414385
1.319525
1.370172
1.430720
1.087778
3.139120
2.237333
2.330370
1.710730
1.557449
1.392448
1.099510
0.719057
0.434455
1.477526
1.266435
0.615854
0.304343
0.387976
0.671884
0.787997
1.265297
1.238547
1.095362
1.060382


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data1_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
2.353329
1.967546
1.668409
1.453055
1.286458
1.151782
1.040545
0.949979
0.866437
0.799445
0.739115
0.686008
0.638845
0.623832
0.587593
0.598176
0.563453
0.532631
0.483125
0.458136
0.439017
0.417511
0.389802
0.371751
0.353430
0.319305
0.303428
0.300677
0.280814
0.264130
0.251693
0.253623
0.226295
0.513516
0.322852
0.339898
0.331558
0.329910
0.345962
0.267758
0.367287
0.346592
0.732947
0.335649
0.287801
0.306078
0.238901
0.228972
0.306428
0.310137
0.296856
0.243030
0.236202
0.309980
0.308110
0.323307
0.266070
0.274077
0.269639
0.258853
0.318570
0.316111
0.308720
0.333182
0.418095
0.389492
0.393142
0.362443
0.375772
0.451009
0.425422
0.397486
0.477492
0.402556
0.482633
0.461915
0.454574
0.443463
0.523077
0.499406
0.520074
0.734942
0.534269
0.508756
0.522569
0.504831
0.579670
0.593987
0.588060
0.563773
0.537494
1.137931
6.481897
1.978443
1.344533
0.872806
2.911367
2.150014
2.449327
2.822547
2.253881
1.549690
1.505391
1.330961
1.346726
1.455411
1.532709
1.389676
1.546561
1.475787
1.549913
1.638316
1.558185
1.484318
1.487230
1.314518
1.179206
1.139075
1.290167
1.062453
1.095539
0.967113
1.227257
0.985018
0.821498
0.906306
0.668120
0.741249
0.608925
0.736953
1.106824
1.180891
0.684539
0.807826
1.283012
0.591067
0.623332
0.620892
0.619910
0.795847
0.624053
0.734192
1.140015
0.792505
0.602473
0.687067
0.600814
0.618936
1.442908
1.790933
1.041966
1.102519
1.173478
0.540490
1.235825
1.086702
0.713556
1.111879
0.732175
0.766906
0.693278
1.020002
0.660321
1.476442
1.245611
1.231911
1.242368
0.605764
0.826520
0.597099
1.154282
0.545845
0.508153
1.443617
0.938093
0.698808
1.305524
0.494118
0.738953
1.171937
1.087159
0.854893
0.801036
1.177014
0.962546
0.791075
0.848744
1.347275
1.055284
1.903307
1.347947
1.160830
1.146324
1.673723
1.525696
1.476330
1.623467
1.638478
1.513383
1.874159
2.031034
1.416204
1.086147
1.201665
1.291604
1.903496
1.713169
1.595278
1.613263
1.731109
1.710872
1.753619
1.885897
1.841270
1.742471
1.932434
2.016800
2.640351
1.992676
2.741421
4.259843
4.168367
1.611150
3.023759
1.834430
1.888091
1.837585
1.684277
1.836172
1.657898
1.515592
1.484334
1.444637
1.302054
1.462534
1.219558
1.126032
1.233064
1.482400
0.825472
0.924561
0.876290
0.600106
1.568453
1.654004
0.925595
0.543626
1.106936
0.342517
1.055872
1.126195
0.951371
0.758340
0.915537
1.436218
1.339778
0.612029
0.357404
1.720041
0.844282
0.500078
0.876176
0.813239
0.427082
0.585384
1.099088
0.546256
0.834543
0.628043
1.678573
0.551392
0.779724
0.525052
1.304659
0.638040
0.909883
0.887136
1.088667
0.677641
0.545425
0.390694
1.733636
1.034952
0.639204
1.009088
0.363852
0.309809
0.889566
1.163619
0.670754
1.113217
0.563391
1.309816
1.213999
0.585498
2.335166
0.886038
1.291578
0.701431
1.163066
0.625337
0.890397
1.131586
0.507650
0.637555
0.607274
1.855756
0.975409
0.810853
1.180312
0.650433
0.654760
1.296706
1.835811
0.832552
0.602700
0.533917
2.061722
1.114489
0.843562
0.908268
0.743348
0.873574
1.160962
1.619436
0.697246
0.569455
1.758766
0.645734
0.845192
0.757988
0.480945
0.919708
0.523431
0.827328
0.588300
0.784413
0.503105
0.770858
1.985176
1.496054
0.799967
0.982491
0.620216
1.172741
0.884753
0.878446
0.744866
0.295696
0.322205
0.775898
0.541743
0.834941
0.492860
0.398819
0.310784
0.638114
0.804534
0.360078
0.687073
1.048183
0.949977
0.713557
0.941247
1.078812
0.779707
0.371628
1.530362
1.146381
0.719941
0.624893
1.092482
0.805340
0.475525
0.783867
0.600656
0.478781
0.850764
0.969776
0.853308
0.745797
0.573083
0.498741
0.731595
0.850709
0.697052
0.913709
0.387517
0.621693
0.941531
0.892345
0.410225
0.703017
1.196251
0.659497
0.719927
0.814178
0.605451
1.015693
0.544308
0.244318
1.192569
0.700757
0.959506
1.439271
0.589851
0.335885
0.645776
0.993527
0.757955
0.589872
0.795737
0.586145
0.551760
0.806114
1.659279
0.878906
0.996642
0.362085
0.877026
0.504762
1.049456
0.418465
0.718063
0.574267
0.898792
1.421162
0.625201
0.895635
0.575420
1.159764
1.245401
0.535546
1.066145
0.478991
0.401783
0.856645
0.258772
0.223375
0.803497
1.446076
1.365261
1.528792
0.955536
1.258128
1.027587
0.842974
0.443854
1.180616
0.988476
0.882932
0.870694
0.612433
0.556588
0.609498
1.104509
0.588162
0.781946
0.296447
0.640962
0.701621
0.606126
1.390875
0.888908
0.355199
1.211080
0.635038
0.474372
0.883025
0.635756
0.844393
1.221761
1.081275
0.701709
1.319820
0.918804
1.037310
1.373814
0.725407
0.933274
0.862081
0.771379
0.675129
0.400294
1.546294
1.195886
0.588753
0.899016
0.674820
0.906310
1.209910
0.602702
1.369453
1.221008
0.852390
1.338763
0.413745
0.622615
0.911875
0.995034
0.395697
0.874763
0.939126
0.837708
1.411917
0.496332
1.484890
1.166138
0.982512
0.799837
1.667177
0.918717
0.770111
0.501292
0.993547
0.780862
0.922137
0.685363
1.214812
0.645889
1.171442
1.432509
1.084798
0.967581
0.496214
2.240564
2.012413
1.277282
0.846808
0.859202
0.859095
1.074104
0.730133
0.849063
0.586835
0.323208
1.223683
0.711706
1.010302
0.760692
0.724728
1.292428
0.890256
1.068685
0.457408
1.488231
0.883523
1.120609
0.825483
2.599750
1.839787
1.064216
1.285362
0.720326
1.195343
0.739787
0.362230
1.985608
0.674288
0.905957
0.772604
1.181090
0.544038
0.482384
0.715121
0.641930
0.576768
0.652617
0.858523
1.865358
0.870963
1.241772
1.011728
0.139626
1.017551
0.442301
0.430766
0.954060
0.484151
0.651213
1.301764
0.649972
0.706717
1.161072
1.658095
1.153324
0.714381
0.911672
0.616458
0.598606
1.286607
0.816688
0.370323
1.879304
1.163807
0.740536
1.020291
0.583280
0.611292
1.547344
1.053746
0.805976
0.596102
0.878616
2.590786
1.100105
1.649017
2.312731
1.367443
1.816129
1.313924
1.579466
1.065969
0.411963
2.713102
1.525679
0.783363
1.361826
0.933946
0.635822
0.629896
0.529556
0.532570
0.519399
2.469079
0.844304
2.273998
0.458503
0.699838
0.664846
1.145988
0.756303
0.847315
0.871175
0.554953
0.537497
0.808029
1.489454
0.702944
1.095535
0.778714
0.537041
0.626172
1.083825
1.454741
0.936808
0.756329
0.701687
1.550459
1.367310
0.792792
0.618752
0.745982
0.940709
1.401807
1.205472
0.725933
0.881322
0.657459
0.648819
0.289809
0.645318
0.678743
0.648776
0.911841
0.859911
1.229172
0.846575
1.350927
2.261538
1.370660
0.507932
0.625699
1.433711
0.345208
1.082513
0.395948
0.861771
0.397933
0.693938
1.697503
0.801180
0.638166
1.363353
0.610994
0.405859
1.305740
0.428688
0.735205
1.197087
0.929909
0.820950
0.809147
1.198894
0.821100
0.937190
0.589924
0.492117
0.518149
2.081105
1.195967
1.466711
0.713387
1.090527
0.993052
0.798068
1.228548
0.898360
0.898767
1.321776
0.610474
1.159108
0.648615
0.589279
0.431780
0.301692
0.811854
0.451618
0.719574
1.159547
0.543571
0.435085
1.125586
1.054633
0.802565
0.809747
0.520893
0.783569
0.932618
0.914970
0.699775
0.555820
1.547786
0.656053
0.904368
0.755347
0.970112
0.378265
1.687074
1.338663
0.619128
0.763209
0.755574
1.667107
1.833454
1.283428
0.834540
1.554086
0.531375
0.455526
0.806670
0.344834
0.423143
0.940787
0.985914
1.097865
0.498774
0.846169
0.808680
1.062670
0.386297
1.198154
0.521538
1.116116
0.575743
0.551234
0.947012
0.353431
0.964730
2.944075
1.915883
0.642244
1.256402
1.292174
1.226178
2.166781
1.571218
1.653498
1.497885
1.026307
1.168797
0.540422
1.394059
1.006974
1.072084
1.037580
0.560421
0.657219
0.827164
0.529057
0.660300
1.321305
0.391255
0.657411
1.251929
0.668603
0.781190
0.632327
0.349101
0.646914
1.483751
0.296027
0.467806
1.561157
1.227328
0.716029
0.250682
0.452850
0.353585
1.318851
0.515594
0.887727
0.363855
0.691548
0.434341
1.389686
1.013156
0.489535
1.214762
0.358835
1.058639
1.088996
1.260182
0.572537
0.602142
0.753563
1.171021
1.172097
1.404778
0.769342
0.377537
1.051761
0.655479
0.864775
0.523071
0.415871
0.644535
1.178621
0.979450
0.798808
1.267286
2.643018
2.285013
1.861169
1.228656
1.291092
1.093390
0.668069
0.709091
1.057431
0.990187
0.855987
0.654402
0.716180
0.486088
0.784594
1.002004
1.077718
0.713541
1.597913
1.188118
0.978188
1.322381
0.657433
0.601151
0.766675
0.506027
1.186558
1.175710
1.373536
0.773427
0.669944
0.313954
1.496735
1.223798
0.882837
0.823545
1.562219
0.666324
0.712231
0.952008
0.632099
1.909872
0.989293
0.956520
1.164574
2.032172
0.923646
0.596997
0.671702
0.706346
1.477659
0.919064
1.020660
0.895950
1.021819
1.276324
0.756055
1.593162
1.473794
1.712308
1.048232
0.530465
1.144449
1.381836
0.862085
0.972663
1.163753
0.630278
1.024513
0.824440
2.133493
1.937256
2.108431
1.549688
0.940269
0.695984
0.616053
0.909000
1.709082
0.794300
0.864384
0.526000
0.623866
0.915699
0.645572
0.859671
1.521771
0.563212
1.223619
0.844689
1.005769
0.742075
0.453740
1.013318
0.754073
1.033315
0.520917
1.794302
1.563916
1.133329
0.888272
0.768537
0.475152
0.483661
1.497344
1.798560
1.100774
0.797895
0.392676
0.773416
1.183479
0.618062
1.379522
1.393826
0.628884
0.607936
1.242321
1.110912
0.584639
1.160551
0.473600
0.807867
0.571162
1.575738
1.125926
1.064941
0.746262
0.503451
1.157989
1.577457
1.117654
0.926046
1.169639
0.525279
1.584551
1.056174
0.976031
0.642275
0.958575
0.724922
1.448524
0.935027
0.761966
0.755595
1.544383
1.128864
0.654079
1.344521
0.486366
0.670696
1.512617
0.869556
0.886644
1.075144
0.939413
1.015772
1.298257
0.596348
1.063722
0.759571
0.764417
1.134827
1.379101
0.596001
1.167185
1.183957
1.280408
1.612916
0.636921
1.029522
0.801602
0.516772
0.770404
1.095106
0.870761
1.318567
0.581490
0.718198
1.108546
2.220782
1.609671
1.427249
0.946197
1.746216
1.186189
1.544208
0.840585
2.016925
2.065498
0.463271
2.190013
0.795370
0.991039
1.201614
0.925334
1.271657
1.792862
0.971313
0.854184
0.916267
0.414118
0.922663
0.535609
1.254032
0.384541
0.842440
1.174375
1.243118
1.330572
0.806808
0.818661
0.672692
1.074377
0.605374
1.080077
0.789260
0.871566
0.823066
0.546604
0.731640
0.421118
0.906037
1.871065
1.563902
2.243806
0.827182
1.079496
0.971445
1.099014
0.631001
0.509974
0.472643
1.900049
0.846961
1.312122
0.530209
0.899520
0.467703
1.546504
1.266018
0.798397
0.393079
0.823104
0.557353
0.787072
0.535492
0.873427
0.725725
0.469497
1.609842
0.616502
0.926276
1.083301
0.833299
1.226920
0.968422
0.695210
0.822800
0.859757
0.373465
0.905063
1.060480
0.875574
0.733275
1.185880
0.391559
0.577810
0.846485
0.933651
0.779791
0.711081
1.137100
1.212908
0.845316
1.629345
1.175606
0.852975
1.064934
1.403970
0.998578
0.410691
0.594050
0.927317
1.261242
0.451571
0.786057
0.565810
0.490386
0.939706
1.730586
1.024084
0.761585
1.475707
1.772256
1.327161
1.274517
1.043002
0.566537
1.471128
1.514631
0.832110
1.242131
0.875869
0.607489
0.754065
0.824990
0.871476
0.772525
0.779092
1.024887
1.246252
0.977727
0.718730
0.437731
0.890166
0.615348
1.009190
0.973246
1.140506
0.706628
0.627058
1.085076
0.866938
0.637143
0.501752
1.131801
0.262373
0.815182
1.604368
1.118395
0.868422
0.641408
1.626308
1.499060
1.391653
1.094846
1.464486
0.900274
0.831724
0.891075
1.125852
0.621657
1.299752
2.252686
1.974234
1.217573
0.615045
0.679101
1.218200
1.039269
0.825094
0.608646
1.154580
1.896511
0.684118
0.578256
0.408455
1.085733
1.733795
0.804244
1.146951
0.985652
0.131480
0.329883
2.165858
1.387010
0.491397
0.696600
1.420317
1.601306
0.686823
0.646357
1.585146
1.598862
1.620513
0.913684
1.209682
1.130051
1.612073
0.891508
1.180470
1.288259
1.118537
1.323031
1.590169
0.510842
0.605453
1.105886
0.973872
0.941920
0.952760
1.027992
0.499505
1.519586
0.703078
0.764115
0.536291
0.771721
1.661583
1.469172
0.909125
1.518121
2.248526
1.205892
1.023014
0.777682
1.305432
0.604853
1.148956
1.338375
0.703728
1.794025
0.557011
1.558478
0.767585
1.293176
0.839121
0.902646
1.256031
1.094984
0.606176
1.309645
1.065346
0.898227
0.994283
1.568973
0.859696
0.748054
0.557686
0.623453
0.615989
1.203131
0.982254
0.825611
1.279915
0.720186
0.925877
1.333792
1.626754
0.581854
0.555563
0.980008
0.565719
2.106107
1.697793
1.211172
0.577116
1.421663
0.962180
0.757465
1.128902
0.450490
1.888349
1.222720
1.755105
1.305016
0.522401
1.247048
1.672505
1.757497
0.571466
1.366343
1.613115
0.365752
1.018301
0.965702
1.257772
1.463009
0.807322
0.797430
1.374121
1.620822
0.595571
1.468318
2.416388
2.166256
1.782625
3.347688
2.848550
1.869643
1.073580
1.381248
0.644507
2.364006
1.004767
1.057985
0.549117
0.691623
0.894519
2.138785
1.141273
0.884839
0.867413
0.981959
0.951795
0.836237
0.804225
0.601098
1.057854
1.241231
1.040471
0.714121
1.450116
1.580313
1.646443
1.274228
0.789337
1.482504
1.232662
1.201274
1.142526
0.597713
1.581220
1.519545
0.735789
1.490381
0.849362
1.194573
0.705449
0.687819
0.676014
1.304636
1.157422
1.050176
0.743060
0.869573
0.832271
0.351063
0.759830
1.381789
1.321419
1.751155
1.045881
0.915005
1.319262
0.376799
1.384886
0.700891
1.152593
1.325184
0.685562
1.266303
0.770764
0.815455
0.914550
1.721820
1.594830
1.201185
1.637925
0.735930
2.173107
1.419591
1.995592
1.122715
1.023736
2.244823
1.099442
0.895239
0.596395
1.527064
2.885562
1.190537
1.129717
1.022182
1.093952
2.425378
2.485790
1.309959
1.469250
1.688168
0.814883
1.112619
0.857742
1.627474
1.118093
1.683565
2.220994
1.319916
0.525670
1.025230
2.461257
2.633307
1.957188
0.896161
1.246375
2.087217
1.240493
0.797458
1.640826
1.498640
1.345953
1.124006
2.679896
1.914584
1.378521
1.595042
1.216228
2.684114
2.555848
0.704606
0.942707
0.825645
1.418411
0.803268
1.893907
2.453512
0.798839
2.546591
0.874320
0.671698
1.365377
0.996804
1.691843
1.334506
1.177011
0.958434
2.965705
0.951120
1.048265
1.434411
2.001129
0.657026
3.065717
1.729844
1.013748
1.638538
2.407605
2.073769
0.828846
1.476434
2.078402
1.613972
1.833043
1.099414
1.070091
1.182033
1.425541
1.763768
1.643839
2.227679
3.269805
1.602367
1.087732
1.038857
1.180754
0.704456
1.447152
3.520819
1.491597
2.122711
2.238742
0.682057
1.456656
1.350634
0.908289
1.364262
0.495534
1.922485
1.153089
1.189667
1.080837
1.278923
2.002780
2.543328
1.301789
1.140078
1.613711
2.636927
1.987541
1.228224
0.877934
3.517278
2.298115
1.970558
0.703840
0.406741
2.256160
2.195208
1.773483
0.630607
1.553705
1.180333
0.553671
1.474406
0.839903
1.652967
2.110209
0.656928
0.433515
1.191364
0.584690
0.685347
2.698646
1.317917
1.273851
1.320717
0.968221
2.111801
0.871238
0.709928
0.396872
0.509993
1.933811
0.332691
1.135296
2.414398
1.093656
1.625165
1.302120
1.220041
0.862923
1.592878
0.780258
1.217085
2.007905
0.883508
3.144127
1.157880
1.024553
1.408749
0.845945
0.498918
2.635807
1.482380
1.182972
1.461186
1.186952
2.361367
0.865889
0.636836
1.002314
0.702584
1.472652
1.220612
0.736847
1.659853
1.473899
1.210856
0.910239
1.121627
1.479834
0.793076
0.858730
1.206245
0.872813
0.906167
1.449619
0.814577
0.559057
0.919249
1.912864
0.603029
1.070622
0.747840
0.684163
0.556770
1.340218
1.139580
1.170369
0.709516
1.598877
2.610296
0.840986
0.788533
2.975595
0.788779
0.277289
1.371791
1.446031
0.637608
1.812172
1.933226
0.814244
0.730160
0.356653
0.755930
0.854136
1.221484
3.687730
2.973744
1.267821
1.058904
2.011504
2.344206
1.589813
0.907187
1.301272
0.572432
2.040742
0.674754
0.477169
0.881289
1.090264
0.828668
0.827078
1.008317
1.988759
1.260253
1.632940
2.212468
2.413100
2.516791
1.679315
1.964934
0.653276
2.332884
2.509347
2.767339
4.851471
3.386594
2.239477
0.509172
3.583567
0.579381
1.559395
2.839107
0.532049
1.681395
1.352587
1.246535
0.873729
0.980504
1.389827
4.225088
1.928298
2.499727
3.705137
2.058844
1.153941
0.909184
2.072783
1.336424
0.788911
3.502109
0.777175
1.688780
3.907888
0.759400
1.236584
2.522386
1.379453
0.532729
3.518391
1.499175
1.428919
2.438940
0.854608
1.022391
0.830717
0.991118
2.906506
1.406317
1.912519
1.824298
1.374530
1.229220
1.144817
1.322586
0.642214
1.450392
1.703767
3.985805
1.362602
1.364097
1.487680
2.356978
0.912802
0.664620
0.818846
1.330685
2.376285
0.948205
1.433027
1.849805
0.651649
1.673659
1.478175
2.542803
3.289333
2.090780
2.413604
2.136051
1.378293
0.856134
0.747928
1.446788
0.482564
1.688267
2.890637
0.764836
0.780344
1.054694
0.778400
0.549492
1.404833
1.284682
0.786875
1.824982
1.236657
0.899378
1.135380
1.152530
0.688017
1.087478
0.521289
1.492806
0.490281
0.819497
2.302169
2.012394
0.863272
2.553105
0.948987
1.021099
0.971479
1.181073
0.475073
1.385893
1.153349
2.017470
1.714245
1.011094
1.365532
1.769575
1.365498
0.674603
0.871579
1.012461
1.539781
2.212155
0.820044
0.489808
0.745866
1.748874
0.792625
1.617401
0.837090
0.358642
0.777500
1.032639
1.215609
0.762463
1.500782
0.481275
2.615897
2.761196
1.766470
0.997458
1.180395
1.214592
1.263601
0.871591
0.913420
1.801172
1.045527
1.038515
1.308349
1.826587
1.101215
0.604060
0.531774
0.801122
0.826057
0.601211
1.369655
0.854907
0.765247
3.046701
0.649019
0.484188
0.315159
1.069972
2.127441
1.450601
0.784260
0.560555
1.054648
0.839503
0.764910
0.602658
0.750460
0.620127
1.186261
0.675767
0.323414
0.823297
0.425440
0.509605
0.343340
1.795110
0.966555
0.644716
1.450990
0.892297
0.695298
2.707425
1.938625
0.899504
0.496191
0.588625
0.562520
1.831008
1.736834
1.551725
1.195552
0.795114
0.733485
0.825170
3.932260
1.933773
2.671382
2.509963
1.789658
1.344338
0.425705
4.054228
0.586554
3.193615
1.768217
1.237636
0.226709
0.610745
0.650178
0.307096
2.442073
1.631002
1.060591
0.605485
1.302848
0.496332
1.946908
2.003510
0.606522
1.154247
1.393724
0.748955
0.753230
0.741389
0.580009
0.818260
0.456814
0.721392
0.702830
0.984236
1.086344
1.141871
0.632559
0.617230
1.795927
0.929002
1.637912
0.631357
0.825941
1.340562
0.759056
1.986893
0.715901
1.895319
1.080027
0.730657
0.303090
0.978760
1.069854
0.543489
0.571122
0.838677
0.636888
1.497976
1.033159
0.479418
0.976805
0.709076
0.421371
1.395177
1.107578
2.099800
0.847162
0.398483
0.337085
0.827734
0.821115
0.481520
0.544017
0.679258
0.882142
0.794344
0.478433
1.550691
1.325738
1.507004
0.392761
0.520207
1.471430
0.819226
1.413448
1.311575
0.691675
1.503424
1.307133
1.703672
0.806934
0.746845
0.912281
0.712184
1.150448
0.952422
0.939628
1.057266
0.647099
9.690556
6.481998
3.630987
2.139458
0.982734
0.508559
1.262619
1.790608
1.761157
3.298539
2.230771
1.423053
1.508190
1.514840
1.450058
1.960808
2.270179
1.267282
1.539498
1.266071
1.249496
1.266702
2.079515
1.136558
1.064548
1.665673
2.135229
0.639188
0.798502
0.893814
1.028878
1.460465
1.581096
1.435468
1.157326
1.257235
1.571775
1.666010
1.498970
1.525546
1.566353
1.172704
2.190477
1.356165
0.766403
1.116536
1.978682
1.744437
1.050165
0.997806
1.145423
1.340001
1.712953
1.241648
2.063943
0.780746
0.684615
1.311091
0.676276
1.048741
1.645850
1.670003
1.125912
0.807575
0.918601
0.892342
0.716762
0.631780
0.543240
0.922525
2.148468
0.729829
0.580887
1.096903
0.830164
0.833793
1.494622
0.946753
0.755885
0.820300
0.887786
1.033004
0.893705
1.194928
0.526136
1.383069
2.032628
0.801799
1.744236
0.905184
2.363547
1.338957
1.894931
0.559268
1.085453
0.605372
0.701393
0.642195
1.114161
0.539777
0.849785
2.253096
0.522704
0.529411
1.727270
0.916608
1.637035
0.613457
1.112989
1.098310
0.465751
1.330819
2.517860
0.537178
1.334788
0.569601
1.194310
0.956341
2.030374
1.941918
1.185945
1.080940
1.374842
0.819295
1.324805
0.651213
0.757449
1.175698
0.959161
2.363328
1.345911
1.962486
0.782872
1.875109
0.528660
0.666625
1.152971
1.038940
1.788553
0.943244
0.819703
1.177518
0.620045
1.074032
0.619413
1.301131
0.844024
0.358847
1.321774
1.945119
1.267498
0.625230
0.539526
0.479655
2.122642
1.316216
2.778232
1.525596
1.036212
1.196434
0.941636
0.824744
1.860172
0.870868
0.818297
0.698728
0.590285
1.011401
1.742053
1.169490
0.815570
1.019073
1.960501
0.672741
0.556139
0.387974
1.965243
1.588658
2.194812
1.686384
0.867326
1.096705
0.729231
0.802971
0.994837
0.589663
0.699791
0.464557
1.325913
0.755354
1.089224
1.310733
1.469823
1.023909
2.004968
0.963653
0.515008
0.642344
0.662298
2.009741
0.526569
0.382479
0.454961
1.554408
0.675580
1.058013
0.882269
1.373451
0.348101
0.984675
1.978089
1.271299
0.635890
0.430654
0.863997
0.596299
1.529673
0.668926
0.432842
1.251605
1.376698
0.776919
0.809799
0.813653
0.632582
1.533738
2.242020
1.543265
1.313273
0.967525
0.708700
1.596313
2.069746
0.693078
1.007958
1.233015
0.841816
1.435494
0.753742
1.392732
0.830639
1.061586
1.064688
0.732806
0.679188
0.571402
0.429648
0.420864
0.398892
3.406558
0.853531
1.350719
1.230015
0.908793
0.662541
1.237310
0.922738
0.942689
0.832338
0.487218
1.148601
1.088324
0.966913
0.911251
0.746522
1.570958
1.489679
0.690972
0.940647
0.858304
1.439384
0.888060
1.840414
0.807550
2.876791
1.298384
1.268465
0.840282
0.984022
1.957543
1.030418
1.915661
0.725424
0.236504
0.860418
1.167819
1.287263
1.975478
0.879558
0.701195
0.706900
0.485069
1.077186
0.792024
0.653323
0.756877
8.369626
7.992560
1.570335
1.020914
1.280886
1.318224
1.410915
2.245003
1.535784
0.979850
1.008482
1.065390
0.932422
1.063477
0.618306
1.160130
1.171038
1.007013
1.523345
0.911616
1.064076
1.008132
0.760776
1.215822
0.710416
1.071160
1.091313
1.686223
1.277356
0.985412
0.860964
2.040163
2.238507
1.599931
1.098224
0.750220
1.192532
0.677859
0.589812
0.686963
0.605067
1.058620
0.920304
0.875531
0.843888
1.374602
1.609366
1.365973
0.584213
0.706712
0.441456
1.202086
2.072673
0.626286
1.780752
0.671082
0.640512
0.860769
1.052588
0.554331
1.071979
0.863859
0.960229
1.572561
0.577272
1.163821
1.524796
1.509234
0.963572
0.953651
1.208431
0.378490
1.178913
0.826940
0.933350
0.788433
1.437203
0.572992
0.488960
2.215068
0.623031
0.444599
1.404692
1.366687
0.960878
1.605433
0.813793
1.138488
1.751823
2.399016
0.896513
1.387521
0.684058
0.403711
0.947680
0.787635
0.932407
0.501278
1.198225
0.697416
0.624510
0.954124
2.374081
1.905978
1.336172
1.229450
0.967021
1.348761
0.932062
1.481613
0.782587
1.048409
1.547823
1.224671
1.478846
1.199023
0.725957
0.757874
1.820327
0.577289
1.280403
0.848657
1.120577
1.333080
1.366298
1.271126
0.561451
2.373794
0.898463
0.960405
1.410316
1.233641
1.192734
2.297946
0.839918
0.585756
1.235087
1.865784
1.780938
0.797376
1.476894
0.596490
1.086268
1.533017
0.739903
0.621492
1.231148
1.818487
1.394312
1.323745
1.424700
2.069344
1.983980
1.286864
1.618152
0.922634
2.066992
1.646883
2.535097
2.103966
2.107630
0.838533
0.682939
1.203899
1.174150
1.421590
1.062609
1.009025
1.300070
1.475816
1.186423
0.719196
0.801406
1.180841
1.336355
0.474150
1.844269
1.376578
1.612657
1.496396
1.461596
1.133505
0.561115
0.873669
1.155001
0.807320
0.979491
0.643241
0.701372
1.581909
1.155675
2.209269
0.386751
0.681293
2.196876
0.757753
0.670393
1.050043
0.439642
0.805911
1.247404
1.544961
0.898300
0.636860
1.580793
0.756423
1.208697
1.130927
0.869460
0.725333
0.747565
1.411087
2.009059
1.508947
1.208071
1.135937
1.727304
1.493372
1.195884
0.597987
0.444241
0.822245
1.077711
1.467693
0.653548
1.004301
0.740638
1.716950
1.149582
1.208639
0.758085
0.564605
0.994979
0.906462
1.385305
0.409727
0.339097
0.534278
1.614588
0.802293
0.637250
1.057696
0.914861
1.300730
1.473328
1.090050
1.089008
2.693657
1.952133
1.711906
0.846664
1.202884
0.712668
0.772254
1.414189
2.160831
1.863002
1.301548
1.700801
2.182493
1.928293
0.757951
0.915602
1.071138
1.185249
3.861654
1.097303
1.125940
1.154688
1.466302
0.668268
1.260160
0.770764
0.824171
0.856569
2.108647
2.328090
1.312153
1.504496
0.743458
0.647315
0.668041
5.352698
2.846927
2.294869
0.886845
0.935326
1.782421
1.666076
1.549848
1.948753
1.315912
1.103100
1.233546
2.812350
1.043890
0.678818
1.193659
1.355007
2.421703
1.120055
1.422212
0.490316
0.649072
1.806025
1.127400
0.620416
0.935454
2.546346
1.054043
2.047854
0.772072
0.707635
0.780992
1.398953
1.203372
1.125221
1.079922
1.370928
1.045228
1.084430
0.263363
1.010472
1.204273
0.704332
0.330703
0.286695
0.329188
0.869227
1.984719
0.318374
0.241860
2.639696
1.544166
0.828106
0.585923
0.625986
1.136596
2.412847
2.357074
1.947810
1.614118
0.855756
1.259402
2.172693
3.048876
0.690562
0.519758
1.220804
1.133443
0.829297
1.101369
1.361796
0.802146
1.471857
1.127069
0.964587
0.527396
1.021625
1.047410
1.235082
0.686296
0.988744
0.867925
2.304004
2.088299
1.055914
0.613844
1.523455
1.211608
1.207196
0.998092
1.469091
0.964898
0.670336
0.645879
0.592485
0.656570
0.353220
1.657931
0.635766
1.260167
1.309733
0.507373
0.624905
0.516130
1.780702
2.030405
0.816497
0.809292
1.234138
1.739693
0.923393
0.438603
2.567572
1.719664
0.739606
1.521205
0.473909
1.484890
0.431979
0.866995
1.169181
1.632523
1.156358
1.152968
0.825287
3.170760
5.811960
0.742485
1.819592
0.604806
1.053793
0.470371
1.391079
2.195856
0.911211
1.167885
0.759631
1.547665
1.249036
1.138779
1.367175
0.758962
1.586308
1.215879
0.734539
2.122992
1.301244
0.456350
0.441316
0.642493
1.245546
1.148112
0.786245
0.712703
1.117014
1.603747
2.312948
1.515387
0.602417
0.536691
1.387787
1.135579
0.884267
0.710728
0.510263
1.485557
1.263896
0.872599
1.359555
0.903242
0.957007
0.586772
0.701050
1.522937
1.301787
0.643436
1.429009
1.217710
0.466471
0.329424
0.694043
1.220968
1.048673
0.639894
0.543255
0.974016
1.609307
1.133689
0.725484
1.458511
0.892498
1.100181
1.039609
0.378286
0.861566
0.793217
0.917940
1.341693
0.514929
0.570993
0.847196
1.504760
0.497474
1.672761
1.316984
1.854163
1.296801
0.774726
2.725672
1.405150
1.097479
0.492010
1.692904
1.615880
8.882147
5.267317
3.517710
2.835040
1.588770
1.419984
2.139555
2.195618
2.399184
1.955733
1.751336
1.495184
1.726103
1.220337
1.323724
0.756918
1.611100
0.602571
1.448743
2.049206
1.065956
1.105245
0.577363
1.593777
1.535432
0.769264
0.649625
0.862036
1.079182
1.230362
1.392666
2.055697
2.267181
1.488349
2.469525
1.631014
1.631910
0.987588
1.215063
1.030998
1.269999
1.526761
0.339511
0.706384
1.263263
0.826208
1.025816
0.967836
1.205172
1.425454
0.962164
0.846098
0.893609
0.880205
0.715084
1.981025
0.267028
0.538463
1.018069
1.665270
0.923620
0.251783
0.774318
0.494124
0.897792
0.859698
3.725537
2.810436
1.682562
1.278689
0.880740
0.899157
1.100750
1.643794
1.154179
1.527573
1.592580
0.978912
1.302132
0.562470
0.649805
0.741924
0.684455
2.879633
1.567414
1.003373
0.716483
1.830620
0.743698
0.784114
1.247454
1.100091
1.724309
0.871115
1.578232
0.600801
1.020728
1.200494
0.856321
0.624289
1.277835
1.535534
0.760810
1.974053
1.191394
0.841898
0.676247
0.697274
2.454681
0.834263
1.951548
1.970780
0.566836
1.135455
0.971026
1.306197
1.135282
1.021968
1.414407
0.552256
0.902315
0.912360
0.619397
0.860621
0.650210
0.238952
1.133061
1.065307
1.247450
1.020217
0.506850
0.839429
0.320603
0.819443
1.312400
0.946197
0.746459
0.819288
1.022525
0.386541
0.307262
0.626778
1.449133
1.175596
0.992755
1.817168
2.192863
0.803385
1.920844
1.276712
0.820790
0.749006
1.037519
1.082860
0.404871
0.846184
0.622714
0.341182
1.954124
1.564601
0.805258
1.308581
1.780775
0.720216
2.015117
0.738803
2.341955
1.255133
0.484210
1.155218
0.587267
1.490168
1.093622
2.087909
5.145291
3.209649
2.324929
0.936878
1.039736
1.954029
1.738261
1.675118
1.153036
1.239151
2.020614
2.028033
0.859119
3.583446
1.985504
1.141707
0.561980
1.112844
1.021139
0.812536
1.956337
1.058662
1.191423
1.457517
1.381901
1.389302
1.095552
0.879144
2.026895
0.544457
0.582655
3.616367
3.324787
1.668134
0.897970
2.408794
0.756393
1.536225
1.671402
0.652551
2.981997
2.499132
1.527474
1.204300
1.346839
1.013079
1.053024
1.316974
1.375243
0.747430
1.202780
1.038874
1.596208
1.435984
0.425706
1.186345
1.000918
1.348349
0.814228
1.120971
0.925636
0.315779
0.419474
2.541387
1.902358
2.100147
0.731991
0.779734
1.191376
0.636749
1.249453
1.018873
1.187382
0.515548
0.564223
1.243864
0.980781
0.506571
0.811470
2.499652
1.312000
0.858748
1.169007
0.433610
0.578337
2.258196
0.964305
0.742686
1.555017
0.634992
0.568283
0.381001
1.776369
0.449062
0.574273
1.100943
1.170018
0.952159
0.557937
0.805878
0.794632
1.034441
1.139579
1.117017
1.125911
0.752047
1.585342
1.212941
1.098090
1.211106
1.804808
1.187222
0.828419
1.724717
1.713210
0.818133
0.578467
0.369691
1.059638
0.513424
1.736302
0.531253
0.824226
1.103313
1.479034
1.807929
1.029316
1.084375
0.567370
0.413798
1.376531
0.262909
0.462443
0.909972
0.570345
0.745270
1.519098
1.006676
0.590045
1.302084
1.091271
0.700602
0.569843
0.689532
0.979229
1.547719
0.906132
0.876391
0.523659
0.586612
0.359253
1.318768
0.660219
0.750512
1.664898
1.408551
0.693529
0.537998
3.279101
3.071338
1.311429
0.942538
1.445232
0.891300
0.705146
1.428388
0.791485
0.711608
1.409764
1.327440
0.995292
2.629604
1.330715
1.338506
1.136481
0.951439
0.847603
1.657942
1.156408
1.019599
1.442407
0.593696
1.012069
1.311739
0.674564
0.450719
5.674959
3.717263
2.229474
5.359137
3.251179
1.232630
1.532645
1.338101
1.191944
0.978531
0.974012
1.275577
1.526166
1.390195
1.455102
1.658031
1.434848
1.542064
1.202595
1.426178
0.817481
0.859251
1.785363
1.254231
0.968992
0.857766
1.056663
1.617067
1.242823
0.990162
1.791905
0.951924
1.128514
1.903126
0.807187
0.554842
0.876835
2.673816
1.826739
1.522449
4.233926
2.688019
1.728493
1.778598
0.875878
1.330310
1.634495
1.491270
1.479290
1.344703
0.722987
1.230875
0.564689
0.526545
1.141506
0.835157
0.540843
0.860000
3.400318
1.220024
1.898885
0.826713
1.226550
0.705536
0.664012
0.994624
2.695222
1.012604
0.412511
2.741652
1.710076
1.736535
2.040188
1.688495
0.884227
0.964837
0.535356
1.231882
1.651459
0.648035
0.751300
0.568842
0.565947
0.712598
0.907085
2.755412
1.039647
1.194312
1.218986
0.799584
0.680837
0.527126
0.798120
2.200251
0.642503
0.725200
1.392177
1.098683
0.720667
1.294546
0.954079
1.026785
1.633597
0.683987
1.014239
1.479811
2.721577
2.012708
1.253603
1.259556
0.883923
11.447561
8.619156
5.947501
3.736920
1.531634
2.051038
3.189333
3.398150
2.100557
2.260182
2.467963
2.486524
2.270479
2.613674
2.139946
1.896544
1.972277
1.439429
1.796249
1.915643
1.747804
1.179645
0.907910
0.711361
1.371981
1.130038
0.928831
0.907712
2.287031
1.129478
2.072848
1.131721
0.583711
1.231332
1.008575
1.120487
1.425596
1.164832
1.204972
3.674022
2.869295
1.758320
1.830475
1.232949
0.985497
3.453268
0.762394
1.008518
2.095457
0.956264
1.266475
1.674025
1.222762
1.111014
0.980227
1.041267
2.290470
1.486461
1.036248
1.964428
0.659609
1.546599
0.717995
0.791768
1.379845
1.189275
1.281101
1.824121
1.522294
1.511626
0.856515
1.604445
1.102925
0.406056
0.265437
1.306378
1.396789
2.262055
1.201154
0.782261
0.563232
1.321919
1.385911
1.947833
0.695178
1.139394
1.299341
1.264792
1.263608
0.708369
0.839245
1.452978
0.762810
1.046082
0.736860
1.775397
1.561980
0.923184
1.437006
2.107725
1.437924
1.532775
1.034032
1.869904
2.197039
1.552955
0.795316
1.042899
1.198174
0.676622
2.248744
2.738943
0.174433
2.570755
1.297473
0.894448
0.591092
1.589045
2.262310
1.981599
1.693598
1.378452
0.631258
1.162115
0.845437
4.311293
1.924664
2.057137
2.585774
1.323455
1.584030
0.961817
0.488048
1.355395
0.994007
0.743945
0.730597
1.448501
2.583453
1.585659
1.126301
0.584310
1.141282
1.190170
1.332179
1.290157
1.306368
3.737364
1.672859
1.889911
2.479954
1.310404
1.322891
1.263239
0.940920
3.037447
1.439617
1.789806
1.159276
1.081966
1.067681
0.829631
0.399761
0.415257
1.241335
0.504934
0.267786
0.418978
0.643583
0.826064
0.763889
0.736602
0.696309
0.555782
0.628441


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data1_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data2_error_constantMotionModel_GPS_Camera_IMU.txt <==
3.689930
3.590037
2.704185
1.361996
0.507843
0.772794
1.005827
1.107980
1.136103
1.134944
1.084755
1.031104
0.987001
0.894326
0.808530
0.710722
0.619239
0.473877
0.400140
0.347379
0.467816
0.444200
0.238161
0.231510
0.202124
0.102149
0.055826
0.077505
0.082215
0.057450
0.197745
0.105225
0.151861
0.104104
0.180319
0.161799
0.176761
0.132420
0.215324
0.149920
0.040653
0.047742
0.132623
0.035749
0.063885
0.203943
0.155663
0.308838
0.404778
0.123633
0.254283
0.311610
0.326107
0.132315
0.196873
0.144462
0.171578
0.357840
0.264392
0.135035
0.392045
0.512981
0.250892
0.150679
0.174889
0.103557
0.107339
0.284782
0.203222
0.323663
0.139237
0.092004
0.177389
0.154021
0.279669
0.163702
0.260569
0.105273
0.121416
0.208784
0.147960
0.102498
0.199051
0.154235
0.115540
0.469510
0.119398
0.118288
0.226108
0.095711
0.117800
0.208913
0.180578
0.072367
0.115656
0.294154
0.117238
0.288990
0.306527
0.199623
0.139044
0.192802
0.302477
0.317245
0.185308
0.377325
0.263588
0.105173
0.731431
1.468780
0.511597
0.823235
1.338159
0.362643
0.386410
0.659139
0.785706
0.361152
0.780858
1.142011
0.463934
0.687575
0.358295
0.691806
0.310453
0.488915
0.644485
0.245778
0.239206
0.726358
0.468392
0.334813
0.389827
0.997159
0.357297
0.379790
1.040751
0.460390
0.136778
0.651521
0.592768
0.313761
0.866043
0.434915
0.367286
1.235136
0.473200
1.467342
0.306719
0.973553
1.383889
0.533480
0.413609
0.571857
0.669883
0.326272
0.357284
1.203876
0.207914
0.435957
0.336435
3.119124
1.707182
0.851710
1.054204
2.153328
0.991257
0.746461
0.685968
0.732243
0.224916
0.622388
0.539011
0.496759
1.868632
0.574781
0.663488
0.526997
1.143924
1.373834
0.396783
0.541287
0.355800
0.962983
0.713852
0.847093
0.548593
0.344363
0.368151
0.390669
0.881184
0.450480
0.596953
0.258409
0.367846
1.837624
0.825156
1.452666
0.566617
0.613290
0.947334
1.512892
1.113849
0.455818
1.082845
0.332630
0.612470
0.571491
1.020209
0.630411
0.302792
0.424543
0.820447
0.578958
0.645074
1.846774
0.743900
0.354489
0.938037
0.482725
0.470527
1.345103
0.542221
0.313936
0.616696
0.388227
0.576644
0.895137
0.999263
0.754180
0.402549
0.449555
0.688762
1.010665
1.044618
1.051851
0.503945
0.528272
0.634585
0.571589
0.588478
0.337007
0.983579
0.954268
0.459122
0.581938
0.279282
0.115538
0.774124
0.736468
0.190702
0.326304
0.379751
0.580478
1.117889
0.884819
0.604650
0.820698
0.903156
0.299424
0.215125
0.580960
1.467390
0.281711
0.790095
1.299166
0.481779
0.414459
1.087764
0.448061
0.539519
0.640504
0.724758
0.657541
0.911924
0.730273
0.926378
0.540708
0.640800
0.619250
0.331542
1.043294
0.771187
0.685515
0.557330
1.033969
0.458546
0.853652
0.912058
0.772499
0.343695
0.671090
0.810897
0.382735
0.376918
0.219799
2.710821
0.963973
1.044187
0.659566
0.900106
0.750503
0.521515
0.293225
1.340894
1.453315
0.354050
0.579923
0.408956
1.547555
0.542409
0.417134
0.815275
0.482948
0.215217
0.526852
0.790513
0.907072
0.640086
0.724640
0.494156
0.133122
0.697528
1.050815
0.344125
0.651706
0.588190
0.326872
0.337998
1.032300
1.180499
0.478139
0.144292
0.572349
1.167050
0.876265
0.801132
1.305878
0.274440
0.850889
0.479938
1.004756
1.109313
0.799355
0.617268
0.727550
0.729462
0.727534
1.555472
2.158197
0.820505
1.580394
0.613516
0.452060
1.732660
0.864039
0.620660
0.236018
0.352848
1.156522
0.847723
1.273999
0.942943
0.652000
0.922775
0.521093
0.574342
0.635911
0.320075
0.495149
0.697880
0.552585
0.402071
1.087308
0.560189
0.335190
0.563517
0.978894
1.040332
0.572377
0.822998
0.425724
0.787166
0.483030
0.248716
0.931157
0.965552
1.608003
1.541846
1.015496
0.857293
0.590893
0.433218
0.713709
0.947783
0.746373
0.808496
0.702302
1.001936
0.447148
0.743682
0.792466
0.524061
1.141905
0.425978
0.355320
0.678636
0.791856
0.816051
0.265303
0.323578
0.816308
1.472302
0.861330
0.788847
0.656505
0.762157
0.457875
0.572797
1.133862
0.615152
1.283387
1.202409
0.817912
1.341892
2.392856
2.750368
1.936020
0.650721
0.880362
0.631126
1.244970
0.993023
1.048992
0.776892
1.304948
0.505556
1.721186
0.647453
0.397016
0.443221
0.676985
0.358888
1.197949
0.786159
0.666506
0.313146
0.746064
0.647133
0.947171
0.322913
0.662410
0.336417
0.871327
0.883175
0.747959
0.773262
2.193758
1.739548
0.909968
0.568789
0.671762
0.329039
0.373078
1.313030
0.380945
0.469672
0.416119
0.856557
0.506212
0.946346
1.826390
1.061096
1.083444
0.763410
0.456857
0.965203
1.570480
1.160572
1.028503
0.427119
0.979400
0.829474
1.024798
0.665448
1.021065
1.132451
1.351876
0.872266
0.911730
0.753384
0.804539
1.889910
3.236222
1.703808
0.909376
0.926017
0.837729
0.698044
1.263261
1.289910
0.697738
0.703731
0.842289
1.112732
0.817110
1.563321
0.978176
0.715802
0.733273
0.642801
0.901770
0.760626
0.674893
1.023892
0.688694
0.511482
0.392277
0.511342
0.801262
0.816126
0.415351
1.145350
0.330357
1.342785
1.246769
0.853451
0.753393
0.807490
0.836248
0.917758
1.104611
0.602322
0.484523
1.199046
1.033521
1.855360
0.907408
0.884386
1.427102
1.061276
0.787883
0.967405
1.013630
0.494268
0.519681
0.868032
0.579134
0.394197
0.342065
0.824268
0.544714
0.900725
0.552228
1.060875
0.820879
0.598485
0.589871
1.012261
1.329424
0.896601
0.677576
0.617405
0.382407
0.196246
0.853729
0.685530
0.645306
1.638488
2.134373
1.019214
0.410473
0.495163
0.786611
1.372969
0.722810
0.724273
0.810581
0.663276
1.145282
1.061109
0.617200
0.880771
0.536725
1.058788
0.950555
0.712881
0.684575
1.148899
0.307631
0.399943
0.257658
0.442137
0.447548
0.685884
0.391442
0.529532
1.862625
0.782777
0.446295
2.169653
1.812584
1.669706
0.995253
0.639789
0.556441
1.017143
0.517410
0.661309
1.305630
0.837734
0.989903
1.139508
0.777155
1.216815
0.894567
0.993764
0.529897
1.515074
1.009999
0.345050
0.824928
0.568818
0.968179
0.804620
0.991177
0.954304
0.627691
0.839799
0.621581
0.861204
0.669812
1.001271
1.086313
0.893900
0.611362
0.500409
0.525915
0.694083
1.166581
0.933363
0.670197
0.624369
0.543727
0.868556
1.092138
0.730796
0.488182
0.533090
0.277391
0.585461
0.810191
0.392247
0.969110
0.547452
0.379183
0.412769
0.800013
0.639185
0.368527
1.011741
0.771103
1.345397
0.634989
0.798704
0.960984
0.959500
0.556215
1.034536
1.178421
1.065332
0.594336
0.885205
0.807265
0.767307
0.821857
0.660223
0.914017
0.566287
1.039693
1.075444
1.318445
0.604703
0.568091
0.777777
0.960126
0.802804
0.687218
0.386534
0.566865
0.563227
0.947046
0.678415
0.500184
0.470650
0.625114
1.446781
0.708254
0.905548
0.456848
1.593060
1.003110
0.710024
1.135847
0.715390
0.533089
2.092531
1.631576
0.931489
0.786357
0.521993
0.630803
1.257170
0.746057
1.667239
0.728440
0.768625
1.286542
1.317529
0.966199
0.919715
0.878942
1.086667
1.374236
0.678703
0.232840
0.576317
0.965080
1.052265
1.166699
0.559715
0.659882
0.540085
1.197701
1.116916
1.718043
1.126373
0.878718
1.051137
0.713230
0.893461
1.073082
1.329542
1.233179
0.753862
0.646939
1.464288
0.611501
0.762494
1.315198
1.409580
0.796568
1.823571
0.573045
1.411615
0.843382
1.208132
0.463600
0.816987
0.635835
1.063256
0.575174
0.794596
0.847990
0.592592
1.127135
1.079151
0.515253
0.538491
1.255294
0.715085
1.055241
0.997311
0.551813
0.978826
1.647199
0.909805
1.470580
0.838843
1.723428
2.199144
2.609036
1.271558
0.934071
1.925621
1.047588
1.104656
1.706691
0.743751
0.942325
0.757086
1.104166
0.947923
1.937764
0.689048
0.940398
0.945611
1.975435
0.408965
1.430894
0.342441
0.333073
1.376876
0.697174
1.988211
1.259053
0.963195
1.457872
1.360148
0.683674
1.516291
0.877582
0.480217
1.088718
0.807705
0.559925
1.740170
0.793842
0.862217
1.033154
0.575587
1.039388
0.670837
1.495856
0.281457
0.435275
0.958168
0.974277
0.936496
1.260964
1.286019
1.313893
1.181746
0.793840
0.909779
0.771854
0.488641
0.677955
0.368211
1.514475
1.031313
0.510497
0.611004
0.744473
1.096168
1.054058
1.049303
0.749190
2.203555
1.612755
1.122946
1.094958
0.452148
0.761714
1.189296
0.721488
0.966962
0.924643
1.335685
1.247975
1.020260
1.351972
1.045998
1.004085
0.974547
0.815968
1.734793
0.809653
0.820835
0.466850
0.647846
1.220214
0.504695
0.861033
0.658425
0.432655
1.330433
1.028525
1.178844
0.786699
0.575927
2.381793
1.763204
1.368071
0.762360
0.795304
0.749544
0.708907
1.064083
0.998535
1.274950
0.539591
0.498489
0.666336
0.809265
0.389414
0.964036
0.364535
0.683567
1.133401
0.423921
0.696678
0.744108
1.242937
1.281099
1.101600
0.596681
1.549227
0.400699
0.470992
0.473873
1.430975
0.806262
0.490947
0.908575
0.880971
1.455068
0.705308
0.819067
0.719762
0.433117
1.444204
1.151196
0.804006
0.714219
1.126988
0.839069
1.082021
1.771921
0.525369
1.145517
0.673635
1.035995
0.907729
1.078561
0.786098
0.783020
0.838029
0.606576
1.162481
0.528188
0.767154
1.028431
0.748187
1.328183
1.144293
0.943907
0.449717
0.876982
1.224044
0.921967
0.441766
0.917391
0.616593
0.591658
0.954887
0.894189
1.909393
1.352396
0.963251
0.567260
1.047213
0.818213
1.299859
0.648957
0.527315
0.580523
0.944271
0.856990
1.030326
1.245444
1.530100
1.447984
0.876461
0.580303
1.206825
0.870527
0.346310
1.343467
0.906597
0.443048
0.488979
0.961474
1.584035
1.021655
1.930969
1.668310
1.126146
0.715579
0.730488
0.762494
1.223048
0.674156
0.899564
0.828309
0.516738
1.037264
0.872059
0.656665
0.973177
1.093937
1.070710
1.655637
0.749347
1.010361
0.896017
1.002631
0.873040
0.540959
0.445560
0.490902
0.623285
1.841487
0.629823
1.145677
1.159401
0.679734
0.763893
0.627978
0.604752
0.945878
0.868551
2.225808
0.942173
0.594164
0.798571
0.852625
0.532638
0.615614
0.635629
0.724853
0.839639
1.319935
0.879533
1.359631
0.616924
0.983012
0.879312
0.900321
0.972096
0.694990
0.926361
0.503692
1.886477
0.564478
1.417527
1.128367
0.633774
1.627330
0.692408
0.726135
0.763968
0.675523
0.776802
0.975573
0.376404
0.997493
1.919055
1.476090
1.251223
0.942071
1.454488
0.987836
0.950101
0.886189
1.379940
0.818087
1.548164
1.149587
0.793130
0.741758
1.630711
2.147143
1.202492
1.038272
0.945140
0.761888
0.830531
0.968347
1.221354
0.833126
0.309615
0.608127
1.509034
0.715244
1.889386
0.536564
1.114788
0.295320
1.655052
0.582867
1.439916
0.758079
0.449532
1.424622
2.755746
1.746055
1.155717
0.853286
1.487165
1.001819
1.281074
1.233530
2.380152
1.060406
0.789348
0.648256
1.462344
1.479747
1.393063
1.308296
0.670747
0.630040
1.245767
1.382069
1.128437
0.994301
0.940101
0.656005
1.176747
0.991230
0.903545
1.122775
1.103577
1.307810
0.761561
0.592007
1.723718
1.834661
1.630397
1.623723
1.930349
0.794903
0.773694
0.903345
1.433418
1.283347
1.460760
1.959039
1.471276
0.739091
1.080617
0.950239
1.450225
0.827674
0.591575
0.829991
1.271648
1.772278
0.932834
0.865636
0.659135
0.936431
2.053989
1.470972
1.402720
0.965057
1.872895
1.207613
1.120103
0.383241
0.388755
0.764764
1.397812
0.612391
1.264649
0.668742
0.649598
1.242147
0.937158
0.432080
0.954446
1.473384
1.066403
1.685642
0.783959
1.412320
1.284366
2.307502
1.003361
1.059198
0.901869
1.130048
0.886940
1.315471
2.186818
1.837268
1.763464
1.418789
1.190353
1.428831
1.388148
1.862849
1.249373
1.944221
1.011162
0.864030
0.833638
0.961689
1.028569
1.543438
1.069785
0.701422
0.923676
0.774878
1.001494
0.566954
1.494894
0.732651
1.493305
0.987484
2.010147
1.329452
1.095687
2.089883
0.877924
0.465196
1.401876
0.808360
1.582355
1.211530
1.780660
2.238448
1.346327
1.041380
1.174437
1.223634
0.891590
0.703569
0.686156
0.951154
0.705903
1.722091
0.649951
0.832787
0.952092
1.017350
1.426308
1.655497
1.692673
1.138727
0.669212
1.255387
1.379121
1.966206
0.803509
0.940140
0.865665
1.062697
0.970408
0.579344
0.462367
0.752246
1.064110
1.187338
1.160008
0.977242
0.491136
0.886656
0.871874
0.960046
1.152586
0.455657
1.812609
3.425481
3.065539
1.652868
1.074554
0.951607
0.788122
0.805564
1.127802
1.071720
1.316629
0.863242
0.696473
1.275259
0.457496
0.925542
0.731708
0.700288
2.379778
1.643054
1.530756
1.287294
1.120160
0.493856
0.708838
0.582484
0.759044
0.527587
1.417453
0.668033
1.469738
0.821586
1.646106
1.244920
1.190973
0.728324
1.392849
0.775894
1.039287
1.215751
1.407803
1.137248
1.084620
1.177287
1.318212
0.797199
0.710885
1.290808
0.739901
0.549333
0.909653
1.391758
0.861741
0.936896
1.623873
0.935540
0.586815
0.996146
1.244344
1.571469
0.954151
0.838934
1.034053
1.073436
1.184462
1.019151
1.476359
1.573354
0.921314
0.820880
0.619547
0.627380
0.868721
1.219547
0.762438
0.892607
0.402455
0.558825
1.273253
1.046788
0.778159
1.606691
1.048220
1.029308
1.026760
0.653224
0.586090
1.153961
1.039566
0.768272
0.757511
0.608314
1.186491
2.242899
1.986125
1.521046
1.134089
0.879787
0.866560
0.948925
0.740671
0.575084
0.752530
2.368393
1.641758
2.430324
1.505503
1.553095
2.180077
1.498385
1.183375
1.153204
1.482956
1.189251
1.443573
0.769148
0.981727
1.293100
0.848355
0.851930
1.139213
1.110247
1.362292
0.668210
0.887319
0.896827
1.320121
0.845279
1.181090
1.881483
1.385396
2.503039
1.032707
1.336306
1.116837
0.711718
1.357101
0.678696
0.985613
1.093315
0.770785
1.257909
0.689325
0.753504
1.242875
0.955476
0.874206
0.914721
0.877886
0.726907
0.774712
0.834877
0.911765
0.446313
0.426508
0.518689
1.623931
0.725122
0.604904
1.091167
0.702524
0.993784
0.457532
0.580658
0.356100
1.099099
0.894043
1.119975
1.288727
1.279576
0.886065
0.665829
1.104421
0.570230
1.326949
0.623099
0.400087
0.655357
0.499180
1.037290
1.067160
0.913404
0.971002
0.139032
0.143880
0.448113
1.086344
1.321746
0.633350
0.761565
0.574635
0.341702
0.713577
1.080149
0.578754
0.236362
0.333806
0.305963
0.404352
0.990327
6.983871
4.465451
1.775879
1.182962
1.203883
1.058698
1.222830
0.637352
0.462116
0.412903
1.205805
0.813728
2.886855
0.958182
1.715045
1.195942
1.028483
1.150746
1.362511
1.563657
1.193306
0.898556
1.163807
1.129578
0.590947
0.563180
0.784210
0.475168
1.531872
1.767583
0.902930
1.081538
0.840120
0.742375
1.268366
0.650029
1.024740
1.098950
1.355810
1.279723
1.985454
1.007723
1.003913
1.592849
0.756543
0.648223
1.207071
1.390519
0.932598
1.002408
1.164431
0.683608
1.381563
0.902682
0.783997
0.787309
0.813414
0.522631
1.309916
1.207057
0.763327
1.640648
1.652385
1.205824
0.381271
0.600368
0.388573
1.453218
0.999136
0.772115
0.577576
1.434324
1.105334
0.963182
1.327948
0.643076
0.778095
0.506858
1.427202
1.348898
0.748697
0.649364
1.185242
0.692313
0.476478
2.146966
1.759844
1.328808
1.005588
1.170676
1.397495
0.796778
0.963939
0.733923
1.047277
0.623342
0.726219
1.233904
1.590900
1.766074
1.202571
0.774706
0.812772
0.679578
0.795265
0.756318
2.268389
1.211792
1.257212
0.839676
1.324743
1.701522
1.609151
1.356466
1.205439
1.857148
0.906921
0.945754
0.521385
0.651017
1.248923
0.792293
0.522084
1.283598
0.388575
0.893313
0.651015
1.012676
0.631551
1.193900
0.592609
0.684153
0.998311
0.530537
2.218150
1.546139
1.109120
1.334649
0.723199
0.822248
0.453211
0.935402
0.578727
0.719199
0.975083
1.768802
1.229807
0.855997
0.944312
0.951909
1.644077
0.913853
0.929833
1.469734
0.863856
2.279528
1.209839
0.579618
1.266364
0.516493
1.360257
2.004324
1.657906
1.155597
1.146109
1.447639
1.889204
2.168530
1.146699
1.344795
0.707655
2.322231
1.127058
1.695566
2.139008
0.745290
0.781542
1.021120
1.781566
1.614007
1.011930
1.358648
0.820451
1.939028
1.247381
1.396540
0.689890
0.838034
1.534606
1.597625
1.025290
1.213364
0.766761
2.491213
0.894991
1.002610
1.304171
1.167530
2.738267
0.925480
1.472548
1.339599
0.768704
1.726877
0.651602
2.829484
1.789549
1.441606
1.575586
1.751772
1.605772
1.817459
1.364946
2.476831
1.230512
1.135682
1.677771
1.026165
2.114603
0.895409
0.755637
1.016221
1.458954
0.904803
2.298121
2.298117
1.020820
1.354999
1.362723
2.755234
2.420639
1.569934
0.832948
0.884460
1.380005
2.604117
1.932139
1.592106
1.788860
1.199981
0.983655
1.700511
1.343519
0.978288
1.205872
0.881720
1.800633
0.918864
0.603936
0.579579
0.831689
1.822090
0.360034
1.113715
0.907732
0.887154
2.315779
1.091845
0.971351
8.531822
5.911197
3.831202
2.637581
1.262511
0.235810
0.962461
1.552217
1.866108
2.785147
2.766625
2.572503
2.668597


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data2_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
3.689930
3.588182
2.846836
0.964677
0.459676
0.754392
0.943226
1.039981
1.071074
1.071457
1.035999
0.980055
0.928860
0.845433
0.763889
0.667255
0.583177
0.470524
0.351269
0.345050
0.586463
0.207189
0.150338
0.193561
0.149402
0.090209
0.075864
0.077705
0.040295
0.044916
0.199359
0.101873
0.098255
0.139991
0.115773
0.150277
0.129342
0.124942
0.200385
0.220133
0.153391
0.153146
0.049742
0.077146
0.059687
0.209774
0.176417
0.371603
0.233499
0.176758
0.315261
0.529375
0.152870
0.144971
0.354145
0.252363
0.255224
0.420177
0.289118
0.314514
0.534103
0.235106
0.243491
0.182053
0.256314
0.195216
0.267583
0.383354
0.203460
0.215975
0.188137
0.149276
0.288864
0.169416
0.306938
0.162123
0.171436
0.164096
0.112061
0.193110
0.270391
0.248275
0.371493
0.259640
0.173344
0.303632
0.213207
0.153397
0.299921
0.196868
0.115759
0.192572
0.217985
0.171743
0.058252
0.278430
0.291502
0.439359
0.162189
0.166648
0.207322
0.258236
0.318647
0.142925
0.208945
0.392529
0.451297
0.428418
0.456900
1.576861
0.589469
0.375511
1.314406
0.770046
0.667928
0.798909
0.537438
0.630146
1.257357
0.480253
0.321891
0.693406
0.245997
0.758279
0.684021
0.490814
0.315566
0.303953
0.240635
0.937134
0.705763
0.588858
0.792665
0.581584
0.503173
0.540078
0.817261
0.754876
0.612840
0.408851
0.755744
0.366803
0.612020
0.186564
0.485191
1.561223
0.699969
1.313007
0.868509
0.671486
0.915054
0.656376
0.674473
0.455428
0.624686
0.189397
0.282317
1.234700
0.784844
1.109204
0.669616
3.038669
0.430378
0.202816
1.003332
1.649935
0.151141
0.502099
0.888325
0.670489
0.462403
0.631079
0.418911
0.446558
1.935267
1.179478
0.599405
0.816970
0.388716
1.348966
0.927930
1.077293
1.093193
0.717413
0.205905
0.782904
0.566636
0.617956
0.897203
1.019986
0.359567
0.454362
0.308821
0.285220
0.560945
2.214359
0.779467
0.727531
0.322830
0.682773
0.536561
1.478123
0.381857
0.473860
1.289473
0.955899
0.566665
0.655436
0.846088
0.328613
0.168759
0.249431
0.861729
0.668092
0.783585
1.438615
1.363747
0.882910
1.806640
1.045077
0.862510
1.285254
0.670542
0.799684
0.269749
0.099056
0.588133
1.174491
0.213572
0.558101
0.459488
0.443216
0.869163
1.617546
2.027483
0.979326
0.822267
1.234981
1.226283
1.458725
0.973254
0.967449
1.518902
0.472555
0.398076
0.234680
0.253233
0.275053
0.903770
0.545761
0.496931
0.209481
0.510159
0.481134
1.329551
0.707536
1.145230
0.180289
0.519066
0.433758
0.397541
0.791043
1.174678
0.749957
0.260687
1.222057
0.837126
0.626094
1.102227
0.411421
0.413906
0.385453
0.727471
0.575193
1.086439
0.332779
0.828499
0.906062
1.291936
1.678605
1.308201
1.442961
0.614551
0.912991
0.392919
0.583696
0.613431
1.098127
0.725670
0.517440
0.541211
0.813681
1.350122
0.897098
1.268833
1.086791
2.164134
1.918725
0.759151
0.661809
1.512333
0.526512
0.542137
0.561212
1.044947
1.690650
0.954306
0.740793
0.536335
1.351328
0.493095
0.321067
0.753669
0.647176
0.657431
0.590426
0.845796
0.523979
0.459820
0.778629
0.983458
0.743412
0.694180
1.115778
0.998910
0.385564
0.165861
0.257221
0.238528
0.950833
0.761257
0.490198
0.336568
0.631566
1.587399
0.643406
0.430432
1.153433
0.455797
0.554733
0.562065
1.285804
0.660394
0.872729
1.167227
0.282403
0.263987
0.745933
1.846575
0.973481
0.994683
1.314620
0.761431
0.875855
1.345001
0.294718
0.496504
0.372965
0.567986
1.105409
0.445737
1.234625
0.470140
0.483062
1.141303
0.449420
0.582484
0.724343
0.816799
0.652453
0.226836
0.380658
0.463864
1.135305
1.022319
0.780619
0.462320
0.464270
1.131459
0.280394
0.791535
0.534306
0.438056
0.545213
0.549491
1.381154
0.487748
1.380596
1.392607
0.962295
1.183759
1.199910
1.223484
1.116011
0.555281
0.757761
0.328874
0.585903
1.286560
0.913615
1.360096
0.411826
0.592822
0.915096
0.778235
0.680664
0.998790
0.573077
0.663903
0.506681
0.425525
1.118188
1.110285
1.078642
0.456859
0.380590
0.886017
0.457970
0.714077
0.943111
0.938727
0.763985
1.277507
1.063084
1.773032
3.016803
1.418492
1.875614
0.626773
1.051332
1.022249
1.551121
1.065835
0.717793
0.717700
1.386161
1.131648
1.224484
0.324463
0.319992
0.375639
0.786446
0.530223
1.419129
0.472400
0.535266
0.589481
0.521797
0.833546
0.413386
0.374284
0.525043
0.387433
0.738172
0.733466
0.932547
0.621892
2.209814
1.806756
0.870617
0.609944
0.568154
0.533964
0.636849
1.016712
0.762151
0.538075
0.465623
1.029369
0.881223
0.528320
1.998555
0.621240
0.834700
0.768842
0.889977
0.562184
1.812441
0.441902
0.546349
0.529232
1.193336
0.990743
1.422427
1.175416
0.767055
1.590755
0.735835
0.927061
0.658189
0.858519
0.505129
1.896400
3.444863
1.664579
1.147146
0.579569
0.498259
0.686018
1.495211
0.887913
0.782199
0.852377
0.820454
1.408516
1.053178
1.004543
1.036188
0.859636
0.720229
0.739983
0.761940
0.672937
0.884481
0.560561
0.860738
0.357600
0.488414
0.717347
0.375660
0.844739
0.621300
0.770589
0.580963
1.243124
1.076963
0.848075
0.907866
1.027048
0.900529
1.316970
0.283246
0.227492
0.485167
1.151230
0.756192
1.565622
0.782663
1.016040
1.273429
0.969942
0.990939
1.011158
0.746130
0.685828
0.827694
0.564925
0.606664
0.776692
0.398073
0.602946
0.785331
0.709464
0.521747
0.926588
0.628964
0.704811
0.691863
1.334148
0.856811
0.791460
0.457687
0.633496
0.654718
0.495688
0.826717
0.888371
0.863594
2.221593
0.690863
0.644992
0.452534
0.709354
0.511947
1.142213
0.545095
0.691318
0.794657
0.436937
1.093717
1.033042
0.546938
0.690031
0.599203
1.244318
0.588821
0.973994
0.855404
0.461540
0.327715
0.315026
0.314551
0.494611
0.396151
0.498331
0.281681
0.553967
1.616323
0.646109
0.358589
2.021261
2.058497
1.245799
0.884076
0.554493
0.707024
0.703765
0.590240
0.666068
1.341756
1.009007
1.170635
0.958765
0.776965
1.022823
1.072062
1.506876
1.412187
0.813103
0.822961
0.424249
0.876346
0.499904
0.902952
1.125955
0.239905
0.806539
0.631021
0.737201
0.812040
0.875672
0.759956
1.145616
1.386854
0.682411
0.472833
0.420446
0.781021
0.370244
1.282125
0.846988
0.216895
0.444012
0.551833
1.187135
0.766156
0.525662
0.278731
0.537714
0.408701
0.875668
0.909147
0.401581
0.580409
0.618876
0.724481
0.490629
0.644712
0.368164
0.496830
1.316726
0.608221
1.227933
0.356445
0.834397
0.430129
1.004856
0.504376
0.861084
1.223904
1.049786
0.735606
0.840255
0.776986
1.061253
0.832094
0.525679
0.659679
0.626225
1.121390
0.469240
1.309826
0.973004
1.146685
0.902173
0.303609
0.662886
0.528972
0.573692
0.950980
0.652743
0.984355
0.456654
0.677369
0.547659
0.327747
1.499128
0.818308
0.443023
0.708636
2.041804
0.734674
0.647170
1.041474
0.891980
1.015920
2.087421
1.605912
0.921084
0.757806
0.555933
0.760738
1.509580
0.821826
1.092312
0.923940
1.179274
1.214392
1.200555
0.913246
0.811305
0.873318
1.483138
0.905659
0.541497
0.468951
0.431599
0.799370
1.360139
0.839479
0.702418
0.931389
0.534695
0.976875
0.613186
1.911978
0.497382
0.557198
1.373213
0.798785
0.359879
0.991963
1.719589
1.343251
0.644820
0.618203
1.642908
1.614138
1.252471
0.884308
0.684956
0.745068
1.956904
1.625857
1.017718
0.599802
1.093962
0.768969
0.830333
0.931783
0.778874
0.739605
0.758796
0.723748
0.790458
1.094467
1.139438
0.501700
0.876137
1.197066
0.947259
1.448430
1.058140
1.025859
0.772039
1.482592
1.451189
1.223187
0.916158
1.665470
2.420510
1.955386
1.235035
0.959663
2.417546
1.325159
0.804944
0.930902
0.813331
0.970434
0.754166
1.042126
1.026374
1.476348
0.342203
0.697567
0.907433
1.725180
1.117244
0.962840
0.766610
0.816972
1.938754
1.032547
1.837073
0.780933
0.682445
1.580446
0.587230
0.714289
1.364814
0.866985
0.527376
1.042192
0.812840
0.794278
1.600127
0.998575
1.176904
0.638609
0.471979
0.859607
0.600368
1.248557
0.699008
0.508899
0.906183
0.710521
0.847024
1.356441
0.741398
1.480871
1.490316
1.468935
1.040172
0.608756
0.534325
1.123037
1.012572
1.443051
0.407517
0.421239
0.505449
0.769422
0.686627
1.157456
0.800273
0.692747
2.270109
1.481691
1.066630
1.086019
0.584900
0.928860
0.843340
0.719272
0.964320
1.128061
1.162215
1.321284
1.403502
0.806526
0.763103
0.935373
1.128549
0.857793
1.755916
0.630903
0.559398
0.667759
0.540390
1.253252
0.762119
0.642332
0.679562
0.461225
1.400193
0.935741
0.830604
0.649442
0.537781
2.182472
0.911056
1.130606
0.511464
0.886564
0.877173
0.960899
1.295270
1.283203
0.812544
0.667108
0.572613
0.697002
1.065211
0.676944
0.714573
0.356173
0.613427
1.097766
0.494900
0.308793
0.673905
1.191928
1.570846
0.868380
0.694193
1.381553
0.815274
0.757073
0.920867
1.308443
0.394452
0.646338
0.881026
0.844360
1.231275
0.452568
0.629036
0.820416
0.699560
1.420780
1.470750
1.044089
1.216089
0.787144
1.139766
1.682189
1.364925
1.169686
0.488744
0.367581
1.086093
1.486603
0.467028
0.492059
0.780158
1.021971
1.159608
0.854110
0.774069
0.370595
1.024329
0.839654
1.247023
1.025071
0.755023
0.465354
1.038477
0.702830
0.992643
0.562015
0.743831
0.691941
0.826040
0.924729
0.748706
2.053122
1.326435
1.053560
0.609238
0.808604
0.522794
1.055449
0.651696
0.589536
0.837514
1.155633
0.902601
1.076279
1.139193
1.563341
1.588558
1.042160
0.681661
1.222686
0.331933
0.386914
1.055533
0.609942
0.499656
0.556578
1.150524
1.322871
1.023432
1.487563
2.348026
0.785243
0.934655
0.549972
0.701614
0.950477
0.647423
0.531080
0.438376
0.560847
1.203711
0.736376
0.576580
0.612223
0.888721
0.800858
1.594636
0.724241
0.965590
0.705743
1.190161
0.722801
0.427846
0.475390
0.496891
0.747594
1.652078
0.735679
0.764779
0.903272
0.774184
0.955548
0.556728
0.287445
0.860544
0.845595
1.871645
0.914549
0.552669
0.883389
0.903502
0.876495
0.224642
0.444526
0.705125
0.950077
1.141362
0.805120
1.347651
0.792923
0.887211
1.019360
1.036993
0.720378
0.802648
0.630657
0.636388
1.453577
0.728239
1.167507
0.868257
0.652519
1.494651
0.415108
0.406958
0.583546
0.525190
0.824450
0.819470
0.407953
0.992349
1.969980
1.502237
1.152563
0.698170
1.264272
0.670857
0.464481
0.591267
1.421133
1.266288
1.521984
0.684207
0.730764
0.678860
1.747058
1.646728
0.976963
0.734075
0.919815
0.917193
1.056200
0.899518
1.328828
0.545757
0.674566
1.130220
1.018218
0.616419
1.417714
0.700606
1.340572
1.109990
1.238333
0.561111
1.097595
0.488979
0.524600
1.690714
2.224884
1.100850
1.147114
1.080315
1.757780
1.119430
2.093544
1.128312
1.551749
1.178775
0.591247
0.604730
1.567189
1.177948
1.405304
1.314722
1.133005
0.560931
0.925329
1.689200
0.414541
0.580232
1.134851
0.772035
1.141211
1.256177
0.986103
1.047869
0.786594
1.033445
1.092310
0.764424
1.858051
1.666554
1.654345
1.322432
1.671092
1.689499
1.172588
1.997845
1.469694
0.964513
0.955130
1.777101
0.883983
1.050453
1.071029
1.312951
1.131082
0.829833
0.752294
1.269601
1.165504
1.330695
0.930264
1.055159
0.454440
0.761256
2.027973
2.443482
1.431334
1.166155
1.610620
1.003782
0.791298
0.436955
0.574142
0.940912
1.381043
0.527366
1.154714
0.567527
0.917554
1.181682
1.468308
1.094905
0.595479
1.646395
1.450667
1.847934
1.741631
0.831427
0.822749
2.086419
0.763351
0.425122
0.886868
1.286698
0.551647
1.101069
2.153243
1.823326
2.682373
1.826752
2.076457
0.823374
0.613412
1.650760
1.043673
1.673584
0.999919
0.862168
1.370235
0.757032
0.865663
1.597545
0.321026
0.302298
1.181244
0.827170
0.920610
0.860424
1.594278
1.205574
1.087931
0.935989
2.070179
0.948277
0.876905
2.112674
1.013506
0.608687
1.271351
0.541680
1.828878
1.249341
1.382639
1.487844
0.929201
1.432984
1.465330
0.772026
1.254241
0.874691
0.687098
0.971237
0.655756
1.455506
0.198566
0.758874
0.646728
0.930854
1.579451
2.245624
0.463358
0.663850
0.849083
1.958947
1.493015
1.607250
0.853603
1.267631
0.344326
0.810822
1.041648
0.450720
0.402477
0.965113
0.528739
1.111700
1.271713
1.024296
0.626652
0.977619
0.620076
0.713617
1.175924
0.763718
1.807124
3.287956
2.553566
1.318549
0.423564
0.729000
1.315198
0.851153
1.282020
1.848949
1.524655
1.098489
0.854853
0.931411
0.440470
0.576234
0.778128
0.753357
2.300408
1.496811
1.258423
0.627786
0.903328
0.807490
0.734611
0.603096
0.959854
0.957815
1.311476
0.786905
1.378876
0.783862
1.590270
1.119349
1.005040
0.839990
1.237577
0.720992
0.878116
0.750142
0.666166
1.201086
1.348426
1.541375
0.578068
0.532910
0.748287
1.251003
0.891083
0.642068
0.485828
1.541960
0.510512
1.059770
1.793425
0.588750
0.520138
0.896130
1.133421
1.511840
0.479103
0.490458
1.140993
1.658104
0.982559
0.649652
1.596835
1.519084
0.545216
0.530089
0.724380
1.013958
1.489243
0.856591
0.717770
0.704364
0.580059
0.500652
1.165937
0.999076
0.633944
1.496417
0.912533
0.840733
1.334438
0.441818
0.708769
0.940322
0.766685
0.761747
0.704321
0.677145
0.744840
4.015230
2.660357
1.709783
1.100105
0.535272
0.848181
1.043683
1.215586
1.036641
1.138168
2.690468
2.092573
2.422655
1.412350
0.556881
1.745351
0.622713
1.124266
1.145497
1.536745
1.044150
0.881101
0.876792
0.902986
1.091986
0.858074
0.835437
1.144508
1.091560
1.262992
0.590568
0.586664
0.707698
1.472790
1.100740
0.524712
1.569044
1.088221
2.304873
0.770364
1.362316
0.561621
0.581850
1.292557
0.626213
0.733740
0.901108
1.072490
0.636689
0.365783
0.871083
0.970571
0.707800
0.807257
0.592438
0.669668
0.355649
0.641116
0.931897
0.390017
0.272186
0.529906
0.384560
1.550370
0.579018
0.542905
1.245500
0.984178
0.631208
0.414896
0.330338
0.420544
1.091788
0.701994
0.855027
1.237855
1.321464
0.502109
0.744642
1.235535
0.596045
1.050114
0.612246
0.637657
0.987537
0.675192
1.256543
0.599131
0.730087
0.911654
0.919847
0.820564
0.679545
1.135102
1.655338
0.815159
0.347869
0.164063
0.321903
0.415037
1.026765
0.700242
0.543454
0.535552
0.476596
0.881449
1.535842
7.249947
0.964428
0.659486
0.785194
1.158946
1.108976
1.278559
0.691751
0.493312
0.413043
1.279593
0.850886
2.893883
0.777568
1.636432
1.129210
0.855100
1.062672
1.318386
1.500323
0.968691
0.622946
1.129359
1.107313
0.552604
0.538449
0.771904
0.466357
1.555336
1.731029
0.810853
1.036672
0.812832
0.755598
1.331800
0.634000
0.989073
1.205830
1.356367
1.235572
1.755861
0.600224
0.822871
1.542695
0.723845
0.703610
1.498000
1.441699
0.842513
0.865913
1.067817
0.609448
1.230957
0.751069
0.742929
1.132273
0.996219
0.676866
0.824226
0.911900
0.327373
1.663842
1.646343
1.208934
0.402776
0.601905
0.385564
1.406693
0.935284
0.738324
0.598821
1.503641
1.011852
0.849850
1.298140
0.675159
0.862517
0.605976
1.445853
1.362229
0.737143
0.603981
0.939840
0.496967
0.341777
1.827259
1.385733
1.011398
0.817450
1.113629
1.383546
1.092282
1.075616
0.779292
0.967076
0.473246
0.658088
1.434813
1.655960
1.711486
1.035699
0.636916
0.752768
0.594804
0.762027
0.698132
2.276666
1.206965
1.249171
0.812881
1.311895
1.691365
1.357956
1.081271
0.931698
1.957952
0.928996
0.897188
0.414122
0.542827
1.218925
0.759840
0.368585
1.240776
0.516333
0.925815
0.666549
0.760456
0.264559
1.103558
0.868220
0.751791
0.965607
0.501175
2.232987
1.337039
0.755885
1.205188
0.728419
0.907783
0.646128
0.976919
0.624513
0.731440
0.980896
1.770526
1.223334
0.831625
0.781557
0.797173
1.571517
0.939563
0.808240
1.522606
0.452636
2.226977
1.154184
0.589065
1.270419
0.526602
1.240666
1.941923
1.744905
1.256539
1.106997
1.397900
1.753806
2.073077
1.155485
1.444544
0.759406
2.335350
1.049634
1.678893
2.108099
0.648651
0.639512
0.856718
1.737711
1.575897
0.907354
1.311642
0.703647
1.897030
1.274932
1.397516
0.710044
0.855379
1.522184
1.448261
0.714656
1.105313
0.734130
2.496289
0.881352
1.114438
1.097523
1.010091
2.697844
0.870947
1.423970
1.281204
0.736002
1.691345
0.686200
3.843475
2.135990
1.536745
1.578885
1.724818
1.595849
1.837551
1.390616
2.484798
1.357686
1.252468
1.715162
0.855621
2.105971
0.864034
0.735410
0.991176
1.450616
0.917193
2.364659
2.323100
1.017069
1.361216
1.356699
2.596432
2.355766
1.555380
0.872295
0.930968
1.396354
2.628792
1.947912
1.584414
1.774113
1.164216
0.944179
1.534673
1.336546
1.004144
1.213101
0.888861
1.804412
0.920836
0.605535
0.577633
0.807733
1.828771
0.433648
0.948414
0.757300
0.790242
2.217917
1.006563
0.928429
8.869524
6.536839
4.019755
2.044635
0.890346
0.436454
1.460254
1.798561
1.987099
2.175841
2.333212
2.261719
2.619994


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data2_positions_rotations_constant_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.045522,-0.605160,-0.070516,-0.491311,-0.380174,0.110768,P0R0
0.257786,-1.053112,-0.161533,-0.531242,-0.409473,0.121986,P1R1
0.258361,-2.146701,-0.298506,-0.595795,-0.433755,0.138625,P1R1
0.123039,-3.147922,-0.401312,-0.942818,-0.606052,0.141266,P1R1
0.025884,-3.761174,-0.422384,-1.008373,-0.631031,0.132673,P1R1
-0.045324,-4.107079,-0.428827,-1.035942,-0.611540,0.146410,P1R1
-0.094861,-4.300264,-0.429185,-0.978144,-0.640445,0.136220,P1R1
-0.129633,-4.405712,-0.426817,-1.053365,-0.710632,0.102859,P1R1
-0.154607,-4.457653,-0.423048,-1.121351,-0.696721,0.081192,P1R1
-0.172949,-4.474490,-0.418428,-1.011078,-0.718372,0.022215,P1R1
-0.186640,-4.466665,-0.413207,-0.934717,-0.770252,0.025751,P1R1
-0.196937,-4.440613,-0.407528,-0.953292,-0.749183,0.019741,P1R1
-0.195426,-4.396057,-0.392093,-1.028506,-0.645983,0.027566,P1R1
-0.193682,-4.342093,-0.378254,-1.124970,-0.617405,0.032967,P1R1
-0.191784,-4.281564,-0.365811,-1.245371,-0.665712,0.017994,P1R1
-0.189800,-4.217102,-0.354665,-1.318487,-0.660733,-0.006424,P1R1
-0.187797,-4.151148,-0.344769,-1.410063,-0.707709,-0.041985,P1R1
-0.169183,-4.115690,-0.315487,-1.544471,-0.917536,-0.083626,P1R1
-0.153261,-4.078146,-0.290614,-1.533872,-1.008798,-0.090617,P1R1
-0.139898,-4.040311,-0.269887,-1.444269,-1.176634,-0.131449,P1R1
-0.128924,-4.003615,-0.252992,-1.195959,-1.641628,-0.222846,P1R1
-0.120135,-3.969126,-0.239571,-1.265045,-1.679074,-0.259465,P1R1
-0.113295,-3.937582,-0.229233,-1.270584,-1.688430,-0.233218,P1R1
-0.092035,-3.909166,-0.201010,-1.183007,-1.609867,-0.244865,P1R1
-0.079438,-3.882460,-0.166090,-1.261730,-1.549246,-0.301188,P1R1
-0.069681,-3.859690,-0.137890,-1.295311,-1.550051,-0.352690,P1R1
-0.062398,-3.840706,-0.115742,-1.325222,-1.517587,-0.394977,P1R1
-0.057229,-3.825252,-0.098912,-1.389768,-1.542257,-0.406280,P1R1
-0.053816,-3.812999,-0.086661,-1.384062,-1.529674,-0.384220,P1R1
-0.051832,-3.803582,-0.078260,-1.363564,-1.527199,-0.362637,P1R1
-0.050986,-3.796621,-0.073021,-1.464844,-1.374364,-0.295608,P1R1
-0.051010,-3.791741,-0.070322,-1.553470,-1.362535,-0.268216,P1R1
-0.035541,-3.788325,-0.049036,-1.560084,-1.434382,-0.270933,P1R1
-0.022988,-3.786343,-0.032381,-1.600821,-1.536644,-0.195925,P1R1
-0.013077,-3.785497,-0.019781,-1.675402,-1.460613,-0.234239,P1R1
-0.005008,-3.815516,-0.010663,-1.678424,-1.417745,-0.292357,P1R1
-0.008656,-3.845500,-0.012239,-1.596727,-1.399532,-0.306357,P1R1
-0.012612,-3.870976,-0.015018,-1.577973,-1.299742,-0.320550,P1R1
-0.000508,-3.891882,0.001979,-1.752516,-1.256307,-0.346997,P1R1
0.009233,-3.908832,0.015393,-1.953969,-1.295967,-0.332886,P1R1
0.016853,-3.922208,0.025646,-2.095994,-1.275796,-0.310156,P1R1
0.022604,-3.932431,0.033176,-2.232199,-1.256452,-0.253070,P1R1
0.026759,-3.939931,0.038403,-2.253091,-1.277447,-0.244249,P1R1
0.029568,-3.945132,0.041732,-2.322972,-1.270408,-0.220405,P1R1
0.031278,-3.948434,0.043528,-2.362830,-1.306948,-0.215316,P1R1
0.086364,-3.949327,0.034768,-2.412623,-1.331645,-0.191704,P1R1
0.132481,-3.949157,0.026528,-2.489209,-1.327185,-0.121688,P1R1
0.170191,-3.948207,0.018997,-2.705376,-1.559081,0.042400,P1R1
0.207038,-3.947271,0.023829,-2.656067,-1.366174,0.144418,P1R1
0.236037,-3.945909,0.027754,-2.775029,-1.381905,0.261984,P1R1
0.258124,-3.944285,0.030858,-3.068156,-1.478646,0.286523,P1R1
0.290376,-3.942268,0.053807,-3.569828,-1.515419,0.418430,P1R1
0.315147,-3.940261,0.072988,-3.648097,-1.612803,0.478305,P1R1
0.333436,-3.938339,0.088652,-3.721679,-1.685734,0.562861,P1R1
0.346222,-3.936552,0.101125,-4.022892,-1.801673,0.693022,P1R1
0.354945,-3.964926,0.110756,-4.193477,-1.850357,0.824526,P1R1
0.359917,-3.988907,0.117920,-4.296764,-1.854145,1.037220,P1R1
0.351341,-4.010352,0.117416,-4.180984,-1.845788,1.432184,P1R1
0.342114,-4.027709,0.116022,-4.050257,-1.677937,1.615146,P1R1
0.332757,-4.041377,0.114026,-3.885074,-1.512944,1.815056,P1R1
0.323653,-4.051794,0.111673,-3.859574,-1.010381,1.960679,P1R1
0.315093,-4.059411,0.109140,-4.082512,-1.015345,1.938570,P1R1
0.269139,-4.065284,0.136490,-4.182607,-1.000489,1.931442,P1R1
0.230453,-4.071178,0.146148,-4.284154,-1.004845,1.966157,P1R1
0.198092,-4.075100,0.153634,-4.515665,-1.045842,1.952921,P1R1
0.171653,-4.077417,0.159222,-4.686584,-0.979523,1.942791,P1R1
0.150605,-4.078458,0.163194,-4.933468,-0.928844,1.869082,P1R1
0.134334,-4.078516,0.165830,-5.121328,-0.604176,1.812246,P1R1
0.122225,-4.077846,0.167372,-5.255032,-0.498350,1.911330,P1R1
0.113643,-4.076663,0.168057,-5.265615,-0.592523,2.098761,P1R1
0.108004,-4.075148,0.168075,-5.248804,-0.693848,2.245939,P1R1
0.104754,-4.073445,0.167601,-5.329196,-0.755071,2.339603,P1R1
0.087251,-4.071930,0.146230,-5.343672,-0.909846,2.557940,P1R1
0.090276,-4.100119,0.148338,-5.354713,-0.976764,2.652945,P1R1
0.056039,-4.124425,0.180097,-5.155300,-1.104005,2.759619,P1R1
0.028770,-4.143338,0.194339,-5.123119,-1.174020,2.763314,P1R1
0.007130,-4.158447,0.205914,-5.216927,-1.126686,2.656997,P1R1
-0.009524,-4.170166,0.215076,-5.329708,-1.099460,2.549326,P1R1
-0.021866,-4.178930,0.222112,-5.412843,-1.171469,2.546457,P1R1
-0.030534,-4.185175,0.227297,-5.516448,-1.014259,2.570786,P1R1
-0.036156,-4.189320,0.230915,-5.694062,-0.819718,2.594173,P1R1
-0.039315,-4.191753,0.233238,-5.888290,-0.705676,2.674707,P1R1
-0.040542,-4.192829,0.234523,-6.238635,-0.651925,2.754134,P1R1
-0.040289,-4.192861,0.234987,-6.471575,-0.705094,2.821839,P1R1
-0.038953,-4.192121,0.234827,-6.624487,-0.698283,2.861630,P1R1
-0.036889,-4.190838,0.234226,-6.376736,-0.539713,2.902030,P1R1
-0.034349,-4.189205,0.233311,-6.195928,-0.477741,2.972579,P1R1
-0.021380,-4.185488,0.240167,-6.060787,-0.479763,2.986193,P1R1
-0.009898,-4.181984,0.245711,-5.809921,-0.629725,2.962989,P1R1
0.000044,-4.178773,0.250074,-5.659994,-0.728102,2.899841,P1R1
0.010081,-4.176401,0.266306,-5.585197,-0.792640,2.853638,P1R1
0.035038,-4.204044,0.300233,-5.579226,-0.909019,2.831511,P1R1
0.055889,-4.227437,0.328387,-5.622929,-1.092557,2.862648,P1R1
0.072904,-4.246792,0.351194,-5.618239,-1.250745,2.862384,P1R1
0.086431,-4.262420,0.369177,-5.625337,-1.296935,2.854884,P1R1
0.096852,-4.274696,0.382910,-5.375038,-1.298396,2.736046,P1R1
0.104585,-4.284023,0.392973,-5.129278,-1.377811,2.610789,P1R1
0.072390,-4.321422,0.429863,-4.780466,-1.300707,2.500726,P1R1
0.044039,-4.352013,0.459634,-4.733249,-1.314365,2.488111,P1R1
0.019623,-4.376398,0.482999,-4.668859,-1.404273,2.565930,P1R1
-0.000950,-4.395262,0.500734,-4.471032,-1.396166,2.568654,P1R1
-0.034029,-4.409585,0.493075,-4.279265,-1.342108,2.481119,P1R1
-0.053482,-4.420324,0.494771,-4.221726,-1.047402,2.429898,P1R1
-0.068803,-4.427539,0.494541,-4.333359,-1.075176,2.411133,P1R1
-0.080483,-4.431874,0.492898,-4.468591,-1.110219,2.279182,P1R1
-0.089032,-4.433913,0.490284,-4.584748,-0.746060,2.250060,P1R1
-0.094935,-4.434178,0.487048,-4.549157,-0.317315,2.146769,P1R1
-0.098659,-4.433123,0.483478,-4.508430,0.084860,2.035285,P1R1
-0.058814,-4.430536,0.438938,-4.814936,-0.114552,2.055565,P1R1
-0.024000,-4.427426,0.400718,-5.922945,-1.198984,1.907232,P1R1
0.005771,-4.424050,0.368623,-6.359343,-1.496828,1.708238,P1R1
0.030671,-4.420607,0.342287,-6.392715,-1.330402,1.387344,P1R1
0.051001,-4.417247,0.321239,-6.623976,-0.063838,1.155128,P1R1
0.067187,-4.414076,0.304889,-6.503256,0.667555,0.978009,P1R1
0.079687,-4.411168,0.292641,-6.189317,1.241684,0.885034,P1R1
0.088977,-4.408563,0.283902,-5.529491,1.486419,0.520288,P1R1
0.056933,-4.376913,0.308003,-5.160652,1.196511,0.503434,P1R1
0.028521,-4.350077,0.329919,-4.630577,0.929533,0.530869,P1R1
0.003875,-4.327830,0.349386,-3.532917,0.430317,0.825191,P1R1
-0.017037,-4.309827,0.366289,-3.649661,0.562956,1.259012,P1R1
-0.045470,-4.293225,0.374004,-3.828995,0.451461,1.488279,P1R1
-0.068924,-4.280366,0.380313,-4.336705,0.827200,1.763717,P1R1
-0.087793,-4.270765,0.385336,-4.443992,1.043784,1.750144,P1R1
-0.103620,-4.263533,0.402303,-5.166785,0.918426,1.574164,P1R1
-0.115682,-4.258677,0.416280,-5.790466,1.177879,1.633076,P1R1
-0.124501,-4.255762,0.427511,-6.155790,0.976424,1.881429,P1R1
-0.130424,-4.254362,0.435574,-5.983215,1.037210,2.135144,P1R1
-0.134108,-4.254160,0.441574,-6.094699,0.818227,2.305890,P1R1
-0.135998,-4.254850,0.445816,-6.323940,0.824128,2.359362,P1R1
-0.141402,-4.253964,0.460065,-7.106849,0.742338,2.857434,P1R1
-0.145003,-4.253832,0.471374,-7.526065,0.239239,3.102208,P1R1
-0.147136,-4.254262,0.480074,-8.022573,-0.061658,3.056901,P1R1
-0.150257,-4.255541,0.499596,-8.741155,-0.158576,3.355351,P1R1
-0.152148,-4.257014,0.515199,-8.799394,0.407117,3.249428,P1R1
-0.153057,-4.258574,0.527304,-8.914763,0.806710,2.974659,P1R1
-0.157691,-4.260185,0.548822,-8.781027,1.163361,2.601253,P1R1
-0.161069,-4.261730,0.565819,-8.044188,0.819350,2.560149,P1R1
-0.163391,-4.263168,0.578833,-7.531173,0.288675,2.430120,P1R1
-0.164843,-4.264472,0.588405,-7.071015,-0.015219,2.176890,P1R1
-0.165593,-4.265628,0.595041,-6.836547,0.263585,1.996786,P1R1
-0.165799,-4.266629,0.599271,-6.233173,0.671327,2.181650,P1R1
-0.163805,-4.267185,0.614811,-5.875632,0.662119,2.226847,P1R1
-0.161790,-4.267641,0.626787,-6.204593,0.855384,2.703247,P1R1
-0.159836,-4.268004,0.635681,-6.358467,0.752254,2.684618,P1R1
-0.156663,-4.268446,0.655143,-6.820516,0.651647,2.767766,P1R1
-0.153853,-4.268794,0.670399,-8.355670,0.430960,2.684682,P1R1
-0.151420,-4.269059,0.681971,-8.979449,0.152236,2.581128,P1R1
-0.163583,-4.266113,0.700749,-9.435368,1.280407,2.105016,P1R1
-0.189571,-4.293840,0.694699,-10.000103,1.683646,1.622309,P1R1
-0.211427,-4.317355,0.688075,-10.501896,1.266664,1.541927,P1R1
-0.229392,-4.336853,0.681277,-9.846153,0.696410,1.822474,P1R1
-0.243792,-4.352635,0.674625,-9.206983,0.611923,1.920212,P1R1
-0.216883,-4.364449,0.638414,-8.624729,0.484190,1.685201,P1R1
-0.186574,-4.373552,0.621512,-8.385287,0.785068,1.497817,P1R1
-0.160411,-4.380177,0.607378,-8.132363,1.084329,1.968510,P1R1
-0.138316,-4.384717,0.595831,-8.093831,1.241232,2.024228,P1R1
-0.120076,-4.387544,0.586634,-8.305678,1.411574,2.091127,P1R1
-0.105873,-4.359005,0.579509,-9.425181,1.077000,2.450695,P1R1
-0.094782,-4.333976,0.574200,-10.174252,0.914581,2.531751,P1R1
-0.094518,-4.310339,0.582204,-11.224315,0.991196,2.843452,P1R1
-0.095352,-4.290483,0.589692,-11.867399,1.066895,2.966895,P1R1
-0.096967,-4.274187,0.596493,-11.893552,4.046831,2.436463,P1R1
-0.099094,-4.261144,0.602534,-11.748578,4.260396,2.110213,P1R1
-0.117165,-4.281259,0.587220,-11.685125,4.299747,2.016771,P1R1
-0.132975,-4.299292,0.574234,-10.717292,4.193032,1.826674,P1R1
-0.146642,-4.315306,0.576676,-12.179838,4.541157,1.160284,P1R1
-0.158085,-4.329030,0.579165,-12.120044,4.516312,1.289018,P1R1
-0.167447,-4.340537,0.581584,-11.627072,4.508150,1.373956,P1R1
-0.169071,-4.350598,0.597487,-10.784156,4.270091,1.449473,P1R1
-0.169899,-4.358665,0.611108,-10.411725,4.702231,1.110648,P1R1
-0.170113,-4.364954,0.622492,-9.973364,4.705523,0.986627,P1R1
-0.169862,-4.369686,0.631802,-9.571858,4.817519,1.454858,P1R1
-0.169284,-4.373089,0.639190,-9.562546,4.593187,1.804992,P1R1
-0.168483,-4.375378,0.644893,-9.774367,4.226120,1.937138,P1R1
-0.185584,-4.371242,0.656052,-11.640263,3.815177,1.687050,P1R1
-0.199870,-4.367225,0.664903,-12.783032,4.029112,1.574177,P1R1
-0.211528,-4.363450,0.671703,-13.308578,4.181813,1.352931,P1R1
-0.220802,-4.360006,0.676694,-13.814295,4.252411,0.724340,P1R1
-0.227956,-4.356934,0.680175,-13.456504,4.294011,0.876577,P1R1
-0.233280,-4.354266,0.682342,-12.125547,4.338215,1.056802,P1R1
-0.206662,-4.355967,0.691881,-11.269221,4.016964,1.101994,P1R1
-0.183383,-4.357440,0.699348,-10.250828,4.269033,0.907678,P1R1
-0.162989,-4.388687,0.704957,-9.194604,4.268591,1.106917,P1R1
-0.152055,-4.411433,0.721454,-8.943654,4.385398,1.759802,P1R1
-0.143295,-4.430187,0.734741,-9.049164,4.468974,1.910672,P1R1
-0.136489,-4.445280,0.745099,-9.695978,4.843736,2.133107,P1R1
-0.131383,-4.457084,0.752918,-10.189360,4.597601,2.240676,P1R1
-0.127730,-4.466008,0.758556,-10.709995,4.275920,2.206225,P1R1
-0.125292,-4.472462,0.762362,-11.562011,4.021635,2.251736,P1R1
-0.138923,-4.483672,0.776590,-12.458982,3.636488,1.993972,P1R1
-0.151041,-4.492143,0.787789,-12.625508,3.881509,1.801860,P1R1
-0.161577,-4.498265,0.796314,-12.747383,3.620776,1.457202,P1R1
-0.170550,-4.502427,0.802491,-12.472488,3.711229,1.359157,P1R1
-0.178016,-4.504974,0.806724,-12.221849,3.588330,1.336719,P1R1
-0.184085,-4.506233,0.809351,-11.687010,3.437566,1.329415,P1R1
-0.188899,-4.506502,0.810647,-10.030218,1.986376,1.370182,P1R1
-0.154480,-4.505415,0.780978,-9.432917,1.573466,1.228347,P1R1
-0.124927,-4.503897,0.755082,-9.485799,1.829283,1.889017,P1R1
-0.100098,-4.502114,0.732998,-9.638091,2.027680,2.058511,P1R1
-0.095861,-4.500478,0.693949,-10.149362,1.881041,2.459769,P1R1
-0.092741,-4.528773,0.661452,-10.079042,2.084704,1.988396,P1R1
-0.067889,-4.548047,0.649285,-9.468152,3.242447,2.656520,P1R1
-0.047636,-4.563721,0.640453,-9.590315,2.995717,2.915422,P1R1
-0.031564,-4.576138,0.634408,-9.975445,3.045173,3.180233,P1R1
-0.019230,-4.585689,0.630555,-11.120410,2.588525,3.535930,P1R1
-0.010107,-4.592744,0.628540,-11.885377,2.054315,3.697342,P1R1
-0.003711,-4.597686,0.627955,-12.387399,2.174108,3.912897,P1R1
-0.010752,-4.601753,0.640949,-12.657453,1.638202,4.144180,P1R1
-0.017930,-4.604283,0.652752,-13.228490,2.251955,4.174082,P1R1
-0.024925,-4.605573,0.663252,-13.386157,2.095838,3.943455,P1R1
-0.031517,-4.605899,0.672380,-13.464537,2.220580,4.001356,P1R1
-0.037560,-4.605501,0.680135,-13.256563,2.099736,4.050983,P1R1
-0.042992,-4.604603,0.686477,-13.054054,1.341249,3.706033,P1R1
-0.035464,-4.604881,0.670822,-12.708171,1.261743,3.151935,P1R1
-0.029128,-4.604718,0.657240,-12.961166,1.219093,2.419563,P1R1
-0.007820,-4.603997,0.666167,-14.091461,1.626535,3.200525,P1R1
0.031029,-4.629734,0.689279,-15.084767,1.705968,4.097292,P1R1
0.063396,-4.651307,0.708869,-15.850823,1.656839,4.491791,P1R1
0.089713,-4.668988,0.725046,-17.389437,1.167987,5.270584,P1R1
0.094430,-4.683370,0.717556,-18.319512,0.866589,5.596128,P1R1
0.096744,-4.694555,0.710324,-18.915659,0.533139,6.102664,P1R1
0.097199,-4.702947,0.703567,-19.898978,1.308060,5.849187,P1R1
0.079233,-4.693886,0.706219,-20.514499,1.270490,5.683147,P1R1
0.062868,-4.685138,0.708184,-21.178972,1.671424,5.602511,P1R1
0.048327,-4.676951,0.709604,-21.402293,1.574113,5.584461,P1R1
0.035688,-4.669494,0.710559,-21.438963,1.565549,5.634036,P1R1
0.024939,-4.662864,0.711125,-21.618163,1.024424,5.509664,P1R1
0.015984,-4.657113,0.711323,-21.503174,-0.013503,4.986955,P1R1
0.014577,-4.656231,0.725631,-21.526585,0.050480,5.185612,P1R1
0.013791,-4.655564,0.737562,-21.712596,0.414719,5.562089,P1R1
0.013962,-4.685083,0.747221,-21.579326,0.317442,5.970764,P1R1
0.020795,-4.723349,0.769357,-21.903785,0.470270,6.165192,P1R1
0.064978,-4.754752,0.757574,-22.729714,0.505938,6.290758,P1R1
0.102515,-4.780420,0.746650,-24.207332,0.645118,6.888665,P1R1
0.133697,-4.800868,0.736765,-26.210080,0.502440,6.818846,P1R1
0.158997,-4.816666,0.728064,-27.009776,1.036015,6.889353,P1R1
0.178978,-4.828425,0.720563,-27.677789,1.495692,6.870641,P1R1
0.232032,-4.780514,0.700570,-28.868523,1.669166,7.049667,P1R1
0.275256,-4.738336,0.683762,-30.005457,1.361320,7.333893,P1R1
0.309541,-4.702025,0.669895,-31.367417,1.758410,7.608273,P1R1
0.335916,-4.671437,0.658768,-32.278084,1.985542,7.403798,P1R1
0.355432,-4.646253,0.650085,-33.225699,1.897734,7.312767,P1R1
0.353956,-4.686285,0.622923,-34.355564,2.868037,7.276525,P1R1
0.403425,-4.727562,0.583577,-34.582705,3.168700,7.419174,P1R1
0.443014,-4.763063,0.551312,-34.911431,3.225538,7.553854,P1R1
0.473794,-4.792925,0.525555,-34.951448,3.046451,7.448323,P1R1
0.496882,-4.817477,0.505586,-34.957832,2.844223,7.546489,P1R1
0.513399,-4.837164,0.490653,-35.094427,2.627366,7.621274,P1R1
0.524410,-4.852513,0.479954,-35.169429,2.235490,8.426902,P1R1
0.563469,-4.860478,0.479481,-35.104525,2.619086,8.803256,P1R1
0.593998,-4.865740,0.480899,-35.139229,2.903037,9.199399,P1R1
0.617051,-4.868804,0.483652,-35.180641,3.062428,9.297962,P1R1
0.642789,-4.868543,0.497589,-35.568405,3.179731,9.569256,P1R1
0.661760,-4.867191,0.510448,-35.902672,3.277229,9.256397,P1R1
0.674986,-4.865097,0.521957,-36.770207,4.135856,9.760794,P1R1
0.683472,-4.862529,0.532062,-37.421772,3.955754,9.583038,P1R1
0.688114,-4.859721,0.540677,-38.435095,4.155706,9.112095,P1R1
0.689748,-4.856837,0.547899,-38.562652,4.250122,9.137613,P1R1
0.744680,-4.877538,0.530227,-38.238853,3.895948,9.118981,P1R1
0.789943,-4.924788,0.514950,-38.025481,3.576279,9.091750,P1R1
0.825910,-4.964255,0.502020,-37.711769,3.369510,9.077702,P1R1
0.869741,-4.996207,0.511819,-37.622788,2.605385,8.950266,P1R1
0.903932,-5.021608,0.520474,-36.745827,3.132229,9.518302,P1R1
0.913553,-5.041458,0.507374,-36.222122,3.082303,10.032987,P1R1
0.938477,-5.057295,0.503829,-36.379084,2.947675,10.163379,P1R1
0.957113,-5.098642,0.500978,-37.494914,2.497668,10.299108,P1R1
0.969987,-5.131651,0.498803,-38.305779,2.622939,10.373588,P1R1
1.009058,-5.157655,0.497783,-38.770797,2.653542,10.775755,P1R1
1.039562,-5.177141,0.497083,-39.308866,3.557235,10.466256,P1R1
1.062576,-5.191057,0.496686,-39.674885,3.710976,10.392466,P1R1
1.131018,-5.213853,0.482261,-39.728658,3.943543,10.644897,P1R1
1.224285,-5.230175,0.440262,-39.556970,3.778149,10.671935,P1R1
1.299775,-5.241631,0.404962,-38.942893,3.534894,10.434271,P1R1
1.403711,-5.278321,0.275049,-38.954624,3.263566,10.369822,P1R1
1.486680,-5.307335,0.166049,-38.585239,2.393125,10.788346,P1R1
1.551016,-5.329511,0.076930,-38.657905,2.377707,11.057639,P1R1
1.636921,-5.347315,-0.007831,-39.407128,2.531332,11.296941,P1R1
1.687079,-5.360162,-0.094947,-40.290345,2.417533,11.299081,P1R1
1.722661,-5.368635,-0.162940,-41.556501,2.494313,11.138538,P1R1
1.784231,-5.372935,-0.244120,-43.216717,2.474718,11.046107,P1R1
1.830112,-5.374517,-0.306412,-44.462331,2.375194,10.717458,P1R1
1.862631,-5.374047,-0.352425,-45.549970,3.295454,10.697866,P1R1
1.886996,-5.371762,-0.376480,-46.026561,3.618810,10.736604,P1R1
1.901862,-5.368514,-0.390448,-46.344194,4.369184,11.070968,P1R1
1.909152,-5.364660,-0.396337,-46.481778,4.648271,11.110645,P1R1
1.907307,-5.358890,-0.387398,-46.317578,4.244487,10.829093,P1R1
1.939688,-5.352690,-0.405148,-46.453903,3.824665,10.417519,P1R1
1.963587,-5.346941,-0.416420,-46.661632,2.757862,10.431136,P1R1
1.988699,-5.350476,-0.422829,-47.369187,2.694973,10.457210,P1R1
2.006577,-5.353292,-0.425114,-47.541167,2.868521,10.898153,P1R1
2.018425,-5.355468,-0.424273,-47.735015,2.564936,11.282472,P1R1
2.025355,-5.357106,-0.421223,-48.512321,2.691069,11.431477,P1R1
2.028383,-5.358284,-0.416677,-49.835672,2.505504,11.464984,P1R1
2.012287,-5.359332,-0.431718,-50.660648,2.255780,11.317579,P1R1
2.044355,-5.351660,-0.471052,-51.866066,1.919599,11.393759,P1R1
2.069892,-5.344989,-0.503059,-52.872483,1.577586,11.241069,P1R1
2.089138,-5.309325,-0.528428,-52.769424,3.658449,10.698356,P1R1
2.103409,-5.279201,-0.547946,-52.458687,5.511917,10.449171,P1R1
2.113461,-5.254318,-0.562352,-52.083374,6.115139,10.264705,P1R1
2.120010,-5.234265,-0.572438,-51.579658,6.503463,10.160539,P1R1
2.108343,-5.211922,-0.558091,-50.320622,7.240149,9.812582,P1R1
2.096781,-5.194405,-0.544052,-49.947078,7.584974,9.870209,P1R1
2.123865,-5.180510,-0.560707,-49.462924,7.634878,10.065977,P1R1
2.145934,-5.170355,-0.573886,-49.098182,7.884588,10.397553,P1R1
2.163442,-5.163369,-0.584063,-49.494630,7.130806,10.994733,P1R1
2.160774,-5.159260,-0.612210,-50.859518,6.166370,11.157268,P1R1
2.151978,-5.166396,-0.617254,-51.672997,5.706166,11.254098,P1R1
2.143336,-5.173723,-0.620156,-52.373020,5.691722,11.456181,P1R1
2.135137,-5.180912,-0.621374,-52.749251,5.504937,11.772120,P1R1
2.139274,-5.185122,-0.615141,-53.300489,6.570340,11.164393,P1R1
2.142390,-5.189192,-0.608916,-53.447274,6.804093,10.767915,P1R1
2.144630,-5.193005,-0.602946,-53.388765,7.057700,10.595095,P1R1
2.184251,-5.195883,-0.627386,-52.694489,7.163385,10.378060,P1R1
2.217443,-5.198494,-0.647850,-52.080954,7.001251,10.390190,P1R1
2.244615,-5.200794,-0.664544,-51.466127,7.140244,10.235494,P1R1
2.299058,-5.211123,-0.687594,-51.227942,7.313661,9.763729,P1R1
2.344083,-5.249881,-0.706195,-50.836975,8.013086,9.946230,P1R1
2.380010,-5.282557,-0.720749,-50.603073,7.668536,10.242180,P1R1
2.407825,-5.309504,-0.731833,-50.820546,7.276307,10.315070,P1R1
2.428585,-5.331172,-0.739881,-51.426216,6.890541,10.026166,P1R1
2.443333,-5.348110,-0.745387,-52.224745,6.330417,10.014650,P1R1
2.453072,-5.360906,-0.748813,-52.749722,5.847979,9.985673,P1R1
2.458722,-5.370174,-0.750647,-53.340141,5.973406,10.279911,P1R1
2.499269,-5.375844,-0.781089,-54.070261,6.492937,9.628618,P1R1
2.576124,-5.375750,-0.835014,-54.835176,6.955169,9.358785,P1R1
2.638792,-5.374324,-0.879475,-55.137913,6.942418,9.282456,P1R1
2.672439,-5.372234,-0.935807,-55.085523,6.928709,9.296514,P1R1
2.697100,-5.369534,-0.981284,-54.976840,7.139867,9.318211,P1R1
2.714185,-5.366473,-1.016946,-54.865985,7.026699,9.483352,P1R1
2.724980,-5.363326,-1.044170,-54.842972,7.716311,8.837618,P1R1
2.737189,-5.376053,-1.055898,-54.739762,7.756234,9.584802,P1R1
2.744461,-5.386501,-1.062668,-55.045848,7.686912,9.943971,P1R1
2.747812,-5.394858,-1.065498,-55.174470,7.766941,10.220406,P1R1
2.748135,-5.401353,-1.065319,-55.703085,7.462646,10.353654,P1R1
2.784313,-5.405633,-1.092925,-57.226965,7.350827,10.732005,P1R1
2.813079,-5.408623,-1.114425,-57.493637,6.925169,11.118588,P1R1
2.881531,-5.373498,-1.216789,-57.640586,6.937669,11.042234,P1R1
2.937200,-5.343175,-1.301445,-57.714238,8.024460,10.768215,P1R1
2.981269,-5.317593,-1.369856,-57.848682,8.428586,10.698989,P1R1
3.015087,-5.296479,-1.423584,-57.341481,8.476952,10.909487,P1R1
3.040032,-5.279480,-1.464415,-56.822596,8.298027,10.998581,P1R1
3.057450,-5.266199,-1.494216,-55.719736,8.742516,10.537707,P1R1
3.065547,-5.244632,-1.502583,-55.498064,8.150814,10.575090,P1R1
3.107212,-5.226993,-1.535051,-54.846757,8.371298,11.102030,P1R1
3.139514,-5.213518,-1.558728,-54.096141,8.605181,11.951795,P1R1
3.156971,-5.206987,-1.599038,-54.000645,8.722702,12.172076,P1R1
3.168517,-5.202948,-1.629490,-54.162749,8.541273,12.116517,P1R1
3.175250,-5.200909,-1.651503,-54.605137,7.955886,12.073064,P1R1
3.189549,-5.201205,-1.670326,-56.293406,7.547600,11.485095,P1R1
3.258317,-5.141602,-1.763173,-55.658233,7.757422,12.114513,P1R1
3.313706,-5.062105,-1.838737,-55.272551,7.436567,12.917934,P1R1
3.385765,-4.972920,-1.953195,-56.379251,6.852700,12.856476,P1R1
3.443279,-4.900130,-2.045343,-57.080788,6.973884,12.993540,P1R1
3.487838,-4.842253,-2.117485,-57.783671,6.469026,12.990163,P1R1
3.557473,-4.798157,-2.184064,-57.993323,7.644582,12.399087,P1R1
3.611921,-4.765511,-2.233863,-57.770363,7.663627,12.228936,P1R1
3.653070,-4.742556,-2.269292,-57.291141,7.619841,12.204088,P1R1
3.682812,-4.727647,-2.292757,-56.965133,7.548709,12.179789,P1R1
3.702983,-4.719258,-2.306496,-56.469012,7.420614,12.317958,P1R1
3.715289,-4.716045,-2.312625,-56.427236,6.624737,11.588043,P1R1
3.703551,-4.725538,-2.266969,-56.220497,6.670644,11.640016,P1R1
3.673029,-4.706861,-2.244578,-55.402919,7.068637,12.411545,P1R1
3.643989,-4.693434,-2.222653,-55.630907,7.386517,12.452920,P1R1
3.619704,-4.703056,-2.190334,-56.055712,7.445418,12.401778,P1R1
3.635793,-4.712844,-2.191491,-57.165392,7.437066,12.639540,P1R1
3.648584,-4.722886,-2.191748,-57.472245,7.318028,12.934285,P1R1
3.658443,-4.732734,-2.191345,-57.781604,6.839954,12.843763,P1R1
3.665757,-4.742064,-2.190484,-58.382502,6.939438,12.463359,P1R1
3.670889,-4.750690,-2.189424,-58.998567,6.849488,11.947443,P1R1
3.697598,-4.712311,-2.219308,-59.309627,7.140696,11.507130,P1R1
3.719281,-4.680038,-2.244374,-59.145603,7.152503,11.421887,P1R1
3.736415,-4.653521,-2.264931,-58.832665,6.976790,11.526005,P1R1
3.724258,-4.628146,-2.231072,-58.555740,7.119119,11.268740,P1R1
3.734457,-4.607798,-2.251816,-57.671847,6.636904,11.781484,P1R1
3.742032,-4.592227,-2.268975,-56.902189,6.720909,12.436715,P1R1
3.767638,-4.557373,-2.319238,-56.349168,6.888166,12.907115,P1R1
3.788275,-4.529625,-2.361085,-56.054266,7.200067,13.006961,P1R1
3.804460,-4.508168,-2.395041,-56.475758,7.012483,12.983453,P1R1
3.816714,-4.492224,-2.421969,-57.524900,7.386141,13.152180,P1R1
3.825121,-4.450951,-2.442607,-57.657215,7.506553,13.347251,P1R1
3.830775,-4.418139,-2.457820,-57.758332,8.150046,12.906935,P1R1
3.831227,-4.399326,-2.450099,-58.030653,8.270045,12.486757,P1R1
3.868439,-4.385469,-2.471422,-57.849809,7.905789,12.365237,P1R1
3.898869,-4.376309,-2.487792,-57.504251,7.495385,12.357372,P1R1
3.906987,-4.371237,-2.520449,-57.061147,7.225869,12.222153,P1R1
3.911566,-4.339209,-2.546456,-56.100914,6.505488,11.559304,P1R1
3.929425,-4.283803,-2.545922,-55.695911,6.546530,11.773012,P1R1
4.186986,-4.075628,-2.671865,-55.767660,7.180590,11.844549,P1R1
4.441270,-3.871448,-2.806813,-56.332292,7.088724,11.114481,P1R1
4.650782,-3.674156,-2.917637,-56.634845,6.529040,11.010603,P1R1
4.864377,-3.488501,-3.034942,-57.056021,5.626287,10.849079,P1R1
5.088339,-3.310417,-3.137551,-57.500098,4.670074,10.633396,P1R1
5.264983,-3.141155,-3.217491,-57.821592,3.531108,10.580551,P1R1
5.363599,-2.978132,-3.256407,-57.749052,2.528308,10.977252,P1R1
5.523992,-2.822079,-3.320844,-57.383879,2.318654,11.305939,P1R1
5.683578,-2.703455,-3.398183,-56.721191,2.360108,11.643187,P1R1
5.796008,-2.584995,-3.430204,-56.750506,2.667911,11.606773,P1R1
5.913657,-2.468398,-3.479970,-57.238453,2.982849,11.586558,P1R1
6.036188,-2.353133,-3.545262,-57.641097,4.178726,11.381357,P1R1
6.159527,-2.234825,-3.576143,-57.908862,4.590221,11.319168,P1R1
6.341093,-2.086863,-3.635042,-58.156982,5.843820,11.045550,P1R1
6.534514,-1.944217,-3.688141,-58.184721,6.116600,10.883600,P1R1
6.712589,-1.800334,-3.816807,-57.949958,6.612049,10.935211,P1R1
6.938478,-1.601187,-3.959103,-57.178484,6.356408,11.034230,P1R1
7.167723,-1.445990,-4.081788,-56.501181,6.159737,11.082421,P1R1
7.396871,-1.295053,-4.174496,-55.973706,5.880811,10.934420,P1R1
7.626096,-1.152025,-4.253361,-55.190676,5.730002,11.468394,P1R1
7.893097,-1.045141,-4.350198,-55.186299,5.397524,11.727447,P1R1
8.119945,-0.910045,-4.473677,-55.693138,5.059039,11.857535,P1R1
8.306144,-0.780488,-4.548405,-56.080781,4.761027,11.877109,P1R1
8.479433,-0.655241,-4.631813,-56.486406,4.713189,11.828963,P1R1
8.619126,-0.520448,-4.754211,-57.432062,4.735201,12.321880,P1R1
8.731747,-0.390747,-4.827813,-57.415655,5.805536,12.103917,P1R1
8.843831,-0.235039,-4.910110,-57.818312,6.328121,11.289892,P1R1
8.942085,-0.111074,-5.003945,-57.630503,6.562854,11.159570,P1R1
9.093133,0.010342,-5.042109,-57.321171,6.496959,11.189330,P1R1
9.219627,0.128653,-5.044287,-56.605859,6.203514,10.930615,P1R1
9.377460,0.292804,-5.093419,-56.495589,6.065392,10.580742,P1R1
9.553795,0.478538,-5.207864,-56.229378,5.487077,10.531358,P1R1
9.675765,0.650801,-5.389434,-55.593090,5.971778,10.766434,P1R1
9.762084,0.781094,-5.535385,-54.913351,6.003077,11.323734,P1R1
9.807987,0.905191,-5.741045,-55.403513,5.822549,11.464419,P1R1
9.837303,0.994585,-5.975843,-56.415965,5.370513,11.573799,P1R1
9.805074,1.031072,-6.140143,-57.359549,5.387374,11.634615,P1R1
9.771293,1.047412,-6.336257,-58.817337,6.173845,11.336999,P1R1
9.829347,1.229547,-6.832133,-61.194596,5.076441,11.490023,P1R1
9.870064,1.402445,-7.236577,-61.038145,6.064222,11.048364,P1R1
9.934925,1.536868,-7.587962,-60.225176,7.647683,10.820854,P1R1
9.982138,1.667196,-7.861067,-59.927395,8.161220,10.709408,P1R1
10.127724,1.822085,-8.047616,-59.035294,8.435984,10.548445,P1R1
10.259799,1.969784,-8.158078,-58.506723,8.861687,10.101727,P1R1
10.433348,2.111776,-8.214533,-57.344886,9.329259,10.591729,P1R1
10.611888,2.212253,-8.229005,-56.803067,9.380094,11.009080,P1R1
10.790230,2.313343,-8.249870,-56.848955,9.229434,11.223756,P1R1
10.929464,2.384885,-8.249151,-57.080376,9.209401,11.389837,P1R1
11.069014,2.470336,-8.257170,-58.222882,8.683554,11.457222,P1R1
11.211592,2.560550,-8.280251,-59.065842,8.072687,11.371561,P1R1
11.318802,2.624657,-8.288158,-59.276166,9.027209,10.797210,P1R1
11.433416,2.697656,-8.314406,-59.344062,9.028739,10.695002,P1R1
11.571246,2.749184,-8.337046,-59.331100,9.110897,10.660522,P1R1
11.674160,2.812106,-8.348182,-59.086973,9.060652,10.630695,P1R1
11.804965,2.835392,-8.381074,-58.405794,8.806613,10.620002,P1R1
11.902521,2.845574,-8.402674,-58.055257,8.646650,10.444188,P1R1
11.955137,2.875396,-8.435710,-56.812021,8.946981,10.962002,P1R1
11.986235,2.923233,-8.458340,-56.542641,8.790827,11.122380,P1R1
12.022622,2.957266,-8.523000,-56.562088,8.497426,11.468395,P1R1
12.042777,2.979520,-8.573099,-56.341567,8.226005,11.831487,P1R1
12.026191,3.043884,-8.574015,-56.596438,8.113380,11.773418,P1R1
12.041649,3.093372,-8.599737,-57.036599,7.673625,12.276945,P1R1
12.069185,3.159822,-8.667689,-56.906532,7.972147,12.096669,P1R1
12.085267,3.270338,-8.721180,-57.074970,8.088867,11.995171,P1R1
12.146334,3.418765,-8.771493,-56.880349,7.742040,12.128330,P1R1
12.230485,3.568209,-8.839406,-56.717689,7.554819,12.172142,P1R1
12.385051,3.705370,-8.883633,-56.641723,8.032346,11.860636,P1R1
12.547679,3.842766,-8.945840,-56.259033,7.632457,12.071016,P1R1
12.731652,3.979767,-9.002884,-55.625932,7.712065,12.581135,P1R1
12.961940,4.149427,-9.067082,-55.590222,7.828386,12.696798,P1R1
13.527171,4.587825,-9.252565,-55.486023,7.991335,12.638210,P1R1
14.047047,4.977553,-9.413509,-55.123113,8.144400,13.347120,P1R1
14.397517,5.294749,-9.543919,-55.351641,8.214886,13.461059,P1R1
14.722921,5.573036,-9.654578,-55.419808,7.910317,13.605716,P1R1
14.970928,5.815496,-9.738519,-55.900005,7.952968,13.319141,P1R1
15.244557,6.028113,-9.838709,-56.307236,7.662456,13.373179,P1R1
15.518113,6.214782,-9.902360,-56.626012,7.273838,13.120667,P1R1
15.791378,6.379682,-9.934943,-56.630619,8.186902,12.887721,P1R1
16.066113,6.524950,-9.964536,-56.665996,8.749633,12.551874,P1R1
16.323888,6.655968,-9.990225,-56.546101,9.110448,12.493677,P1R1
16.567133,6.775958,-10.013432,-56.363235,9.337280,12.440062,P1R1
16.795388,6.860026,-10.088709,-55.486733,9.745023,12.426035,P1R1
17.068846,6.913385,-10.164727,-54.968665,10.266985,12.200706,P1R1
17.380646,6.972245,-10.241157,-54.790149,9.985159,12.241131,P1R1
17.712910,7.001226,-10.329398,-53.479093,10.826483,13.385440,P1R1
18.019173,7.041802,-10.406422,-53.091281,10.602329,13.672729,P1R1
18.357079,7.064760,-10.483044,-53.286766,10.044402,14.112325,P1R1
18.667070,7.119465,-10.547623,-53.774197,9.494897,14.180565,P1R1
18.989646,7.216760,-10.634045,-54.372375,9.083427,14.659387,P1R1
19.236549,7.319453,-10.770753,-54.675634,9.155101,14.295345,P1R1
19.441344,7.408254,-10.906862,-55.943309,9.629846,13.150743,P1R1
19.621031,7.503975,-11.043272,-56.025272,9.821684,13.093343,P1R1
19.834542,7.636445,-11.188532,-55.631765,9.556369,13.080056,P1R1
20.025484,7.744234,-11.314295,-55.225378,9.391831,13.010333,P1R1
20.219554,7.825680,-11.490249,-54.491933,8.603284,13.372330,P1R1
20.432026,7.974993,-11.687620,-54.502100,7.953507,14.008931,P1R1
20.643081,8.102823,-11.875865,-54.995339,6.684174,14.265548,P1R1
20.801748,8.229728,-12.092578,-55.507888,5.743612,14.179060,P1R1
20.916428,8.355530,-12.332364,-56.007037,5.632376,14.184117,P1R1
21.024166,8.479608,-12.533886,-57.477542,5.285244,13.923881,P1R1
21.108814,8.602645,-12.666493,-57.719450,5.861728,13.829404,P1R1
21.197443,8.724982,-12.790569,-57.801590,6.606415,13.393843,P1R1
21.224443,8.861231,-12.846614,-57.899729,6.552623,13.238512,P1R1
21.235499,8.963965,-12.948234,-57.921760,7.229961,13.125520,P1R1
21.234746,9.068034,-13.089991,-57.745774,7.133960,13.102307,P1R1
21.097543,9.501411,-13.501933,-57.367900,7.091182,13.125098,P1R1
20.995173,10.006168,-13.958129,-54.555103,6.340531,13.297187,P1R1
20.868136,10.445644,-14.366570,-53.606786,6.470026,13.642260,P1R1
20.774975,10.803138,-14.690070,-52.858530,6.468366,14.159868,P1R1
20.661217,11.108742,-14.978597,-52.646569,6.448883,14.328863,P1R1
20.596294,11.369591,-15.154113,-52.778597,6.186893,14.280337,P1R1
20.580492,11.591975,-15.304332,-53.189541,5.843737,14.255049,P1R1
20.568449,11.811155,-15.404770,-54.533523,5.517856,14.176069,P1R1
20.582510,11.968825,-15.514912,-54.768359,6.148964,14.079792,P1R1
20.570146,12.108942,-15.618946,-55.123295,6.181935,13.645953,P1R1
20.560744,12.231422,-15.685575,-55.451853,5.989762,13.194816,P1R1
20.537706,12.340354,-15.742511,-55.440524,5.462136,12.967463,P1R1
20.512754,12.469473,-15.701753,-55.214004,4.437730,12.465516,P1R1
20.508871,12.587824,-15.630255,-55.191909,3.824205,12.162918,P1R1
20.522995,12.698113,-15.535788,-54.928854,4.376495,12.348677,P1R1
20.499061,12.792634,-15.439886,-54.465061,4.423254,12.966038,P1R1
20.479860,12.854551,-15.351527,-54.326819,4.753405,13.436326,P1R1
20.432650,12.889522,-15.313195,-54.438994,4.552915,13.905925,P1R1
20.401407,12.893011,-15.300807,-54.262348,4.141441,14.251959,P1R1
20.376883,12.882165,-15.288874,-54.668291,4.439775,14.592134,P1R1
20.379785,12.891522,-15.328172,-54.720642,5.001668,14.503159,P1R1
20.384488,12.889550,-15.360761,-54.498422,5.754261,14.282552,P1R1
20.390335,12.879278,-15.387152,-54.540419,5.427041,13.949484,P1R1
20.380155,12.892938,-15.428607,-54.248291,5.953836,13.369330,P1R1
20.369554,12.897694,-15.478086,-54.094166,5.881442,13.141676,P1R1
20.367120,12.926397,-15.588919,-53.807688,5.870296,12.958343,P1R1
20.398001,12.976529,-15.639111,-53.561731,6.319362,12.495742,P1R1
20.462316,13.075074,-15.707666,-53.319700,6.067875,12.591954,P1R1
20.522562,13.184029,-15.832614,-52.673508,6.006039,13.063592,P1R1
20.540635,13.270292,-15.974956,-52.225784,6.170868,13.337349,P1R1
20.557680,13.348766,-16.054006,-52.803056,5.800519,13.512740,P1R1
20.624744,13.409235,-16.123005,-53.226399,5.679514,13.675333,P1R1
20.679380,13.483258,-16.174037,-53.790916,6.503666,12.982818,P1R1
20.730999,13.779025,-16.351861,-53.774818,6.618613,13.111619,P1R1
20.755107,14.052132,-16.515893,-54.028908,6.478933,13.246831,P1R1
20.809774,14.303247,-16.675825,-54.597052,6.110317,13.357630,P1R1
20.869733,14.548448,-16.896291,-55.446526,6.233858,13.428603,P1R1
20.884104,14.769996,-17.112915,-55.938708,6.623807,12.961010,P1R1
20.891664,14.970350,-17.283394,-56.344032,7.442142,12.049429,P1R1
20.878205,15.121547,-17.433738,-56.543114,7.268904,12.105265,P1R1
20.884999,15.261185,-17.596386,-56.440014,7.140658,12.217589,P1R1
20.855394,15.390494,-17.759948,-56.397244,6.715770,12.110002,P1R1
20.804976,15.541627,-17.832434,-56.169074,7.025218,11.092746,P1R1
20.814497,15.683127,-17.887217,-56.272997,6.357923,11.013272,P1R1
20.837673,15.815930,-17.898365,-55.535513,6.303167,12.311271,P1R1
20.943332,15.965874,-17.853634,-55.503836,6.191011,12.597203,P1R1
21.085714,16.107096,-17.813507,-55.833955,5.881367,13.215302,P1R1
21.321685,16.272007,-17.697478,-56.327817,6.458004,13.356612,P1R1
21.532903,16.425566,-17.571396,-56.510340,6.795977,13.033403,P1R1
21.758626,16.539906,-17.469641,-56.824816,7.308634,12.667686,P1R1
21.972335,16.620590,-17.340750,-57.068624,7.221707,11.964984,P1R1
22.145509,16.732166,-17.197109,-56.581346,7.140399,11.829524,P1R1
22.294761,16.811982,-17.057123,-56.167884,7.108813,11.540803,P1R1
22.444444,16.895589,-16.972759,-55.489245,7.410028,11.253153,P1R1
22.539996,16.982446,-16.927712,-55.369995,6.902530,11.199814,P1R1
22.637836,17.073513,-16.854790,-54.869957,6.907843,11.498290,P1R1
22.760265,17.169026,-16.808524,-54.288893,6.717060,11.960546,P1R1
22.885002,17.262300,-16.786769,-54.069129,6.587386,12.221233,P1R1
23.014669,17.360050,-16.804490,-54.474395,6.269204,12.355615,P1R1
23.110399,17.461225,-16.825179,-55.048745,5.911578,12.638336,P1R1
23.187240,17.563927,-16.813534,-55.209206,6.418910,13.073048,P1R1
23.244485,17.669600,-16.878284,-55.467615,6.551643,13.086216,P1R1
23.248655,17.717162,-16.977588,-55.631312,6.383903,12.450405,P1R1
23.235520,17.761581,-17.054484,-55.284377,6.389199,12.411550,P1R1
23.252550,17.789328,-17.149468,-54.777301,6.489217,12.310872,P1R1
23.258684,17.803156,-17.228654,-54.405371,6.119176,12.136758,P1R1
23.179938,17.798517,-17.298499,-53.253849,5.893063,11.808135,P1R1
23.128834,17.787285,-17.404677,-53.124965,6.541780,12.021836,P1R1
23.080863,17.801294,-17.490566,-52.899837,6.348350,12.677774,P1R1
23.021250,17.807445,-17.578882,-53.106765,6.367695,12.799548,P1R1
22.969148,17.807866,-17.647947,-53.609613,6.167992,12.868338,P1R1
22.908459,17.803768,-17.720708,-54.085892,5.854410,12.883674,P1R1
22.895026,17.806858,-17.785037,-54.400847,5.654495,13.079520,P1R1
22.901582,17.866679,-18.046051,-54.440280,5.274708,13.239371,P1R1
22.908512,17.914744,-18.260486,-55.079966,4.870802,13.389911,P1R1
22.937439,17.952624,-18.482764,-55.812655,4.808749,13.348429,P1R1
22.946577,17.980908,-18.679855,-57.556287,3.626672,13.962103,P1R1
22.992650,18.001887,-18.863116,-57.409356,4.190133,13.668031,P1R1
23.032580,18.113575,-19.023769,-56.900958,4.054372,13.459067,P1R1
23.065204,18.234841,-19.144360,-56.605854,4.182708,13.271425,P1R1
23.113542,18.333232,-19.281277,-56.333281,4.502655,12.748022,P1R1
23.167305,18.390040,-19.364767,-56.584702,4.205327,12.504940,P1R1
23.226319,18.461743,-19.399699,-55.689253,4.566845,12.978430,P1R1
23.327393,18.546799,-19.424272,-55.552574,4.361675,13.186280,P1R1
23.358629,18.649758,-19.371562,-55.627381,4.253348,13.446432,P1R1
23.434482,18.760751,-19.324929,-55.373196,4.741444,13.641168,P1R1
23.532096,18.877615,-19.306595,-55.379022,4.581632,13.608461,P1R1
23.663728,18.999125,-19.293665,-56.296432,4.190993,13.744771,P1R1
23.769034,19.122993,-19.277309,-56.930644,4.825472,13.348587,P1R1
23.888927,19.248911,-19.288928,-56.985666,5.141982,12.988291,P1R1
24.072631,19.378704,-19.280117,-56.523600,5.293202,12.820625,P1R1
24.241841,19.478303,-19.319951,-56.138467,5.115736,12.531163,P1R1
24.482573,19.613147,-19.369909,-55.503447,5.911756,12.089705,P1R1
24.690348,19.776461,-19.388861,-55.147710,5.679052,12.182702,P1R1
24.852857,19.903135,-19.401728,-54.387773,6.164944,12.511643,P1R1
25.029403,20.028686,-19.419028,-53.733389,5.865808,12.938280,P1R1
25.188839,20.157523,-19.421824,-54.152214,5.797963,12.855045,P1R1
25.345697,20.284386,-19.451479,-54.367283,5.568522,12.779538,P1R1
25.478646,20.379058,-19.453762,-54.530836,5.752230,12.885865,P1R1
25.590661,20.476280,-19.432777,-54.692171,5.886350,12.837780,P1R1
25.685239,20.576138,-19.392351,-54.872356,5.988286,12.490258,P1R1
25.771414,20.678588,-19.407194,-54.678978,6.245875,12.340632,P1R1
25.838055,20.813394,-19.390725,-54.353017,5.944993,12.436183,P1R1
25.901641,20.975880,-19.426531,-54.369090,5.867455,12.384268,P1R1
25.980629,21.101599,-19.486548,-54.500739,5.768492,11.922391,P1R1
26.028241,21.228816,-19.567636,-53.319817,6.319385,12.804814,P1R1
26.040906,21.323041,-19.655220,-52.990750,6.100542,13.087947,P1R1
26.094790,21.420364,-19.736062,-52.863022,6.188933,13.306041,P1R1
26.094483,21.849233,-20.075696,-53.853819,5.793136,13.262456,P1R1
26.035464,22.289035,-20.420837,-55.140492,6.128527,13.314090,P1R1
25.967686,22.643877,-20.795676,-54.985403,6.197335,13.344638,P1R1
25.893120,22.935548,-21.064148,-54.748923,6.267994,12.828904,P1R1
25.810243,23.157932,-21.294794,-54.948706,6.049288,12.798725,P1R1
25.737680,23.350796,-21.471106,-55.422428,6.002193,12.407675,P1R1
25.643620,23.488275,-21.641682,-55.323435,5.902689,12.899225,P1R1
25.602961,23.580651,-21.796289,-55.244420,5.770443,13.200714,P1R1
25.586925,23.635898,-21.887074,-55.335955,5.791907,13.391664,P1R1
25.596157,23.643185,-21.937707,-56.311806,5.315082,13.476757,P1R1
25.606437,23.630264,-21.962766,-56.938393,5.246321,13.467803,P1R1
25.578478,23.632278,-21.938061,-57.387098,4.545014,13.785692,P1R1
25.497594,23.652815,-21.874157,-57.841047,4.798466,13.639173,P1R1
25.446414,23.688661,-21.787862,-58.056716,4.875601,13.415586,P1R1
25.405744,23.708570,-21.705930,-57.544128,5.501597,13.566437,P1R1
25.326670,23.731612,-21.556557,-57.060406,6.149867,13.341570,P1R1
25.278657,23.773008,-21.405476,-56.686175,7.440424,12.996709,P1R1
25.242023,23.800493,-21.276536,-56.132601,8.631990,12.762614,P1R1
25.271415,23.802823,-21.145929,-55.658668,8.483077,13.156372,P1R1
25.246269,23.797417,-21.029332,-55.337520,7.896141,13.413400,P1R1
25.228071,23.787248,-20.935553,-55.184953,7.695737,13.582175,P1R1
25.253771,23.774510,-20.892201,-55.521977,6.971540,13.810609,P1R1
25.278426,23.759873,-20.862214,-55.924649,6.830300,13.872226,P1R1
25.316951,23.774587,-20.822740,-56.599004,7.221472,13.463983,P1R1
25.263880,23.807541,-20.785764,-57.091257,8.070663,12.967422,P1R1
25.219432,23.833170,-20.760178,-56.903094,8.050381,12.925517,P1R1
25.237259,23.853222,-20.753395,-56.172808,7.802417,12.793209,P1R1
25.254161,23.867669,-20.752750,-56.027702,8.149837,12.324863,P1R1
25.253102,23.907143,-20.777230,-55.484311,7.720409,12.402549,P1R1
25.252983,23.938220,-20.801799,-54.781742,7.855367,12.721954,P1R1
25.356089,23.991618,-20.851285,-54.532961,7.285291,13.051770,P1R1
25.444017,24.034090,-20.895282,-53.887091,7.253798,12.936145,P1R1
25.614123,24.158418,-21.043856,-53.489879,6.679238,12.810206,P1R1
25.701043,24.289378,-21.160563,-52.411186,6.657657,13.344553,P1R1
25.808028,24.396031,-21.287116,-52.251506,6.841787,13.610611,P1R1
25.893197,24.480096,-21.390565,-52.264791,7.175224,13.687804,P1R1
25.988015,24.561940,-21.475722,-52.481989,7.513570,13.582479,P1R1
26.077609,24.624099,-21.521238,-52.921530,8.113208,13.768766,P1R1
26.184306,24.669759,-21.583152,-53.206121,7.925486,13.837690,P1R1
26.228401,24.730316,-21.599368,-53.452530,9.072546,13.540880,P1R1
26.257428,24.774433,-21.606771,-54.048458,9.031680,13.085975,P1R1
26.296240,24.805107,-21.657831,-54.026319,9.026001,13.083807,P1R1
26.279594,24.837143,-21.671090,-53.676444,9.034469,12.953275,P1R1
26.258803,24.858043,-21.677278,-53.297119,8.725786,12.936589,P1R1
26.235688,24.869848,-21.678051,-52.328757,8.129058,12.743161,P1R1
26.227914,24.874783,-21.654205,-51.934591,8.597020,13.030100,P1R1
26.217515,24.904215,-21.630634,-51.938445,8.338801,13.409646,P1R1
26.222059,24.925228,-21.587659,-52.034269,8.399152,13.437115,P1R1
26.238515,24.924880,-21.564988,-52.499333,8.259402,13.608178,P1R1
26.266176,24.951081,-21.524429,-52.840031,8.374436,13.718961,P1R1
26.303774,24.970276,-21.469239,-53.676970,8.512342,13.725744,P1R1
26.333549,24.983377,-21.422872,-54.132110,8.912267,13.067707,P1R1
26.356248,24.991327,-21.384912,-54.380870,8.958958,12.775301,P1R1
26.372475,25.025268,-21.354540,-53.814048,8.928571,12.670807,P1R1
26.358476,25.052300,-21.308793,-53.301056,8.622165,12.732895,P1R1
26.344141,25.072451,-21.272389,-52.589480,8.613475,12.713281,P1R1
26.330091,25.086729,-21.244296,-52.214026,8.815634,12.498626,P1R1
26.291951,25.087694,-21.200860,-51.954426,8.667520,13.059392,P1R1
26.258694,25.086002,-21.166987,-52.154170,8.386587,13.142944,P1R1
26.230315,25.082403,-21.141486,-52.472165,8.150048,13.420990,P1R1
26.208877,25.084257,-21.125095,-53.628157,7.858023,13.933048,P1R1
26.175325,25.084054,-21.134974,-54.141972,7.920085,13.722896,P1R1
26.147865,25.082554,-21.146346,-54.336620,9.063107,13.374057,P1R1
26.138622,25.090754,-21.150198,-54.538589,9.136652,13.127041,P1R1
26.131769,25.126624,-21.155420,-54.127596,9.836585,12.988770,P1R1
26.165575,25.156681,-21.191310,-54.103730,9.478593,12.910103,P1R1
26.189322,25.206410,-21.233158,-53.606021,8.655001,12.894042,P1R1
26.263830,25.277737,-21.278464,-53.411172,8.504899,12.751711,P1R1
26.326612,25.365926,-21.316607,-53.062562,8.910178,13.323933,P1R1
26.422700,25.616492,-21.522224,-52.876686,8.789329,13.668069,P1R1
26.539813,25.855397,-21.724975,-52.735735,8.414940,13.721201,P1R1
26.620198,26.020135,-21.912863,-52.384919,8.197404,13.951178,P1R1
26.697579,26.199448,-22.079893,-51.827493,8.324948,13.537881,P1R1
26.773561,26.370327,-22.191860,-51.406134,8.487082,14.108806,P1R1
26.837609,26.532684,-22.347434,-50.737405,7.975742,14.688226,P1R1
26.874473,26.716613,-22.560304,-50.625158,7.312111,14.854322,P1R1
26.920986,26.888765,-22.779628,-50.784569,7.025883,14.991204,P1R1
26.953862,27.049608,-22.952332,-51.323694,7.349225,15.100136,P1R1
26.947991,27.164513,-23.057708,-51.523856,7.852407,15.084662,P1R1
26.990752,27.306907,-23.141048,-52.038872,8.114599,14.151394,P1R1
27.037554,27.472497,-23.176330,-51.885537,7.879561,14.239629,P1R1
27.111201,27.617210,-23.192288,-50.714113,7.675747,14.196610,P1R1
27.222682,27.754963,-23.202735,-49.984769,7.242415,14.419721,P1R1
27.327564,27.886172,-23.180200,-48.978788,6.979148,14.372634,P1R1
27.431094,28.041961,-23.202267,-48.251094,7.337502,14.695897,P1R1
27.527470,28.188777,-23.192741,-48.351202,7.403814,14.730475,P1R1
27.617078,28.327721,-23.157276,-48.756538,7.803267,14.781972,P1R1
27.688600,28.471953,-23.111924,-49.034593,7.495171,14.787304,P1R1
27.740401,28.608523,-23.069201,-49.519962,7.356031,14.797058,P1R1
27.813128,28.769152,-23.060033,-50.417485,7.269017,15.022895,P1R1
27.892827,28.877640,-23.086982,-50.948840,7.402873,14.712096,P1R1
27.968532,28.953960,-23.087908,-51.402129,6.565519,14.750568,P1R1
28.094080,29.064519,-23.075878,-51.303892,6.238333,14.792637,P1R1
28.275915,29.171862,-23.082170,-51.525875,5.927051,14.523910,P1R1
28.442531,29.279213,-23.137042,-51.768213,5.681171,14.680496,P1R1
28.550245,29.416218,-23.132125,-51.567207,5.828382,14.836299,P1R1
28.676706,29.551739,-23.089129,-50.524145,6.786585,15.196588,P1R1
28.825417,29.713840,-23.060766,-50.437631,7.511825,15.152772,P1R1
28.993709,29.838343,-23.045647,-50.763318,7.574694,15.196699,P1R1
29.166278,29.911006,-23.043770,-51.114747,8.014617,15.076947,P1R1
29.352750,29.989202,-23.051898,-51.834731,9.777059,14.455872,P1R1
29.496029,30.072174,-23.059090,-51.929151,10.143247,13.872474,P1R1
29.551756,30.173964,-23.089842,-51.776659,10.629643,13.764275,P1R1
29.603743,30.368423,-23.166432,-50.905301,10.702483,13.508673,P1R1
29.688180,30.522143,-23.240206,-50.093663,10.599329,13.716482,P1R1
29.746979,30.639055,-23.301136,-49.181398,10.583235,13.326884,P1R1
30.066671,31.148887,-23.610114,-48.846750,10.764621,13.416198,P1R1
30.347680,31.597544,-23.919262,-48.645198,10.366763,13.705820,P1R1
30.618348,31.985716,-24.149503,-48.498506,10.156742,13.963134,P1R1
30.813486,32.350290,-24.353707,-48.804232,9.762954,14.210775,P1R1
30.997045,32.693065,-24.543226,-49.197059,9.589855,14.273580,P1R1
31.132812,32.984858,-24.689104,-49.843309,9.825067,14.530359,P1R1
31.282645,33.203021,-24.806552,-51.115489,9.818613,13.784210,P1R1
31.406044,33.417942,-24.869911,-51.529934,9.599422,13.256819,P1R1
31.435122,33.567899,-24.904043,-50.854562,10.015050,13.224899,P1R1
31.495396,33.727451,-24.928377,-50.250762,10.360628,12.992275,P1R1
31.562153,33.896492,-24.895490,-49.584194,10.941310,12.502479,P1R1
31.506203,34.075822,-24.871460,-49.272208,11.518580,13.073125,P1R1
31.412862,34.233005,-24.883375,-48.916179,11.115540,13.755096,P1R1
31.290570,34.372054,-24.927496,-48.985253,10.791440,14.020730,P1R1
31.262610,34.411252,-24.931729,-49.412315,10.734186,14.121867,P1R1
31.326464,34.454446,-24.968540,-49.961367,11.071152,13.890500,P1R1
31.430499,34.532874,-25.003917,-51.371417,11.029879,13.791591,P1R1
31.434421,34.626254,-25.002925,-51.315710,11.739930,13.321157,P1R1
31.432247,34.719651,-24.997287,-51.088969,12.015717,13.026180,P1R1
31.479892,34.814797,-24.997754,-50.964045,12.314033,12.754123,P1R1
31.646446,34.901736,-25.004191,-50.852703,12.408081,12.450830,P1R1
31.821820,34.962399,-25.036655,-50.167918,12.389506,12.681034,P1R1
32.018051,35.031549,-25.071053,-49.060265,12.885440,12.222955,P1R1
32.159788,35.107793,-25.118053,-48.844350,12.910635,12.840563,P1R1
32.291492,35.191328,-25.205507,-48.603177,12.635066,13.254021,P1R1
32.430412,35.251713,-25.306408,-48.610040,12.609168,14.080247,P1R1
32.451540,35.338765,-25.384572,-48.574920,12.323455,14.400478,P1R1
32.527511,35.433563,-25.434501,-48.495351,13.279603,14.557930,P1R1
32.602946,35.534226,-25.521699,-48.953162,12.960729,14.337016,P1R1
32.694776,35.610021,-25.620007,-50.290740,13.357639,13.052263,P1R1
32.783743,35.724386,-25.747662,-50.211040,13.543204,12.678562,P1R1
32.870762,35.841733,-25.899505,-49.803899,13.715957,12.538360,P1R1
33.008439,35.930948,-26.018587,-48.885805,14.458760,11.899282,P1R1
33.169528,35.996757,-26.119760,-48.879147,14.799883,11.247137,P1R1
33.294942,36.071978,-26.195846,-48.587043,14.777166,11.417072,P1R1
33.459444,36.156778,-26.239315,-48.201570,14.589786,12.264798,P1R1
33.746867,36.339291,-26.372514,-47.074395,15.160373,13.131409,P1R1
34.064567,36.455668,-26.444789,-46.642025,14.555911,14.019250,P1R1
34.258021,36.549897,-26.426191,-46.435177,14.249535,14.345844,P1R1
34.441209,36.648950,-26.430998,-46.589062,13.781310,14.619965,P1R1
34.577550,36.721608,-26.427511,-47.656018,12.570248,14.606357,P1R1
34.757365,36.819879,-26.446614,-48.805092,11.469149,14.504975,P1R1
34.874746,36.922178,-26.477803,-49.869870,11.057139,14.109664,P1R1
34.993187,37.028734,-26.529226,-50.316942,11.539046,13.573989,P1R1
35.009546,37.126076,-26.568155,-50.003634,11.244900,13.929275,P1R1
35.011281,37.257744,-26.667302,-49.523800,11.033690,14.110062,P1R1
34.997858,37.358421,-26.746650,-47.773674,11.756073,14.087866,P1R1
35.011355,37.462934,-26.838275,-46.374761,12.336464,13.782884,P1R1
35.012193,37.540182,-26.909852,-45.908457,12.346220,14.559623,P1R1
34.987014,37.624045,-26.984447,-45.826615,12.310217,14.915207,P1R1
35.002071,37.627554,-27.033892,-46.572171,12.240780,15.545682,P1R1
35.024576,37.620152,-27.048278,-46.960254,12.031391,15.993829,P1R1
35.086823,37.575542,-26.992086,-47.431648,12.330362,16.185671,P1R1
35.134216,37.530026,-26.938659,-48.070007,12.742226,16.377725,P1R1
35.168892,37.485621,-26.889251,-48.124148,13.026446,15.786433,P1R1
35.225090,37.444259,-26.803606,-48.147685,13.252783,15.268105,P1R1
35.184637,37.438313,-26.713266,-48.083071,12.910608,14.781864,P1R1
35.161132,37.431690,-26.616297,-47.494012,12.785167,14.773787,P1R1
35.137273,37.424594,-26.535714,-46.983089,13.074190,14.321100,P1R1
35.097838,37.417121,-26.490993,-46.123107,12.978717,14.966718,P1R1
35.045609,37.439632,-26.477450,-45.912204,12.217907,15.757591,P1R1
35.038217,37.458680,-26.499856,-45.859124,11.952604,16.113366,P1R1
35.061851,37.437896,-26.531304,-46.081284,11.757520,16.737371,P1R1
35.081645,37.419154,-26.560803,-46.366578,12.717069,17.228061,P1R1
35.114054,37.402930,-26.567087,-46.571248,13.598168,17.161060,P1R1
35.140273,37.418951,-26.573537,-47.105382,14.658140,16.380950,P1R1
35.161311,37.432590,-26.579880,-47.833165,14.709707,15.644216,P1R1
35.215711,37.444515,-26.615952,-48.007074,15.210609,14.791108,P1R1
35.299857,37.588066,-26.674286,-47.825758,15.248134,14.369870,P1R1
35.389938,37.769494,-26.774043,-46.756786,15.893963,14.704181,P1R1
35.483904,37.980750,-26.908123,-45.694587,16.453575,14.508617,P1R1
35.558304,38.214466,-27.019265,-45.352757,16.518197,15.458797,P1R1
35.599475,38.434310,-27.129893,-45.419547,16.752214,16.172079,P1R1
35.925462,38.764943,-27.386575,-45.280994,16.327389,16.435681,P1R1
36.276798,39.058648,-27.642686,-45.695300,14.496400,16.888676,P1R1
36.640748,39.292800,-27.910169,-47.003462,15.233796,16.567104,P1R1
36.972709,39.503549,-28.154567,-47.298627,15.844210,16.007232,P1R1
37.219546,39.692526,-28.367582,-47.723939,15.403930,15.355398,P1R1
37.462318,39.833632,-28.541189,-49.152781,13.647437,14.639377,P1R1
37.630429,39.932971,-28.691506,-49.513293,12.475600,14.694267,P1R1
37.799627,39.947695,-28.790599,-50.051171,12.186015,14.710811,P1R1
37.975119,39.973003,-28.866570,-49.668174,12.748529,15.170162,P1R1
38.053270,40.038015,-28.976259,-49.423453,12.480638,15.745026,P1R1
38.147514,39.982288,-29.044620,-49.557791,11.958930,15.987683,P1R1
38.261941,39.953137,-29.097360,-49.908106,11.602560,15.940610,P1R1
38.373850,39.888967,-29.087347,-50.552963,11.798585,15.600076,P1R1
38.527408,39.857751,-29.126293,-50.900184,10.934088,15.482216,P1R1
38.663067,39.825748,-29.199484,-51.016538,12.204472,14.807111,P1R1
38.777261,39.824375,-29.231457,-51.063874,12.415691,14.820980,P1R1
38.775526,39.813293,-29.275198,-51.256084,12.100037,14.943991,P1R1
38.741206,39.860746,-29.324562,-50.918848,11.525735,14.929983,P1R1
38.753061,39.899583,-29.367921,-49.966806,12.902406,14.765598,P1R1
38.902166,39.967753,-29.477484,-49.337525,13.689284,14.444462,P1R1
39.050343,40.083103,-29.522168,-48.889845,13.467798,15.151919,P1R1
39.203587,40.177886,-29.582191,-48.411029,13.819946,15.530951,P1R1
39.375893,40.284161,-29.635119,-47.902036,14.182361,15.930432,P1R1
39.596175,40.369863,-29.641157,-47.214149,15.712299,16.762049,P1R1
39.769234,40.465896,-29.639340,-47.082335,16.634180,17.049203,P1R1
39.903209,40.519958,-29.597156,-47.930075,17.754582,15.923284,P1R1
40.071784,40.559412,-29.545149,-48.367672,17.620410,15.397940,P1R1
40.214543,40.645823,-29.476896,-48.593088,17.131060,15.171010,P1R1
40.313336,40.742056,-29.345901,-48.501384,15.684325,14.951786,P1R1
40.419475,40.816995,-29.264022,-48.307040,16.023189,14.628552,P1R1
40.510587,40.873064,-29.175478,-48.261205,15.390553,14.708823,P1R1
40.534567,40.942125,-29.073197,-47.631014,15.579378,15.795786,P1R1
40.508789,40.992585,-29.031254,-47.231425,16.075891,16.015107,P1R1
40.528517,41.058679,-29.009795,-47.134389,16.462247,16.189160,P1R1
40.600703,41.302078,-29.051357,-47.254958,16.220340,16.848918,P1R1
40.658821,41.501141,-29.161989,-47.500736,15.943635,17.096355,P1R1
40.698806,41.689704,-29.258813,-47.691659,15.588403,17.526591,P1R1
40.651281,41.986415,-29.353053,-48.862720,15.958551,17.021650,P1R1
40.602675,42.254717,-29.432125,-49.384887,16.434491,16.774751,P1R1
40.554557,42.526115,-29.496973,-50.014832,16.498618,15.955844,P1R1
40.608939,42.751118,-29.550696,-50.312760,15.993225,16.039031,P1R1
40.689704,42.952782,-29.622488,-50.233419,15.632575,15.925494,P1R1
40.825116,43.104479,-29.668163,-49.496151,15.690775,16.006016,P1R1
40.832149,43.242345,-29.701594,-49.429699,15.387631,15.533102,P1R1
40.869317,43.399719,-29.755408,-49.021984,15.462080,16.683624,P1R1
40.916756,43.574154,-29.847087,-48.714780,15.234472,17.188538,P1R1
41.043604,43.709977,-29.920136,-48.573484,15.053486,17.554116,P1R1
41.167276,43.836310,-30.027378,-48.835736,15.615549,18.129592,P1R1
41.271611,43.925099,-30.183557,-49.327425,15.506123,18.023077,P1R1
41.271858,44.231765,-30.303692,-49.615650,16.119787,17.865993,P1R1
41.285431,44.505367,-30.447991,-50.473962,16.105218,16.886458,P1R1
41.295467,44.748283,-30.632493,-50.492205,15.469563,16.932505,P1R1
41.286985,44.963272,-30.870744,-50.185047,14.126373,16.988235,P1R1
41.351170,45.095230,-31.121163,-50.945699,13.174737,16.343484,P1R1
41.384315,45.214953,-31.340607,-51.767330,12.039198,16.462631,P1R1
41.286071,45.312992,-31.548885,-52.036306,11.174974,16.818155,P1R1
41.181031,45.436236,-31.729272,-52.271086,10.759638,17.122856,P1R1
41.127699,45.523031,-31.894523,-52.607831,10.447476,17.248362,P1R1
41.065295,45.608681,-32.037415,-53.220323,10.245937,16.969193,P1R1
41.017274,45.754958,-32.211720,-53.998283,10.106183,16.736190,P1R1
40.993356,45.893703,-32.321568,-54.250844,11.236728,16.009214,P1R1
41.096397,45.974139,-32.426730,-54.343109,11.135044,15.839278,P1R1
41.184068,46.116807,-32.499150,-54.440579,11.158073,15.677858,P1R1
41.274017,46.253522,-32.523959,-54.342057,11.272534,15.657713,P1R1
41.370328,46.385117,-32.580680,-54.759256,11.207617,15.108529,P1R1
41.448785,46.511969,-32.615753,-54.250703,11.210909,15.437955,P1R1
41.493717,46.694507,-32.654149,-53.911529,10.719309,16.364349,P1R1
41.407797,46.891191,-32.596235,-54.115659,10.636117,16.514606,P1R1
41.330380,47.042554,-32.537399,-54.452679,10.568118,16.589512,P1R1
41.302980,47.688719,-32.797159,-55.376667,10.661678,16.605875,P1R1
41.262642,48.219688,-33.032391,-55.413194,10.708501,16.015061,P1R1
41.232920,48.705448,-33.293975,-55.301363,10.629059,15.840990,P1R1
41.159480,49.087035,-33.566093,-54.572630,10.228746,15.676701,P1R1
41.189220,49.366947,-33.776333,-54.106688,10.244424,15.637938,P1R1
41.284827,49.661154,-33.927252,-53.632194,10.516680,15.013244,P1R1
41.398576,49.907515,-33.996943,-53.433212,10.188349,15.479110,P1R1
41.499929,50.083030,-34.110116,-53.437177,10.196157,15.884179,P1R1
41.674746,50.260933,-34.229711,-53.966934,9.882352,16.150195,P1R1
41.873379,50.382188,-34.325317,-54.251684,9.196467,16.389211,P1R1
42.108613,50.428409,-34.353788,-54.412452,9.492821,16.473056,P1R1
42.298628,50.501081,-34.363792,-55.295192,9.311730,15.922777,P1R1
42.480245,50.569680,-34.318725,-56.173190,9.664322,15.256279,P1R1
42.597690,50.544628,-34.267957,-56.235134,9.374938,15.248070,P1R1
42.699883,50.504580,-34.195889,-56.061548,9.214064,15.298501,P1R1
42.859617,50.456163,-34.096635,-55.634456,9.285293,15.044740,P1R1
43.094061,50.646712,-33.969687,-55.182738,9.384380,14.352450,P1R1
43.295116,50.798157,-33.839466,-54.795031,9.822829,14.301422,P1R1
43.487958,50.915187,-33.759333,-53.568968,9.645725,15.486951,P1R1
43.650565,51.032088,-33.673170,-53.346341,9.437995,15.821158,P1R1
43.841605,51.119727,-33.592205,-53.613360,9.375684,16.059755,P1R1
44.018510,51.181918,-33.486629,-53.824463,9.024846,16.391877,P1R1
44.231264,51.220348,-33.389876,-54.148092,9.251815,16.562120,P1R1
44.463261,51.272581,-33.302550,-55.232568,9.181686,15.973335,P1R1
44.657181,51.306773,-33.214512,-55.683913,9.314426,15.421403,P1R1
44.889712,51.491514,-33.168499,-55.752373,9.286174,15.496915,P1R1
45.028157,51.668620,-33.106937,-55.670270,8.883962,15.457642,P1R1
45.124691,51.808212,-33.061780,-55.545816,8.802823,15.435151,P1R1
45.249396,51.938229,-33.047585,-54.208187,8.684464,15.621120,P1R1
45.390241,52.066979,-33.051580,-53.788449,9.455943,15.716615,P1R1
45.490737,52.223482,-33.060882,-53.761303,9.052389,16.327168,P1R1
45.560512,52.385179,-33.089956,-53.882367,9.470141,16.520808,P1R1
45.634839,52.539275,-33.077580,-54.276104,9.403937,16.763070,P1R1
45.651740,52.834475,-33.182614,-54.513377,9.965955,14.886968,P1R1
45.635691,53.069873,-33.294969,-54.300483,10.146145,15.350297,P1R1
45.625299,53.282516,-33.370322,-54.131143,9.493538,16.111484,P1R1
45.622082,53.444527,-33.412462,-54.459629,9.646432,16.290620,P1R1
45.571827,53.516242,-33.399555,-55.099770,9.687280,16.409264,P1R1
45.575445,53.588937,-33.395462,-55.581478,10.297758,16.340561,P1R1
45.556844,53.633036,-33.410591,-56.254846,10.501776,15.894418,P1R1
45.522111,53.502296,-33.428030,-56.644299,10.806267,15.483293,P1R1
45.455941,53.406639,-33.482359,-57.004439,10.801612,14.639460,P1R1
45.397144,53.315505,-33.526748,-56.736306,10.527510,14.750561,P1R1
45.383707,53.261836,-33.592005,-56.526876,10.100038,14.594354,P1R1
45.409514,53.242225,-33.674629,-56.104096,10.064221,14.366533,P1R1
45.447048,53.252778,-33.720790,-55.524205,10.142966,14.709485,P1R1
45.486296,53.379787,-33.801682,-54.986732,9.658898,15.299252,P1R1
45.502925,53.454975,-33.886537,-54.737387,9.187739,15.643414,P1R1
45.536860,53.545041,-34.004037,-55.237538,9.085885,16.028738,P1R1
45.547850,53.599065,-34.086365,-55.550747,8.988654,16.108376,P1R1
45.593874,53.610143,-34.179443,-55.627363,9.457929,16.390406,P1R1
45.630392,53.644006,-34.251403,-56.382740,9.828448,15.700733,P1R1
45.712788,53.698758,-34.314332,-56.627884,9.933480,15.340158,P1R1
45.780063,53.740514,-34.360189,-56.614912,9.689152,15.361440,P1R1
45.887117,53.801807,-34.401071,-56.087659,9.491306,15.092628,P1R1
46.154990,53.800939,-34.406335,-55.419993,10.096113,15.018063,P1R1
46.462073,53.856382,-34.372439,-54.151412,10.174078,15.266222,P1R1
46.713473,53.898996,-34.337990,-53.865642,9.933441,15.811318,P1R1
46.913567,53.960474,-34.304462,-53.575346,9.476698,16.055460,P1R1
47.122056,54.038706,-34.282297,-54.616413,8.687376,16.332015,P1R1
47.282508,54.130032,-34.261370,-55.288348,8.341385,16.492831,P1R1
47.412906,54.253856,-34.210616,-55.764891,8.122821,16.861641,P1R1
47.544947,54.323147,-34.196645,-56.556246,7.684076,16.813194,P1R1
47.623038,54.434241,-34.205430,-57.240614,8.318420,15.959775,P1R1
47.694494,54.551422,-34.263607,-57.354205,8.370619,15.841584,P1R1
47.761267,54.672949,-34.363488,-57.608823,8.669407,15.552930,P1R1
47.733234,54.765957,-34.458488,-57.271463,8.930923,15.076901,P1R1
47.815854,54.869917,-34.541782,-56.890125,9.597409,15.363758,P1R1
47.820695,54.947512,-34.599530,-56.652219,9.191436,16.455672,P1R1
47.820158,55.003564,-34.715192,-56.585277,9.231420,16.627075,P1R1
47.810292,55.041262,-34.808649,-57.017786,8.957921,16.649363,P1R1
47.816181,55.064460,-34.932550,-57.736945,9.063314,16.596650,P1R1
47.798080,55.105465,-35.051685,-58.297902,8.881325,16.434884,P1R1
47.790626,55.306802,-35.164393,-58.619477,9.921766,15.740225,P1R1
47.856199,55.647132,-35.292357,-59.323018,10.146599,14.975382,P1R1
47.946073,55.926852,-35.421865,-59.611641,10.779282,14.563846,P1R1
48.087111,56.211571,-35.510839,-59.912921,11.358638,13.781492,P1R1
48.202430,56.376968,-35.575991,-59.382616,11.882385,13.772483,P1R1
48.332070,56.469649,-35.650965,-58.466495,12.435082,13.716094,P1R1
48.582760,56.530761,-35.724853,-57.184751,12.929597,13.158727,P1R1
48.825217,56.536257,-35.807914,-56.564033,12.547789,14.023315,P1R1
48.986564,56.554971,-35.910165,-55.640045,12.250632,14.489671,P1R1
49.109012,56.587507,-35.987609,-55.751355,11.876166,14.443610,P1R1
49.235726,56.664072,-36.073657,-56.098104,11.788930,14.430421,P1R1
49.328520,56.748508,-36.137238,-57.135631,11.975274,14.242288,P1R1
49.363196,56.888691,-36.191670,-58.425495,12.303530,13.683286,P1R1
49.401060,56.997825,-36.279300,-58.451569,12.401296,13.315531,P1R1
49.404416,57.109245,-36.365593,-58.260974,12.668718,13.238660,P1R1
49.327127,57.221363,-36.428453,-57.868961,12.923371,13.215067,P1R1
49.289694,57.335789,-36.502882,-56.930266,12.959522,13.165337,P1R1
49.234316,57.451105,-36.578049,-55.955056,13.414354,13.084878,P1R1
49.187500,57.567427,-36.704361,-55.628585,13.159968,13.785441,P1R1
49.143505,57.684270,-36.803026,-55.263335,12.702006,14.257386,P1R1
49.103355,57.801467,-36.877463,-55.507074,12.598592,14.467832,P1R1
48.971302,57.697206,-36.912634,-55.601142,12.670109,14.696082,P1R1
48.841555,57.656452,-36.953821,-56.018587,12.739851,14.921332,P1R1
48.684839,57.612501,-37.041999,-56.024030,13.689255,14.485462,P1R1
48.428746,57.650053,-37.136019,-56.242531,13.556430,13.935062,P1R1
48.206674,57.676590,-37.299223,-56.069254,13.201094,13.859606,P1R1
48.026198,57.754144,-37.429115,-55.864020,13.243364,13.683666,P1R1
47.889351,57.845243,-37.600470,-55.604625,12.581556,13.008099,P1R1
47.768934,57.946964,-37.755820,-55.217991,12.972474,13.374457,P1R1
47.662805,58.056984,-37.896404,-54.801975,12.516678,14.120727,P1R1
47.566124,58.161626,-38.030592,-54.822199,12.202268,14.560032,P1R1
47.534228,58.273446,-38.161407,-55.461711,12.093706,14.718856,P1R1
47.556917,58.390758,-38.289104,-55.863801,12.270750,14.936332,P1R1
47.557965,58.600684,-38.422857,-56.355958,12.341627,15.212267,P1R1
47.551037,58.799013,-38.543427,-56.832977,12.731139,14.696506,P1R1
47.573437,59.016053,-38.682587,-57.084902,12.288738,14.495551,P1R1
47.942867,59.306404,-38.664084,-57.749008,12.405562,13.825668,P1R1
48.244366,59.567757,-38.655290,-58.050842,12.188241,13.714882,P1R1
48.481418,59.801936,-38.657047,-58.276963,11.577723,13.583560,P1R1
48.697581,60.012083,-38.699459,-58.478721,11.249923,13.300337,P1R1
48.887276,60.200758,-38.706656,-58.554633,11.798677,12.821766,P1R1
49.019650,60.400228,-38.725666,-58.510478,11.321612,12.811525,P1R1
49.023921,60.544662,-38.729741,-57.927788,11.333023,13.658529,P1R1
49.014112,60.676623,-38.727230,-57.703400,11.647954,14.092131,P1R1
49.016171,60.799054,-38.770431,-57.721197,12.034777,14.461267,P1R1
49.093876,60.945162,-38.770932,-58.036974,12.702059,14.801269,P1R1
49.199354,61.081535,-38.705287,-58.832695,13.397824,14.636056,P1R1
49.295737,61.239523,-38.625347,-58.885546,14.003374,14.098928,P1R1
49.542252,61.339647,-38.489724,-58.856370,14.197014,13.533669,P1R1
49.812337,61.408197,-38.363063,-58.219646,13.974756,13.220729,P1R1
50.272011,61.513800,-38.182705,-57.604797,14.398615,13.244404,P1R1
50.753803,61.626139,-37.992142,-56.658755,14.376749,13.558906,P1R1
51.125867,61.736470,-37.857083,-56.084017,14.016923,14.070390,P1R1
51.486623,61.846843,-37.739475,-55.754015,13.760171,14.361711,P1R1
51.921225,61.988898,-37.605881,-56.023541,12.863560,14.773632,P1R1
52.260336,62.125600,-37.502250,-56.129899,13.035012,14.957470,P1R1
52.570029,62.258376,-37.434096,-55.890918,13.008845,15.238255,P1R1
52.797453,62.422186,-37.361270,-56.130797,12.839626,14.262551,P1R1
53.011232,62.577647,-37.318926,-55.933445,13.330018,14.240818,P1R1
53.214827,62.725577,-37.302090,-55.654928,13.452386,14.047051,P1R1
53.382073,62.827642,-37.285103,-55.622250,13.586724,13.895244,P1R1
53.537049,62.989551,-37.379574,-55.616722,14.272049,13.395756,P1R1
53.679009,63.112761,-37.496542,-54.911107,14.416292,14.223007,P1R1
53.811260,63.202658,-37.630045,-54.501308,13.946888,14.619402,P1R1
54.039446,63.266228,-37.722708,-55.769282,13.445967,14.260866,P1R1
54.295623,63.337331,-37.768992,-57.913387,12.839509,13.633989,P1R1
54.396361,63.408670,-37.762132,-58.648155,12.868660,13.424928,P1R1
54.495375,63.487460,-37.783893,-59.251778,12.337365,12.987629,P1R1
54.579168,63.542963,-37.850922,-59.634988,12.282744,12.806307,P1R1
54.687069,63.646114,-37.931317,-59.603205,12.319908,12.871163,P1R1
54.996248,63.876924,-38.084606,-59.221551,12.290092,13.425770,P1R1
55.326921,64.063339,-38.179101,-58.892109,12.161917,13.788666,P1R1
55.735355,64.228889,-38.266323,-58.943238,11.810863,14.102110,P1R1
56.058904,64.355336,-38.333994,-59.133016,12.188818,14.109296,P1R1
56.291153,64.447766,-38.405186,-59.474419,12.098224,13.887425,P1R1
56.461035,64.481665,-38.458715,-60.301418,12.677922,13.375157,P1R1
56.578058,64.496660,-38.497135,-60.563322,12.505712,12.912567,P1R1
56.705761,64.497985,-38.532277,-60.762290,12.241129,12.700563,P1R1
56.757858,64.457526,-38.532465,-60.482281,12.031320,12.570341,P1R1
56.795738,64.414341,-38.506056,-60.153899,12.588383,12.258522,P1R1
56.823891,64.370794,-38.458000,-59.952080,12.057918,12.093135,P1R1
56.829639,64.328305,-38.413354,-58.926759,12.272598,13.090781,P1R1
56.818470,64.318337,-38.372929,-58.683003,12.302222,13.477770,P1R1
56.763135,64.306584,-38.378308,-59.005026,12.155261,14.147010,P1R1
56.736754,64.324978,-38.341110,-59.382078,12.550497,14.210126,P1R1
56.704658,64.368717,-38.308993,-60.448043,12.833209,14.070156,P1R1
56.670380,64.404048,-38.281846,-60.662177,12.974897,13.499059,P1R1
56.671712,64.405986,-38.246682,-60.839654,12.747201,13.314242,P1R1
56.684039,64.435369,-38.197260,-60.782508,12.428398,13.063003,P1R1
56.744591,64.489015,-38.166092,-60.462366,12.110711,13.027083,P1R1
56.775926,64.561907,-38.162186,-60.234356,12.156968,12.420893,P1R1
56.835976,64.651360,-38.190964,-59.190550,11.941304,13.601022,P1R1
56.920666,64.754180,-38.247168,-58.882778,11.637506,13.946880,P1R1
57.096903,64.912187,-38.352220,-59.229081,11.386212,14.142789,P1R1
57.294758,65.071370,-38.450692,-59.842009,11.743515,14.056648,P1R1
57.470917,65.229278,-38.511970,-60.270794,12.157028,13.737226,P1R1
57.626548,65.384613,-38.540397,-60.308871,13.013783,13.421108,P1R1
57.785073,65.536798,-38.590934,-60.235773,13.207306,12.962934,P1R1
57.961465,65.685623,-38.639693,-60.093026,13.200100,12.912340,P1R1
57.930646,65.777653,-38.630095,-59.622483,12.788338,12.965746,P1R1
57.906635,65.873412,-38.597450,-59.179472,13.195102,12.646790,P1R1
58.072680,66.274322,-38.695824,-60.113222,12.105912,12.787634,P1R1
58.204028,66.602049,-38.776971,-60.164308,11.728726,13.223889,P1R1
58.336632,66.893693,-38.801142,-60.419113,11.619902,13.385983,P1R1
58.421575,67.121093,-38.837948,-61.266080,11.820646,13.406833,P1R1
58.515410,67.350695,-38.888306,-61.668455,12.548064,13.080889,P1R1
58.621284,67.554129,-38.956888,-62.069885,12.917392,12.411417,P1R1
58.715492,67.734547,-38.990220,-62.190445,12.920888,12.264821,P1R1
58.805851,67.865491,-39.064262,-61.926612,12.849320,12.082418,P1R1
58.887427,67.954870,-39.101904,-61.359018,12.845895,12.213114,P1R1
58.945360,68.009795,-39.128764,-60.918667,13.326786,11.728676,P1R1
58.924517,68.048916,-39.084651,-60.379970,13.259968,12.472106,P1R1
58.896786,68.064869,-39.042666,-60.281033,12.928798,12.801233,P1R1
58.880900,68.063265,-38.983322,-61.032434,12.094785,13.213887,P1R1
58.828027,68.078056,-38.972084,-61.503441,11.762144,13.405069,P1R1
58.713239,68.078193,-39.043982,-61.983029,11.986415,13.501995,P1R1
58.611904,68.068300,-39.104395,-62.626374,12.492416,13.309990,P1R1
58.427008,68.040714,-39.143148,-63.091535,12.564277,12.876118,P1R1
58.254051,68.039984,-39.194225,-63.168692,12.215454,12.979952,P1R1
58.109759,68.063578,-39.234933,-63.172933,11.578832,12.691491,P1R1
58.031883,68.019904,-39.269936,-63.256370,11.980136,12.355166,P1R1
57.972337,68.008416,-39.296363,-63.717506,11.762142,12.013946,P1R1
57.928768,67.995467,-39.315454,-62.553177,11.524669,12.831335,P1R1
57.833142,68.031448,-39.339417,-62.286395,10.921769,13.091887,P1R1
57.710113,68.059130,-39.418343,-63.217082,10.278792,13.053255,P1R1
57.612526,68.110336,-39.482213,-63.896829,10.767911,12.919911,P1R1
57.483538,68.178190,-39.521893,-64.324349,10.293406,12.839550,P1R1
57.365768,68.262481,-39.571807,-64.798179,11.496864,12.116506,P1R1
57.220406,68.359486,-39.600461,-65.048468,11.628408,11.910876,P1R1
57.255442,68.436103,-39.662461,-65.186583,11.622704,11.905942,P1R1
57.263164,68.495128,-39.751876,-65.031056,11.222903,11.620919,P1R1
57.315731,68.570005,-39.852940,-64.876891,11.446969,11.444632,P1R1
57.366548,68.657498,-39.933217,-64.154753,11.632588,11.423086,P1R1
57.381946,68.754896,-40.036169,-63.937995,11.273001,12.073282,P1R1
57.414135,68.860972,-40.096279,-63.853695,11.129285,12.338691,P1R1
57.554020,69.125065,-40.195480,-63.921227,11.040363,12.545866,P1R1
57.767085,69.667378,-40.360903,-63.810199,10.796778,12.971903,P1R1
58.016716,70.147018,-40.482166,-63.813825,10.540242,13.151662,P1R1
58.239006,70.595523,-40.555120,-64.094756,9.815860,13.183953,P1R1
58.457445,70.983074,-40.637057,-64.297090,9.843239,13.479015,P1R1
58.717793,71.345888,-40.665176,-64.812864,10.565056,12.901265,P1R1
58.958396,71.445695,-40.619463,-65.190572,10.632309,12.619579,P1R1
59.201271,71.530412,-40.581574,-65.246745,10.603525,12.573213,P1R1
59.428446,71.605065,-40.572869,-64.895575,10.855930,12.476844,P1R1
59.602511,71.643079,-40.560494,-64.247398,9.945962,12.270071,P1R1
59.769289,71.653357,-40.575835,-63.358032,9.641348,12.006689,P1R1
59.945227,71.672998,-40.594880,-62.462997,10.141137,12.921882,P1R1
60.129745,71.673411,-40.617318,-62.592271,10.035659,13.176015,P1R1
60.283814,71.629112,-40.612854,-62.752283,10.215498,13.322345,P1R1
60.395257,71.578833,-40.606226,-62.984713,10.048007,13.301791,P1R1
60.441555,71.520454,-40.579489,-64.603373,10.020836,13.368755,P1R1
60.446385,71.492851,-40.575491,-64.308789,11.519175,13.334040,P1R1
60.401470,71.493035,-40.612008,-64.217215,11.751428,12.684118,P1R1
60.333523,71.488402,-40.662545,-64.086790,11.536122,12.593103,P1R1
60.248017,71.510241,-40.724501,-63.838253,10.941256,12.553835,P1R1
60.134921,71.524973,-40.816107,-63.323394,10.656242,12.469805,P1R1
59.979736,71.580410,-40.875492,-62.557129,10.533204,12.421213,P1R1
59.828431,71.654190,-40.942595,-62.435539,10.021446,12.811892,P1R1
59.683063,71.742956,-41.015828,-62.997502,8.967861,13.033757,P1R1
59.558360,71.807720,-41.085437,-63.466996,8.851140,13.035780,P1R1
59.440250,71.887433,-41.159859,-63.934554,8.448214,13.136094,P1R1
59.328524,72.009454,-41.237993,-64.820593,7.840892,13.208665,P1R1
59.278220,72.107616,-41.328230,-65.187953,8.711977,12.899627,P1R1
59.280035,72.244518,-41.428350,-65.489600,8.561844,12.467073,P1R1
59.325926,72.383596,-41.536303,-64.202315,8.863824,12.824765,P1R1
59.360006,72.555915,-41.633552,-63.579042,8.893365,12.676607,P1R1
59.415121,72.692749,-41.758401,-62.964360,10.002871,12.411550,P1R1
59.431843,72.827173,-41.896889,-62.237053,10.773428,12.228028,P1R1
59.453056,72.959666,-42.076106,-61.590726,10.318483,13.106155,P1R1
59.509652,73.090533,-42.247836,-61.183260,10.261591,13.204255,P1R1
59.579905,73.189353,-42.432386,-61.876189,9.538264,13.408979,P1R1
59.605262,73.298148,-42.539972,-62.243282,9.701487,13.228487,P1R1
59.662836,73.408581,-42.647446,-62.422017,9.483222,13.562137,P1R1
59.890556,73.756164,-42.781097,-63.378859,9.290850,13.986614,P1R1
60.093429,74.046403,-42.846059,-62.661744,11.002471,13.172391,P1R1
60.248091,74.335995,-42.979361,-62.130418,10.379197,12.793739,P1R1
60.472629,74.624681,-43.027587,-61.625177,9.722843,13.038730,P1R1
60.723054,74.880032,-43.044510,-61.450432,8.961967,13.266038,P1R1
60.971919,75.075250,-42.985556,-62.147690,7.720672,13.949364,P1R1
61.184279,75.248066,-42.904851,-62.892286,7.221373,14.047092,P1R1
61.518764,75.481887,-42.840214,-64.200132,5.930739,14.561190,P1R1
61.908782,75.719977,-42.778281,-64.716822,5.504659,14.710228,P1R1
62.273333,75.899943,-42.731618,-64.547173,6.887969,14.498181,P1R1
62.735937,76.184305,-42.680787,-64.578998,7.339085,14.038846,P1R1
63.117353,76.462940,-42.616182,-64.506760,7.336553,13.926549,P1R1
63.481623,76.676405,-42.550225,-64.204506,7.094570,13.691864,P1R1
63.700939,76.664871,-42.422725,-64.095471,6.685312,12.512479,P1R1
63.940362,76.661953,-42.284839,-63.454679,7.282706,12.353605,P1R1
64.148930,76.699219,-42.201550,-62.909663,8.274940,12.978484,P1R1
64.466994,76.775809,-42.072734,-63.433513,8.977589,13.878709,P1R1
64.745248,76.825633,-41.999369,-62.979047,9.745343,14.492858,P1R1
65.020751,76.884363,-41.933056,-62.793452,9.952346,14.901747,P1R1
65.261788,76.912892,-41.851140,-63.318249,10.450801,14.455083,P1R1
65.435151,76.954698,-41.788888,-63.867909,11.224880,13.135579,P1R1
65.606163,77.010046,-41.752929,-63.784632,11.261877,12.979268,P1R1
65.795293,77.064060,-41.703551,-63.324527,11.089524,13.182454,P1R1
65.982343,77.131147,-41.677853,-62.458323,11.261050,12.514318,P1R1
66.153098,77.179671,-41.692597,-61.883129,10.933497,12.408775,P1R1
66.256082,77.241805,-41.731685,-61.349089,11.074311,13.167202,P1R1
66.356823,77.316843,-41.799628,-60.924158,10.365374,13.892284,P1R1
66.419656,77.372300,-41.860717,-61.021394,9.663854,14.195329,P1R1
66.403417,77.471485,-41.998856,-61.502949,9.098754,14.349057,P1R1
66.370763,77.547646,-42.116539,-61.538488,9.244235,14.810045,P1R1
66.364620,77.664576,-42.244542,-62.005097,9.928514,14.466427,P1R1
66.377162,77.688319,-42.331045,-62.546125,10.308542,13.808634,P1R1
66.446512,77.730546,-42.388255,-62.451729,10.773806,13.262529,P1R1
66.750135,78.152348,-42.569566,-62.845340,11.031901,12.483186,P1R1
67.072024,78.623261,-42.777349,-62.527033,11.312406,12.351922,P1R1
67.353197,79.039332,-42.996149,-61.498423,11.846038,12.580529,P1R1
67.552412,79.432745,-43.121173,-61.222580,11.150741,13.396085,P1R1
67.770553,79.766361,-43.230116,-62.439463,10.093454,13.469715,P1R1
67.952221,80.053643,-43.289680,-63.387783,8.732231,13.459164,P1R1
68.102720,80.270099,-43.307453,-64.354879,8.225585,13.334383,P1R1
68.295915,80.486959,-43.279414,-65.943400,7.139277,13.321692,P1R1
68.309553,80.731218,-43.410169,-66.660471,6.711394,12.320089,P1R1
68.322284,80.971673,-43.563361,-66.719605,5.962182,12.375565,P1R1
68.124203,81.295328,-43.752990,-66.719161,5.628001,12.227093,P1R1
67.962150,81.603017,-43.953983,-66.180347,4.831336,13.532762,P1R1
67.803763,81.925643,-44.204249,-66.488339,4.546715,13.406610,P1R1
67.664146,82.170285,-44.403157,-66.762052,4.396489,13.691430,P1R1
67.527103,82.377635,-44.577039,-67.109312,5.035177,13.811683,P1R1
67.410637,82.553980,-44.708176,-67.511125,6.126062,13.837426,P1R1
67.312248,82.710706,-44.784554,-67.199718,6.161458,13.008897,P1R1
67.232335,82.846560,-44.833040,-66.655222,6.213198,12.835915,P1R1
67.207219,82.966815,-44.888982,-66.046041,6.211146,12.734159,P1R1
67.191354,83.044777,-44.922749,-65.165133,6.720476,12.551500,P1R1
67.236663,83.119361,-44.948192,-65.279356,6.873694,11.693350,P1R1
67.294919,83.192382,-44.937924,-64.860643,6.876705,12.716353,P1R1
67.408431,83.196335,-44.929827,-64.449330,6.550351,13.093797,P1R1
67.505508,83.212578,-44.914568,-64.321121,5.975640,13.780873,P1R1
67.570686,83.241496,-44.915190,-64.159805,5.763967,13.905489,P1R1
67.499487,83.237162,-44.888457,-64.463148,5.969797,14.092799,P1R1
67.435669,83.252060,-44.860856,-65.206536,7.676733,13.473217,P1R1
67.379856,83.285078,-44.833700,-65.246620,9.800990,12.352104,P1R1
67.479513,83.434701,-44.843251,-64.502906,10.893053,12.162036,P1R1
67.547383,83.613349,-44.869924,-63.655074,11.545548,11.955243,P1R1
67.715127,83.937406,-44.980428,-64.198480,11.923078,10.946031,P1R1
67.789812,84.260354,-45.154320,-64.454937,11.846406,10.564064,P1R1
67.886112,84.550294,-45.328080,-64.105680,11.669140,10.616208,P1R1
67.962748,84.778672,-45.469571,-63.857433,11.736531,10.495655,P1R1
68.030636,84.963005,-45.607278,-63.479635,12.018181,10.280353,P1R1
68.081945,85.098984,-45.715148,-62.777736,12.455794,10.663777,P1R1
68.156634,85.224616,-45.826747,-62.198680,11.649857,11.587125,P1R1
68.213585,85.311651,-45.911288,-61.975643,11.432327,11.860040,P1R1
68.238093,85.396332,-45.993083,-62.664553,10.577835,12.019879,P1R1
68.274246,85.451184,-46.102700,-63.078158,10.444068,12.058512,P1R1
68.328741,85.517813,-46.180361,-63.935113,10.446663,12.203610,P1R1
68.336381,85.589122,-46.277014,-64.443474,11.312213,11.661648,P1R1
68.304266,85.665465,-46.390024,-65.271864,11.642676,10.564550,P1R1
68.373710,85.760080,-46.455230,-65.676006,12.243186,9.777428,P1R1
68.428155,85.858164,-46.500069,-65.425893,12.650332,9.490173,P1R1
68.523325,85.960204,-46.537464,-64.215945,13.712697,9.358364,P1R1
68.652514,86.095854,-46.569322,-63.150612,14.329314,10.006139,P1R1
68.723633,86.228654,-46.629002,-62.135921,13.795592,11.437797,P1R1
68.759538,86.388651,-46.692381,-61.196821,13.011116,12.639225,P1R1
68.719506,86.596679,-46.703262,-61.299670,12.508953,13.015444,P1R1
68.683487,86.819660,-46.776043,-61.951141,12.575928,13.247101,P1R1
68.598804,87.023093,-46.892846,-63.150008,13.414164,11.861811,P1R1
68.491036,87.178914,-47.026206,-63.384863,13.320065,11.363627,P1R1
68.435476,87.324619,-47.161512,-63.123775,13.157778,11.430287,P1R1
68.355226,87.460363,-47.308607,-62.327399,13.217004,11.289731,P1R1
68.406311,87.627506,-47.457448,-61.936269,14.167660,10.619267,P1R1
68.419230,87.752025,-47.614199,-61.782055,13.957643,10.207703,P1R1
68.430560,87.870743,-47.735702,-61.016303,14.068184,10.972861,P1R1
68.353788,87.947896,-47.822450,-60.719348,12.097116,11.730518,P1R1
68.295295,87.967540,-47.954683,-61.964839,10.858084,11.678981,P1R1
68.262362,87.999512,-48.034249,-64.291993,9.601582,11.728694,P1R1
68.184306,87.851441,-48.024663,-65.549531,9.122678,11.562431,P1R1
68.103418,87.743997,-48.025355,-67.190676,8.783288,10.746009,P1R1
68.075710,87.676106,-48.046014,-67.551034,8.263327,10.832316,P1R1
68.072287,87.614153,-48.034544,-67.186807,8.194392,10.985848,P1R1
68.259854,87.801754,-48.166908,-66.100547,8.867778,11.048903,P1R1
68.475989,87.959936,-48.282180,-66.104668,9.153497,10.629013,P1R1
68.723224,88.098289,-48.393415,-65.619581,8.485266,11.792688,P1R1
68.966596,88.239894,-48.509409,-65.793272,7.957179,12.141499,P1R1
69.164647,88.412315,-48.598938,-66.337354,7.635436,12.302919,P1R1
69.376139,88.550337,-48.674814,-67.037955,6.791109,12.927515,P1R1
69.564576,88.717415,-48.780203,-67.311675,6.967751,13.402902,P1R1
69.710520,88.847931,-48.860278,-67.817102,7.582823,13.215753,P1R1
69.700171,89.026200,-48.945515,-68.773778,7.753900,11.970400,P1R1
69.708907,89.165425,-48.967198,-68.901715,7.768728,11.910232,P1R1
69.741482,89.300604,-49.006094,-68.726341,7.625762,11.806027,P1R1
69.982138,89.305582,-49.010258,-68.520083,7.343888,11.278412,P1R1
70.176264,89.295962,-49.006035,-68.207902,7.482522,11.162180,P1R1
70.382775,89.276794,-49.005140,-68.045588,7.184513,11.696369,P1R1
70.544184,89.250539,-48.998755,-67.679857,6.768018,12.130022,P1R1
70.924353,89.284119,-48.893270,-68.223950,5.844755,12.500493,P1R1
71.231129,89.305933,-48.799916,-68.728587,5.129378,12.947105,P1R1
71.474963,89.433899,-48.649982,-69.035374,5.745974,13.287764,P1R1
71.605998,89.535770,-48.513622,-69.704919,5.237133,13.214633,P1R1
71.716647,89.615419,-48.450994,-71.031753,6.177763,11.961325,P1R1
71.860022,89.828663,-48.418872,-71.211636,6.062410,11.835747,P1R1
71.993571,90.032145,-48.355160,-70.926745,5.789947,11.929593,P1R1
72.157227,90.225557,-48.294436,-68.975122,5.511076,12.413903,P1R1
72.276909,90.407620,-48.247807,-68.194426,5.664726,12.077050,P1R1
72.429849,90.579869,-48.202180,-67.680778,5.675720,12.046333,P1R1
72.541016,90.741513,-48.168609,-67.550399,4.867945,12.954450,P1R1
72.674837,90.868079,-48.186964,-67.816373,4.493005,13.041870,P1R1
72.755528,90.929668,-48.227939,-69.236124,3.504031,13.344299,P1R1
72.720885,90.965382,-48.298271,-70.128744,3.606187,13.551936,P1R1
72.451200,90.856355,-48.339233,-70.919901,2.879290,13.739597,P1R1
72.215426,90.751418,-48.446114,-71.314550,3.694701,12.930402,P1R1
71.976905,90.653127,-48.578097,-71.434530,3.646213,12.651411,P1R1
71.756873,90.563690,-48.709037,-71.619939,3.350589,12.353301,P1R1
71.641859,90.515225,-48.805450,-71.950827,2.128686,12.282803,P1R1
71.549789,90.472604,-48.882196,-72.201721,2.500812,11.938574,P1R1
71.464292,90.455524,-49.164545,-72.632422,2.310578,11.684792,P1R1
71.382600,90.440965,-49.418199,-72.889187,2.148035,11.713789,P1R1
71.304189,90.428646,-49.643935,-72.688274,1.807572,11.642750,P1R1
71.182765,90.425891,-49.871259,-72.043285,2.102943,11.545972,P1R1
71.070795,90.453941,-50.070274,-72.061813,1.988595,11.004018,P1R1
70.967853,90.477903,-50.243757,-71.365711,1.709140,12.235740,P1R1
70.873349,90.497977,-50.394733,-71.280050,1.603847,12.354731,P1R1
70.769416,90.543955,-50.546866,-71.829302,1.295048,12.764716,P1R1
70.728269,90.612864,-50.688850,-71.769818,1.839447,12.819987,P1R1
70.494319,90.844903,-50.839278,-71.732675,2.048073,12.825873,P1R1
70.288232,91.068994,-50.970704,-71.302669,3.369535,12.713947,P1R1
70.107639,91.282709,-51.086067,-71.156264,5.009313,11.326167,P1R1
70.092865,91.552185,-51.194456,-71.066176,5.221910,11.395839,P1R1
70.093605,91.799898,-51.270616,-70.570745,5.116630,11.432399,P1R1
70.106151,91.996414,-51.320043,-69.903479,5.380750,11.519908,P1R1
70.246341,92.235730,-51.384249,-68.777215,6.200936,11.686039,P1R1
70.411145,92.452835,-51.455756,-68.273676,5.968144,12.363862,P1R1
70.539260,92.618678,-51.524949,-68.786575,4.700540,12.260406,P1R1
70.670312,92.800934,-51.622716,-69.075396,4.516943,12.569190,P1R1
70.779780,92.966687,-51.694773,-69.304950,4.240079,13.664760,P1R1
70.837437,93.087864,-51.786193,-69.418786,4.443847,13.787723,P1R1
70.800680,93.185602,-51.870756,-69.486129,4.997839,13.345063,P1R1
70.764466,93.250306,-51.932141,-69.890725,4.988268,12.486785,P1R1
70.768579,93.288936,-52.003963,-69.998835,5.123152,12.285612,P1R1
70.769280,93.336265,-52.055214,-69.932658,5.324150,12.134327,P1R1
70.734795,93.391943,-52.130422,-69.748572,6.134208,11.740408,P1R1
70.687633,93.426340,-52.205925,-69.520035,5.870978,11.962479,P1R1
70.611756,93.286601,-52.214518,-69.552362,5.400350,12.322394,P1R1
70.476160,93.186481,-52.224383,-70.210127,4.699412,12.578081,P1R1
70.362037,93.094829,-52.225253,-71.024520,4.749500,12.653658,P1R1
70.305986,93.043654,-52.249364,-71.528465,4.655293,12.435433,P1R1
70.246711,92.997954,-52.284757,-72.056678,5.304013,11.989431,P1R1
70.162667,92.957518,-52.279670,-72.238798,4.919215,11.635155,P1R1
70.184852,92.792159,-52.290954,-71.958477,4.840738,11.606667,P1R1
70.191678,92.712177,-52.316921,-71.102000,5.478369,11.194965,P1R1
70.184567,92.707204,-52.355759,-70.366461,5.555366,11.139904,P1R1
70.118792,92.797966,-52.381479,-69.462166,4.812461,12.436812,P1R1
69.918450,93.475830,-52.889353,-69.562834,4.323033,12.765459,P1R1
69.773523,94.081803,-53.366595,-69.897392,5.302093,12.306123,P1R1
69.656945,94.585586,-53.759812,-70.040690,5.398709,11.917457,P1R1
69.565327,95.024527,-54.075849,-69.916778,5.330206,11.826621,P1R1
69.484963,95.402776,-54.414333,-69.336322,5.075057,11.547901,P1R1
69.456310,95.706882,-54.661202,-68.242233,4.845632,11.186494,P1R1
69.445893,95.965581,-54.916497,-67.922863,5.192195,11.067943,P1R1
69.428105,96.184846,-55.128173,-67.438306,4.856111,11.854918,P1R1
69.414036,96.197374,-55.279043,-67.002917,4.745246,11.941731,P1R1
69.445406,96.209840,-55.411604,-67.405127,4.288771,12.204859,P1R1
69.460603,96.225489,-55.520587,-67.676873,4.136103,12.596972,P1R1
69.498643,96.247736,-55.640906,-68.008087,3.963308,13.014781,P1R1
69.501191,96.277673,-55.763041,-68.469149,4.445816,12.468445,P1R1
69.510692,96.317073,-55.917789,-68.622093,4.675476,12.146695,P1R1
69.446839,96.351403,-56.003166,-68.736983,4.246272,12.279155,P1R1
69.377513,96.367355,-56.077540,-69.289673,4.014718,11.897999,P1R1
69.444421,96.431438,-56.121548,-69.494645,3.466129,11.858659,P1R1
69.826400,96.869517,-56.188101,-69.098780,3.407929,12.692886,P1R1
70.221672,97.232240,-56.219085,-68.839933,3.160734,13.004081,P1R1
70.620640,97.585369,-56.220951,-69.153487,2.668228,13.434965,P1R1
70.969561,97.896169,-56.261276,-69.081976,3.101227,13.563582,P1R1
71.249134,98.137577,-56.285394,-69.396260,3.683710,12.966241,P1R1
71.467152,98.318645,-56.296621,-69.670138,3.867754,12.385473,P1R1
71.613805,98.654645,-56.297759,-69.519712,3.977653,12.015605,P1R1
71.754613,98.946650,-56.321434,-69.145816,4.209784,11.917588,P1R1
71.869196,99.199061,-56.314763,-68.332348,4.484797,12.041368,P1R1
72.016251,99.417713,-56.292265,-67.471276,4.541722,11.738709,P1R1
72.122209,99.576556,-56.268498,-66.905263,3.897859,12.629040,P1R1
72.209830,99.685361,-56.224147,-66.523211,3.544178,12.920773,P1R1
72.371274,99.737837,-56.171599,-67.179792,2.554483,13.162823,P1R1
72.529966,99.760036,-56.155366,-67.605773,2.245174,13.255199,P1R1
72.784559,100.090566,-56.352331,-68.192593,2.899854,12.942903,P1R1
72.772654,100.398063,-56.512008,-67.915573,3.260526,12.921437,P1R1
72.743539,100.668031,-56.643965,-67.223617,3.041935,13.086353,P1R1
72.702951,100.904398,-56.750378,-66.618479,2.706448,13.220658,P1R1
72.671199,101.111390,-56.813267,-66.062420,3.339793,12.341189,P1R1
72.633552,101.293003,-56.859130,-65.389492,3.283206,12.336978,P1R1
72.576755,101.453020,-56.911216,-64.926563,2.866726,12.895630,P1R1
72.601664,101.352301,-56.898653,-64.483953,2.540681,13.306429,P1R1
72.600984,101.304460,-56.901774,-65.090484,2.378890,13.335646,P1R1
72.633348,101.277044,-56.928734,-66.242535,2.178883,13.552378,P1R1
72.562467,101.217166,-56.927440,-66.810063,2.611707,13.376149,P1R1
72.497855,101.184722,-56.921793,-67.418976,3.663738,12.777459,P1R1
72.477354,101.238768,-56.943063,-66.919515,3.727899,12.529219,P1R1
72.434549,101.290604,-56.969620,-66.461996,3.498589,12.618108,P1R1
72.397365,101.357558,-56.989049,-66.238947,4.068854,12.197756,P1R1
72.349738,101.407118,-57.023021,-65.148570,4.011698,12.794473,P1R1
72.347323,101.502840,-57.078816,-64.708703,3.550072,13.354671,P1R1
72.330543,101.577011,-57.143627,-64.615562,3.068902,13.739194,P1R1
72.354663,101.693220,-57.224988,-64.965143,3.148150,13.794260,P1R1
72.295935,101.883961,-57.210130,-66.331676,2.875537,14.156703,P1R1
72.284937,102.038023,-57.222750,-66.646028,3.207946,14.214416,P1R1
72.276573,102.188515,-57.229661,-67.326968,3.507540,13.484534,P1R1
72.270166,102.334882,-57.232086,-68.480811,2.222626,13.051375,P1R1
72.271858,102.447155,-57.302145,-68.615340,1.696690,13.005674,P1R1
72.290074,102.560082,-57.338315,-68.587099,1.206852,13.120013,P1R1
72.444081,102.599107,-57.326114,-68.775575,1.325182,12.832834,P1R1
72.637805,102.710639,-57.230079,-68.352051,0.827399,13.267475,P1R1
72.853320,102.824642,-57.155312,-67.198016,1.436086,13.720951,P1R1
73.046620,102.940099,-57.070591,-67.061381,1.719277,13.677126,P1R1
73.218831,103.026630,-56.978750,-67.281565,1.995382,13.416909,P1R1
73.424945,103.119361,-56.891511,-67.983787,2.810825,13.108796,P1R1
73.322816,103.084741,-56.813572,-68.500389,3.725843,12.631838,P1R1
73.261642,103.044807,-56.781393,-68.832999,3.604517,12.163164,P1R1
73.222019,103.032283,-56.809210,-68.834851,3.301743,12.266628,P1R1
73.563487,103.230698,-56.973758,-69.134462,3.317236,12.236230,P1R1
73.846953,103.422939,-57.116517,-69.218261,4.287643,11.556919,P1R1
74.092699,103.607885,-57.217134,-69.147422,4.334221,11.331371,P1R1
74.324905,103.815115,-57.330208,-68.827238,4.298423,11.331896,P1R1
74.489577,104.008734,-57.443169,-68.174756,4.400723,11.081908,P1R1
74.634388,104.159946,-57.584655,-67.297118,4.820669,10.929833,P1R1
74.910927,104.346278,-57.687654,-65.903775,5.229153,10.708601,P1R1
75.144094,104.519719,-57.747140,-65.383491,4.928742,11.268988,P1R1
75.305728,104.680626,-57.810282,-65.259463,4.529251,11.742958,P1R1
75.444893,104.801287,-57.906651,-65.691883,4.076328,11.867938,P1R1
75.526698,104.916987,-58.001361,-65.926609,3.778851,12.015809,P1R1
75.598628,105.029548,-58.124149,-66.170755,3.835331,12.282515,P1R1
75.502742,105.132856,-58.287854,-66.905271,3.881263,11.904888,P1R1
75.388806,105.235199,-58.438090,-67.292796,3.623950,11.296433,P1R1
75.301028,105.337615,-58.605531,-67.377640,3.379926,10.866941,P1R1
75.346176,105.725108,-58.785742,-66.867153,4.054214,10.833592,P1R1
75.399928,106.070235,-58.976680,-66.795589,3.695999,10.466841,P1R1
75.422968,106.374629,-59.145708,-66.188432,3.884618,10.892289,P1R1
75.457811,106.642080,-59.324990,-65.709828,3.301749,11.762113,P1R1
75.465748,106.845906,-59.482465,-65.742642,3.109982,11.982181,P1R1
75.472819,106.995074,-59.671272,-66.046019,2.984113,12.461514,P1R1
75.764287,107.198453,-59.844656,-66.729402,3.036646,12.843744,P1R1
75.991001,107.348220,-59.995572,-66.997293,3.409798,12.552918,P1R1
76.212527,107.483444,-60.136474,-67.452099,3.268008,12.130183,P1R1
76.389566,107.576602,-60.239043,-67.552288,2.896825,12.199458,P1R1
76.477757,107.664165,-60.371029,-67.579933,2.331343,11.837637,P1R1
76.554454,107.749663,-60.446503,-66.959298,2.676938,11.890558,P1R1
76.564857,107.366623,-60.426353,-66.870160,2.437290,11.346565,P1R1
76.577359,107.025965,-60.374223,-66.152919,3.116657,11.139171,P1R1
76.576644,106.759454,-60.318010,-65.703907,3.142333,11.682824,P1R1
76.550176,106.531965,-60.281494,-65.597148,2.768415,11.916460,P1R1
76.535778,106.342620,-60.222838,-65.768103,2.862307,11.983662,P1R1
76.548564,106.218869,-60.126487,-65.704195,3.230447,12.664438,P1R1
76.677216,106.120445,-60.082312,-66.076510,3.752557,12.444714,P1R1
76.781393,106.046152,-60.043204,-66.519907,4.260653,11.846075,P1R1
76.879805,105.962660,-59.988773,-66.754565,4.239532,11.391492,P1R1
76.943550,105.955974,-59.865236,-66.535486,4.443689,11.143016,P1R1
77.287029,106.186604,-59.507774,-66.002141,3.883881,11.660227,P1R1
77.586194,106.419987,-59.186993,-66.088412,3.568475,12.134267,P1R1
77.921036,106.848279,-58.942984,-65.062337,4.497664,12.774142,P1R1
78.204915,107.270084,-58.727582,-64.589362,5.177647,13.046948,P1R1
78.442980,107.649781,-58.538573,-64.903321,5.160580,12.923503,P1R1
78.404128,108.083453,-58.353533,-65.776326,5.778172,11.612516,P1R1
78.333641,108.462919,-58.233462,-65.590708,5.875132,11.420013,P1R1
78.309677,108.822981,-58.157732,-64.851623,6.337927,11.024221,P1R1
78.396968,109.292445,-58.108214,-64.648919,6.130194,10.921827,P1R1
78.475036,109.693171,-58.060618,-63.842040,5.621727,11.855428,P1R1
78.566053,110.091942,-58.063558,-64.182384,4.941981,12.212361,P1R1
78.775417,110.426236,-58.100777,-64.674555,5.504808,12.249901,P1R1
78.926042,110.675049,-58.163322,-65.164263,5.224426,12.477961,P1R1
79.094981,110.882220,-58.233983,-65.484496,5.812393,12.502343,P1R1
79.271013,111.271438,-58.391762,-65.518489,6.193653,11.693293,P1R1
79.404844,111.598333,-58.529200,-65.234112,6.149091,11.033492,P1R1
79.525061,111.872209,-58.697045,-64.827823,6.652868,10.779538,P1R1
79.820164,112.288777,-58.893464,-64.679006,6.529676,10.694984,P1R1
80.038969,112.638101,-59.076505,-64.160394,7.084195,11.261694,P1R1
80.228812,112.929454,-59.275610,-63.676708,6.325327,12.110686,P1R1
80.345623,113.141459,-59.441987,-63.542110,6.043403,12.492395,P1R1
80.495964,113.317252,-59.561345,-63.948110,5.890538,12.687048,P1R1
80.627632,113.433303,-59.701407,-64.424773,6.094114,12.704451,P1R1
80.720439,113.560154,-59.808243,-65.720963,6.192645,12.110359,P1R1
80.771216,113.668949,-59.978081,-66.372510,6.399153,11.369053,P1R1
80.797897,113.734500,-60.109717,-66.323296,6.280963,11.163755,P1R1
80.729552,113.524623,-60.227685,-65.885891,6.354658,11.131717,P1R1
80.674391,113.355262,-60.293768,-65.434898,6.117235,11.138041,P1R1
81.024176,113.380360,-60.360133,-67.277151,6.276552,10.754178,P1R1
81.279667,113.450727,-60.445123,-67.520548,6.037926,10.780410,P1R1
81.521459,113.531497,-60.535384,-67.536733,4.773714,10.877599,P1R1
81.710880,113.650844,-60.600585,-67.697474,4.960559,10.532911,P1R1
81.798460,113.767612,-60.581841,-67.551263,4.573808,10.638017,P1R1
81.871152,113.886871,-60.534834,-66.727313,4.449528,11.535965,P1R1
81.884131,114.007230,-60.527467,-66.295411,4.424356,11.718465,P1R1
81.878940,114.158081,-60.514434,-66.603044,4.112190,11.940505,P1R1
81.883242,114.305239,-60.548307,-67.322768,4.322448,11.617290,P1R1
81.891658,114.448342,-60.551898,-68.239973,3.863737,11.472298,P1R1
82.003492,114.531616,-60.566302,-68.127219,4.480474,11.500499,P1R1
82.105235,114.649449,-60.554098,-67.793411,4.400200,11.556426,P1R1
82.164575,114.826061,-60.560645,-67.017513,4.562446,11.343361,P1R1
82.243329,114.993791,-60.593289,-67.130701,3.656103,11.029348,P1R1
82.284155,115.151588,-60.638835,-66.640789,3.601925,11.516307,P1R1
82.249332,115.390035,-60.828022,-66.469910,3.454270,11.808148,P1R1
82.131535,115.524973,-61.003238,-66.475729,3.455903,11.813261,P1R1
82.030390,115.652730,-61.217039,-66.770699,3.530850,12.097003,P1R1
81.924162,115.774265,-61.411068,-66.730139,3.519872,11.961988,P1R1
81.837981,115.891442,-61.636592,-66.777409,3.993970,11.715613,P1R1
81.732552,116.004664,-61.857230,-67.089911,4.371884,10.970111,P1R1
81.595730,116.114396,-62.092297,-67.232989,4.172157,10.913766,P1R1
81.549093,116.318203,-62.303937,-67.149395,4.147432,10.730887,P1R1
81.497703,116.506226,-62.487225,-67.295837,4.448051,10.369473,P1R1
81.442297,116.679698,-62.645536,-67.298045,4.164103,10.246278,P1R1
81.505065,116.811022,-62.782053,-66.509801,4.659474,11.229310,P1R1
81.530962,116.905041,-62.921031,-66.422287,4.464887,11.503934,P1R1
81.555622,116.998292,-63.021398,-66.621231,4.246432,11.724220,P1R1
81.496452,117.148590,-63.099987,-67.560965,3.626337,12.171898,P1R1
81.469585,117.261265,-63.200803,-68.535252,3.581756,12.153000,P1R1
81.471018,117.342053,-63.321642,-68.795741,4.020196,11.832455,P1R1
81.473777,117.425578,-63.409476,-68.937961,4.190358,11.499099,P1R1
81.477996,117.482514,-63.469613,-68.768998,4.375060,11.375307,P1R1
81.520732,117.548194,-63.536886,-68.729394,4.583361,11.069417,P1R1
81.412453,117.510002,-63.541352,-68.001845,5.102733,10.806456,P1R1
81.281915,117.525529,-63.503405,-67.719654,5.001811,10.386873,P1R1
81.244144,117.662870,-63.333265,-67.678754,5.157282,10.499572,P1R1
81.231436,117.801360,-63.160503,-66.904605,5.301213,11.187895,P1R1
81.262154,117.909920,-63.039832,-66.609830,4.405800,12.029073,P1R1
81.253346,117.991219,-62.906881,-66.760784,4.014206,12.190712,P1R1
81.322251,118.085350,-62.795355,-67.136135,3.590654,12.353672,P1R1
81.419988,118.185316,-62.733892,-68.273319,3.588366,12.601556,P1R1
81.487253,118.259544,-62.706855,-68.753072,3.805468,12.690965,P1R1
81.359633,118.405989,-62.644666,-68.702263,4.838646,12.615147,P1R1
81.249439,118.520030,-62.596486,-68.900721,5.227449,12.244180,P1R1
81.172127,118.605744,-62.539873,-68.870991,5.829908,12.227575,P1R1
81.108048,118.697176,-62.496787,-68.505074,5.928100,12.247878,P1R1
81.056576,118.763699,-62.465339,-68.196862,5.745448,12.289000,P1R1
81.016038,118.808993,-62.443624,-67.220086,6.259838,11.801610,P1R1
80.855216,118.918159,-62.363659,-67.070761,6.282077,12.203641,P1R1
80.706060,119.030808,-62.320858,-67.128956,5.794912,12.697020,P1R1
80.585071,119.116069,-62.289545,-67.964115,5.645247,13.007568,P1R1
80.505889,119.178254,-62.247404,-68.477438,5.388626,13.322988,P1R1
80.446416,119.250796,-62.216429,-69.026700,5.111344,13.567814,P1R1
80.436355,119.303057,-62.153747,-69.441155,5.056088,13.592615,P1R1
80.560327,119.322079,-62.048518,-70.279710,5.550443,13.634970,P1R1
80.649331,119.358626,-61.913631,-71.375852,6.203064,12.674447,P1R1
80.728476,119.381605,-61.805122,-71.906304,6.643343,12.292560,P1R1
80.758154,119.453008,-61.690339,-72.140504,6.766283,12.297529,P1R1
80.783142,119.506527,-61.600779,-72.094123,6.702062,12.219018,P1R1
80.841561,119.575559,-61.563257,-72.013430,6.801360,12.080206,P1R1
80.916424,119.765966,-61.549421,-71.877025,6.518584,12.003934,P1R1
80.961279,119.949847,-61.566139,-71.034363,6.430910,12.472883,P1R1
80.996152,120.126645,-61.587292,-70.737305,6.114508,12.943839,P1R1
81.025622,120.250975,-61.589668,-70.490436,5.902054,13.316061,P1R1
81.100866,120.375012,-61.605478,-70.355714,5.604310,13.659806,P1R1
81.144771,120.497632,-61.643224,-70.319592,5.353381,14.004169,P1R1
81.229054,120.633493,-61.654751,-70.011180,5.200224,14.582881,P1R1
81.279371,120.765501,-61.686938,-69.091904,4.503084,15.527953,P1R1
81.277852,121.101456,-61.756166,-62.528768,3.912455,12.737223,P1R1
81.267410,121.474099,-61.793696,-62.220965,3.959071,12.980431,P1R1
81.216099,121.772561,-61.795065,-61.864426,3.570799,13.360746,P1R1
81.168728,122.005007,-61.795114,-61.567654,3.801723,14.231548,P1R1
81.132854,122.174787,-61.775619,-61.883223,3.433571,14.092677,P1R1
81.116868,122.326354,-61.737743,-61.866381,4.158614,13.824820,P1R1
81.102484,122.432562,-61.705212,-61.882478,3.377971,13.485095,P1R1
81.067579,122.530987,-61.627443,-61.761731,3.485143,13.183845,P1R1
81.037497,122.624562,-61.562295,-61.439058,3.560106,12.805863,P1R1
81.010591,122.744594,-61.508769,-61.035908,3.849611,12.290630,P1R1
81.026285,122.859591,-61.495960,-61.814033,3.964760,12.245381,P1R1
81.018218,122.969937,-61.437710,-61.836063,3.661107,12.608182,P1R1
81.049841,123.047671,-61.421034,-59.185318,3.954773,13.168226,P1R1
80.822965,123.131221,-61.427310,-57.780447,4.000903,13.263411,P1R1
80.614597,123.187198,-61.456285,-57.816812,3.945662,13.178162,P1R1
80.463613,123.221201,-61.533845,-58.288564,3.735565,13.305387,P1R1
80.483211,123.392752,-61.652191,-58.154086,3.459968,14.151937,P1R1
80.491448,123.526441,-61.773215,-58.520575,3.717277,13.886360,P1R1
80.504059,123.626727,-61.873891,-59.714811,3.433707,13.157668,P1R1
80.675414,123.452670,-61.940487,-59.937540,2.997876,13.080712,P1R1
80.808625,123.292349,-62.012934,-59.963336,2.384847,13.117260,P1R1
80.922254,123.148525,-62.069371,-59.812323,2.110372,12.992835,P1R1
80.783876,123.092347,-62.092653,-59.797045,0.824172,12.748013,P1R1
80.647019,123.042847,-62.127367,-59.469496,0.545874,13.210944,P1R1
80.530528,123.000577,-62.151701,-59.314530,0.430827,13.514153,P1R1
80.417378,122.964976,-62.187983,-59.297391,0.530895,13.564728,P1R1
80.308627,122.935594,-62.234709,-59.890529,0.303099,13.447986,P1R1
80.221017,122.912123,-62.269805,-60.646105,-0.026815,13.440981,P1R1
80.340881,122.795620,-62.280186,-62.515634,-0.007106,13.491962,P1R1
80.502787,122.699535,-62.293854,-62.728605,0.951723,13.359206,P1R1
80.643202,122.621437,-62.301432,-62.868662,1.504219,12.833703,P1R1
80.745375,122.558723,-62.324592,-62.390069,2.648270,12.299602,P1R1
80.829762,122.510488,-62.340975,-62.265530,2.829271,12.168931,P1R1
80.881589,122.474504,-62.372272,-62.301990,2.604914,12.101308,P1R1
80.724876,122.438007,-62.387671,-61.330284,2.268732,12.036573,P1R1
80.587456,122.411994,-62.397688,-60.779806,2.287707,12.148832,P1R1
80.452660,122.424234,-62.423840,-60.048852,2.263944,13.047118,P1R1
80.504443,122.517086,-62.602362,-59.563353,2.111826,12.926813,P1R1
80.550840,122.599052,-62.750907,-58.151822,2.449967,13.807674,P1R1
80.613693,122.670356,-62.922130,-58.131366,2.543668,13.998308,P1R1
80.680917,123.032526,-63.110913,-58.962245,2.360590,14.771220,P1R1
80.737278,123.338152,-63.262361,-59.234623,2.148833,15.193142,P1R1
80.783403,123.590230,-63.380402,-59.034021,2.533624,15.990829,P1R1
80.819337,123.822777,-63.469144,-59.738365,3.273034,15.445583,P1R1
80.846520,124.036543,-63.532887,-60.375845,3.890451,14.732724,P1R1
80.866641,124.202664,-63.575721,-60.585449,4.034557,14.503963,P1R1
80.835263,124.105063,-63.547081,-60.534245,4.057450,14.442951,P1R1
80.805403,124.005534,-63.513026,-60.174553,3.268831,14.245845,P1R1
80.777718,123.908333,-63.476257,-59.499716,2.795139,13.990328,P1R1
80.714318,123.846134,-63.409031,-58.926627,2.955165,14.166794,P1R1
80.643726,123.786828,-63.367959,-57.783550,3.491993,14.769453,P1R1
80.583438,123.761874,-63.330163,-56.378357,3.471980,15.248664,P1R1
80.357645,123.709891,-63.271904,-56.187632,3.290605,15.526683,P1R1
80.168414,123.663747,-63.221560,-56.161442,2.891813,15.663766,P1R1
80.012928,123.653646,-63.178984,-56.211504,3.082107,15.440863,P1R1
79.888470,123.644753,-63.143717,-56.874279,2.858958,15.453115,P1R1
79.791874,123.637217,-63.115242,-57.347812,3.141893,14.751817,P1R1
79.718713,123.660683,-63.092792,-57.640340,2.871070,14.034765,P1R1
79.803989,123.885895,-63.069326,-57.381750,2.719080,13.821833,P1R1
79.885223,124.076205,-63.051367,-56.512859,2.711558,13.693333,P1R1
79.976220,124.263845,-63.017659,-56.140266,2.479690,13.567378,P1R1
79.954722,124.377510,-62.967891,-54.603856,3.443885,13.803846,P1R1
79.954248,124.495604,-62.907431,-54.523304,2.732520,14.119352,P1R1
79.955279,124.586102,-62.858771,-55.230993,2.648667,14.279287,P1R1
79.957888,124.653120,-62.820814,-55.810009,2.417185,14.599857,P1R1
79.961028,124.730173,-62.792211,-56.255885,2.811147,14.810917,P1R1
79.980939,124.786321,-62.751044,-56.785486,2.635816,15.015288,P1R1
80.134713,124.752816,-62.704125,-57.557851,3.378883,14.312955,P1R1
80.264393,124.745201,-62.667922,-57.535489,3.317824,14.051240,P1R1
80.402876,124.791837,-62.599876,-57.151352,3.385478,13.898481,P1R1
80.381463,124.829958,-62.527216,-57.062884,3.037923,13.478536,P1R1
80.373797,125.216676,-62.520501,-56.506458,3.074524,13.440624,P1R1
80.361950,125.568451,-62.519611,-55.998899,2.776807,12.891639,P1R1
80.402369,125.856372,-62.532471,-55.765101,2.941915,13.099383,P1R1
80.433190,126.085023,-62.546924,-55.105413,1.998157,13.850180,P1R1
80.455966,126.261282,-62.562052,-55.040386,1.777629,14.077619,P1R1
80.568669,126.373777,-62.563853,-55.443127,1.551024,14.299829,P1R1
80.660859,126.450380,-62.567016,-55.829138,1.116373,14.724442,P1R1
80.734387,126.497553,-62.571069,-55.304849,1.828552,15.147399,P1R1
80.790859,126.520834,-62.575522,-55.904761,1.987028,14.570632,P1R1
80.832306,126.555741,-62.580152,-56.425416,2.640344,13.917063,P1R1
80.861429,126.572277,-62.584725,-56.422765,2.905725,13.679780,P1R1
80.770569,126.538409,-62.544764,-55.850083,2.778590,13.658088,P1R1
80.726228,126.500037,-62.541140,-55.526692,2.392588,13.665086,P1R1
80.684900,126.489239,-62.538965,-55.277487,2.413932,13.395795,P1R1
81.097542,126.812752,-62.607097,-54.722101,1.473176,13.620106,P1R1
81.483265,127.111824,-62.695383,-53.901659,1.425268,14.319936,P1R1
81.801925,127.385408,-62.769697,-53.953208,1.317897,14.335144,P1R1
82.060504,127.407383,-62.813171,-54.484744,1.192630,14.372754,P1R1
82.262758,127.440094,-62.847160,-55.474145,0.467942,15.024800,P1R1
82.453919,127.484685,-62.902811,-55.256707,0.935169,15.189436,P1R1
82.596902,127.540182,-62.946794,-55.639550,1.191190,14.751895,P1R1
82.752608,127.606607,-62.989738,-56.694161,1.610937,14.066936,P1R1
82.903735,127.683007,-63.052255,-56.844464,1.639200,13.812580,P1R1
82.918079,127.785246,-63.124247,-56.523192,1.311670,13.634814,P1R1
82.911709,127.892035,-63.180882,-56.340195,1.014320,13.544032,P1R1
82.928284,128.003073,-63.253906,-56.503219,1.280749,13.288293,P1R1
82.863089,128.133827,-63.293254,-56.617025,0.410599,13.499694,P1R1
83.186260,128.496291,-63.411046,-56.261551,-0.716337,13.584517,P1R1
83.521972,128.763410,-63.494302,-55.704009,-0.190283,13.654512,P1R1
83.950588,128.952920,-63.557667,-55.422640,-0.446099,14.171261,P1R1
84.312995,129.126371,-63.583947,-55.215938,-0.376227,14.257119,P1R1
84.636941,129.255863,-63.629181,-55.545727,-0.051111,14.412363,P1R1
84.989921,129.379189,-63.608894,-55.943000,-0.073556,14.492953,P1R1
85.295366,129.496702,-63.544484,-56.710686,0.284120,14.868640,P1R1
85.596704,129.610480,-63.473816,-57.648588,0.024991,15.164639,P1R1
85.825357,129.728857,-63.378227,-57.831222,2.044470,15.035420,P1R1
86.043705,129.844132,-63.304973,-57.365753,2.555237,14.807442,P1R1
86.199759,129.926092,-63.242942,-56.412733,2.679354,14.191973,P1R1
86.357614,130.011191,-63.200954,-55.054418,2.867818,13.878802,P1R1
86.518533,130.099816,-63.176737,-54.673532,3.757835,14.403354,P1R1
86.667509,130.161755,-63.188443,-54.934075,3.071588,14.956664,P1R1
86.557998,130.062857,-63.127391,-55.503541,2.761979,15.269235,P1R1
86.480598,129.967697,-63.107496,-56.114108,3.160347,15.393977,P1R1
86.396404,129.908125,-63.093126,-57.265954,3.039509,15.951843,P1R1
86.557277,130.174580,-63.164789,-57.206159,4.027841,15.652118,P1R1
86.682469,130.426180,-63.227859,-57.387088,4.368245,15.215980,P1R1
86.814138,130.661921,-63.311976,-57.137243,4.324639,15.127475,P1R1
86.951802,130.851548,-63.412867,-57.108810,4.329987,14.735451,P1R1
87.077184,131.029395,-63.547131,-57.332048,4.040595,14.278780,P1R1
87.208705,131.166592,-63.687811,-56.749235,3.887185,14.834661,P1R1
87.276155,131.277390,-63.805274,-56.277610,3.165566,15.443704,P1R1
87.287309,131.385796,-63.939638,-55.856202,2.669510,15.670165,P1R1
87.305966,131.463245,-64.096625,-56.613589,2.004396,15.898128,P1R1
87.326589,131.544951,-64.200733,-57.092226,1.586571,16.169045,P1R1
87.372109,131.631436,-64.309224,-57.104388,1.865829,16.322648,P1R1
87.439398,131.722379,-64.421079,-57.575129,2.075438,16.004145,P1R1
87.696753,131.806191,-64.502242,-58.442038,2.286028,15.406109,P1R1
87.944553,131.865658,-64.590349,-59.287245,2.413808,14.908842,P1R1
88.181142,131.935091,-64.684662,-59.193658,2.067919,14.894471,P1R1
88.286398,132.038912,-64.709252,-58.957581,1.793202,14.857178,P1R1
88.414088,132.147358,-64.729250,-58.821029,2.071470,14.388876,P1R1
88.576711,132.259390,-64.725705,-58.216449,1.472079,14.475204,P1R1
88.699825,132.343546,-64.714604,-57.997963,1.194177,14.795989,P1R1
89.300236,132.712155,-64.904079,-58.306513,1.018074,14.919773,P1R1
89.841544,133.044269,-64.997149,-58.494935,1.141836,15.186974,P1R1
90.265983,133.439094,-65.080772,-58.643053,1.212098,15.257920,P1R1
90.613082,133.785441,-65.122730,-59.372386,2.150102,14.915100,P1R1
90.914385,134.057420,-65.179726,-59.451906,2.223556,14.597075,P1R1
91.158984,134.293661,-65.270518,-59.010490,2.095197,14.279899,P1R1
91.350492,134.469045,-65.319280,-58.976029,2.164775,13.897249,P1R1
91.573141,134.623756,-65.391819,-58.526409,2.236540,14.348972,P1R1
91.816699,134.762518,-65.423509,-58.194743,2.729688,14.704444,P1R1
92.101131,134.918285,-65.461284,-58.284438,3.325027,14.506798,P1R1
92.366303,135.119060,-65.495611,-58.218373,2.908151,14.815705,P1R1
92.614895,135.328485,-65.527329,-58.349922,3.745603,13.505800,P1R1
92.833042,135.514455,-65.577597,-57.393610,4.312020,13.434898,P1R1
93.043345,135.651245,-65.623724,-56.567335,4.171035,13.455426,P1R1
93.141006,135.719403,-65.620759,-55.630746,4.794832,13.427602,P1R1
93.266767,135.757759,-65.601360,-55.317018,5.040189,13.026126,P1R1
93.363151,135.831648,-65.559440,-54.021185,5.342307,14.067835,P1R1
93.475229,135.908585,-65.529467,-53.560858,5.208149,14.220819,P1R1
93.547822,135.988230,-65.501367,-53.598994,5.065071,14.222640,P1R1
93.711945,136.133168,-65.473856,-54.654258,4.338947,14.523310,P1R1
94.070201,136.297978,-65.478525,-55.508306,3.846280,15.061878,P1R1
94.392612,136.454128,-65.511813,-55.921231,5.005468,14.039048,P1R1
94.697591,136.632789,-65.548875,-55.698488,4.808769,14.001548,P1R1
94.915854,136.798994,-65.599862,-55.236933,4.801467,13.906110,P1R1
95.129198,136.954879,-65.650874,-53.762336,4.532845,13.711352,P1R1
95.284619,137.100958,-65.692038,-53.120336,4.475254,13.316644,P1R1
95.268413,137.279343,-65.646127,-52.266588,5.367651,13.008448,P1R1
95.268956,137.414793,-65.634188,-52.560084,4.744544,13.680071,P1R1
95.525679,137.937386,-65.811207,-52.602555,4.777523,13.721610,P1R1
95.743805,138.324783,-65.936900,-52.647416,5.537742,13.724088,P1R1
95.892338,138.720359,-66.060000,-53.050739,5.644801,13.035299,P1R1
96.051159,139.090601,-66.168016,-51.996074,6.249506,12.663047,P1R1
96.573048,139.422252,-66.399883,-51.428801,7.759562,11.831191,P1R1
96.962790,139.732725,-66.629992,-50.353616,7.927105,12.848813,P1R1
97.267880,139.994943,-66.814908,-50.312747,7.771781,13.244930,P1R1
97.459762,140.245066,-66.929337,-50.896794,7.206047,14.242789,P1R1
97.653330,140.456802,-67.093135,-51.721173,6.923792,14.945835,P1R1
97.684249,140.753624,-67.270708,-52.761011,7.848638,13.940264,P1R1
97.897205,140.893527,-67.464030,-52.747297,8.394404,14.014926,P1R1
98.106762,141.072735,-67.622221,-51.682779,9.592251,13.320928,P1R1
98.299426,141.197554,-67.770488,-51.352164,8.693078,13.828718,P1R1
98.422528,141.336561,-67.900753,-50.650740,8.736151,14.409876,P1R1
98.503565,141.459727,-67.995162,-50.143916,8.189684,14.947727,P1R1
98.518140,141.540102,-68.100458,-50.127432,7.435718,15.454900,P1R1
98.728734,141.572087,-68.276740,-51.432021,7.284100,15.472463,P1R1
98.872644,141.638760,-68.432129,-52.336084,8.481483,15.354900,P1R1
98.960488,141.677447,-68.569211,-52.751286,8.404918,15.007111,P1R1
99.069899,141.724390,-68.678993,-52.097513,8.976959,14.985924,P1R1
99.162205,141.750079,-68.736100,-51.437429,8.975571,14.974440,P1R1
99.239299,141.818852,-68.748962,-49.105060,9.323808,14.992780,P1R1
99.442282,141.914504,-68.737175,-48.251930,10.415296,14.958401,P1R1
99.589834,141.984400,-68.806969,-47.867654,10.238825,15.584543,P1R1
99.666840,142.031953,-68.897214,-47.803414,10.377132,16.032447,P1R1
99.791257,142.075745,-68.999905,-48.131527,10.036735,16.302398,P1R1
100.075359,142.466048,-68.901496,-48.421917,10.073623,16.536521,P1R1
100.371164,142.818635,-68.796944,-48.426893,9.040860,17.023900,P1R1
100.636663,143.133926,-68.660378,-48.589416,8.732802,17.360065,P1R1
100.880538,143.384106,-68.570392,-48.720284,9.369095,17.522738,P1R1
101.049389,143.635736,-68.513298,-48.613322,9.011309,18.054596,P1R1
101.072288,143.839974,-68.452842,-48.972383,10.446668,16.711639,P1R1
101.070040,144.020926,-68.402706,-49.328147,10.771468,16.332459,P1R1
101.061310,144.121974,-68.504039,-49.380246,10.977007,16.223721,P1R1
101.017394,144.139184,-68.526834,-48.742141,11.646049,16.352710,P1R1
101.004938,144.134141,-68.576474,-48.950826,12.030908,15.676986,P1R1
101.020978,144.142735,-68.648352,-47.666272,11.166250,17.184404,P1R1
101.063171,144.165686,-68.738340,-47.537510,10.533964,17.604334,P1R1
101.198548,144.203747,-68.831340,-48.164983,9.040189,18.085493,P1R1
101.343807,144.225199,-68.937008,-48.501819,9.106914,18.216347,P1R1
101.412110,144.391545,-68.997589,-49.205496,9.063519,18.932741,P1R1
101.396172,144.492216,-69.125965,-49.496763,9.789470,18.122653,P1R1
101.497451,144.568752,-69.227393,-49.809168,9.697396,17.448466,P1R1
100.891223,144.607332,-69.066208,-49.508708,9.752514,17.037075,P1R1
100.439170,144.660872,-68.911129,-49.389096,9.855345,16.669795,P1R1
100.096364,144.697157,-68.805876,-48.353032,9.880673,16.103025,P1R1
99.692988,144.787603,-68.679336,-47.623037,10.452291,16.534336,P1R1
99.434358,144.856782,-68.561880,-46.785224,9.645778,17.790846,P1R1
99.264376,144.937160,-68.424096,-47.339171,8.511098,18.695387,P1R1
99.177695,144.997474,-68.341643,-47.319563,9.394941,19.132757,P1R1
99.090554,145.069552,-68.318823,-48.079744,9.149045,18.761438,P1R1
99.017793,145.121892,-68.326320,-50.056520,10.067114,17.123102,P1R1
98.972476,145.158028,-68.338446,-50.592640,10.021321,16.580656,P1R1
98.987240,145.181390,-68.383431,-50.832515,9.649206,16.266429,P1R1
99.034369,145.223978,-68.475827,-49.937180,8.938200,16.020256,P1R1
98.804393,145.173963,-68.525329,-49.697417,8.882908,15.131159,P1R1
98.677543,145.155932,-68.648304,-48.565915,9.203591,16.232209,P1R1
98.548401,145.165435,-68.793426,-48.073053,8.885000,17.168106,P1R1
98.416683,145.259195,-68.955365,-47.906231,8.792112,17.637988,P1R1
98.338338,145.365606,-69.138898,-48.264851,8.916336,17.813019,P1R1
98.282677,145.511105,-69.288179,-49.594108,9.469245,17.921687,P1R1
98.319970,145.654822,-69.444989,-50.416966,9.251460,17.920849,P1R1
98.267603,146.247828,-69.600182,-52.124778,9.266480,17.278505,P1R1
98.231656,146.741928,-69.721162,-52.501104,10.855296,17.039000,P1R1
98.247287,147.144565,-69.842130,-53.158834,11.546735,16.261026,P1R1
98.299351,147.463666,-69.891644,-52.772217,12.017736,16.115596,P1R1
98.371387,147.709069,-69.972143,-52.394202,11.488994,16.259711,P1R1
98.396955,148.280946,-70.049721,-50.962663,9.292671,16.459894,P1R1
98.453232,148.739256,-70.063670,-50.279572,10.174548,16.604864,P1R1
98.523686,149.095473,-70.115491,-50.050051,9.372262,17.897514,P1R1
98.599965,149.362969,-70.129803,-49.924767,9.299147,18.260856,P1R1
98.679850,149.554602,-70.112810,-50.196869,8.875738,18.522769,P1R1
98.815522,149.683484,-70.079603,-50.883914,9.210454,18.312060,P1R1
99.269089,149.635114,-70.037985,-52.269962,10.027045,17.214317,P1R1
99.648559,149.564376,-69.997984,-52.418698,9.936960,16.837803,P1R1
99.942524,149.479537,-69.981266,-51.926564,9.965675,16.751760,P1R1
100.175356,149.387498,-69.964776,-50.377200,9.549580,16.448070,P1R1
100.392475,149.294463,-69.979054,-49.184099,10.166466,16.426614,P1R1
100.556686,149.203468,-69.989918,-47.899326,10.198726,16.973165,P1R1
100.442049,149.069217,-69.957786,-47.349267,9.739899,17.796285,P1R1
100.383516,149.009939,-70.009598,-47.574406,9.357545,18.280936,P1R1
100.356952,148.957306,-70.082868,-48.026573,9.099366,18.393802,P1R1
100.417430,148.966469,-70.162941,-48.070480,9.978042,18.704826,P1R1
100.458811,148.973613,-70.228495,-48.313804,9.695155,18.558085,P1R1
100.489430,149.008808,-70.351775,-49.133303,10.064293,16.993775,P1R1
100.506122,149.067868,-70.452407,-49.185847,10.128431,16.685311,P1R1
100.549500,149.147045,-70.562294,-49.048542,9.933403,16.148357,P1R1
100.578604,149.242085,-70.649316,-48.834863,9.881942,16.039985,P1R1
100.827850,149.248300,-70.775638,-48.876945,9.765309,15.556322,P1R1
101.015656,149.278914,-70.895842,-48.080260,9.844808,16.727044,P1R1
101.164818,149.331177,-70.989414,-47.828362,9.791573,17.157774,P1R1
101.188496,149.557360,-71.077738,-48.126151,9.500076,17.975641,P1R1
101.163867,149.774481,-71.184525,-48.241962,9.708241,18.355300,P1R1
101.131893,149.981386,-71.265764,-48.324865,10.289906,18.511779,P1R1
100.833869,149.992407,-71.248586,-49.547545,10.858557,17.441989,P1R1
100.612012,150.020899,-71.254464,-49.900092,11.037958,16.792251,P1R1
100.476266,150.065754,-71.260937,-50.081866,10.645703,16.502699,P1R1
101.432216,152.122118,-71.426256,-50.024859,10.698008,16.727676,P1R1
102.230221,153.855743,-71.580998,-49.837561,10.132732,16.971985,P1R1
102.877971,155.314260,-71.724997,-49.715461,9.403120,16.989146,P1R1
103.367035,156.657095,-71.840104,-49.364659,8.730507,17.393517,P1R1
103.735391,157.718446,-71.948187,-49.315953,8.745803,17.602724,P1R1
104.013646,158.561264,-72.029384,-49.282347,8.653722,17.784865,P1R1
104.198879,159.184391,-72.108154,-49.380985,8.644381,17.955799,P1R1
104.321700,159.621302,-72.164518,-49.344412,8.535623,18.234674,P1R1
104.399259,159.934078,-72.273233,-48.951848,8.520842,18.357216,P1R1
104.183181,160.051162,-72.386781,-48.700283,8.488294,18.433039,P1R1
103.957383,160.075195,-72.493641,-48.959336,8.272708,18.134096,P1R1
103.730980,160.029703,-72.594516,-49.569162,8.084012,18.064262,P1R1
103.526155,159.934555,-72.669493,-51.239306,7.396637,17.694676,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data2_positions_rotations_fuzzy_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.045522,-0.605160,-0.070516,-0.491311,-0.380174,0.110768,P0R0
0.257786,-1.053112,-0.161533,-0.530924,-0.409251,0.121844,P1R0
0.243001,-2.616857,-0.355596,-0.595267,-0.433521,0.138467,P2R0
0.043838,-3.428923,-0.426764,-0.940492,-0.604908,0.141189,P1R0
-0.041343,-3.876090,-0.429843,-1.007071,-0.630434,0.132696,P1R0
-0.094805,-4.139408,-0.430184,-1.035272,-0.611428,0.146336,P1R0
-0.130695,-4.297866,-0.428732,-0.978236,-0.640227,0.136253,P1R0
-0.155975,-4.390516,-0.425969,-1.052947,-0.710122,0.103075,P1R0
-0.174383,-4.438477,-0.422166,-1.120775,-0.696607,0.081407,P1R0
-0.188066,-4.454121,-0.417503,-1.011522,-0.718198,0.022656,P1R0
-0.198323,-4.445362,-0.412125,-0.935354,-0.769869,0.025901,P1R0
-0.205981,-4.417815,-0.406181,-0.953428,-0.749162,0.019835,P1R0
-0.224575,-4.374522,-0.395874,-1.028101,-0.646601,0.027555,P1R0
-0.239189,-4.320942,-0.386044,-1.124227,-0.617819,0.032930,P1R0
-0.250481,-4.260478,-0.376762,-1.244352,-0.665579,0.018070,P1R0
-0.258969,-4.196223,-0.368123,-1.317648,-0.660710,-0.006246,P1R0
-0.265090,-4.130926,-0.360216,-1.409183,-0.707416,-0.041700,P1R0
-0.252615,-4.096664,-0.332538,-1.543315,-0.916150,-0.083263,P1R0
-0.241083,-4.060982,-0.308872,-1.533488,-1.007705,-0.090434,P1R0
-0.230668,-4.025530,-0.289048,-1.444665,-1.175193,-0.131131,P1R0
-0.221477,-3.991571,-0.272814,-1.197619,-1.638249,-0.222168,P1R0
-0.213542,-3.960010,-0.259854,-1.265273,-1.677533,-0.258979,P1R0
-0.206838,-3.931435,-0.249813,-1.270636,-1.687780,-0.233189,P1R0
-0.185171,-3.905909,-0.221744,-1.183558,-1.610093,-0.244785,P1R0
-0.163100,-3.887247,-0.211125,-1.261467,-1.549703,-0.300815,P1R0
-0.144947,-3.871475,-0.203447,-1.295003,-1.550224,-0.352232,P1R0
-0.130388,-3.858444,-0.198238,-1.324921,-1.517850,-0.394543,P1R0
-0.119049,-3.847939,-0.195047,-1.389260,-1.542209,-0.406043,P1R0
-0.110522,-3.839705,-0.193472,-1.383899,-1.529732,-0.384262,P1R0
-0.104399,-3.833463,-0.193149,-1.363626,-1.527237,-0.362785,P1R0
-0.100293,-3.828933,-0.193759,-1.464254,-1.375305,-0.296072,P1R0
-0.097832,-3.825840,-0.195038,-1.552702,-1.362974,-0.268563,P1R0
-0.080547,-3.823667,-0.176197,-1.559746,-1.434115,-0.271051,P1R0
-0.066741,-3.822480,-0.160758,-1.600444,-1.535919,-0.196425,P1R0
-0.056041,-3.822066,-0.148421,-1.674803,-1.460792,-0.234202,P1R0
-0.047555,-3.852232,-0.138852,-1.678173,-1.418076,-0.291989,P1R0
-0.041449,-3.878244,-0.131694,-1.597126,-1.399771,-0.306129,P1R0
-0.037341,-3.900188,-0.126586,-1.578243,-1.300440,-0.320376,P1R0
-0.018733,-3.918022,-0.102632,-1.751563,-1.256842,-0.346769,P1R0
-0.014050,-3.933749,-0.074746,-1.952375,-1.295934,-0.332883,P1R0
-0.011168,-3.946129,-0.052249,-2.094513,-1.275904,-0.310293,P1R0
-0.009736,-3.955560,-0.034591,-2.230799,-1.256611,-0.253470,P1R0
-0.004015,-3.966009,-0.009791,-2.252421,-1.277382,-0.244458,P1R0
0.000032,-3.973772,0.009614,-2.322291,-1.270425,-0.220630,P1R0
0.002691,-3.979254,0.024286,-2.362324,-1.306733,-0.215434,P1R0
0.058476,-3.981961,0.025541,-2.412126,-1.331411,-0.191893,P1R0
0.105081,-3.983263,0.024820,-2.488551,-1.327121,-0.122186,P1R0
0.143103,-3.983478,0.022675,-2.703811,-1.557651,0.041212,P1R0
0.173320,-3.982881,0.019562,-2.655757,-1.366786,0.143337,P1R0
0.196618,-3.981707,0.015850,-2.774190,-1.382052,0.260852,P1R0
0.213907,-3.980153,0.011839,-3.066052,-1.478115,0.285935,P1R0
0.232596,-3.980299,0.036937,-3.565968,-1.514988,0.417404,P1R0
0.246054,-3.980057,0.057688,-3.646122,-1.612046,0.477543,P1R0
0.255127,-3.979536,0.074432,-3.720472,-1.684997,0.562053,P1R0
0.260600,-3.978828,0.087584,-4.020599,-1.800684,0.691920,P1R0
0.263698,-4.008002,0.097570,-4.191551,-1.849678,0.823301,P1R0
0.264505,-4.032545,0.104836,-4.295392,-1.853860,1.035455,P1R0
0.263567,-4.052722,0.109835,-4.181155,-1.845729,1.429104,P1R0
0.261391,-4.068899,0.112953,-4.051120,-1.678932,1.612840,P1R0
0.258385,-4.081501,0.114563,-3.886411,-1.514333,1.812951,P1R0
0.242950,-4.090946,0.120337,-3.860248,-1.013967,1.958980,P1R0
0.229100,-4.097722,0.124413,-4.081421,-1.016710,1.938046,P1R0
0.178830,-4.102885,0.156998,-4.181573,-1.001104,1.931284,P1R0
0.134413,-4.108579,0.169279,-4.283138,-1.005055,1.965887,P1R0
0.097458,-4.112357,0.178548,-4.513868,-1.045674,1.952896,P1R0
0.067441,-4.114574,0.185229,-4.684849,-0.979859,1.942843,P1R0
0.043702,-4.115553,0.189744,-4.931299,-0.929282,1.869549,P1R0
0.025500,-4.115580,0.192495,-5.119347,-0.606314,1.812773,P1R0
0.012094,-4.114902,0.193831,-5.253454,-0.499824,1.910933,P1R0
0.002735,-4.113729,0.194081,-5.264940,-0.592522,2.097469,P1R0
-0.003268,-4.112236,0.193511,-5.248646,-0.693230,2.244543,P1R0
-0.006563,-4.110564,0.192360,-5.328649,-0.754459,2.338494,P1R0
-0.023874,-4.109085,0.170273,-5.343371,-0.908670,2.556187,P1R0
-0.020489,-4.137312,0.171660,-5.354530,-0.975901,2.651688,P1R0
-0.054254,-4.161657,0.202725,-5.156438,-1.102900,2.758486,P1R0
-0.094121,-4.180768,0.232762,-5.123759,-1.173167,2.762853,P1R0
-0.126327,-4.196049,0.257680,-5.216605,-1.126643,2.657464,P1R0
-0.151640,-4.207912,0.277860,-5.328898,-1.099610,2.550162,P1R0
-0.170900,-4.216796,0.293775,-5.412024,-1.171091,2.546799,P1R0
-0.184934,-4.223138,0.305915,-5.515502,-1.015064,2.570770,P1R0
-0.194569,-4.227358,0.314802,-5.692618,-0.821212,2.594024,P1R0
-0.200587,-4.229849,0.320945,-5.886552,-0.706948,2.674160,P1R0
-0.203712,-4.230966,0.324833,-6.235837,-0.652744,2.753440,P1R0
-0.204573,-4.231027,0.326901,-6.469076,-0.705088,2.821159,P1R0
-0.203730,-4.230304,0.327545,-6.622592,-0.698320,2.861125,P1R0
-0.201680,-4.229031,0.327128,-6.377504,-0.540689,2.901590,P1R0
-0.198802,-4.227399,0.325929,-6.197328,-0.478497,2.971981,P1R0
-0.189121,-4.225770,0.335595,-6.062150,-0.480043,2.985878,P1R0
-0.180175,-4.224032,0.343204,-5.811970,-0.628924,2.963009,P1R0
-0.172116,-4.222280,0.349002,-5.661699,-0.727193,2.900232,P1R0
-0.165017,-4.220585,0.353235,-5.586311,-0.791896,2.854071,P1R0
-0.142290,-4.248726,0.376716,-5.579693,-0.908025,2.831813,P1R0
-0.123063,-4.272468,0.395971,-5.622843,-1.091058,2.862576,P1R0
-0.107160,-4.292048,0.411366,-5.618233,-1.249204,2.862357,P1R0
-0.094324,-4.307800,0.423318,-5.625292,-1.296057,2.854919,P1R0
-0.084257,-4.320121,0.432273,-5.376538,-1.298048,2.736780,P1R0
-0.076179,-4.330195,0.452580,-5.131353,-1.377196,2.611835,P1R0
-0.107898,-4.368182,0.498549,-4.783387,-1.300936,2.501800,P1R0
-0.135694,-4.399219,0.536191,-4.734670,-1.314373,2.488604,P1R0
-0.159519,-4.423929,0.566230,-4.669797,-1.403731,2.565648,P1R0
-0.179496,-4.443016,0.589500,-4.472594,-1.396004,2.568526,P1R0
-0.211999,-4.457478,0.586321,-4.281035,-1.342374,2.481601,P1R0
-0.226800,-4.471050,0.582093,-4.222762,-1.049292,2.430396,P1R0
-0.238144,-4.480623,0.576544,-4.333082,-1.075744,2.411440,P1R0
-0.246500,-4.486875,0.570235,-4.467661,-1.110224,2.280101,P1R0
-0.252334,-4.490433,0.563614,-4.583681,-0.748269,2.250595,P1R0
-0.256078,-4.491863,0.557014,-4.548959,-0.320776,2.147601,P1R0
-0.258134,-4.491667,0.550684,-4.508602,0.081077,2.036285,P1R0
-0.220575,-4.489110,0.500541,-4.813145,-0.114810,2.055830,P1R0
-0.187873,-4.485903,0.457730,-5.915529,-1.192503,1.908232,P1R0
-0.160004,-4.482339,0.421966,-6.353809,-1.492493,1.709834,P1R0
-0.136777,-4.478649,0.392785,-6.390371,-1.329735,1.389910,P1R0
-0.117886,-4.475007,0.369608,-6.621673,-0.071266,1.157533,P1R0
-0.102914,-4.471540,0.351742,-6.503095,0.660222,0.980015,P1R0
-0.091412,-4.468336,0.338486,-6.191163,1.235360,0.886374,P1R0
-0.082923,-4.465449,0.329156,-5.534212,1.482485,0.523018,P1R0
-0.115592,-4.433534,0.352995,-5.164725,1.196748,0.504598,P1R0
-0.144475,-4.406459,0.374903,-4.635368,0.931254,0.531150,P1R0
-0.169460,-4.384000,0.394549,-3.541430,0.434014,0.823514,P1R0
-0.190599,-4.365813,0.411763,-3.652264,0.563590,1.255727,P1R0
-0.215534,-4.350511,0.414602,-3.828904,0.452376,1.485611,P1R0
-0.235972,-4.338755,0.416887,-4.333585,0.825278,1.761014,P1R0
-0.252299,-4.330071,0.418670,-4.442125,1.041719,1.749178,P1R0
-0.264980,-4.323989,0.420029,-5.161682,0.918385,1.574860,P1R0
-0.274468,-4.320065,0.421011,-5.784698,1.176295,1.632993,P1R0
-0.281233,-4.317885,0.421678,-6.151337,0.977027,1.879890,P1R0
-0.285565,-4.317045,0.421379,-5.982538,1.037080,2.133005,P1R0
-0.288063,-4.317253,0.420962,-6.093769,0.819503,2.304024,P1R0
-0.289110,-4.318228,0.420474,-6.322189,0.824590,2.358315,P1R0
-0.289043,-4.319729,0.419934,-7.101422,0.743011,2.854011,P1R0
-0.288158,-4.321563,0.419388,-7.521411,0.242551,3.099391,P1R0
-0.286701,-4.323572,0.418857,-8.017760,-0.058544,3.056084,P1R0
-0.284110,-4.328505,0.431673,-8.734932,-0.156782,3.353230,P1R0
-0.281435,-4.332960,0.442493,-8.796625,0.404381,3.249244,P1R0
-0.278801,-4.336890,0.451423,-8.912998,0.803216,2.976259,P1R0
-0.281471,-4.339393,0.469721,-8.781156,1.159842,2.604141,P1R0
-0.283540,-4.341502,0.484743,-8.048709,0.820071,2.561521,P1R0
-0.285088,-4.343240,0.496777,-7.536046,0.292181,2.431437,P1R0
-0.286190,-4.344636,0.506142,-7.075695,-0.012011,2.178935,P1R0
-0.286916,-4.345728,0.513149,-6.839783,0.263138,1.998673,P1R0
-0.287341,-4.346553,0.518162,-6.238082,0.668673,2.181261,P1R0
-0.286272,-4.346041,0.535284,-5.879707,0.661141,2.226417,P1R0
-0.285210,-4.345507,0.548925,-6.204177,0.853837,2.700192,P1R0
-0.284194,-4.344975,0.559480,-6.357363,0.752278,2.683540,P1R0
-0.281362,-4.345395,0.581707,-6.817285,0.652270,2.766849,P1R0
-0.278908,-4.345712,0.599439,-8.345106,0.432541,2.684830,P1R0
-0.276828,-4.345939,0.613179,-8.971555,0.154541,2.581816,P1R0
-0.286205,-4.344326,0.632017,-9.429549,1.274463,2.108171,P1R0
-0.309860,-4.373176,0.626001,-9.994428,1.678877,1.626464,P1R0
-0.329807,-4.397614,0.619391,-10.496654,1.267345,1.544028,P1R0
-0.340995,-4.414158,0.629523,-9.848096,0.700144,1.821583,P1R0
-0.349766,-4.427388,0.637203,-9.211628,0.613891,1.919267,P1R0
-0.318289,-4.437043,0.612855,-8.630066,0.485723,1.686259,P1R0
-0.290812,-4.444217,0.591286,-8.388809,0.783838,1.499368,P1R0
-0.267346,-4.449280,0.572610,-8.135258,1.082031,1.966260,P1R0
-0.247745,-4.452591,0.556785,-8.095186,1.239388,2.023009,P1R0
-0.235961,-4.456211,0.554812,-8.304916,1.409827,2.090251,P1R0
-0.227305,-4.428453,0.553626,-9.418094,1.078351,2.448177,P1R0
-0.220874,-4.404166,0.553080,-10.166948,0.916097,2.530279,P1R0
-0.216335,-4.383376,0.553024,-11.215117,0.991320,2.840994,P1R0
-0.213368,-4.365970,0.553331,-11.859929,1.066481,2.965192,P1R0
-0.211679,-4.351733,0.553875,-11.890501,4.028604,2.439020,P1R0
-0.219741,-4.341052,0.564545,-11.748284,4.251993,2.113192,P1R0
-0.242883,-4.363090,0.553225,-11.685402,4.296272,2.018494,P1R0
-0.262933,-4.382649,0.543611,-10.723268,4.192343,1.828492,P1R0
-0.276427,-4.397715,0.550489,-12.173302,4.538786,1.165029,P1R0
-0.287545,-4.410510,0.556618,-12.117843,4.515540,1.290085,P1R0
-0.296481,-4.421138,0.561952,-11.629217,4.507903,1.373846,P1R0
-0.293629,-4.432411,0.583383,-10.790107,4.271440,1.448970,P1R0
-0.290566,-4.441465,0.601469,-10.416300,4.700138,1.112506,P1R0
-0.287471,-4.448537,0.616359,-9.977792,4.704684,0.988104,P1R0
-0.284469,-4.453870,0.628331,-9.576008,4.816518,1.452592,P1R0
-0.281656,-4.457718,0.637658,-9.564212,4.594159,1.801982,P1R0
-0.279090,-4.460318,0.644690,-9.773723,4.228726,1.935168,P1R0
-0.288062,-4.462163,0.659679,-11.628696,3.818682,1.687805,P1R0
-0.295610,-4.463156,0.671499,-12.771594,4.029177,1.575160,P1R0
-0.301819,-4.463480,0.680519,-13.300957,4.180904,1.354654,P1R0
-0.306804,-4.463305,0.687089,-13.808283,4.251628,0.728820,P1R0
-0.310691,-4.462763,0.691617,-13.456345,4.293456,0.877398,P1R0
-0.313628,-4.461983,0.694398,-12.133567,4.337733,1.056019,P1R0
-0.300200,-4.476266,0.711834,-11.277541,4.018724,1.101413,P1R0
-0.288457,-4.488149,0.725768,-10.260229,4.268193,0.908631,P1R0
-0.277933,-4.527801,0.736541,-9.204655,4.268262,1.106082,P1R0
-0.267683,-4.546548,0.758345,-8.949074,4.384564,1.755516,P1R0
-0.259259,-4.561336,0.775728,-9.050616,4.468143,1.908088,P1R0
-0.252518,-4.572639,0.789129,-9.692611,4.841142,2.130760,P1R0
-0.251450,-4.586585,0.811037,-10.185052,4.598083,2.239115,P1R0
-0.251053,-4.597126,0.828198,-10.705166,4.278065,2.205830,P1R0
-0.251168,-4.604747,0.841187,-11.554972,4.024011,2.251310,P1R0
-0.264423,-4.612371,0.860648,-12.450810,3.639745,1.995370,P1R0
-0.275988,-4.617615,0.875556,-12.621327,3.881288,1.803570,P1R0
-0.285862,-4.620900,0.886522,-12.745032,3.622263,1.459955,P1R0
-0.294116,-4.622621,0.894109,-12.473247,3.711261,1.360821,P1R0
-0.300851,-4.623115,0.898936,-12.223670,3.589084,1.337498,P1R0
-0.306207,-4.622685,0.901533,-11.690961,3.438774,1.329759,P1R0
-0.303507,-4.614737,0.917383,-10.041799,1.995643,1.370067,P1R0
-0.262677,-4.606780,0.899649,-9.441046,1.579581,1.229161,P1R0
-0.227771,-4.599651,0.883296,-9.488623,1.830097,1.885330,P1R0
-0.198577,-4.593402,0.868619,-9.638250,2.026780,2.056044,P1R0
-0.190874,-4.588319,0.835116,-10.146318,1.881577,2.456382,P1R0
-0.185084,-4.614051,0.806577,-10.078281,2.083680,1.989938,P1R0
-0.162717,-4.638271,0.799005,-9.471565,3.235028,2.653079,P1R0
-0.144854,-4.658485,0.793389,-9.590908,2.994321,2.912507,P1R0
-0.131010,-4.674966,0.789416,-9.973334,3.044346,3.177499,P1R0
-0.120698,-4.688074,0.786713,-11.112644,2.590973,3.532714,P1R0
-0.113368,-4.698175,0.785121,-11.877715,2.058511,3.695115,P1R0
-0.108526,-4.705668,0.784405,-12.381384,2.175013,3.910729,P1R0
-0.116815,-4.710016,0.795889,-12.653488,1.641794,4.141937,P1R0
-0.125029,-4.712681,0.806053,-13.223495,2.249634,4.173031,P1R0
-0.132860,-4.713992,0.814882,-13.383262,2.095871,3.944448,P1R0
-0.140110,-4.714253,0.822380,-13.462944,2.219841,4.001395,P1R0
-0.146654,-4.713732,0.828599,-13.257209,2.100181,4.050695,P1R0
-0.152451,-4.712670,0.833531,-13.055537,1.346022,3.708012,P1R0
-0.148097,-4.712785,0.814349,-12.710845,1.264086,3.156067,P1R0
-0.144394,-4.712446,0.797743,-12.960672,1.220254,2.425610,P1R0
-0.125219,-4.711545,0.804135,-14.084410,1.624513,3.198139,P1R0
-0.084582,-4.736810,0.828538,-15.075996,1.704695,4.090912,P1R0
-0.050559,-4.757968,0.849323,-15.842774,1.656645,4.486916,P1R0
-0.022747,-4.775291,0.866579,-17.376989,1.170877,5.263976,P1R0
-0.016712,-4.789369,0.860039,-18.309037,0.869545,5.591588,P1R0
-0.013260,-4.800304,0.853627,-18.907987,0.536307,6.097838,P1R0
-0.011844,-4.808495,0.847561,-19.890048,1.304591,5.848852,P1R0
-0.041786,-4.794945,0.849273,-20.507302,1.269357,5.684034,P1R0
-0.068331,-4.782409,0.850419,-21.172157,1.668559,5.603346,P1R0
-0.091335,-4.771096,0.851138,-21.398297,1.573588,5.584894,P1R0
-0.110842,-4.761122,0.851507,-21.437197,1.565403,5.633902,P1R0
-0.127019,-4.752523,0.851595,-21.616398,1.027648,5.510365,P1R0
-0.140129,-4.745282,0.851414,-21.503187,-0.005952,4.990397,P1R0
-0.146425,-4.742363,0.865583,-21.526452,0.053029,5.185748,P1R0
-0.150891,-4.740150,0.877427,-21.711416,0.413488,5.559852,P1R0
-0.153365,-4.768547,0.887040,-21.579674,0.317546,5.967414,P1R0
-0.148966,-4.809607,0.908912,-21.901957,0.469387,6.162711,P1R0
-0.106408,-4.843554,0.896928,-22.723993,0.505377,6.289036,P1R0
-0.069837,-4.871481,0.885857,-24.196147,0.644058,6.884374,P1R0
-0.029926,-4.892722,0.890774,-26.193589,0.502892,6.817600,P1R0
0.003106,-4.909199,0.894637,-26.998521,1.032959,6.888449,P1R0
0.029787,-4.921525,0.897564,-27.669387,1.491712,6.870405,P1R0
0.069893,-4.911401,0.915761,-28.858053,1.666569,7.048491,P1R0
0.102041,-4.901215,0.930814,-29.994500,1.362183,7.331712,P1R0
0.127059,-4.891386,0.942910,-31.354911,1.756345,7.605762,P1R0
0.145860,-4.882192,0.952390,-32.267711,1.983357,7.404063,P1R0
0.159343,-4.873821,0.959567,-33.215937,1.897419,7.313428,P1R0
0.153204,-4.926637,0.944148,-34.344930,2.862037,7.277002,P1R0
0.183872,-4.970607,0.900284,-34.577203,3.164538,7.418493,P1R0
0.208014,-5.006893,0.862554,-34.907316,3.223584,7.552772,P1R0
0.226419,-5.036101,0.830843,-34.949613,3.046783,7.448542,P1R0
0.273642,-5.066205,0.819731,-34.957087,2.845583,7.545981,P1R0
0.311535,-5.089636,0.811509,-35.093313,2.629211,7.620622,P1R0
0.341061,-5.107250,0.805678,-35.168542,2.238582,8.421765,P1R0
0.363288,-5.119880,0.801886,-35.104574,2.617962,8.798972,P1R0
0.379262,-5.128346,0.799728,-35.139040,2.900870,9.195338,P1R0
0.390002,-5.133414,0.798852,-35.180316,3.060619,9.295791,P1R0
0.433783,-5.126520,0.810396,-35.565928,3.178320,9.566774,P1R0
0.468450,-5.118954,0.820899,-35.899680,3.276091,9.257331,P1R0
0.495037,-5.111195,0.830168,-36.763787,4.130211,9.758106,P1R0
0.514644,-5.103585,0.838206,-37.415324,3.954646,9.583065,P1R0
0.528325,-5.096388,0.844962,-38.426452,4.154074,9.114966,P1R0
0.537113,-5.089767,0.850550,-38.558522,4.248915,9.138579,P1R0
0.604370,-5.107958,0.834593,-38.239224,3.897629,9.119464,P1R0
0.659473,-5.153188,0.820777,-38.026929,3.578875,9.092102,P1R0
0.703063,-5.191073,0.809065,-37.714234,3.371773,9.077923,P1R0
0.752588,-5.221829,0.819854,-37.624286,2.610893,8.951124,P1R0
0.790831,-5.246364,0.829295,-36.751722,3.131179,9.515192,P1R0
0.803132,-5.265625,0.816798,-36.227593,3.082184,10.028652,P1R0
0.814959,-5.282350,0.804730,-36.380253,2.948447,10.160904,P1R0
0.821853,-5.324576,0.794591,-37.488593,2.500698,10.297330,P1R0
0.824438,-5.358423,0.786323,-38.298395,2.623359,10.372449,P1R0
0.866198,-5.384642,0.783730,-38.765112,2.653514,10.772876,P1R0
0.899057,-5.404355,0.781952,-39.303404,3.551745,10.467012,P1R0
0.924088,-5.418494,0.780885,-39.670548,3.707902,10.393215,P1R0
1.007394,-5.446346,0.768851,-39.726653,3.940947,10.643658,P1R0
1.113208,-5.466971,0.729080,-39.557239,3.778146,10.671286,P1R0
1.199049,-5.482005,0.695801,-38.946726,3.536374,10.435461,P1R0
1.311319,-5.521602,0.567680,-38.956047,3.265788,10.370678,P1R0
1.400809,-5.552916,0.460233,-38.588024,2.399265,10.786140,P1R0
1.470078,-5.576854,0.372431,-38.658548,2.380190,11.055144,P1R0
1.573495,-5.598904,0.288692,-39.402830,2.531355,11.294522,P1R0
1.637893,-5.615153,0.202399,-40.283312,2.418226,11.298130,P1R0
1.684749,-5.626275,0.135053,-41.546092,2.494118,11.139146,P1R0
1.754970,-5.632566,0.054363,-43.202609,2.474759,11.046906,P1R0
1.807231,-5.635575,-0.007572,-44.449300,2.375814,10.719761,P1R0
1.844209,-5.636062,-0.053342,-45.538326,3.290117,10.698881,P1R0
1.876352,-5.638262,-0.077807,-46.019159,3.614766,10.736760,P1R0
1.896961,-5.638597,-0.092175,-46.339408,4.363070,11.068999,P1R0
1.908270,-5.637519,-0.098440,-46.479094,4.644204,11.109636,P1R0
1.910351,-5.630030,-0.088338,-46.317538,4.245362,10.830411,P1R0
1.945299,-5.622092,-0.105118,-46.453067,3.827561,10.420531,P1R0
1.970664,-5.614659,-0.115601,-46.660046,2.765457,10.432225,P1R0
2.011864,-5.643126,-0.125237,-47.364281,2.698311,10.457470,P1R0
2.042799,-5.666962,-0.130305,-47.538215,2.868753,10.895578,P1R0
2.064962,-5.686462,-0.131812,-47.732699,2.566859,11.279138,P1R0
2.079785,-5.702026,-0.130700,-48.506712,2.691054,11.429279,P1R0
2.088615,-5.714088,-0.127713,-49.825467,2.506619,11.463931,P1R0
2.076552,-5.723351,-0.143973,-50.651679,2.257729,11.318067,P1R0
2.101402,-5.729352,-0.186215,-51.855283,1.922394,11.393490,P1R0
2.120038,-5.733256,-0.220572,-52.862196,1.580745,11.241889,P1R0
2.132882,-5.705471,-0.247787,-52.766061,3.647060,10.701967,P1R0
2.146446,-5.662637,-0.259080,-52.459283,5.496231,10.452088,P1R0
2.155691,-5.625929,-0.266350,-52.085889,6.105390,10.266953,P1R0
2.161391,-5.595159,-0.270379,-51.583691,6.497342,10.162040,P1R0
2.164246,-5.569977,-0.271925,-50.329822,7.233317,9.815272,P1R0
2.164894,-5.549879,-0.271537,-49.952922,7.580233,9.870905,P1R0
2.202008,-5.533692,-0.299664,-49.468118,7.632742,10.065056,P1R0
2.219104,-5.530670,-0.302472,-49.102406,7.882252,10.395182,P1R0
2.231843,-5.529724,-0.303424,-49.493862,7.134470,10.990190,P1R0
2.224740,-5.530616,-0.323547,-50.850935,6.173651,11.154516,P1R0
2.217019,-5.532595,-0.339477,-51.664719,5.711787,11.252448,P1R0
2.209136,-5.535306,-0.351706,-52.365567,5.693986,11.454319,P1R0
2.201435,-5.538455,-0.360740,-52.744082,5.506939,11.769482,P1R0
2.201431,-5.545095,-0.358688,-53.295149,6.564657,11.167052,P1R0
2.200913,-5.551258,-0.355691,-53.444313,6.800454,10.771362,P1R0
2.200035,-5.556835,-0.352121,-53.387977,7.054756,10.597482,P1R0
2.237039,-5.561165,-0.378257,-52.698398,7.161605,10.380299,P1R0
2.268083,-5.564941,-0.399830,-52.086199,7.001547,10.390984,P1R0
2.293537,-5.568152,-0.417160,-51.471892,7.139520,10.236736,P1R0
2.351638,-5.579517,-0.444201,-51.231623,7.312327,9.767071,P1R0
2.399892,-5.619067,-0.465935,-50.840768,8.008328,9.946424,P1R0
2.438610,-5.652323,-0.482869,-50.605962,7.668771,10.240454,P1R0
2.468782,-5.679671,-0.495686,-50.820346,7.278788,10.313954,P1R0
2.491489,-5.701593,-0.504921,-51.422459,6.893847,10.027486,P1R0
2.507807,-5.718666,-0.511165,-52.218439,6.335096,10.015238,P1R0
2.499487,-5.725993,-0.491518,-52.744088,5.852721,9.986074,P1R0
2.489726,-5.730564,-0.473581,-53.334379,5.974484,10.278283,P1R0
2.517411,-5.732287,-0.487450,-54.063600,6.490197,9.631930,P1R0
2.607659,-5.730726,-0.538816,-54.827954,6.951296,9.361716,P1R0
2.682232,-5.728209,-0.581772,-55.133276,6.940991,9.284054,P1R0
2.726228,-5.725346,-0.637437,-55.084049,6.928245,9.297046,P1R0
2.759689,-5.722139,-0.682891,-54.976935,7.138409,9.318283,P1R0
2.784093,-5.718786,-0.719007,-54.866698,7.026817,9.482378,P1R0
2.800832,-5.715518,-0.747019,-54.843389,7.712180,8.841153,P1R0
2.811276,-5.712415,-0.767905,-54.740548,7.754380,9.581653,P1R0
2.816671,-5.709549,-0.782711,-55.044298,7.686619,9.940558,P1R0
2.818134,-5.706961,-0.792437,-55.173084,7.766346,10.217406,P1R0
2.832446,-5.718336,-0.802176,-55.699344,7.464259,10.351684,P1R0
2.880316,-5.727351,-0.838030,-57.216270,7.352136,10.728949,P1R0
2.918629,-5.734788,-0.866228,-57.487857,6.928256,11.115057,P1R0
3.000780,-5.704453,-0.970333,-57.637466,6.938795,11.041326,P1R0
3.067482,-5.678370,-1.056034,-57.712588,8.018303,10.769530,P1R0
3.120190,-5.656458,-1.124934,-57.847230,8.423732,10.699924,P1R0
3.160548,-5.638451,-1.178724,-57.343993,8.474779,10.908572,P1R0
3.190229,-5.624024,-1.219296,-56.826725,8.298276,10.997682,P1R0
3.210870,-5.612822,-1.248613,-55.728027,8.739923,10.540152,P1R0
3.222020,-5.592873,-1.254831,-55.502632,8.153389,10.575819,P1R0
3.265579,-5.576463,-1.285297,-54.852468,8.370972,11.099115,P1R0
3.298849,-5.563883,-1.307156,-54.102908,8.603630,11.945505,P1R0
3.315621,-5.556665,-1.344594,-54.003851,8.721386,12.168293,P1R0
3.326080,-5.551906,-1.372583,-54.163001,8.541863,12.115393,P1R0
3.331473,-5.549150,-1.392527,-54.602547,7.959668,12.072898,P1R0
3.332894,-5.548014,-1.405858,-56.282160,7.551549,11.488597,P1R0
3.390482,-5.487140,-1.494132,-55.657703,7.757682,12.112064,P1R0
3.436374,-5.406542,-1.565979,-55.274708,7.438605,12.912100,P1R0
3.517525,-5.323152,-1.673564,-56.373384,6.857033,12.854579,P1R0
3.583030,-5.255288,-1.760126,-57.074242,6.974835,12.991982,P1R0
3.634458,-5.201506,-1.827844,-57.776870,6.472448,12.989580,P1R0
3.715156,-5.167053,-1.899748,-57.989414,7.638788,12.402447,P1R0
3.778831,-5.142386,-1.954430,-57.770205,7.661244,12.231280,P1R0
3.827496,-5.125877,-1.994230,-57.293994,7.619190,12.205145,P1R0
3.863202,-5.116032,-2.021519,-56.968223,7.548892,12.180343,P1R0
3.887960,-5.111492,-2.038531,-56.473218,7.421463,12.317334,P1R0
3.903661,-5.111083,-2.047401,-56.429123,6.629893,11.592223,P1R0
3.891248,-5.121646,-2.009418,-56.222477,6.672374,11.641333,P1R0
3.859679,-5.103443,-1.993418,-55.408644,7.066888,12.407372,P1R0
3.829357,-5.090035,-1.976688,-55.631753,7.383903,12.451039,P1R0
3.801119,-5.080689,-1.960077,-56.053454,7.444045,12.401363,P1R0
3.813606,-5.074120,-1.974214,-57.157782,7.436587,12.637941,P1R0
3.823193,-5.070361,-1.984937,-57.467422,7.318566,12.931876,P1R0
3.830266,-5.068827,-1.992741,-57.777865,6.843063,12.843376,P1R0
3.835208,-5.069000,-1.998103,-58.377411,6.940047,12.465519,P1R0
3.838367,-5.070465,-2.001560,-58.992855,6.850264,11.951414,P1R0
3.870291,-5.023656,-2.040891,-59.305525,7.139232,11.511343,P1R0
3.896482,-4.984913,-2.073255,-59.145011,7.151859,11.424038,P1R0
3.917429,-4.953625,-2.099243,-58.834340,6.977607,11.526204,P1R0
3.905567,-4.928213,-2.065359,-58.558074,7.118576,11.270372,P1R0
3.915889,-4.908515,-2.085348,-57.678112,6.639614,11.779012,P1R0
3.923455,-4.894075,-2.101241,-56.909293,6.721458,12.431774,P1R0
3.963540,-4.850975,-2.151676,-56.355278,6.887360,12.902342,P1R0
3.996361,-4.816635,-2.193243,-56.058420,7.197860,13.004505,P1R0
4.022566,-4.790062,-2.226597,-56.474810,7.012761,12.982649,P1R0
4.042858,-4.770290,-2.252709,-57.518161,7.383990,13.150849,P1R0
4.057527,-4.726284,-2.272403,-57.653786,7.504983,13.345551,P1R0
4.067894,-4.691656,-2.286614,-57.756397,8.145538,12.908945,P1R0
4.071678,-4.672771,-2.279588,-58.028256,8.267563,12.490091,P1R0
4.111120,-4.659282,-2.301381,-57.849975,7.907039,12.367270,P1R0
4.142881,-4.650800,-2.318037,-57.506416,7.498366,12.358205,P1R0
4.151614,-4.646610,-2.350834,-57.064677,7.228663,12.223293,P1R0
4.156256,-4.615581,-2.376867,-56.108107,6.510938,11.563765,P1R0
4.173767,-4.561221,-2.376274,-55.701164,6.548401,11.773454,P1R0
4.431475,-4.358631,-2.507497,-55.769258,7.177463,11.844277,P1R0
4.685597,-4.159298,-2.646860,-56.329480,7.088057,11.118800,P1R0
4.894724,-3.966121,-2.761291,-56.631910,6.532180,11.012918,P1R0
5.108611,-3.782757,-2.883707,-57.052329,5.632987,10.850952,P1R0
5.332648,-3.606489,-2.990430,-57.495973,4.678477,10.635429,P1R0
5.509205,-3.438621,-3.073591,-57.818042,3.541275,10.581660,P1R0
5.608368,-3.284304,-3.113537,-57.748117,2.538333,10.975275,P1R0
5.769116,-3.135477,-3.178545,-57.385737,2.323813,11.303172,P1R0
5.928900,-3.022707,-3.256096,-56.725935,2.361846,11.640068,P1R0
6.048354,-2.881423,-3.314344,-56.752175,2.666711,11.605784,P1R0
6.171873,-2.745102,-3.386122,-57.236135,2.980467,11.586302,P1R0
6.299194,-2.613158,-3.469467,-57.637748,4.170550,11.382504,P1R0
6.340895,-2.631927,-3.447409,-57.905938,4.584542,11.319992,P1R0
6.453002,-2.600669,-3.460431,-58.154344,5.834024,11.047528,P1R0
6.588629,-2.555192,-3.474632,-58.183531,6.111138,10.885351,P1R0
6.727838,-2.489903,-3.565274,-57.950923,6.606937,10.935576,P1R0
6.923437,-2.352959,-3.676581,-57.183540,6.355976,11.033769,P1R0
7.129889,-2.245467,-3.774663,-56.507257,6.160773,11.081948,P1R0
7.343912,-2.133745,-3.860597,-55.979262,5.882907,10.935134,P1R0
7.563189,-2.018696,-3.935742,-55.197576,5.731732,11.465437,P1R0
7.824447,-1.930418,-4.031257,-55.189004,5.400210,11.724721,P1R0
8.042779,-1.803063,-4.137204,-55.691105,5.062134,11.855690,P1R0
8.223944,-1.675676,-4.198480,-56.077632,4.764035,11.876277,P1R0
8.394964,-1.548401,-4.271968,-56.482724,4.714646,11.828934,P1R0
8.563309,-1.421515,-4.427118,-57.424900,4.735629,12.318883,P1R0
8.701764,-1.295703,-4.529887,-57.412969,5.799211,12.104069,P1R0
8.836607,-1.140766,-4.637582,-57.814840,6.322485,11.294893,P1R0
8.925185,-1.001919,-4.736363,-57.630294,6.559247,11.162310,P1R0
9.067954,-0.865994,-4.778414,-57.322972,6.495965,11.190207,P1R0
9.187516,-0.734006,-4.783545,-56.610899,6.204913,10.932519,P1R0
9.349882,-0.556772,-4.828646,-56.498219,6.066778,10.583604,P1R0
9.530344,-0.359362,-4.939329,-56.232006,5.491120,10.532769,P1R0
9.655981,-0.176912,-5.117480,-55.597967,5.970414,10.765553,P1R0
9.745486,-0.037923,-5.260397,-54.919368,6.002346,11.320009,P1R0
9.794098,0.093435,-5.463423,-55.402877,5.823362,11.462115,P1R0
9.825666,0.188751,-5.695985,-56.409565,5.373572,11.572246,P1R0
9.841208,0.298595,-5.895335,-57.351334,5.388463,11.633646,P1R0
9.847797,0.376728,-6.121213,-58.805310,6.169495,11.338429,P1R0
9.939205,0.609739,-6.641806,-61.175512,5.081395,11.489655,P1R0
10.026584,0.815826,-7.076715,-61.031677,6.060176,11.050895,P1R0
10.129278,0.975638,-7.452748,-60.227625,7.636494,10.823222,P1R0
10.206348,1.124618,-7.745255,-59.930171,8.153752,10.711001,P1R0
10.356294,1.304872,-7.918061,-59.041779,8.431430,10.550036,P1R0
10.489472,1.471337,-8.015156,-58.512451,8.857347,10.105053,P1R0
10.661675,1.626501,-8.059035,-57.354148,9.324742,10.590051,P1R0
10.838759,1.735620,-8.065445,-56.809952,9.378034,11.005888,P1R0
11.014215,1.841580,-8.078952,-56.851341,9.229554,11.221213,P1R0
11.149618,1.915019,-8.071678,-57.079888,9.209574,11.387845,P1R0
11.280541,2.001250,-8.057598,-58.215760,8.686809,11.456043,P1R0
11.414901,2.090406,-8.061926,-59.057955,8.077659,11.371625,P1R0
11.514511,2.152139,-8.054273,-59.271831,9.023354,10.800720,P1R0
11.622276,2.221883,-8.067919,-59.341977,9.027215,10.696991,P1R0
11.754072,2.269630,-8.080624,-59.330376,9.109813,10.661498,P1R0
11.851788,2.328528,-8.084178,-59.088176,9.060537,10.631252,P1R0
11.985799,2.345852,-8.125600,-58.410395,8.808111,10.620282,P1R0
12.086174,2.350503,-8.155293,-58.059173,8.648205,10.445362,P1R0
12.141215,2.375322,-8.195786,-56.821075,8.945763,10.959320,P1R0
12.174353,2.418740,-8.225117,-56.547796,8.791295,11.120359,P1R0
12.212418,2.448956,-8.295663,-56.563960,8.499390,11.465515,P1R0
12.233919,2.467983,-8.350819,-56.343623,8.228415,11.828167,P1R0
12.210469,2.536761,-8.353913,-56.595691,8.114998,11.772482,P1R0
12.220010,2.590098,-8.381370,-57.033635,7.676917,12.273535,P1R0
12.242559,2.659832,-8.450663,-56.906166,7.971618,12.096434,P1R0
12.237421,2.765513,-8.479325,-57.073813,8.087946,11.995702,P1R0
12.280687,2.909754,-8.508462,-56.881079,7.743784,12.127731,P1R0
12.350247,3.055654,-8.558711,-56.718962,7.556637,12.171641,P1R0
12.506013,3.193042,-8.601335,-56.642678,8.030156,11.862331,P1R0
12.670492,3.330745,-8.662957,-56.261723,7.634023,12.070403,P1R0
12.856724,3.468100,-8.720190,-55.630817,7.712199,12.577799,P1R0
13.092373,3.635821,-8.786987,-55.592338,7.827730,12.694797,P1R0
13.662587,4.072633,-8.975175,-55.487468,7.990090,12.637793,P1R0
14.186977,4.461100,-9.138800,-55.125872,8.142988,13.342664,P1R0
14.579254,4.772103,-9.311065,-55.351328,8.213911,13.458631,P1R0
14.940153,5.045245,-9.457389,-55.419267,7.911786,13.603902,P1R0
15.217627,5.283530,-9.571054,-55.896883,7.953285,13.320176,P1R0
15.469355,5.478329,-9.650070,-56.303551,7.664337,13.373259,P1R0
15.722959,5.650172,-9.694460,-56.622649,7.276927,13.122227,P1R0
15.978478,5.803027,-9.709933,-56.629287,8.182568,12.889741,P1R0
16.219712,5.940246,-9.722474,-56.665270,8.744524,12.554695,P1R0
16.449047,6.065213,-9.733676,-56.546548,9.106278,12.495126,P1R0
16.668682,6.180861,-9.744849,-56.364520,9.334290,12.440945,P1R0
16.904616,6.272016,-9.828032,-55.492547,9.741395,12.426461,P1R0
17.185701,6.332103,-9.911313,-54.974071,10.262412,12.202237,P1R0
17.504795,6.397166,-9.994252,-54.793326,9.985092,12.241482,P1R0
17.839911,6.437766,-10.097173,-53.488268,10.821367,13.378636,P1R0
18.148976,6.488364,-10.186690,-53.097203,10.601693,13.668333,P1R0
18.489538,6.519776,-10.273710,-53.287870,10.047548,14.107961,P1R0
18.809218,6.577148,-10.340443,-53.771659,9.499457,14.178459,P1R0
19.140128,6.676403,-10.428217,-54.367756,9.087693,14.655673,P1R0
19.394044,6.780462,-10.565633,-54.671999,9.156320,14.296108,P1R0
19.605973,6.865398,-10.685597,-55.934217,9.627434,13.157988,P1R0
19.791445,6.957579,-10.807979,-56.021237,9.819577,13.096515,P1R0
20.009520,7.086887,-10.941315,-55.632598,9.557162,13.081357,P1R0
20.196295,7.190313,-11.058418,-55.228175,9.393142,13.011255,P1R0
20.386438,7.268042,-11.227388,-54.497468,8.608574,13.370493,P1R0
20.595311,7.414258,-11.419281,-54.504191,7.959506,14.004353,P1R0
20.784310,7.528233,-11.599679,-54.993152,6.694197,14.262210,P1R0
20.924203,7.643537,-11.810246,-55.503923,5.753210,14.178293,P1R0
21.023255,7.759849,-12.045378,-56.002469,5.636771,14.183795,P1R0
21.140477,7.890141,-12.260361,-57.466855,5.289041,13.925335,P1R0
21.233868,8.018998,-12.404934,-57.713825,5.859704,13.830544,P1R0
21.330358,8.146643,-12.539413,-57.798923,6.601102,13.396926,P1R0
21.363015,8.288594,-12.599380,-57.898106,6.550881,13.240653,P1R0
21.378948,8.396267,-12.704186,-57.921000,7.225187,13.127033,P1R0
21.382310,8.504523,-12.848463,-57.746548,7.132684,13.103033,P1R0
21.248499,8.941371,-13.262335,-57.370494,7.090954,13.125239,P1R0
21.148858,9.448936,-13.719952,-54.573165,6.344996,13.296198,P1R0
21.023954,9.890622,-14.129383,-53.619575,6.470983,13.639782,P1R0
20.923264,10.245443,-14.453614,-52.868013,6.468739,14.155766,P1R0
20.802925,10.548585,-14.742570,-52.651524,6.449144,14.326244,P1R0
20.732375,10.807223,-14.918274,-52.779707,6.188583,14.279619,P1R0
20.711867,11.027667,-15.068499,-53.187471,5.846476,14.254929,P1R0
20.695979,11.245182,-15.168804,-54.524566,5.520896,14.176502,P1R0
20.706978,11.401453,-15.278719,-54.763446,6.146317,14.080545,P1R0
20.690766,11.540794,-15.380285,-55.119247,6.180696,13.648876,P1R0
20.678346,11.662670,-15.444745,-55.448293,5.990450,13.198689,P1R0
20.653022,11.771148,-15.499815,-55.439213,5.465606,12.970345,P1R0
20.626411,11.899943,-15.457487,-55.214874,4.445292,12.469675,P1R0
20.621396,12.018077,-15.384698,-55.192385,3.830866,12.166368,P1R0
20.634822,12.128238,-15.289195,-54.930633,4.375728,12.348887,P1R0
20.606697,12.220582,-15.192843,-54.468565,4.422656,12.962369,P1R0
20.584161,12.280701,-15.104179,-54.329020,4.751172,13.432044,P1R0
20.534376,12.314220,-15.065661,-54.439164,4.553261,13.901416,P1R0
20.507419,12.318071,-15.058723,-54.263481,4.144075,14.248112,P1R0
20.486796,12.307632,-15.051467,-54.666271,4.438994,14.588581,P1R0
20.493165,12.317414,-15.094694,-54.719534,4.997950,14.502322,P1R0
20.500879,12.315864,-15.130504,-54.499342,5.748251,14.283571,P1R0
20.509288,12.305996,-15.159473,-54.540525,5.426688,13.951902,P1R0
20.501236,12.320030,-15.202930,-54.250102,5.950519,13.373788,P1R0
20.499887,12.325713,-15.258409,-54.095807,5.880587,13.144789,P1R0
20.505194,12.355212,-15.374128,-53.810061,5.870038,12.960659,P1R0
20.542401,12.406015,-15.428193,-53.564143,6.316541,12.499443,P1R0
20.567250,12.452049,-15.467005,-53.322103,6.068300,12.592808,P1R0
20.593681,12.516486,-15.566431,-52.678357,6.006586,13.061058,P1R0
20.583415,12.565849,-15.687349,-52.230384,6.170081,13.334699,P1R0
20.627172,12.663370,-15.793949,-52.801340,5.802456,13.510649,P1R0
20.718007,12.741769,-15.887127,-53.223152,5.681004,13.673538,P1R0
20.793329,12.832206,-15.958920,-53.786231,6.499247,12.986321,P1R0
20.867485,13.144216,-16.143734,-53.773095,6.616189,13.112209,P1R0
20.910430,13.431469,-16.313225,-54.026707,6.478844,13.246234,P1R0
20.980477,13.694637,-16.477277,-54.592753,6.112522,13.356724,P1R0
21.024957,13.933552,-16.697176,-55.439704,6.233970,13.427821,P1R0
21.025290,14.149438,-16.912812,-55.933073,6.621481,12.963542,P1R0
21.020413,14.344808,-17.082027,-56.339393,7.436274,12.055944,P1R0
21.033155,14.510344,-17.237768,-56.540110,7.267670,12.107462,P1R0
21.062144,14.662153,-17.404712,-56.439478,7.140968,12.217750,P1R0
21.050923,14.801562,-17.571593,-56.397301,6.718470,12.110712,P1R0
21.015367,14.960879,-17.646548,-56.170481,7.024394,11.099190,P1R0
21.036578,15.108833,-17.703079,-56.272916,6.361641,11.016266,P1R0
21.068650,15.246563,-17.715375,-55.539949,6.304951,12.304555,P1R0
21.156960,15.389812,-17.653325,-55.505759,6.192378,12.592843,P1R0
21.283608,15.524801,-17.598241,-55.832693,5.883774,13.209870,P1R0
21.505644,15.684061,-17.469572,-56.324327,6.455443,13.353647,P1R0
21.704790,15.832614,-17.333048,-56.507875,6.792924,13.034218,P1R0
21.920280,15.942619,-17.222876,-56.821956,7.304341,12.670228,P1R0
22.125510,16.019630,-17.087387,-57.066036,7.220566,11.970233,P1R0
22.284450,16.132583,-16.927158,-56.583297,7.140457,11.832387,P1R0
22.422054,16.213682,-16.773726,-56.171157,7.109030,11.543658,P1R0
22.562449,16.298456,-16.678753,-55.494632,7.408286,11.256004,P1R0
22.650812,16.386346,-16.625600,-55.372811,6.904927,11.201243,P1R0
22.743289,16.478309,-16.546734,-54.874074,6.908749,11.497031,P1R0
22.861911,16.574583,-16.496348,-54.294015,6.718565,11.957250,P1R0
22.987765,16.672695,-16.468398,-54.072450,6.588757,12.218369,P1R0
23.119047,16.774521,-16.481684,-54.473222,6.271664,12.353691,P1R0
23.216700,16.879051,-16.499408,-55.044798,5.914702,12.635878,P1R0
23.303666,16.984099,-16.490794,-55.206696,6.417048,13.069458,P1R0
23.369841,17.091579,-16.558797,-55.465079,6.550105,13.084741,P1R0
23.381714,17.140482,-16.661392,-55.629336,6.384324,12.453693,P1R0
23.384077,17.176840,-16.742150,-55.285715,6.389334,12.413071,P1R0
23.414092,17.197572,-16.840698,-54.780902,6.488663,12.312068,P1R0
23.430857,17.205428,-16.923092,-54.409027,6.121203,12.138276,P1R0
23.404885,17.202880,-17.031590,-53.262247,5.895226,11.810717,P1R0
23.397879,17.193590,-17.170554,-53.129014,6.538686,12.021544,P1R0
23.385901,17.209355,-17.283636,-52.902762,6.348311,12.673678,P1R0
23.329175,17.211569,-17.367971,-53.106643,6.367569,12.797213,P1R0
23.277346,17.208681,-17.432355,-53.606510,6.169154,12.867019,P1R0
23.214990,17.201864,-17.500098,-54.081794,5.856764,12.883072,P1R0
23.161008,17.192624,-17.550193,-54.397346,5.656623,13.078101,P1R0
23.131848,17.242149,-17.798524,-54.438685,5.277835,13.237850,P1R0
23.108007,17.281816,-18.001913,-55.075473,4.874466,13.388408,P1R0
23.124456,17.359142,-18.209986,-55.806465,4.810547,13.348097,P1R0
23.123628,17.421359,-18.395173,-57.543312,3.634531,13.958257,P1R0
23.161974,17.470895,-18.568684,-57.405200,4.189779,13.668315,P1R0
23.232816,17.539122,-18.731443,-56.902448,4.055038,13.460453,P1R0
23.292414,17.622505,-18.854383,-56.608234,4.182190,13.273102,P1R0
23.363776,17.688588,-18.993735,-56.335859,4.500512,12.751846,P1R0
23.412530,17.736183,-19.079598,-56.584178,4.206295,12.507901,P1R0
23.466687,17.800960,-19.116794,-55.694471,4.565036,12.976706,P1R0
23.563207,17.881045,-19.143464,-55.555439,4.362211,13.184340,P1R0
23.592526,17.981936,-19.090349,-55.628033,4.254218,13.444102,P1R0
23.666574,18.092002,-19.043438,-55.374985,4.738823,13.639083,P1R0
23.762534,18.208820,-19.024931,-55.379683,4.581577,13.607852,P1R0
23.892687,18.330935,-19.011912,-56.291124,4.193346,13.743712,P1R0
23.996701,18.455866,-18.995533,-56.924727,4.822544,13.350577,P1R0
24.115490,18.583145,-19.007178,-56.983036,5.138916,12.991254,P1R0
24.300704,18.713619,-18.999222,-56.525389,5.291096,12.822792,P1R0
24.471223,18.814094,-19.039815,-56.141506,5.115997,12.533756,P1R0
24.713064,18.949923,-19.090430,-55.508478,5.907037,12.093388,P1R0
24.921757,19.114266,-19.109939,-55.151822,5.678622,12.183569,P1R0
25.085008,19.241961,-19.123268,-54.393972,6.161842,12.509978,P1R0
25.262138,19.368488,-19.140941,-53.739765,5.866413,12.935042,P1R0
25.419125,19.496772,-19.124649,-54.152148,5.798618,12.854291,P1R0
25.573856,19.623216,-19.138105,-54.365939,5.570166,12.779709,P1R0
25.704997,19.717587,-19.126947,-54.529321,5.751756,12.885289,P1R0
25.825746,19.822423,-19.088191,-54.690604,5.885348,12.837847,P1R0
25.927778,19.928781,-19.033348,-54.870656,5.987278,12.492392,P1R0
26.020175,20.036657,-19.036808,-54.679491,6.243922,12.342371,P1R0
26.099246,20.145929,-19.019533,-54.355197,5.946058,12.436277,P1R0
26.173095,20.286548,-19.055641,-54.369841,5.868345,12.384616,P1R0
26.260351,20.393948,-19.116764,-54.500230,5.769437,11.925327,P1R0
26.312538,20.527223,-19.194228,-53.326775,6.316411,12.800609,P1R0
26.328497,20.627324,-19.279338,-52.995461,6.100707,13.084583,P1R0
26.384601,20.730161,-19.358653,-52.865618,6.188469,13.303416,P1R0
26.385636,21.164067,-19.697516,-53.848814,5.795353,13.261705,P1R0
26.327258,21.608358,-20.042475,-55.130734,6.127360,13.313490,P1R0
26.259579,21.967113,-20.417573,-54.982548,6.196457,13.344221,P1R0
26.179843,22.260596,-20.689433,-54.749265,6.267226,12.831869,P1R0
26.092253,22.484472,-20.923250,-54.947635,6.050316,12.800065,P1R0
26.015494,22.678533,-21.102449,-55.419137,6.002881,12.410562,P1R0
25.917783,22.816945,-21.275593,-55.322754,5.903558,12.897368,P1R0
25.874014,22.910024,-21.432432,-55.244641,5.771582,13.198155,P1R0
25.855389,22.965777,-21.525117,-55.335488,5.792220,13.389512,P1R0
25.869962,22.972799,-21.584654,-56.305708,5.318091,13.475408,P1R0
25.884884,22.959571,-21.617204,-56.932216,5.247911,13.467336,P1R0
25.860873,22.961258,-21.598656,-57.381983,4.549879,13.783585,P1R0
25.782475,22.987201,-21.530531,-57.836313,4.798824,13.639241,P1R0
25.733285,23.027586,-21.440321,-58.053574,4.875262,13.416972,P1R0
25.694162,23.051223,-21.354852,-57.546021,5.497668,13.566063,P1R0
25.641535,23.091251,-21.225658,-57.064084,6.144406,13.342784,P1R0
25.615777,23.146832,-21.091623,-56.689874,7.430479,12.999274,P1R0
25.597446,23.185886,-20.976759,-56.137392,8.620900,12.765031,P1R0
25.605485,23.177844,-20.849229,-55.663401,8.479677,13.154922,P1R0
25.561248,23.162947,-20.734517,-55.341302,7.898398,13.411270,P1R0
25.526365,23.144300,-20.641668,-55.187343,7.697840,13.580324,P1R0
25.537798,23.124159,-20.598507,-55.520858,6.976746,13.808507,P1R0
25.550521,23.103197,-20.568156,-55.921765,6.833182,13.871037,P1R0
25.579297,23.112626,-20.527922,-56.593794,7.220213,13.465999,P1R0
25.516660,23.145292,-20.482603,-57.086247,8.065017,12.971221,P1R0
25.464689,23.170902,-20.449638,-56.902292,8.048305,12.927248,P1R0
25.476790,23.191133,-20.436470,-56.176934,7.803123,12.794678,P1R0
25.489513,23.205900,-20.430421,-56.030193,8.148012,12.328271,P1R0
25.485579,23.245784,-20.450429,-55.488568,7.722299,12.403404,P1R0
25.483659,23.277324,-20.471386,-54.787655,7.855290,12.720344,P1R0
25.585328,23.337496,-20.515360,-54.536766,7.288712,13.049141,P1R0
25.672569,23.385777,-20.554934,-53.892478,7.255324,12.935824,P1R0
25.842567,23.514979,-20.700061,-53.494379,6.683309,12.810851,P1R0
25.980482,23.663767,-20.824119,-52.419468,6.659372,13.341565,P1R0
26.131031,23.785333,-20.957234,-52.255694,6.841330,13.607831,P1R0
26.252600,23.881584,-21.066410,-52.266326,7.173021,13.686259,P1R0
26.326001,23.964437,-21.132633,-52.481261,7.510660,13.582521,P1R0
26.395903,24.026724,-21.162047,-52.918578,8.108443,13.767657,P1R0
26.484938,24.071860,-21.210570,-53.203245,7.924772,13.836839,P1R0
26.482545,24.145741,-21.193085,-53.449921,9.065325,13.542350,P1R0
26.472023,24.200694,-21.172552,-54.043834,9.029113,13.089308,P1R0
26.477933,24.239947,-21.201005,-54.024656,9.025050,13.085117,P1R0
26.476986,24.265785,-21.221499,-53.677927,9.034053,12.954569,P1R0
26.471004,24.280710,-21.235332,-53.300001,8.727497,12.937192,P1R0
26.461469,24.286937,-21.243761,-52.335748,8.133344,12.744566,P1R0
26.444788,24.278795,-21.206919,-51.939701,8.595851,13.028907,P1R0
26.427175,24.296941,-21.172967,-51.940399,8.339901,13.406877,P1R0
26.426032,24.308425,-21.121941,-52.034439,8.399218,13.435871,P1R0
26.441359,24.309006,-21.098455,-52.496575,8.260273,13.606662,P1R0
26.468564,24.336324,-21.058017,-52.836889,8.374078,13.717701,P1R0
26.506219,24.356734,-21.003636,-53.670677,8.511365,13.725215,P1R0
26.536427,24.371073,-20.958554,-54.126903,8.909462,13.071492,P1R0
26.559821,24.380232,-20.922182,-54.377346,8.957583,12.778551,P1R0
26.576911,24.415314,-20.893561,-53.816121,8.928225,12.672700,P1R0
26.567658,24.444041,-20.851201,-53.304983,8.623891,12.733249,P1R0
26.557520,24.465678,-20.817911,-52.595321,8.614202,12.713534,P1R0
26.547098,24.481230,-20.792612,-52.218572,8.814688,12.500025,P1R0
26.536908,24.491731,-20.774161,-51.957759,8.668047,13.056538,P1R0
26.527273,24.498088,-20.761482,-52.154249,8.388498,13.141321,P1R0
26.518407,24.501132,-20.753560,-52.470260,8.152226,13.418678,P1R0
26.480574,24.495100,-20.743230,-53.620406,7.860638,13.929046,P1R0
26.432133,24.487872,-20.757399,-54.135838,7.920724,13.722614,P1R0
26.391471,24.480252,-20.771589,-54.333065,9.056421,13.376071,P1R0
26.358107,24.472627,-20.785255,-54.535992,9.133596,13.129324,P1R0
26.330802,24.495161,-20.798095,-54.129083,9.831166,12.990495,P1R0
26.347653,24.514233,-20.839687,-54.104460,9.478656,12.911247,P1R0
26.368518,24.564482,-20.890573,-53.609320,8.660031,12.894582,P1R0
26.441406,24.636835,-20.942794,-53.413638,8.507771,12.752782,P1R0
26.503562,24.726385,-20.986019,-53.065630,8.908830,13.320880,P1R0
26.599781,24.978506,-21.195169,-52.879004,8.789529,13.664789,P1R0
26.717581,25.219049,-21.400172,-52.737487,8.417290,13.719606,P1R0
26.799036,25.385426,-21.589280,-52.387723,8.199639,13.949170,P1R0
26.878458,25.570919,-21.753783,-51.831962,8.325041,13.539607,P1R0
26.956498,25.747167,-21.863057,-51.410426,8.486130,14.106022,P1R0
27.022537,25.914089,-22.015920,-50.743123,7.978471,14.683624,P1R0
27.061268,26.101811,-22.226169,-50.628059,7.317200,14.851526,P1R0
27.109482,26.277042,-22.443040,-50.784721,7.029597,14.989294,P1R0
27.143873,26.440317,-22.613510,-51.320479,7.348701,15.098737,P1R0
27.128913,26.554917,-22.719731,-51.521388,7.849144,15.084215,P1R0
27.163979,26.696844,-22.803742,-52.034794,8.111738,14.156881,P1R0
27.204411,26.861864,-22.839541,-51.884882,7.879878,14.241235,P1R0
27.170724,26.990846,-22.835863,-50.720968,7.677113,14.197485,P1R0
27.191579,27.115161,-22.829619,-49.991866,7.245574,14.418706,P1R0
27.221659,27.235140,-22.793208,-48.987639,6.981973,14.372521,P1R0
27.281307,27.356944,-22.820642,-48.258942,7.336424,14.693896,P1R0
27.344377,27.475443,-22.816306,-48.353636,7.402985,14.729485,P1R0
27.409769,27.591344,-22.785702,-48.755012,7.800525,14.781278,P1R0
27.454979,27.738588,-22.740396,-49.032307,7.495971,14.787003,P1R0
27.488241,27.879156,-22.697899,-49.516132,7.357192,14.796883,P1R0
27.548882,28.044355,-22.689084,-50.410555,7.269996,15.021458,P1R0
27.618261,28.158302,-22.717489,-50.942924,7.402441,14.713420,P1R0
27.688303,28.239980,-22.719757,-51.397089,6.570425,14.750855,P1R0
27.811846,28.355618,-22.708932,-51.302536,6.242231,14.792491,P1R0
27.999489,28.469951,-22.707050,-51.524012,5.930448,14.525482,P1R0
28.173168,28.583462,-22.755010,-51.766020,5.683977,14.680160,P1R0
28.288599,28.725778,-22.744376,-51.567575,5.828576,14.835220,P1R0
28.445486,28.894116,-22.722774,-50.530617,6.780846,15.193984,P1R0
28.621018,29.083921,-22.712827,-50.440679,7.505189,15.152024,P1R0
28.812437,29.231284,-22.713213,-50.762518,7.571738,15.196147,P1R0
28.983803,29.276480,-22.701907,-51.112298,8.010812,15.077460,P1R0
29.168814,29.330216,-22.701476,-51.829413,9.764897,14.459838,P1R0
29.310496,29.391889,-22.701082,-51.926509,10.136292,13.877557,P1R0
29.358468,29.478224,-22.722376,-51.776565,10.624009,13.766904,P1R0
29.403671,29.659845,-22.790947,-50.910553,10.699860,13.511237,P1R0
29.482299,29.803153,-22.858073,-50.100633,10.598944,13.716216,P1R0
29.554347,29.936028,-22.904072,-49.189635,10.583189,13.329136,P1R0
29.885406,30.460064,-23.200721,-48.851976,10.763504,13.416536,P1R0
30.175955,30.921081,-23.499936,-48.648439,10.368739,13.704191,P1R0
30.445274,31.293266,-23.719171,-48.500647,10.158788,13.960938,P1R0
30.638895,31.644140,-23.914749,-48.803207,9.766136,14.208421,P1R0
30.820873,31.975432,-24.097733,-49.194273,9.592140,14.272286,P1R0
30.954062,32.256671,-24.226006,-49.838307,9.824525,14.528303,P1R0
31.101541,32.466352,-24.329322,-51.105832,9.818436,13.787934,P1R0
31.222840,32.674646,-24.381658,-51.523666,9.600683,13.261474,P1R0
31.249151,32.820264,-24.409989,-50.856233,10.013023,13.226899,P1R0
31.307069,32.976770,-24.430467,-50.255089,10.357740,12.994455,P1R0
31.371867,33.143835,-24.395311,-49.589919,10.936667,12.506294,P1R0
31.286943,33.330718,-24.395303,-49.276322,11.513276,13.071149,P1R0
31.169142,33.494815,-24.428385,-48.919929,11.115925,13.750182,P1R0
31.026665,33.640040,-24.490752,-48.986288,10.793567,14.017208,P1R0
30.995891,33.673890,-24.516299,-49.410121,10.735362,14.119891,P1R0
31.058410,33.712590,-24.570815,-49.957180,11.069563,13.891140,P1R0
31.162251,33.787330,-24.620551,-51.361240,11.029507,13.792445,P1R0
31.160022,33.878993,-24.632850,-51.312088,11.735484,13.324341,P1R0
31.153341,33.971140,-24.637535,-51.088954,12.012311,13.029208,P1R0
31.197866,34.065432,-24.645736,-50.964805,12.310907,12.756946,P1R0
31.286399,34.162215,-24.657605,-50.853674,12.406300,12.453762,P1R0
31.396287,34.231397,-24.693670,-50.172447,12.388931,12.680776,P1R0
31.538809,34.307761,-24.730179,-49.068745,12.882213,12.225625,P1R0
31.733640,34.385125,-24.777696,-48.848956,12.909225,12.837861,P1R0
31.913371,34.469375,-24.864821,-48.606416,12.636194,13.250454,P1R0
32.094730,34.530146,-24.964781,-48.611251,12.609768,14.073853,P1R0
32.126908,34.612098,-25.040298,-48.575598,12.325418,14.396051,P1R0
32.212179,34.702402,-25.087523,-48.496095,13.274571,14.555263,P1R0
32.295265,34.799188,-25.172077,-48.950676,12.960695,14.337325,P1R0
32.393232,34.871713,-25.267888,-50.281660,13.355231,13.060178,P1R0
32.486984,34.983381,-25.393250,-50.207986,13.541140,12.683915,P1R0
32.577604,35.098558,-25.543040,-49.805197,13.714110,12.541279,P1R0
32.726599,35.182557,-25.661116,-48.891884,14.453541,11.904282,P1R0
32.896825,35.244102,-25.761421,-48.881556,14.795784,11.253034,P1R0
33.029414,35.315926,-25.836772,-48.589740,14.775716,11.418330,P1R0
33.199367,35.398100,-25.879635,-48.204953,14.590366,12.260136,P1R0
33.490757,35.578657,-26.012344,-47.082542,15.157143,13.124334,P1R0
33.811175,35.693648,-26.084235,-46.647817,14.558315,14.011119,P1R0
34.044503,35.779809,-26.085069,-46.438671,14.252337,14.340709,P1R0
34.260912,35.872272,-26.106373,-46.589479,13.785237,14.616318,P1R0
34.424280,35.939687,-26.116586,-47.649704,12.579115,14.605029,P1R0
34.599792,36.039590,-26.137066,-48.795662,11.479274,14.505080,P1R0
34.711829,36.143695,-26.168774,-49.859751,11.063566,14.112105,P1R0
34.824361,36.252111,-26.220063,-50.310306,11.538608,13.578188,P1R0
34.884777,36.333203,-26.278810,-50.002968,11.246497,13.928753,P1R0
34.923004,36.451289,-26.394327,-49.526465,11.035595,14.108753,P1R0
34.939081,36.540879,-26.486867,-47.785324,11.752433,14.087491,P1R0
34.933954,36.635324,-26.569747,-46.387780,12.331521,13.784590,P1R0
34.917012,36.704709,-26.632988,-45.916336,12.344241,14.555581,P1R0
34.875359,36.782641,-26.699870,-45.830154,12.309674,14.911470,P1R0
34.831590,36.808499,-26.749459,-46.569014,12.240994,15.540412,P1R0
34.803732,36.820767,-26.763731,-46.956661,12.032745,15.989065,P1R0
34.823805,36.793091,-26.707238,-47.427396,12.329077,16.182662,P1R0
34.865057,36.772244,-26.644406,-48.064487,12.739225,16.375398,P1R0
34.896253,36.748397,-26.586888,-48.121676,13.023555,15.789116,P1R0
34.951069,36.723767,-26.494400,-48.146591,13.250290,15.272299,P1R0
35.048323,36.669904,-26.424198,-48.083041,12.911717,14.786442,P1R0
35.142704,36.621636,-26.344533,-47.497574,12.786366,14.775612,P1R0
35.217559,36.579126,-26.278495,-46.987576,13.072903,14.324546,P1R0
35.258883,36.542205,-26.245723,-46.130063,12.978791,14.964144,P1R0
35.271045,36.540805,-26.241750,-45.916186,12.222551,15.751785,P1R0
35.313480,36.540952,-26.271603,-45.860983,11.956024,16.108950,P1R0
35.229155,36.552163,-26.296646,-46.080653,11.760026,16.731879,P1R0
35.152362,36.562145,-26.319985,-46.364598,12.712221,17.222954,P1R0
35.100297,36.571125,-26.320530,-46.569236,13.590930,17.159487,P1R0
35.054236,36.608783,-26.321771,-47.101364,14.648902,16.385078,P1R0
35.014779,36.640590,-26.323496,-47.827191,14.705808,15.650296,P1R0
35.019714,36.667424,-26.355566,-48.003699,15.206073,14.798642,P1R0
35.065027,36.826753,-26.396431,-47.825555,15.246146,14.375349,P1R0
35.125124,37.020710,-26.481447,-46.763195,15.889283,14.704274,P1R0
35.196794,37.241615,-26.603369,-45.703526,16.448361,14.509826,P1R0
35.255434,37.482482,-26.704728,-45.358302,16.515782,15.453508,P1R0
35.286278,37.707355,-26.807703,-45.421284,16.749865,16.165689,P1R0
35.606349,38.041257,-27.058599,-45.282498,16.329054,16.431602,P1R0
35.965859,38.372207,-27.305096,-45.693371,14.508155,16.884353,P1R0
36.339029,38.637073,-27.565139,-46.994776,15.233907,16.567377,P1R0
36.680631,38.872533,-27.803988,-47.293453,15.840526,16.010743,P1R0
36.901530,39.011718,-27.996488,-47.719363,15.405162,15.360718,P1R0
37.123375,39.108868,-28.153453,-49.142345,13.658574,14.645785,P1R0
37.275064,39.170250,-28.290627,-49.507047,12.487046,14.696422,P1R0
37.436986,39.203907,-28.399872,-50.045498,12.192210,14.711537,P1R0
37.607813,39.245942,-28.485577,-49.668297,12.747509,15.167655,P1R0
37.683407,39.325410,-28.604320,-49.424998,12.481850,15.740562,P1R0
37.803738,39.253956,-28.695020,-49.557579,11.962568,15.984476,P1R0
37.941387,39.211227,-28.766996,-49.905896,11.606136,15.939655,P1R0
38.073511,39.135587,-28.773188,-50.548192,11.798783,15.601775,P1R0
38.244284,39.094901,-28.825476,-50.896223,10.939398,15.483596,P1R0
38.394283,39.055268,-28.909383,-51.014299,12.198842,14.811738,P1R0
38.520140,39.047917,-28.949718,-51.062723,12.412202,14.822697,P1R0
38.526778,39.029170,-29.005148,-51.254475,12.100602,14.943905,P1R0
38.498817,39.070682,-29.063617,-50.920267,11.529446,14.930030,P1R0
38.515300,39.105081,-29.113819,-49.973135,12.895506,14.766613,P1R0
38.675205,39.170034,-29.219060,-49.343806,13.681814,14.446805,P1R0
38.831818,39.283244,-29.259216,-48.894994,13.466243,15.148541,P1R0
38.991429,39.376763,-29.314734,-48.415926,13.817221,15.527331,P1R0
39.168327,39.482472,-29.363345,-47.907020,14.179105,15.926606,P1R0
39.391715,39.568142,-29.365372,-47.220252,15.701760,16.755523,P1R0
39.566662,39.664542,-29.359924,-47.085503,16.624488,17.044925,P1R0
39.702841,39.716791,-29.325347,-47.926158,17.744033,15.928456,P1R0
39.872671,39.754988,-29.279727,-48.363484,17.617131,15.403152,P1R0
40.015934,39.840602,-29.216717,-48.590097,17.132771,15.174407,P1R0
40.114658,39.936409,-29.089917,-48.500783,15.693771,14.954429,P1R0
40.220308,40.011211,-29.011298,-48.307991,16.024815,14.631534,P1R0
40.310639,40.067363,-28.925199,-48.261856,15.395001,14.709494,P1R0
40.333651,40.136666,-28.824666,-47.635086,15.579965,15.789452,P1R0
40.306807,40.187476,-28.783889,-47.235434,16.073100,16.011305,P1R0
40.325435,40.253985,-28.763122,-47.136532,16.458815,16.186636,P1R0
40.388258,40.499627,-28.805802,-47.255053,16.220474,16.843943,P1R0
40.438332,40.700666,-28.917139,-47.499278,15.945373,17.092920,P1R0
40.471558,40.890932,-29.014336,-47.689933,15.591234,17.522654,P1R0
40.418481,41.189078,-29.108689,-48.854950,15.957408,17.023183,P1R0
40.365429,41.458563,-29.187678,-49.378695,16.431153,16.776855,P1R0
40.313854,41.730912,-29.252300,-50.008616,16.496930,15.961626,P1R0
40.376531,41.951955,-29.307398,-50.308544,15.995638,16.040777,P1R0
40.464666,42.150194,-29.380247,-50.232269,15.635707,15.926850,P1R0
40.606480,42.298995,-29.426704,-49.500181,15.691638,16.006052,P1R0
40.705329,42.464292,-29.482015,-49.431677,15.389798,15.535980,P1R0
40.820204,42.645003,-29.554257,-49.025218,15.462472,16.677772,P1R0
40.931941,42.838857,-29.661107,-48.717899,15.236000,17.183187,P1R0
41.023993,42.961370,-29.746984,-48.575550,15.055178,17.549826,P1R0
41.114974,43.075538,-29.864279,-48.834944,15.612798,18.124442,P1R0
41.189431,43.153475,-30.028075,-49.324131,15.505709,18.021724,P1R0
41.246024,43.421039,-30.153522,-49.612619,16.115911,17.866430,P1R0
41.306676,43.661453,-30.301407,-50.467584,16.103796,16.892569,P1R0
41.355134,43.876825,-30.488083,-50.489614,15.472871,16.934609,P1R0
41.377205,44.069500,-30.727382,-50.185913,14.135809,16.988704,P1R0
41.464955,44.183863,-30.977977,-50.941432,13.184179,16.347570,P1R0
41.515597,44.290152,-31.196944,-51.760683,12.049744,16.463502,P1R0
41.572674,44.391438,-31.416991,-52.032092,11.184305,16.816330,P1R0
41.596838,44.518961,-31.606901,-52.268034,10.765772,17.120295,P1R0
41.648453,44.610632,-31.779648,-52.604609,10.451739,17.246606,P1R0
41.505869,44.646996,-31.917954,-53.215360,10.248807,16.970206,P1R0
41.383184,44.752288,-32.087709,-53.991639,10.108140,16.738002,P1R0
41.291547,44.857756,-32.193207,-54.246732,11.230631,16.014325,P1R0
41.351285,44.950559,-32.301504,-54.340961,11.133277,15.842298,P1R0
41.401122,45.105849,-32.376353,-54.439160,11.157258,15.680002,P1R0
41.458730,45.254889,-32.402976,-54.342105,11.271527,15.658665,P1R0
41.528002,45.398116,-32.460986,-54.756749,11.207619,15.112224,P1R0
41.584374,45.535640,-32.496911,-54.252808,11.210892,15.437397,P1R0
41.611730,45.727731,-32.535804,-53.914412,10.722282,16.358507,P1R0
41.531316,45.927169,-32.475395,-54.115541,10.637782,16.511417,P1R0
41.459973,46.080939,-32.414261,-54.450583,10.569173,16.587828,P1R0
41.438832,46.729162,-32.671958,-55.370249,10.661518,16.605126,P1R0
41.388205,47.274404,-32.891932,-55.410474,10.708153,16.018355,P1R0
41.350392,47.772205,-33.140566,-55.300995,10.629405,15.843331,P1R0
41.270796,48.163722,-33.401939,-54.576910,10.231308,15.678603,P1R0
41.286324,48.428832,-33.608384,-54.111183,10.245328,15.638910,P1R0
41.370608,48.709977,-33.756601,-53.636814,10.515376,15.017406,P1R0
41.475602,48.945063,-33.824501,-53.436210,10.189829,15.477906,P1R0
41.570433,49.111056,-33.936623,-53.438312,10.196690,15.881245,P1R0
41.740629,49.281099,-34.055756,-53.964158,9.884459,16.147441,P1R0
41.936222,49.396022,-34.151352,-54.248872,9.201446,16.386695,P1R0
42.194011,49.433708,-34.191490,-54.410387,9.492962,16.471572,P1R0
42.403886,49.499595,-34.211662,-55.289042,9.312871,15.925540,P1R0
42.602607,49.562963,-34.175267,-56.165473,9.662630,15.261401,P1R0
42.812817,49.597011,-34.142864,-56.231763,9.376029,15.250111,P1R0
42.993267,49.607590,-34.086119,-56.061303,9.215469,15.298980,P1R0
43.217533,49.601596,-33.999353,-55.636958,9.285406,15.046460,P1R0
43.409034,49.740697,-33.833866,-55.186453,9.383820,14.357317,P1R0
43.570317,49.846838,-33.670224,-54.798825,9.819953,14.303625,P1R0
43.727259,49.924845,-33.561733,-53.577872,9.645678,15.480612,P1R0
43.941231,49.973445,-33.443869,-53.351155,9.439243,15.816654,P1R0
44.175305,50.003990,-33.336922,-53.613599,9.376548,16.056566,P1R0
44.387435,50.019559,-33.210590,-53.823266,9.027308,16.388630,P1R0
44.547661,50.023008,-33.109874,-54.145663,9.251397,16.559829,P1R0
44.733104,50.048400,-33.020790,-55.225048,9.181943,15.976019,P1R0
44.886671,50.062797,-32.932691,-55.678249,9.313722,15.425801,P1R0
45.100595,50.278048,-32.862566,-55.749766,9.286071,15.498166,P1R0
45.223893,50.483829,-32.781640,-55.669763,8.886362,15.458358,P1R0
45.308419,50.649640,-32.721368,-55.546379,8.804251,15.435564,P1R0
45.414388,50.800457,-32.696656,-54.216517,8.685733,15.620152,P1R0
45.540357,50.947420,-32.693187,-53.794241,9.451758,15.715658,P1R0
45.629398,51.119524,-32.697565,-53.763708,9.053200,16.323095,P1R0
45.697489,51.297793,-32.722116,-53.882558,9.467934,16.518048,P1R0
45.771613,51.465556,-32.707106,-54.273786,9.403476,16.760534,P1R0
45.789411,51.771753,-32.811004,-54.511034,9.962373,14.897359,P1R0
45.775038,52.015752,-32.923373,-54.300865,10.143657,15.351547,P1R0
45.766833,52.234895,-32.999589,-54.132323,9.496532,16.107334,P1R0
45.766096,52.401607,-33.043186,-54.458097,9.646679,16.287912,P1R0
45.722497,52.469766,-33.039657,-55.095289,9.687121,16.407498,P1R0
45.732143,52.538698,-33.044002,-55.576814,10.293995,16.340295,P1R0
45.718872,52.579023,-33.066552,-56.248955,10.499072,15.897023,P1R0
45.673989,52.433135,-33.123022,-56.639650,10.803375,15.486802,P1R0
45.599214,52.324330,-33.210384,-57.000456,10.800518,14.645939,P1R0
45.533285,52.222031,-33.282107,-56.736388,10.528752,14.752406,P1R0
45.514078,52.159090,-33.369437,-56.528187,10.103116,14.596006,P1R0
45.535341,52.131962,-33.469401,-56.107171,10.065636,14.368555,P1R0
45.569414,52.136584,-33.528737,-55.528916,10.143034,14.708191,P1R0
45.624235,52.270311,-33.602954,-54.991821,9.661856,15.295167,P1R0
45.654458,52.351706,-33.680604,-54.740873,9.191748,15.639737,P1R0
45.700002,52.447363,-33.790785,-55.235854,9.088060,16.024978,P1R0
45.737378,52.494067,-33.877681,-55.548184,8.990083,16.106435,P1R0
45.805454,52.499010,-33.973960,-55.625903,9.455636,16.387948,P1R0
45.859976,52.527850,-34.047988,-56.377597,9.825305,15.703960,P1R0
45.929374,52.539295,-34.099822,-56.624395,9.931622,15.343608,P1R0
45.984552,52.544649,-34.135732,-56.613641,9.689916,15.362649,P1R0
46.080641,52.576039,-34.167900,-56.090367,9.492808,15.094722,P1R0
46.328521,52.606760,-34.197980,-55.425101,10.093030,15.019329,P1R0
46.618483,52.690625,-34.185175,-54.161088,10.172399,15.265207,P1R0
46.855542,52.758231,-34.168256,-53.871137,9.934253,15.807614,P1R0
47.043899,52.841206,-34.148954,-53.579227,9.479787,16.052538,P1R0
47.243026,52.937526,-34.138026,-54.611603,8.693364,16.329207,P1R0
47.396230,53.043727,-34.125699,-55.282390,8.345811,16.490768,P1R0
47.511816,53.177818,-34.076368,-55.759689,8.125859,16.858607,P1R0
47.632047,53.254996,-34.062641,-56.549433,7.687911,16.812308,P1R0
47.701001,53.371917,-34.070790,-57.233819,8.316063,15.964610,P1R0
47.765645,53.493178,-34.127706,-57.350882,8.369374,15.844189,P1R0
47.827584,53.617339,-34.225911,-57.605999,8.667115,15.555685,P1R0
47.796366,53.711811,-34.318994,-57.272414,8.928447,15.080856,P1R0
47.889179,53.813984,-34.401966,-56.892814,9.592408,15.363556,P1R0
47.903434,53.889447,-34.459134,-56.654708,9.191952,16.448965,P1R0
47.911375,53.943194,-34.574046,-56.586648,9.231390,16.623420,P1R0
47.908969,53.978549,-34.666657,-57.015693,8.959567,16.647817,P1R0
47.921280,53.999465,-34.789674,-57.731765,9.063317,16.596375,P1R0
47.908587,54.038321,-34.907930,-58.292486,8.882425,16.435761,P1R0
47.902618,54.247160,-34.989365,-58.615427,9.915888,15.744779,P1R0
47.969252,54.593755,-35.090764,-59.317185,10.142941,14.981793,P1R0
48.059832,54.878586,-35.198206,-59.607625,10.774033,14.568831,P1R0
48.201288,55.167366,-35.269284,-59.909541,11.353087,13.788165,P1R0
48.316794,55.335894,-35.320310,-59.384522,11.877056,13.775129,P1R0
48.446445,55.430896,-35.384484,-58.472800,12.429666,13.717453,P1R0
48.703577,55.495245,-35.447877,-57.194977,12.924498,13.162630,P1R0
48.951382,55.503163,-35.523262,-56.571770,12.548128,14.019593,P1R0
49.117063,55.523606,-35.620213,-55.648641,12.252577,14.485383,P1R0
49.242929,55.557290,-35.694317,-55.754015,11.879194,14.442225,P1R0
49.372255,55.634532,-35.778601,-56.097020,11.790636,14.429971,P1R0
49.466962,55.719269,-35.841649,-57.128913,11.974802,14.243256,P1R0
49.515539,55.840345,-35.907170,-58.415058,12.301352,13.687054,P1R0
49.564896,55.933079,-36.004930,-58.447355,12.399855,13.319228,P1R0
49.577528,56.030728,-36.100251,-58.260510,12.666540,13.240560,P1R0
49.505818,56.131736,-36.183777,-57.871166,12.920980,13.215943,P1R0
49.472471,56.237283,-36.275761,-56.936818,12.958375,13.165976,P1R0
49.419918,56.345710,-36.365507,-55.963519,13.411155,13.085613,P1R0
49.417930,56.448549,-36.500346,-55.633850,13.160265,13.781479,P1R0
49.411352,56.554660,-36.605552,-55.267584,12.704906,14.252978,P1R0
49.401707,56.663570,-36.684809,-55.507241,12.600350,14.464846,P1R0
49.238439,56.586444,-36.742723,-55.600627,12.670354,14.693544,P1R0
49.080376,56.569545,-36.802489,-56.015855,12.739520,14.918983,P1R0
48.898574,56.546109,-36.905456,-56.022933,13.683370,14.487194,P1R0
48.632314,56.605208,-37.002199,-56.240784,13.554940,13.939079,P1R0
48.401617,56.649569,-37.166528,-56.069626,13.202680,13.861626,P1R0
48.213989,56.741513,-37.296322,-55.865413,13.243730,13.685511,P1R0
48.071351,56.843911,-37.466678,-55.606740,12.585707,13.012910,P1R0
47.946370,56.954215,-37.620403,-55.221157,12.971723,13.374108,P1R0
47.836761,57.070481,-37.758962,-54.805727,12.519138,14.116056,P1R0
47.730003,57.177760,-37.892401,-54.823533,12.205136,14.555548,P1R0
47.689969,57.290849,-38.022164,-55.458346,12.095477,14.716154,P1R0
47.706263,57.408375,-38.148626,-55.860047,12.270361,14.933970,P1R0
47.713384,57.621617,-38.273361,-56.351518,12.341042,15.209680,P1R0
47.712179,57.822107,-38.386073,-56.828362,12.728550,14.698628,P1R0
47.739823,58.040371,-38.518535,-57.081585,12.290411,14.497603,P1R0
48.112475,58.336162,-38.496937,-57.743699,12.405513,13.830525,P1R0
48.416831,58.601634,-38.485705,-58.046949,12.189535,13.717443,P1R0
48.656359,58.838798,-38.485603,-58.274085,11.581929,13.585344,P1R0
48.809065,59.064605,-38.506708,-58.476384,11.253548,13.302744,P1R0
48.944958,59.266077,-38.496067,-58.553269,11.796755,12.825602,P1R0
49.032728,59.475737,-38.500485,-58.510219,11.323746,12.813078,P1R0
49.079308,59.662096,-38.518895,-57.931222,11.333790,13.653991,P1R0
49.107507,59.828767,-38.529387,-57.706100,11.646339,14.087729,P1R0
49.142935,59.979246,-38.584108,-57.722135,12.031801,14.457322,P1R0
49.249301,60.147401,-38.594588,-58.035419,12.696856,14.797679,P1R0
49.378860,60.300543,-38.537402,-58.827262,13.391583,14.635666,P1R0
49.495016,60.470756,-38.464473,-58.883110,13.997280,14.102040,P1R0
49.739583,60.533256,-38.340103,-58.855609,14.193478,13.538310,P1R0
50.006914,60.568061,-38.222635,-58.223215,13.974738,13.224430,P1R0
50.463345,60.644083,-38.049597,-57.609918,14.396046,13.245693,P1R0
50.933426,60.723122,-37.865535,-56.666479,14.375880,13.557494,P1R0
51.294995,60.805450,-37.735400,-56.090503,14.018772,14.066736,P1R0
51.646558,60.892809,-37.621361,-55.758528,13.762451,14.358522,P1R0
52.073282,61.016419,-37.490198,-56.023653,12.869881,14.769899,P1R0
52.405788,61.138762,-37.388066,-56.129287,13.036433,14.954907,P1R0
52.710072,61.260747,-37.320662,-55.892128,13.009543,15.235561,P1R0
52.948169,61.418763,-37.240384,-56.129816,12.840921,14.267421,P1R0
53.171303,61.570685,-37.191316,-55.934256,13.327549,14.242856,P1R0
53.382921,61.716875,-37.168552,-55.656935,13.450678,14.049010,P1R0
53.531961,61.826854,-37.158115,-55.623230,13.585249,13.896923,P1R0
53.671325,61.996462,-37.258153,-55.617133,14.267323,13.399434,P1R0
53.800191,62.126914,-37.379750,-54.915542,14.413577,14.219423,P1R0
53.957317,62.228672,-37.534676,-54.505521,13.948685,14.615592,P1R0
54.207098,62.302595,-37.645276,-55.763229,13.449711,14.261562,P1R0
54.481617,62.382539,-37.706234,-57.898018,12.844642,13.638069,P1R0
54.706275,62.467386,-37.734704,-58.637720,12.870476,13.427785,P1R0
54.909729,62.557389,-37.785541,-59.244083,12.341283,12.991385,P1R0
55.079559,62.621979,-37.875906,-59.629687,12.284599,12.808865,P1R0
55.121401,62.703509,-37.975200,-59.601348,12.320398,12.871759,P1R0
55.370028,62.915400,-38.142788,-59.223152,12.290460,13.422634,P1R0
55.646543,63.085619,-38.247636,-58.894735,12.162837,13.785241,P1R0
55.912808,63.217969,-38.338587,-58.943949,11.813349,14.098881,P1R0
56.115514,63.316682,-38.407774,-59.132136,12.187495,14.108001,P1R0
56.247319,63.386483,-38.478789,-59.472005,12.098251,13.888272,P1R0
56.430627,63.401048,-38.532105,-60.295465,12.674421,13.378596,P1R0
56.563689,63.401033,-38.569264,-60.559418,12.505390,12.916711,P1R0
56.708747,63.391119,-38.602418,-60.759575,12.242616,12.703456,P1R0
56.810565,63.373440,-38.623369,-60.482929,12.033173,12.572250,P1R0
56.892815,63.351016,-38.613934,-60.156148,12.585725,12.261150,P1R0
56.959680,63.325941,-38.579398,-59.954179,12.060093,12.095159,P1R0
56.988923,63.264877,-38.529311,-58.933789,12.272151,13.085516,P1R0
56.997252,63.239234,-38.483203,-58.687218,12.301863,13.473365,P1R0
56.957713,63.214551,-38.482938,-59.004702,12.156013,14.141247,P1R0
56.943785,63.222538,-38.440344,-59.379656,12.548395,14.207506,P1R0
56.921196,63.258135,-38.403219,-60.440636,12.830674,14.069996,P1R0
56.893882,63.287309,-38.371544,-60.657996,12.973054,13.502464,P1R0
56.881216,63.306558,-38.335087,-60.836964,12.747868,13.316692,P1R0
56.880648,63.351358,-38.284503,-60.781815,12.430595,13.065473,P1R0
56.929616,63.418428,-38.252314,-60.464043,12.113493,13.028259,P1R0
57.025302,63.516222,-38.249821,-60.236393,12.157768,12.425021,P1R0
57.139759,63.626613,-38.279802,-59.197669,11.942917,13.595476,P1R0
57.269417,63.746639,-38.337008,-58.887416,11.639975,13.942610,P1R0
57.399243,63.916978,-38.426309,-59.228775,11.388695,14.139949,P1R0
57.555493,64.085660,-38.511390,-59.838163,11.742312,14.056072,P1R0
57.695197,64.250609,-38.561535,-60.266695,12.154047,13.738945,P1R0
57.819578,64.410900,-38.580925,-60.307050,13.007429,13.423696,P1R0
57.951898,64.566309,-38.624321,-60.235515,13.203661,12.966717,P1R0
58.106821,64.716956,-38.667613,-60.093795,13.198736,12.914116,P1R0
58.073094,64.805431,-38.660720,-59.625636,12.790310,12.966106,P1R0
58.047851,64.897444,-38.630976,-59.183386,13.193409,12.648860,P1R0
58.213952,65.294608,-38.732286,-60.109081,12.111850,12.787587,P1R0
58.346303,65.618735,-38.816279,-60.162374,11.733332,13.221222,P1R0
58.480572,65.907025,-38.843123,-60.416824,11.622345,13.383960,P1R0
58.567603,66.131381,-38.882369,-61.260057,11.820372,13.405924,P1R0
58.658376,66.355065,-38.926974,-61.663671,12.543541,13.082515,P1R0
58.762093,66.553431,-38.990735,-62.065599,12.913389,12.416112,P1R0
58.854896,66.729605,-39.020119,-62.188053,12.919316,12.267537,P1R0
58.944459,66.857077,-39.091010,-61.927288,12.849150,12.084573,P1R0
59.025720,66.943687,-39.126211,-61.362728,12.845853,12.213156,P1R0
59.083704,66.996469,-39.151248,-60.922782,13.323854,11.731624,P1R0
59.076687,67.034198,-39.103872,-60.384832,13.259230,12.468749,P1R0
59.060905,67.049192,-39.059364,-60.283520,12.930524,12.797921,P1R0
59.055124,67.046985,-38.998140,-61.028838,12.100516,13.210101,P1R0
59.010605,67.061458,-38.985569,-61.499177,11.766392,13.402441,P1R0
58.902555,67.061502,-39.056590,-61.978467,11.986700,13.500391,P1R0
58.806508,67.051684,-39.116495,-62.620704,12.489450,13.310534,P1R0
58.616649,67.022135,-39.159027,-63.086514,12.562684,12.878965,P1R0
58.439004,67.019854,-39.213497,-63.166279,12.216954,12.980432,P1R0
58.290406,67.042261,-39.257184,-63.171977,11.583280,12.693420,P1R0
58.207568,66.996048,-39.304093,-63.255497,11.979435,12.357956,P1R0
58.143707,66.982541,-39.340588,-63.714372,11.763180,12.017099,P1R0
58.096469,66.968036,-39.368005,-62.559016,11.526515,12.827603,P1R0
58.004089,67.004791,-39.391484,-62.290297,10.926141,13.088845,P1R0
57.883918,67.033292,-39.469579,-63.212949,10.284391,13.052311,P1R0
57.788792,67.085319,-39.532396,-63.891086,10.767120,12.920358,P1R0
57.716203,67.127132,-39.581513,-64.319526,10.295961,12.840214,P1R0
57.646168,67.189426,-39.639198,-64.793439,11.490567,12.121147,P1R0
57.540308,67.268267,-39.674090,-65.045113,11.625149,11.913932,P1R0
57.544118,67.353203,-39.743726,-65.184448,11.621482,11.907153,P1R0
57.523415,67.420212,-39.839154,-65.031174,11.224858,11.623112,P1R0
57.550719,67.502517,-39.944803,-64.877877,11.446375,11.446554,P1R0
57.579578,67.596744,-40.028432,-64.159515,11.631227,11.423961,P1R0
57.576305,67.700103,-40.133697,-63.941164,11.274651,12.069677,P1R0
57.592968,67.811341,-40.195264,-63.855431,11.130804,12.335674,P1R0
57.726343,68.079698,-40.276611,-63.921488,11.041490,12.543441,P1R0
57.934608,68.625539,-40.426486,-63.810970,10.798691,12.968381,P1R0
58.180888,69.108030,-40.534501,-63.814103,10.542541,13.149204,P1R0
58.402875,69.467111,-40.577722,-64.093159,9.821143,13.182806,P1R0
58.621696,69.778701,-40.634837,-64.295240,9.845129,13.476785,P1R0
58.882918,70.078417,-40.642715,-64.809019,10.561405,12.903900,P1R0
59.055000,70.274931,-40.611109,-65.186787,10.630473,12.622319,P1R0
59.240199,70.444549,-40.586408,-65.244936,10.602992,12.574557,P1R0
59.419926,70.592118,-40.589708,-64.897007,10.854196,12.477947,P1R0
59.632530,70.605235,-40.587650,-64.251890,9.950803,12.271752,P1R0
59.834537,70.592810,-40.611964,-63.365173,9.645087,12.008938,P1R0
60.041906,70.592242,-40.638646,-62.471198,10.139555,12.917208,P1R0
60.253842,70.575065,-40.667438,-62.594670,10.035673,13.172646,P1R0
60.431310,70.515784,-40.668138,-62.752230,10.214417,13.320154,P1R0
60.562285,70.453029,-40.665595,-62.983278,10.048601,13.301069,P1R0
60.613688,70.412270,-40.640614,-64.593001,10.021234,13.368072,P1R0
60.621999,70.400157,-40.637758,-64.306532,11.510246,13.333986,P1R0
60.579231,70.413662,-40.674918,-64.216914,11.746536,12.688038,P1R0
60.512363,70.420236,-40.725706,-64.087469,11.535539,12.595184,P1R0
60.427106,70.451289,-40.787615,-63.840025,10.944646,12.554876,P1R0
60.313637,70.473410,-40.878953,-63.327205,10.659294,12.470715,P1R0
60.162901,70.534965,-40.934188,-62.563257,10.535132,12.421861,P1R0
60.014944,70.613382,-40.997615,-62.438657,10.025294,12.809774,P1R0
59.871981,70.705510,-41.067663,-62.995297,8.975744,13.031585,P1R0
59.790683,70.779551,-41.152301,-63.463282,8.854914,13.034925,P1R0
59.708952,70.866595,-41.239505,-63.930276,8.452111,13.135157,P1R0
59.627015,70.994230,-41.328273,-64.813562,7.846085,13.207862,P1R0
59.531251,71.092181,-41.406288,-65.182993,8.708712,12.901189,P1R0
59.492826,71.228280,-41.495565,-65.485853,8.561469,12.470307,P1R0
59.503880,71.366147,-41.594111,-64.208668,8.861854,12.823854,P1R0
59.502522,71.503702,-41.690767,-63.585308,8.892419,12.677143,P1R0
59.528177,71.610727,-41.815253,-62.970515,9.995780,12.413368,P1R0
59.520985,71.720146,-41.953559,-62.243849,10.765993,12.229849,P1R0
59.523300,71.832145,-42.132735,-61.597281,10.318357,13.101538,P1R0
59.565429,71.946636,-42.304531,-61.188272,10.261904,13.201855,P1R0
59.625044,72.032753,-42.489223,-61.873928,9.542771,13.406812,P1R0
59.668837,72.159191,-42.598567,-62.240164,9.702255,13.228742,P1R0
59.743576,72.285850,-42.707589,-62.419722,9.484834,13.560219,P1R0
59.986864,72.647989,-42.842575,-63.372171,9.292643,13.983292,P1R0
60.204577,72.951965,-42.914659,-62.663488,10.992791,13.176035,P1R0
60.372074,73.253333,-43.053969,-62.134335,10.379195,12.797464,P1R0
60.607474,73.551890,-43.107150,-61.629764,9.726844,13.038689,P1R0
60.866886,73.815327,-43.128060,-61.453272,8.968140,13.264636,P1R0
61.123007,74.017002,-43.072223,-62.144560,7.730596,13.944675,P1R0
61.341065,74.194823,-42.993874,-62.886544,7.228257,14.044674,P1R0
61.680992,74.429760,-42.926999,-64.189971,5.941225,14.557141,P1R0
62.075105,74.668288,-42.862882,-64.709739,5.511317,14.707751,P1R0
62.442597,74.848175,-42.814160,-64.545462,6.882156,14.498510,P1R0
62.915801,75.131189,-42.747725,-64.578154,7.334067,14.041765,P1R0
63.305713,75.408351,-42.669810,-64.506873,7.334625,13.928367,P1R0
63.676596,75.620305,-42.592748,-64.206384,7.095296,13.693989,P1R0
63.846345,75.678425,-42.453898,-64.096864,6.688081,12.520454,P1R0
64.043124,75.734378,-42.306880,-63.459103,7.280163,12.357674,P1R0
64.215801,75.820287,-42.216447,-62.914689,8.267926,12.976265,P1R0
64.504342,75.936095,-42.082233,-63.432287,8.970599,13.872377,P1R0
64.758911,76.016668,-42.004964,-62.981313,9.737979,14.486670,P1R0
65.015951,76.098709,-41.936002,-62.795464,9.948234,14.896869,P1R0
65.247972,76.147354,-41.853663,-63.315847,10.446193,14.455902,P1R0
65.415482,76.203417,-41.791628,-63.863636,11.218399,13.143909,P1R0
65.583203,76.268149,-41.756348,-63.783475,11.259136,12.983463,P1R0
65.780265,76.328202,-41.707173,-63.326875,11.089515,13.182839,P1R0
65.975381,76.398099,-41.681995,-62.464493,11.260012,12.518509,P1R0
66.153991,76.446941,-41.697473,-61.889017,10.935078,12.411049,P1R0
66.216897,76.527525,-41.720520,-61.354610,11.074076,13.163481,P1R0
66.284188,76.616651,-41.775066,-60.928874,10.369576,13.886432,P1R0
66.319752,76.682431,-41.825227,-61.022632,9.669746,14.191217,P1R0
66.374180,76.759218,-41.971202,-61.500502,9.104468,14.346535,P1R0
66.403074,76.814872,-42.096190,-61.537315,9.245568,14.806276,P1R0
66.449378,76.913479,-42.230823,-62.001816,9.924873,14.467046,P1R0
66.445614,76.922998,-42.325821,-62.541568,10.304815,13.812872,P1R0
66.499688,76.953057,-42.390344,-62.450531,10.769540,13.267491,P1R0
66.789382,77.364676,-42.577815,-62.842497,11.028681,12.489837,P1R0
67.098874,77.827266,-42.790669,-62.527856,11.309459,12.355301,P1R0
67.369256,78.236705,-43.013540,-61.504987,11.841661,12.580446,P1R0
67.559283,78.624991,-43.141740,-61.226810,11.153255,13.391101,P1R0
67.773387,78.953204,-43.254001,-62.433721,10.100855,13.467325,P1R0
67.951896,79.236438,-43.316071,-63.379785,8.743364,13.458307,P1R0
68.100004,79.450002,-43.335654,-64.345909,8.232982,13.334810,P1R0
68.291468,79.664937,-43.308842,-65.930290,7.148722,13.321938,P1R0
68.303930,79.908058,-43.440346,-66.651031,6.717655,12.326256,P1R0
68.315939,80.148000,-43.593905,-66.715594,5.969144,12.377633,P1R0
68.243632,80.383798,-43.797027,-66.717620,5.632728,12.228786,P1R0
68.188372,80.617398,-44.009242,-66.183022,4.837993,13.525503,P1R0
68.118655,80.878954,-44.268620,-66.487519,4.551027,13.404539,P1R0
67.930630,81.164814,-44.453063,-66.760066,4.399067,13.688913,P1R0
67.748380,81.410312,-44.614104,-67.106434,5.032301,13.809977,P1R0
67.590808,81.621071,-44.734091,-67.507572,6.118321,13.836610,P1R0
67.403001,81.801517,-44.809759,-67.200226,6.158231,13.013605,P1R0
67.246560,81.957920,-44.857800,-66.658729,6.211643,12.838802,P1R0
67.157377,82.095593,-44.913511,-66.051101,6.210559,12.735891,P1R0
67.163849,82.156848,-44.938919,-65.172439,6.717163,12.553277,P1R0
67.230714,82.216722,-44.957395,-65.281502,6.871475,11.699241,P1R0
67.309120,82.277074,-44.941457,-64.864002,6.875829,12.712445,P1R0
67.417502,82.340342,-44.948193,-64.453129,6.551993,13.089971,P1R0
67.510990,82.407095,-44.945855,-64.323372,5.979767,13.775224,P1R0
67.573853,82.478077,-44.957491,-64.161652,5.766856,13.902539,P1R0
67.507170,82.468337,-44.942745,-64.462024,5.969666,14.090526,P1R0
67.447793,82.476762,-44.924995,-65.201587,7.666328,13.476093,P1R0
67.396196,82.502768,-44.905736,-65.244449,9.784054,12.360027,P1R0
67.495817,82.637538,-44.911678,-64.506579,10.879850,12.166273,P1R0
67.563857,82.802689,-44.934704,-63.661651,11.536482,11.958131,P1R0
67.731918,83.114771,-45.041674,-64.197743,11.917283,10.953266,P1R0
67.807017,83.427329,-45.212251,-64.453080,11.844632,10.569195,P1R0
67.903784,83.708447,-45.382985,-64.107075,11.669536,10.617877,P1R0
67.980911,83.929502,-45.521780,-63.859486,11.736280,10.497025,P1R0
68.052438,84.106058,-45.662855,-63.482723,12.016375,10.282189,P1R0
68.106885,84.235795,-45.773566,-62.783191,12.452437,10.662166,P1R0
68.184222,84.356559,-45.887509,-62.204311,11.653437,11.580895,P1R0
68.243356,84.439928,-45.973936,-61.979179,11.435050,11.855959,P1R0
68.269619,84.521971,-46.057207,-62.661743,10.584069,12.017332,P1R0
68.307145,84.575046,-46.167939,-63.074546,10.447305,12.057294,P1R0
68.348120,84.636909,-46.241248,-63.928516,10.447896,12.202262,P1R0
68.344177,84.704578,-46.334077,-64.437827,11.307439,11.664410,P1R0
68.302353,84.778252,-46.443800,-65.264654,11.638808,10.572281,P1R0
68.362207,84.871222,-46.504692,-65.670757,12.238048,9.785209,P1R0
68.408917,84.968306,-46.545946,-65.425378,12.645869,9.494932,P1R0
68.498019,85.069861,-46.580433,-64.223091,13.704527,9.361002,P1R0
68.622604,85.205426,-46.609994,-63.159859,14.322400,10.003230,P1R0
68.690378,85.338438,-46.667918,-62.145663,13.796149,11.427977,P1R0
68.723997,85.498861,-46.730008,-61.206292,13.016105,12.628118,P1R0
68.689803,85.703062,-46.734753,-61.302718,12.513942,13.008854,P1R0
68.659212,85.922969,-46.802525,-61.948359,12.577456,13.243151,P1R0
68.579443,86.124003,-46.915342,-63.141648,13.409667,11.868683,P1R0
68.476023,86.278015,-47.045626,-63.380185,13.318877,11.369337,P1R0
68.424224,86.422416,-47.178647,-63.123552,13.158309,11.432094,P1R0
68.347157,86.557278,-47.324128,-62.332151,13.216854,11.291275,P1R0
68.406371,86.722827,-47.468836,-61.940494,14.161837,10.623929,P1R0
68.426072,86.846189,-47.622377,-61.784627,13.956646,10.212013,P1R0
68.442931,86.964120,-47.741475,-61.021939,14.067138,10.969893,P1R0
68.440781,87.047416,-47.851080,-60.723341,12.108659,11.724757,P1R0
68.445173,87.072434,-48.002990,-61.958833,10.870100,11.677053,P1R0
68.464039,87.109003,-48.099129,-64.275534,9.613860,11.727654,P1R0
68.332245,86.950928,-48.106152,-65.535500,9.130343,11.563038,P1R0
68.203062,86.834893,-48.120311,-67.175292,8.788307,10.751197,P1R0
68.132937,86.759787,-48.151599,-67.542880,8.268420,10.833815,P1R0
68.093069,86.691911,-48.148251,-67.185870,8.196784,10.985490,P1R0
68.250002,86.874771,-48.286577,-66.106785,8.864617,11.048377,P1R0
68.440975,87.029269,-48.405983,-66.107078,9.150527,10.631355,P1R0
68.669456,87.164513,-48.519009,-65.623448,8.488166,11.786548,P1R0
68.898333,87.303849,-48.635707,-65.793722,7.961519,12.136984,P1R0
69.085593,87.474709,-48.725110,-66.334222,7.639073,12.300193,P1R0
69.165839,87.692337,-48.777573,-67.032485,6.797636,12.922675,P1R0
69.244527,87.927183,-48.862593,-67.307889,6.969217,13.398138,P1R0
69.300819,88.114117,-48.925327,-67.812574,7.579651,13.215041,P1R0
69.338398,88.258353,-49.004787,-68.766221,7.751622,11.977683,P1R0
69.393096,88.366190,-49.022070,-68.898002,7.767757,11.913440,P1R0
69.468417,88.473142,-49.057755,-68.725974,7.626256,11.807893,P1R0
69.748744,88.452595,-49.071788,-68.521198,7.345791,11.282331,P1R0
69.977940,88.421040,-49.076415,-68.210231,7.482423,11.164409,P1R0
70.214774,88.383430,-49.083274,-68.047477,7.186276,11.693991,P1R0
70.401833,88.342023,-49.083536,-67.682806,6.771231,12.126460,P1R0
70.803215,88.363462,-48.983627,-68.221797,5.851601,12.496863,P1R0
71.127113,88.375827,-48.894841,-68.724681,5.136377,12.942990,P1R0
71.483452,88.412653,-48.765361,-69.031995,5.744951,13.284102,P1R0
71.708628,88.438229,-48.646070,-69.699551,5.239802,13.213657,P1R0
71.896235,88.455479,-48.597355,-71.021623,6.173104,11.968551,P1R0
71.989549,88.692727,-48.547044,-71.206607,6.061286,11.839329,P1R0
72.076128,88.920216,-48.467066,-70.926534,5.791171,11.930405,P1R0
72.196904,89.136717,-48.392122,-68.986883,5.513246,12.411275,P1R0
72.278373,89.340302,-48.333331,-68.203747,5.664639,12.078066,P1R0
72.398018,89.532088,-48.277528,-67.687501,5.675614,12.046922,P1R0
72.480801,89.711053,-48.235640,-67.553790,4.872801,12.949172,P1R0
72.591332,89.857089,-48.246647,-67.816068,4.497172,13.039280,P1R0
72.653072,89.935191,-48.281891,-69.227391,3.511641,13.341467,P1R0
72.603410,89.984596,-48.347904,-70.119926,3.608526,13.549579,P1R0
72.530994,90.011824,-48.427578,-70.911685,2.884591,13.737546,P1R0
72.463615,90.021672,-48.567796,-71.308974,3.691820,12.934513,P1R0
72.365691,90.017897,-48.727867,-71.431646,3.645371,12.654711,P1R0
72.106062,89.915824,-48.856888,-71.617703,3.352059,12.356386,P1R0
71.951442,89.851585,-48.950657,-71.947956,2.136669,12.284426,P1R0
71.821283,89.791480,-49.024325,-72.199085,2.501666,11.941287,P1R0
71.590053,89.794733,-49.315837,-72.628789,2.312047,11.687385,P1R0
71.382736,89.794900,-49.576730,-72.886219,2.149591,11.714618,P1R0
71.198379,89.792597,-49.808005,-72.688342,1.810240,11.643498,P1R0
71.009320,89.712128,-50.061086,-72.047229,2.102189,11.546849,P1R0
70.843808,89.672182,-50.281305,-72.063239,1.988988,11.007644,P1R0
70.699793,89.637941,-50.471814,-71.370478,1.710990,12.229686,P1R0
70.575004,89.609280,-50.636076,-71.282425,1.605206,12.351640,P1R0
70.449919,89.615391,-50.798221,-71.826888,1.297445,12.761039,P1R0
70.395179,89.652517,-50.947415,-71.769231,1.837078,12.818225,P1R0
70.163313,89.854528,-51.088378,-71.732677,2.045879,12.825158,P1R0
69.962645,90.055679,-51.210607,-71.305278,3.360674,12.714351,P1R0
69.789728,90.252572,-51.317323,-71.158169,4.995921,11.334739,P1R0
69.642407,90.413325,-51.411504,-71.067459,5.215418,11.398759,P1R0
69.532889,90.571402,-51.475268,-70.574245,5.114767,11.433297,P1R0
69.455879,90.695827,-51.514113,-69.908886,5.378437,11.519721,P1R0
69.633273,90.954036,-51.557540,-68.786144,6.195066,11.684957,P1R0
69.835344,91.192327,-51.611723,-68.280199,5.967270,12.359331,P1R0
69.999338,91.380234,-51.666809,-68.785990,4.707898,12.259268,P1R0
70.163867,91.584355,-51.753388,-69.073402,4.520928,12.566885,P1R0
70.303750,91.770987,-51.816843,-69.302781,4.243295,13.657221,P1R0
70.388391,91.911510,-51.901902,-69.417255,4.443857,13.784042,P1R0
70.340673,92.023469,-51.965765,-69.485128,4.994477,13.346328,P1R0
70.295210,92.100835,-52.010505,-69.887886,4.987014,12.492490,P1R0
70.291695,92.150487,-52.069316,-69.997075,5.121853,12.289054,P1R0
70.286256,92.207204,-52.110741,-69.932379,5.322428,12.136574,P1R0
70.246968,92.270702,-52.178854,-69.749583,6.128628,11.743664,P1R0
70.196175,92.311461,-52.249551,-69.521816,5.870401,11.962398,P1R0
70.107796,92.183202,-52.277506,-69.552858,5.402991,12.320173,P1R0
69.962050,92.092407,-52.304827,-70.206329,4.704693,12.575665,P1R0
69.839905,92.008132,-52.321074,-71.018100,4.751250,12.652262,P1R0
69.777709,91.962610,-52.358434,-71.522915,4.656535,12.436217,P1R0
69.713916,91.921074,-52.404997,-72.051326,5.300560,11.992444,P1R0
69.626727,91.883539,-52.409114,-72.235619,4.920198,11.638476,P1R0
69.630905,91.724464,-52.442269,-71.958948,4.841605,11.608128,P1R0
69.623083,91.649249,-52.486279,-71.107384,5.474840,11.198023,P1R0
69.604368,91.647737,-52.539638,-70.373019,5.553521,11.141428,P1R0
69.545277,91.731812,-52.576777,-69.470194,4.816253,12.429537,P1R0
69.351571,92.403472,-53.093292,-69.565340,4.327483,12.760626,P1R0
69.152476,93.180128,-53.736963,-69.896323,5.297885,12.307038,P2R0
68.980098,93.912958,-54.292249,-70.039399,5.396471,11.920182,P2R0
68.865552,94.494203,-54.685062,-69.917028,5.329758,11.828233,P2R0
68.783258,94.923103,-55.061863,-69.339941,5.076434,11.550213,P2R0
68.736788,95.273091,-55.299122,-68.250277,4.847561,11.189583,P2R0
68.724108,95.524930,-55.530428,-67.927929,5.190843,11.069861,P2R0
68.705149,95.705091,-55.692533,-67.443201,4.857617,11.850889,P2R0
68.757019,95.479859,-55.796059,-67.007455,4.746508,11.939628,P2R0
68.856779,95.299034,-55.878619,-67.404447,4.292027,12.202453,P2R0
68.919324,95.165288,-55.936817,-67.674950,4.138296,12.593661,P2R0
68.999056,95.079652,-56.019906,-68.005331,3.965203,13.010963,P2R0
69.018537,95.038530,-56.114554,-68.465283,4.443625,12.470276,P2R0
69.038750,95.038303,-56.260936,-68.619664,4.673225,12.149368,P2R0
68.968707,95.051379,-56.331281,-68.735348,4.248001,12.279391,P2R0
68.889072,95.057208,-56.393627,-69.285690,4.016802,11.900396,P2R0
68.990503,95.140677,-56.422162,-69.491852,3.470264,11.859832,P2R0
69.490099,95.704050,-56.412885,-69.100100,3.409889,12.688280,P2R0
69.976234,96.144940,-56.377094,-68.842024,3.162988,13.000395,P2R0
70.436155,96.553869,-56.323491,-69.152398,2.672089,13.430926,P2R0
70.801521,96.888500,-56.341052,-69.081980,3.100103,13.561235,P2R0
71.055290,97.118118,-56.350617,-69.394359,3.679731,12.968956,P2R0
71.218393,97.262849,-56.354280,-69.667736,3.865089,12.390058,P2R0
71.289262,97.605043,-56.327074,-69.519692,3.975956,12.019630,P2R0
71.361582,97.883449,-56.342650,-69.148081,4.207721,11.919741,P2R0
71.410720,98.108066,-56.326181,-68.338163,4.482329,12.041448,P2R0
71.497136,98.324393,-56.282782,-67.478759,4.540419,11.740570,P2R0
71.544134,98.460300,-56.247800,-66.911600,3.901260,12.624368,P2R0
71.583383,98.534223,-56.193504,-66.527982,3.547651,12.917178,P2R0
71.747701,98.513748,-56.132304,-67.177658,2.561830,13.159964,P2R0
71.913546,98.472194,-56.126528,-67.602347,2.249907,13.253532,P2R0
72.209772,98.860679,-56.406691,-68.187704,2.897714,12.944153,P2R0
72.139814,99.210800,-56.643223,-67.915354,3.257494,12.922058,P2R0
72.061372,99.503709,-56.824309,-67.227737,3.042082,13.085593,P2R0
71.983136,99.746505,-56.956131,-66.623756,2.708546,13.219546,P2R0
72.069519,99.949870,-57.021677,-66.067839,3.336772,12.346089,P2R0
72.130910,100.119040,-57.058723,-65.395673,3.282365,12.338917,P2R0
72.149901,100.261584,-57.101825,-64.931768,2.868930,12.892988,P2R0
72.156270,100.384822,-57.124108,-64.488652,2.543519,13.302904,P2R0
72.131923,100.534467,-57.158531,-65.088629,2.380973,13.334100,P2R0
72.156903,100.668143,-57.216504,-66.234816,2.180901,13.550469,P2R0
72.071796,100.460753,-57.237470,-66.803616,2.609865,13.376476,P2R0
71.999959,100.314233,-57.245981,-67.412787,3.656638,12.781221,P2R0
71.991074,100.306808,-57.285519,-66.920144,3.724745,12.532190,P2R0
71.959753,100.301931,-57.326154,-66.465029,3.498765,12.618719,P2R0
71.935739,100.333726,-57.352524,-66.241481,4.065473,12.200536,P2R0
71.896864,100.355028,-57.395003,-65.156162,4.010725,12.791939,P2R0
71.917677,100.448881,-57.463057,-64.714325,3.552498,13.350280,P2R0
71.915304,100.519105,-57.538710,-64.618302,3.072767,13.735156,P2R0
71.964267,100.649641,-57.631981,-64.964079,3.149172,13.792361,P2R0
71.890937,100.868188,-57.623855,-66.322971,2.877579,14.153774,P2R0
71.883261,101.032591,-57.649045,-66.640729,3.206726,14.212928,P2R0
71.878122,101.188964,-57.662652,-67.320793,3.505243,13.488385,P2R0
71.874535,101.336931,-57.667711,-68.471420,2.229523,13.055506,P2R0
71.880660,101.437334,-57.761266,-68.610876,1.702574,13.007554,P2R0
71.907235,101.539525,-57.803676,-68.585550,1.212101,13.120044,P2R0
72.168448,101.557752,-57.788696,-68.773838,1.326498,12.834583,P2R0
72.457413,101.676990,-57.661742,-68.353945,0.830918,13.265522,P2R0
72.748536,101.798663,-57.569919,-67.205755,1.433765,13.717436,P2R0
72.984426,101.920945,-57.470475,-67.065223,1.716647,13.676025,P2R0
73.172128,102.003246,-57.367556,-67.281711,1.992687,13.418065,P2R0
73.390685,102.094589,-57.276559,-67.979578,2.804837,13.111117,P2R0
73.194544,102.026370,-57.228178,-68.495615,3.717966,12.635632,P2R0
73.066108,101.959574,-57.237831,-68.829130,3.602194,12.167480,P2R0
72.979507,101.938193,-57.320259,-68.833342,3.302690,12.267675,P2R0
73.411611,102.203298,-57.572583,-69.132066,3.317517,12.236813,P2R0
73.748019,102.448487,-57.773777,-69.216821,4.281868,11.561262,P2R0
74.018908,102.671570,-57.899735,-69.147296,4.331686,11.334431,P2R0
74.312459,102.893955,-58.008115,-68.829133,4.297664,11.333077,P2R0
74.496651,103.090237,-58.109484,-68.179451,4.399812,11.083877,P2R0
74.643109,103.224574,-58.244417,-67.304266,4.817770,10.931520,P2R0
74.876117,103.415246,-58.324222,-65.914999,5.225548,10.710596,P2R0
75.054658,103.584438,-58.346144,-65.391007,4.929163,11.266365,P2R0
75.145408,103.734683,-58.377672,-65.263121,4.531845,11.739057,P2R0
75.222747,103.862092,-58.438084,-65.690671,4.080085,11.865664,P2R0
75.237879,103.979966,-58.503455,-65.924705,3.782114,12.014035,P2R0
75.257334,104.092106,-58.612796,-66.168535,3.836253,12.280211,P2R0
75.105309,104.150240,-58.786587,-66.899957,3.881336,11.906283,P2R0
74.949149,104.216475,-58.940535,-67.288379,3.625536,11.300671,P2R0
74.846882,104.291878,-59.115846,-67.375414,3.382024,10.871195,P2R0
74.869626,104.821113,-59.266655,-66.869390,4.050941,10.835443,P2R0
74.917963,105.264421,-59.436012,-66.796900,3.696889,10.469777,P2R0
74.934700,105.627158,-59.579415,-66.192619,3.883829,10.890851,P2R0
75.156595,105.979196,-59.714260,-65.714359,3.304972,11.756272,P2R0
75.308836,106.219684,-59.829118,-65.744201,3.112404,11.978572,P2R0
75.428970,106.370197,-59.995411,-66.044778,2.985813,12.457214,P2R0
75.563837,106.451769,-60.148225,-66.724771,3.036985,12.839758,P2R0
75.637195,106.481559,-60.277039,-66.993865,3.407664,12.553136,P2R0
75.732059,106.516339,-60.399008,-67.448015,3.268035,12.132840,P2R0
76.013658,106.683722,-60.469681,-67.550095,2.899090,12.200074,P2R0
76.157703,106.834168,-60.588918,-67.578920,2.335654,11.840064,P2R0
76.274050,106.972259,-60.638957,-66.962671,2.676519,11.891182,P2R0
75.049342,106.877510,-60.840634,-66.872018,2.438570,11.350101,P2R0
74.248028,106.774193,-60.914812,-66.157984,3.113038,11.141806,P1R0
73.675434,106.732581,-60.968507,-65.708601,3.140763,11.680548,P1R0
73.223714,106.699337,-61.028366,-65.599615,2.770078,11.914150,P1R0
72.885596,106.671209,-61.053397,-65.768018,2.862390,11.982359,P1R0
72.651435,106.674793,-61.030254,-65.704544,3.228244,12.659808,P1R0
72.586514,106.643632,-61.006880,-66.074390,3.748532,12.444243,P1R0
72.557551,106.615369,-60.981346,-66.516391,4.256008,11.849531,P1R0
72.573772,106.561414,-60.934966,-66.751776,4.237857,11.395597,P1R0
72.657157,106.544496,-60.831341,-66.535734,4.441808,11.146116,P1R0
73.039988,106.754004,-60.490534,-66.005478,3.886546,11.658291,P1R0
73.459546,107.023889,-60.082085,-66.089190,3.571431,12.130631,P2R0
73.983098,107.565691,-59.711552,-65.068853,4.493178,12.768849,P2R0
74.429718,108.078982,-59.412229,-64.594769,5.171768,13.043238,P2R0
74.774302,108.488749,-59.184904,-64.903512,5.158401,12.922816,P2R0
75.025238,108.930561,-59.014299,-65.771095,5.773591,11.620204,P2R0
75.161957,109.269275,-58.941951,-65.589793,5.872763,11.424180,P2R0
75.307381,109.569450,-58.926421,-64.855759,6.334207,11.028228,P2R0
75.253797,110.064657,-58.992213,-64.651763,6.130008,10.924001,P2R0
75.204847,110.447825,-59.036307,-63.848031,5.624745,11.850607,P2R0
75.192882,110.819214,-59.125139,-64.182651,4.947279,12.208312,P2R0
75.342848,111.085621,-59.186579,-64.671662,5.503456,12.248105,P2R0
75.427209,111.244939,-59.268455,-65.160165,5.225586,12.475888,P2R0
75.550875,111.363858,-59.348639,-65.480963,5.809285,12.501391,P2R0
75.712918,111.495833,-59.518759,-65.516915,6.190126,11.697831,P2R0
75.824370,111.601403,-59.650433,-65.235230,6.147993,11.039264,P2R0
75.924748,111.691863,-59.814828,-64.830725,6.649394,10.783318,P2R0
76.181076,112.233403,-59.980628,-64.681038,6.529070,10.696958,P2R0
76.345364,112.673905,-60.126895,-64.164324,7.080605,11.259019,P2R0
76.483935,113.025805,-60.295344,-63.681169,6.328528,12.104491,P2R0
76.551170,113.261682,-60.440140,-63.544657,6.046369,12.487671,P2R0
76.677100,113.446672,-60.522552,-63.946632,5.892614,12.684039,P2R0
76.787800,113.552710,-60.637186,-64.421301,6.093683,12.703183,P2R0
76.872576,113.687272,-60.727881,-65.711754,6.191875,12.113473,P2R0
76.907875,113.800484,-60.905095,-66.364976,6.397601,11.374765,P2R0
76.919278,113.859781,-61.029402,-66.320676,6.281077,11.167220,P2R0
76.782704,113.551472,-61.130479,-65.887539,6.354259,11.133249,P2R0
76.684510,113.325749,-61.165725,-65.438281,6.118518,11.138593,P2R0
77.142262,113.382726,-61.208492,-67.267299,6.276088,10.756717,P2R0
77.457509,113.505449,-61.282858,-67.515222,6.039188,10.781240,P2R0
77.741705,113.639973,-61.368856,-67.534579,4.781871,10.877328,P2R0
77.944306,113.820116,-61.424766,-67.695672,4.962605,10.534893,P2R0
78.122221,113.994353,-61.402316,-67.551451,4.576933,10.638153,P2R0
78.258123,114.159827,-61.346205,-66.732386,4.451496,11.530570,P2R0
78.296966,114.315143,-61.348550,-66.300007,4.425269,11.715254,P2R0
78.275880,114.524563,-61.339842,-66.602960,4.114434,11.937918,P2R0
78.268065,114.712813,-61.396161,-67.318362,4.322046,11.618248,P2R0
78.267564,114.881838,-61.410340,-68.232694,3.866356,11.473557,P2R0
78.304399,115.033860,-61.457106,-68.125073,4.477758,11.500817,P2R0
78.344158,115.212395,-61.463133,-67.794615,4.399621,11.556208,P2R0
78.342897,115.450415,-61.490904,-67.022691,4.561243,11.344567,P2R0
78.403684,115.613088,-61.517653,-67.132032,3.661129,11.031722,P2R0
78.422509,115.755969,-61.562332,-66.644266,3.604217,11.514279,P2R0
78.349951,116.002987,-61.797742,-66.472299,3.456047,11.805582,P2R0
78.243868,116.174036,-62.033858,-66.476618,3.456581,11.812234,P2R0
78.164293,116.323292,-62.304390,-66.769252,3.530656,12.094888,P2R0
78.079885,116.455244,-62.530327,-66.729819,3.519862,11.961984,P2R0
78.023998,116.589063,-62.803554,-66.777001,3.991092,11.717110,P2R0
77.940907,116.710926,-63.052009,-67.087858,4.368471,10.975214,P2R0
77.815178,116.823573,-63.304923,-67.231321,4.172043,10.916094,P2R0
77.699952,116.930700,-63.504813,-67.149256,4.147545,10.732892,P2R0
77.595499,117.034897,-63.661404,-67.294899,4.446273,10.372441,P2R0
77.500961,117.137804,-63.784085,-67.297666,4.165130,10.248178,P2R0
77.619660,117.214386,-63.808987,-66.514434,4.656876,11.224084,P2R0
77.681425,117.256936,-63.858660,-66.424626,4.465051,11.500227,P2R0
77.734829,117.314555,-63.877589,-66.620927,4.247826,11.721450,P2R0
77.667423,117.431849,-63.921601,-67.555144,3.630640,12.168112,P2R0
77.643555,117.511837,-64.008915,-68.527076,3.583701,12.151644,P2R0
77.656093,117.561997,-64.132198,-68.790986,4.018287,11.833878,P2R0
77.667289,117.628157,-64.216761,-68.935262,4.188577,11.501679,P2R0
77.677502,117.668596,-64.270010,-68.768981,4.373250,11.377060,P2R0
77.736301,117.729952,-64.338725,-68.729634,4.581397,11.071950,P2R0
77.602476,117.670190,-64.392915,-68.006349,5.098822,10.809034,P2R0
77.443449,117.692200,-64.384510,-67.723121,5.000901,10.390417,P2R0
77.414790,117.880746,-64.197408,-67.680344,5.155994,10.500265,P2R0
77.419291,118.064056,-64.014486,-66.909911,5.299840,11.183984,P2R0
77.478818,118.199295,-63.908835,-66.613682,4.410695,12.022447,P2R0
77.479370,118.292101,-63.790012,-66.761359,4.018493,12.187157,P2R0
77.606958,118.420678,-63.663507,-67.134075,3.594883,12.351312,P2R0
77.758355,118.548509,-63.611813,-68.265621,3.590019,12.599141,P2R0
77.853520,118.634222,-63.608553,-68.747166,3.804787,12.689486,P2R0
77.870686,118.725515,-63.575696,-68.700284,4.832114,12.615036,P2R0
77.876280,118.782860,-63.557383,-68.898760,5.222546,12.246389,P2R0
77.894865,118.813878,-63.522451,-68.870411,5.824358,12.228538,P2R0
77.649251,118.955942,-63.613297,-68.507071,5.925351,12.248126,P2R0
77.450534,119.056732,-63.690613,-68.199511,5.745496,12.288845,P2R0
77.296279,119.122921,-63.753411,-67.227036,6.256744,11.804503,P2R0
77.080417,119.200158,-63.722701,-67.074371,6.280735,12.202333,P2R0
76.898563,119.288204,-63.723510,-67.129995,5.797349,12.693512,P2R0
76.769036,119.345257,-63.723078,-67.959449,5.647108,13.004320,P2R0
76.836023,119.364744,-63.632706,-68.472504,5.390902,13.319817,P2R0
76.904781,119.408809,-63.560833,-69.021456,5.113908,13.565101,P2R0
77.012964,119.434717,-63.451524,-69.436609,5.057418,13.591413,P2R0
77.157931,119.499306,-63.295496,-70.272865,5.547959,13.634251,P2R0
77.244122,119.581487,-63.111236,-71.366547,6.198136,12.679992,P2R0
77.309640,119.638194,-62.975065,-71.899474,6.638758,12.297040,P2R0
77.304872,119.753031,-62.840324,-72.136442,6.763760,12.299233,P2R0
77.295248,119.834614,-62.747651,-72.092836,6.701478,12.220148,P2R0
77.333424,119.929482,-62.728950,-72.013426,6.800536,12.081485,P2R0
77.359673,120.033736,-62.728351,-71.877853,6.519978,12.004892,P2R0
77.354157,120.144141,-62.766842,-71.039794,6.431988,12.470411,P2R0
77.345404,120.259336,-62.806460,-70.741222,6.116844,12.940018,P2R0
77.334949,120.377558,-62.843935,-70.493449,5.904251,13.312320,P2R0
77.395623,120.498293,-62.889643,-70.357697,5.606966,13.656272,P2R0
77.419869,120.619145,-62.954948,-70.320578,5.355933,14.000711,P2R0
77.528880,120.891376,-63.023034,-70.013429,5.202142,14.578032,P2R0
77.589171,121.130257,-63.102275,-69.098352,4.508053,15.520340,P2R0
77.578927,121.614136,-63.215326,-62.571065,3.917969,12.751183,P2R0
77.489879,122.131574,-63.287159,-62.236032,3.961353,12.986728,P2R1
77.364251,122.507247,-63.296964,-61.870129,3.571453,13.363220,P2R1
77.263466,122.763527,-63.296982,-61.569826,3.802005,14.232527,P2R1
77.185770,122.963437,-63.290663,-61.884056,3.433674,14.093041,P2R1
77.149979,123.120690,-63.253315,-61.866697,4.158655,13.824958,P2R1
77.127145,123.206500,-63.219964,-61.882598,3.377987,13.485147,P2R1
77.084777,123.279072,-63.124573,-61.761777,3.485148,13.183865,P2R1
77.055657,123.346364,-63.048723,-61.439076,3.560108,12.805871,P2R1
77.035171,123.452472,-62.990828,-61.035914,3.849612,12.290633,P2R1
77.070315,123.457701,-62.983405,-61.814035,3.964760,12.245382,P2R1
77.072352,123.480471,-62.915095,-61.836064,3.661107,12.608182,P2R1
77.126478,123.482273,-62.904808,-59.185319,3.954773,13.168226,P2R1
76.930558,123.519511,-63.004668,-57.780448,4.000904,13.263411,P2R1
76.754360,123.537392,-63.114932,-57.816812,3.945662,13.178162,P2R1
76.649894,123.542034,-63.269457,-58.288564,3.735565,13.305387,P2R1
76.554031,123.576453,-63.415778,-58.154086,3.459968,14.151937,P2R1
76.467009,123.596355,-63.551908,-58.520575,3.717277,13.886360,P2R1
76.408102,123.604906,-63.649718,-59.714811,3.433707,13.157668,P2R1
76.742989,123.478850,-63.643183,-59.937540,2.997876,13.080712,P2R1
76.995585,123.374258,-63.653676,-59.963336,2.384847,13.117260,P2R1
77.193130,123.291436,-63.652854,-59.812323,2.110372,12.992835,P2R1
77.081728,123.339511,-63.726761,-59.797045,0.824172,12.748013,P2R1
76.959681,123.381053,-63.806316,-59.469496,0.545874,13.210944,P2R1
76.856735,123.415798,-63.862210,-59.314530,0.430827,13.514153,P2R1
76.752159,123.443182,-63.925940,-59.297391,0.530895,13.564728,P2R1
76.649527,123.463643,-63.995843,-59.890529,0.303099,13.447986,P2R1
76.572477,123.478316,-64.043054,-60.646105,-0.026815,13.440981,P2R1
76.723133,123.338334,-63.960412,-62.515634,-0.007106,13.491962,P2R1
76.920745,123.227257,-63.899827,-62.728605,0.951723,13.359206,P2R1
77.077509,123.142070,-63.848140,-62.868662,1.504219,12.833703,P2R1
77.173702,123.078713,-63.833069,-62.390069,2.648270,12.299602,P2R1
77.241150,123.035026,-63.821501,-62.265530,2.829271,12.168931,P2R1
77.263435,123.006917,-63.840366,-62.301990,2.604914,12.101308,P2R1
77.034195,122.972476,-63.918382,-61.330284,2.268732,12.036573,P2R1
76.845273,122.951164,-63.979979,-60.779806,2.287707,12.148832,P2R1
76.673811,122.979170,-64.053651,-60.048852,2.263944,13.047118,P2R1
76.766033,123.197833,-64.254512,-59.563353,2.111826,12.926813,P2R1
76.847124,123.372910,-64.407913,-58.151822,2.449967,13.807674,P2R1
76.944576,123.507560,-64.586422,-58.131366,2.543668,13.998308,P2R1
77.035649,123.942385,-64.785691,-58.962245,2.360590,14.771220,P2R1
77.105411,124.274908,-64.928292,-59.234623,2.148833,15.193142,P2R1
77.156138,124.516577,-65.023590,-59.034021,2.533624,15.990829,P2R1
77.189614,124.720975,-65.081016,-59.738365,3.273034,15.445583,P2R1
77.209530,124.894765,-65.109637,-60.375845,3.890451,14.732724,P2R1
77.219688,125.004458,-65.117396,-60.585449,4.034557,14.503963,P2R1
77.147117,124.745295,-65.009235,-60.534245,4.057450,14.442951,P2R1
77.085052,124.516399,-64.913680,-60.174553,3.268831,14.245845,P2R1
77.034151,124.323657,-64.833213,-59.499716,2.795139,13.990328,P2R1
76.943132,124.207669,-64.728690,-58.926627,2.955165,14.166794,P2R1
76.851628,124.118807,-64.674835,-57.783550,3.491993,14.769453,P2R1
76.782239,124.093822,-64.636169,-56.378357,3.471980,15.248664,P2R1
76.535500,124.071248,-64.650452,-56.187632,3.290605,15.526683,P2R1
76.347238,124.059486,-64.666405,-56.161442,2.891813,15.663766,P2R1
76.210003,124.095429,-64.682275,-56.211504,3.082107,15.440863,P2R1
76.282774,124.293420,-64.660032,-56.874279,2.858958,15.453115,P2R1
76.355473,124.451971,-64.643723,-57.347812,3.141893,14.751817,P2R1
76.421707,124.612809,-64.632347,-57.640340,2.871070,14.034765,P2R1
76.500496,124.772347,-64.597736,-57.381750,2.719080,13.821833,P2R1
76.564797,124.887262,-64.571990,-56.512859,2.711558,13.693333,P2R1
76.636042,125.005161,-64.526614,-56.140266,2.479690,13.567378,P2R1
76.547562,125.107465,-64.523019,-54.603856,3.443885,13.803846,P2R1
76.494852,125.214216,-64.496085,-54.523304,2.732520,14.119352,P2R1
76.451865,125.283583,-64.477291,-55.230993,2.648667,14.279287,P2R1
76.418925,125.323990,-64.465305,-55.810009,2.417185,14.599857,P2R1
76.394182,125.382381,-64.458607,-56.255885,2.811147,14.810917,P2R1
76.398445,125.416990,-64.428489,-56.785486,2.635816,15.015288,P2R1
76.567794,125.380791,-64.328858,-57.557851,3.378883,14.312955,P2R1
76.701721,125.381853,-64.252695,-57.535489,3.317824,14.051240,P2R1
76.844739,125.455840,-64.142629,-57.151352,3.385478,13.898481,P2R1
76.793267,125.510057,-64.090461,-57.062884,3.037923,13.478536,P2R1
76.764762,126.025215,-64.124219,-56.506458,3.074524,13.440624,P2R1
76.735137,126.464095,-64.158335,-55.998899,2.776807,12.891639,P2R1
76.779811,126.791275,-64.202721,-55.765101,2.941915,13.099383,P2R1
76.812089,127.020596,-64.240627,-55.105413,1.998157,13.850180,P2R1
76.834200,127.169682,-64.271624,-55.040386,1.777629,14.077619,P2R1
76.939997,127.218327,-64.234869,-55.443127,1.551024,14.299829,P2R1
77.019795,127.227339,-64.204834,-55.829138,1.116373,14.724442,P2R1
77.076879,127.209850,-64.181358,-55.304849,1.828552,15.147399,P2R1
77.058724,127.173213,-64.161441,-55.904761,1.987028,14.570632,P2R1
77.036489,127.168891,-64.147148,-56.425416,2.640344,13.917063,P2R1
77.013621,127.154324,-64.137536,-56.422765,2.905725,13.679780,P2R1
77.012263,127.173942,-64.104218,-55.850083,2.778590,13.658088,P2R1
77.059501,127.183612,-64.119318,-55.526692,2.392588,13.665086,P2R1
77.094160,127.225238,-64.133401,-55.277487,2.413932,13.395795,P2R1
77.559019,127.550741,-64.104076,-54.722101,1.473176,13.620106,P2R1
77.971642,127.842495,-64.121227,-53.901659,1.425268,14.319936,P2R1
78.280344,128.098978,-64.136024,-53.953208,1.317897,14.335144,P2R1
78.550028,128.283090,-64.187970,-54.484744,1.192630,14.372754,P2R1
78.733445,128.445486,-64.228776,-55.474145,0.467942,15.024800,P2R1
78.898116,128.591287,-64.299198,-55.256707,0.935169,15.189436,P2R1
79.039250,128.494655,-64.277296,-55.639550,1.191190,14.751895,P2R1
79.193846,128.436952,-64.268481,-56.694161,1.610937,14.066936,P2R1
79.339733,128.417203,-64.298823,-56.844464,1.639200,13.812580,P2R1
79.385702,128.430190,-64.375565,-56.523192,1.311670,13.634814,P2R1
79.397238,128.472637,-64.433802,-56.340195,1.014320,13.544032,P2R1
79.435924,128.540287,-64.515508,-56.503219,1.280749,13.288293,P2R1
79.216730,128.694042,-64.620327,-56.617025,0.410599,13.499694,P2R1
79.548160,129.156865,-64.816409,-56.261551,-0.716337,13.584517,P2R1
79.898348,129.473392,-64.948236,-55.704009,-0.190283,13.654512,P2R1
80.348146,129.658918,-64.965532,-55.422640,-0.446099,14.171261,P2R1
80.702724,129.819753,-64.938763,-55.215938,-0.376227,14.257119,P2R1
81.003181,129.921476,-64.946458,-55.545727,-0.051111,14.412363,P2R1
81.342559,130.018878,-64.875092,-55.943000,-0.073556,14.492953,P2R1
81.617390,130.113594,-64.757691,-56.710686,0.284120,14.868640,P2R1
81.889609,130.208915,-64.647114,-57.648588,0.024991,15.164639,P2R1
82.043829,130.296795,-64.503962,-57.831222,2.044470,15.035420,P2R1
82.199211,130.389049,-64.407231,-57.365753,2.555237,14.807442,P2R1
82.286896,130.444610,-64.337773,-56.412733,2.679354,14.191973,P2R1
82.395534,130.513247,-64.303568,-55.054418,2.867818,13.878802,P2R1
82.524662,130.593872,-64.297379,-54.673532,3.757835,14.403354,P2R1
82.651464,130.644552,-64.339734,-54.934075,3.071588,14.956664,P2R1
82.477021,130.502505,-64.366296,-55.503541,2.761979,15.269235,P2R1
82.368011,130.379764,-64.430726,-56.114108,3.160347,15.393977,P2R1
82.268124,130.317302,-64.483542,-57.265954,3.039509,15.951843,P2R1
82.471426,130.663334,-64.544679,-57.206159,4.027841,15.652118,P2R1
82.628065,130.977056,-64.591244,-57.387088,4.368245,15.215980,P2R1
82.792910,131.255796,-64.664568,-57.137243,4.324639,15.127475,P2R1
82.962529,131.460327,-64.758395,-57.108810,4.329987,14.735451,P2R1
83.110883,131.640997,-64.894285,-57.332048,4.040595,14.278780,P2R1
83.262952,131.762079,-65.034498,-56.749235,3.887185,14.834661,P2R1
83.416252,131.875509,-65.175649,-56.277610,3.165566,15.443704,P2R1
83.476015,131.982633,-65.330352,-55.856202,2.669510,15.670165,P2R1
83.533566,132.047003,-65.506388,-56.613589,2.004396,15.898128,P2R1
83.766115,132.115011,-65.557246,-57.092226,1.586571,16.169045,P2R1
83.984832,132.192284,-65.620544,-57.104388,1.865829,16.322648,P2R1
84.188553,132.278134,-65.695515,-57.575129,2.075438,16.004145,P2R1
84.421340,132.372707,-65.726362,-58.442038,2.286028,15.406109,P2R1
84.632785,132.433833,-65.777609,-59.287245,2.413808,14.908842,P2R1
84.825195,132.508926,-65.846807,-59.193658,2.067919,14.894471,P2R1
84.771393,132.616272,-65.881511,-58.957581,1.793202,14.857178,P2R1
84.774882,132.729690,-65.911280,-58.821029,2.071470,14.388876,P2R1
84.850763,132.847121,-65.910661,-58.216449,1.472079,14.475204,P2R1
84.895457,132.926301,-65.902220,-57.997963,1.194177,14.795989,P2R1
85.596135,133.384598,-66.162771,-58.306513,1.018074,14.919773,P2R1
86.199054,133.773126,-66.281247,-58.494935,1.141836,15.186974,P2R1
86.628211,134.204426,-66.415111,-58.643053,1.212098,15.257920,P2R1
86.946054,134.554638,-66.480953,-59.372386,2.150102,14.915100,P2R1
87.202301,134.795482,-66.559016,-59.451906,2.223556,14.597075,P2R1
87.387848,134.986981,-66.674895,-59.010490,2.095197,14.279899,P2R1
87.513121,135.101119,-66.726723,-58.976029,2.164775,13.897249,P2R1
87.694603,135.197766,-66.806709,-58.526409,2.236540,14.348972,P2R1
87.917442,135.278907,-66.818951,-58.194743,2.729688,14.704444,P2R1
88.202799,135.397242,-66.841684,-58.284438,3.325027,14.506798,P2R1
88.465762,135.587349,-66.862489,-58.218373,2.908151,14.815705,P2R1
88.709775,135.795455,-66.882952,-58.349922,3.745603,13.505800,P2R1
88.916556,135.976190,-66.931296,-57.393610,4.312020,13.434898,P2R1
89.117644,136.095567,-66.975581,-56.567335,4.171035,13.455426,P2R1
89.193802,136.159786,-66.972539,-55.630746,4.794832,13.427602,P2R1
89.315574,136.189190,-66.948937,-55.317018,5.040189,13.026126,P2R1
89.403765,136.272287,-66.897916,-54.021185,5.342307,14.067835,P2R1
89.714671,136.435942,-66.833967,-53.560858,5.208149,14.220819,P2R1
89.935993,136.588952,-66.782232,-53.598994,5.065071,14.222640,P2R1
90.246925,136.814563,-66.739696,-54.654258,4.338947,14.523310,P2R1
90.463322,137.014128,-66.708117,-55.508306,3.846280,15.061878,P2R1
90.652735,137.191272,-66.725688,-55.921231,5.005468,14.039048,P2R1
90.842340,137.389837,-66.755082,-55.698488,4.808769,14.001548,P2R1
90.994152,137.523305,-66.770445,-55.236933,4.801467,13.906110,P2R1
91.155890,137.645806,-66.795527,-53.762336,4.532845,13.711352,P2R1
91.255442,137.759827,-66.815366,-53.120336,4.475254,13.316644,P2R1
91.173463,137.882238,-66.779122,-52.266588,5.367651,13.008448,P2R1
91.135421,137.959215,-66.789091,-52.560084,4.744544,13.680071,P2R1
91.455975,138.564742,-67.048129,-52.602555,4.777523,13.721610,P2R1
91.695851,139.064296,-67.252091,-52.647416,5.537742,13.724088,P2R1
91.842768,139.546225,-67.432678,-53.050739,5.644801,13.035299,P2R1
92.006557,139.967578,-67.575405,-51.996074,6.249506,12.663047,P2R1
92.612375,140.205324,-67.668613,-51.428801,7.759562,11.831191,P2R1
93.023513,140.424372,-67.781125,-50.353616,7.927105,12.848813,P2R1
93.312291,140.592682,-67.854818,-50.312747,7.771781,13.244930,P2R1
93.448490,140.762823,-67.857965,-50.896794,7.206047,14.242789,P2R1
93.595259,140.900263,-67.953101,-51.721173,6.923792,14.945835,P2R1
93.535091,141.170523,-68.086082,-52.761011,7.848638,13.940264,P2R1
93.728062,141.284298,-68.151284,-52.747297,8.394404,14.014926,P2R1
93.925692,141.461740,-68.201867,-51.682779,9.592251,13.320928,P2R1
94.107855,141.573465,-68.269373,-51.352164,8.693078,13.828718,P2R1
94.203777,141.712913,-68.338847,-50.650740,8.736151,14.409876,P2R1
94.253751,141.837305,-68.382910,-50.143916,8.189684,14.947727,P2R1
94.227152,141.910258,-68.461702,-50.127432,7.435718,15.454900,P2R1
94.494096,142.003840,-68.566486,-51.432021,7.284100,15.472463,P2R1
94.666553,142.136631,-68.666451,-52.336084,8.481483,15.354900,P2R1
94.761747,142.222356,-68.761814,-52.751286,8.404918,15.007111,P2R1
94.886519,142.311565,-68.837630,-52.097513,8.976959,14.985924,P2R1
94.987484,142.365069,-68.858327,-51.437429,8.975571,14.974440,P2R1
95.068184,142.470867,-68.835709,-49.105060,9.323808,14.992780,P2R1
95.300084,142.551790,-68.713094,-48.251930,10.415296,14.958401,P2R1
95.452877,142.600920,-68.731146,-47.867654,10.238825,15.584543,P2R1
95.510332,142.624880,-68.797744,-47.803414,10.377132,16.032447,P2R1
95.585713,142.672101,-68.887766,-48.131527,10.036735,16.302398,P2R1
95.884471,143.181254,-68.721351,-48.421917,10.073623,16.536521,P2R1
96.196293,143.613973,-68.569651,-48.426893,9.040860,17.023900,P2R1
96.463045,143.973502,-68.395724,-48.589416,8.732802,17.360065,P2R1
96.698230,144.227922,-68.302900,-48.720284,9.369095,17.522738,P2R1
96.832840,144.474047,-68.265512,-48.613322,9.011309,18.054596,P2R1
96.818608,144.636599,-68.285649,-48.972383,10.446668,16.711639,P2R1
96.779908,144.770645,-68.309908,-49.328147,10.771468,16.332459,P2R1
96.743929,144.804702,-68.523759,-49.380246,10.977007,16.223721,P2R1
96.792882,144.844106,-68.681520,-48.742141,11.646049,16.352710,P2R1
96.870698,144.852130,-68.842823,-48.950826,12.030908,15.676986,P2R1
96.971140,144.878852,-69.002936,-47.666272,11.166250,17.184404,P2R1
96.971452,144.892476,-69.127619,-47.537510,10.533964,17.604334,P2R1
97.103415,144.931496,-69.238278,-48.164983,9.040189,18.085493,P2R1
97.248989,144.951829,-69.351928,-48.501819,9.106914,18.216347,P2R1
97.423660,144.998524,-69.440112,-49.205496,9.063519,18.932741,P2R1
97.463247,144.985452,-69.604856,-49.496763,9.789470,18.122653,P2R1
97.644341,144.969339,-69.718471,-49.809168,9.697396,17.448466,P2R1
96.444670,145.082122,-69.880458,-49.508708,9.752514,17.037075,P2R1
95.726201,145.180876,-69.938093,-49.389096,9.855345,16.669795,P1R1
95.252527,145.251720,-70.011177,-48.353032,9.880673,16.103025,P1R1
94.773254,145.332005,-70.078817,-47.623037,10.452291,16.534336,P1R1
94.463226,145.395306,-70.118921,-46.785224,9.645778,17.790846,P1R1
94.251472,145.473186,-70.108206,-47.339171,8.511098,18.695387,P1R1
94.129609,145.535616,-70.121114,-47.319563,9.394941,19.132757,P1R1
94.018559,145.611892,-70.165607,-48.079744,9.149045,18.761438,P1R1
93.931358,145.671326,-70.218426,-50.056520,10.067114,17.123102,P1R1
93.925467,145.684195,-70.227001,-50.592640,10.021321,16.580656,P1R1
93.979343,145.689074,-70.258156,-50.832515,9.649206,16.266429,P1R1
94.064607,145.717098,-70.329934,-49.937180,8.938200,16.020256,P1R1
93.896516,145.709407,-70.451596,-49.697417,8.882908,15.131159,P1R1
93.822667,145.728775,-70.630449,-48.565915,9.203591,16.232209,P1R1
93.738404,145.770819,-70.817341,-48.073053,8.885000,17.168106,P1R1
93.643769,145.892475,-71.008860,-47.906231,8.792112,17.637988,P1R1
93.595431,146.022178,-71.211740,-48.264851,8.916336,17.813019,P1R1
93.563329,146.186676,-71.371895,-49.594108,9.469245,17.921687,P1R1
93.615850,146.379502,-71.517815,-50.416966,9.251460,17.920849,P1R1
93.574018,147.013421,-71.659386,-52.124778,9.266480,17.278505,P1R1
93.544909,147.539972,-71.765227,-52.501104,10.855296,17.039000,P1R1
93.564396,147.967687,-71.870560,-53.158834,11.546735,16.261026,P1R1
93.617936,148.305546,-71.904653,-52.772217,12.017736,16.115596,P1R1
93.689627,148.564377,-71.970517,-52.394202,11.488994,16.259711,P1R1
93.701788,149.054915,-72.049050,-50.962663,9.292671,16.459894,P1R1
93.745545,149.442053,-72.063098,-50.279572,10.174548,16.604864,P1R1
93.804613,149.737362,-72.114375,-50.050051,9.372262,17.897514,P1R1
93.870785,149.953873,-72.127693,-49.924767,9.299147,18.260856,P1R1
93.941899,150.103810,-72.109410,-50.196869,8.875738,18.522769,P1R1
94.070118,150.199456,-72.074742,-50.883914,9.210454,18.312060,P1R1
94.482561,150.120890,-71.913138,-52.269962,10.027045,17.214317,P1R1
94.827423,150.027181,-71.771244,-52.418698,9.936960,16.837803,P1R1
95.092921,149.925593,-71.669914,-51.926564,9.965675,16.751760,P1R1
95.302915,149.822044,-71.584830,-50.377200,9.549580,16.448070,P1R1
95.502227,149.721813,-71.544984,-49.184099,10.166466,16.426614,P1R1
95.653034,149.627086,-71.514492,-47.899326,10.198726,16.973165,P1R1
95.559376,149.533775,-71.542999,-47.349267,9.739899,17.796285,P1R1
95.520299,149.511063,-71.650864,-47.574406,9.357545,18.280936,P1R1
95.511318,149.490361,-71.774643,-48.026573,9.099366,18.393802,P1R1
95.562049,149.494896,-71.855115,-48.070480,9.978042,18.704826,P1R1
95.595425,149.497800,-71.921629,-48.313804,9.695155,18.558085,P1R1
95.619632,149.529206,-72.046251,-49.133303,10.064293,16.993775,P1R1
95.631337,149.584954,-72.148453,-49.185847,10.128431,16.685311,P1R1
95.670971,149.661300,-72.260019,-49.048542,9.933403,16.148357,P1R1
95.697393,149.753972,-72.348735,-48.834863,9.881942,16.039985,P1R1
95.934435,149.856231,-72.397705,-48.876945,9.765309,15.556322,P1R1
96.112352,149.968321,-72.452520,-48.080260,9.844808,16.727044,P1R1
96.253714,150.088167,-72.492048,-47.828362,9.791573,17.157774,P1R1
96.294531,150.282124,-72.547584,-48.126151,9.500076,17.975641,P1R1
96.285105,150.468695,-72.629334,-48.241962,9.708241,18.355300,P1R1
96.266319,150.647464,-72.692225,-48.324865,10.289906,18.511779,P1R1
95.989725,150.708679,-72.771773,-49.547545,10.858557,17.441989,P1R1
95.785831,150.778928,-72.862323,-49.900092,11.037958,16.792251,P1R1
95.664797,150.857701,-72.941311,-50.081866,10.645703,16.502699,P1R1
96.679016,153.006217,-73.151106,-50.024859,10.698008,16.727676,P1R1
97.283500,154.215388,-73.249919,-49.837561,10.132732,16.971985,P0R1
98.208776,156.360765,-73.528049,-49.715461,9.403120,16.989146,P2R1
98.717856,157.591395,-73.649956,-49.364659,8.730507,17.393517,P1R1
99.091943,158.533481,-73.760663,-49.315953,8.745803,17.602724,P1R1
99.369901,159.266496,-73.841088,-49.282347,8.653722,17.784865,P1R1
99.376061,159.856921,-73.983918,-49.380985,8.644381,17.955799,P1R1
99.349053,160.269967,-74.092235,-49.344412,8.535623,18.234674,P1R1
99.303569,160.567858,-74.242648,-48.951848,8.520842,18.357216,P1R1
99.263331,160.713828,-74.407942,-48.700283,8.488294,18.433039,P1R1
99.192264,160.766317,-74.555418,-48.959336,8.272708,18.134096,P1R1
99.098746,160.747213,-74.687217,-49.569162,8.084012,18.064262,P1R1
98.921290,160.669432,-74.804775,-51.239306,7.396637,17.694676,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data2_state_cov_constant_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data2_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data3_error_constantMotionModel_GPS_Camera_IMU.txt <==
4.431566
3.074461
1.297320
0.780475
1.529136
1.823894
1.953157
1.896916
1.749243
1.606347
1.500681
1.389402
1.215128
1.079734
0.973728
0.868223
0.759053
0.689392
0.601862
0.487771
0.391134
0.314555
0.235678
0.224539
0.142259
0.231214
0.291810
0.196270
0.215268
0.294917
0.200699
0.126800
0.108173
0.160699
0.105107
0.060517
0.127795
0.075768
0.115745
0.206457
0.132693
0.094066
0.130502
0.076808
0.172953
0.210410
0.371897
0.210715
0.202498
0.060461
0.082785
0.144484
0.251927
0.082689
0.478320
0.275546
0.193230
0.484020
0.170222
0.223724
0.107919
0.128537
1.029351
0.373248
0.782082
1.279463
0.165463
0.374961
0.172360
0.214457
0.199695
0.176928
0.165891
0.184392
0.180696
0.192017
0.105619
0.100896
0.194730
0.728580
0.486026
0.545184
0.247186
0.335171
0.087806
0.291887
0.195666
0.261870
0.190671
0.530630
0.615116
0.325650
0.137000
0.319161
0.292042
0.171535
0.213488
0.097615
0.152974
0.227890
0.159694
0.198735
0.079484
0.080352
0.115298
0.082570
0.102626
0.078050
0.087345
0.184433
0.105543
0.340830
0.358046
0.822840
0.785783
0.603800
0.335172
0.290352
0.594474
0.656935
0.270204
4.237375
2.904501
1.253004
1.696584
0.954582
0.972579
1.038654
0.891554
1.532578
1.005132
0.993711
0.738482
0.343949
1.226580
1.545733
0.462506
1.150033
0.740277
0.820591
0.604654
1.053425
0.527234
0.574926
1.113015
0.538270
1.123970
1.121434
1.209252
0.972619
0.582074
1.191977
0.557553
0.694349
7.501799
4.406533
2.302554
1.350865
1.111277
0.557061
0.990201
1.178768
1.865073
1.455423
1.191574
1.222946
1.366732
1.036542
0.866547
1.516927
0.855444
0.672957
1.416704
0.587182
0.675920
0.553278
0.917663
0.788769
0.776081
0.562271
1.175084
0.454052
1.498498
0.611431
0.894839
0.849979
1.349276
1.584974
1.465739
1.374560
0.918066
1.616778
0.315013
1.126236
1.078064
0.910491
1.246034
0.489407
3.735797
2.679909
1.778189
1.099948
0.809734
0.820654
0.929562
0.969299
1.231129
0.852241
0.973749
1.726490
1.186979
0.758723
0.813540
0.617313
0.581034
1.166801
0.614746
0.560131
1.385482
0.684506
1.036573
1.138262
0.964126
0.508177
0.341419
0.339837
0.757910
0.715188
1.059029
1.093377
0.852429
1.513383
0.749658
0.736928
1.315177
0.724744
0.525772
0.546481
0.439628
1.756439
1.392499
0.967881
0.924537
0.472345
6.405063
4.550813
3.043833
1.851164
1.219598
1.012967
0.652600
1.305176
1.319768
1.116848
1.222266
1.493134
1.453076
1.482338
1.352934
1.375073
1.145056
1.791874
0.931580
1.398056
0.995229
0.827611
0.676091
0.784964
0.945885
0.490890
0.802041
0.545177
0.244909
0.532875
0.331191
0.860099
0.656153
0.359012
0.630910
0.890316
0.925385
0.667268
0.900287
1.471289
1.277988
1.153531
0.482463
2.000561
1.992939
1.196638
0.895188
0.709569
0.761295
1.344818
0.675189
0.812748
1.006958
0.594773
0.721936
1.435854
0.574905
0.647762
0.995554
0.396951
0.377317
0.310732
1.316969
0.552060
0.456803
0.877955
0.927651
0.475590
0.920542
1.043053
0.747324
0.540973
1.241695
2.781157
1.527132
1.602680
0.565246
0.307201
0.390389
0.611988
0.825172
0.765346
5.317427
3.533559
2.511298
1.854704
1.188786
0.748833
1.271799
1.539328
1.258240
1.383038
1.512530
1.608738
1.243575
1.299614
1.450355
0.585283
1.595141
0.618251
0.975404
1.046273
0.951368
0.976089
2.129265
1.520306
1.298414
0.720507
0.519836
0.397555
0.928822
0.733853
0.580209
1.050690
1.025938
0.737155
0.810484
0.619014
0.791049
1.016034
0.456108
0.484147
0.510511
7.243336
5.466606
4.008729
2.632600
1.053779
0.692966
1.305410
1.715825
1.868904
1.928112
1.991838
1.862943
1.863527
1.904239
1.892132
1.550061
1.480035
0.905808
0.855254
1.303589
0.599920
0.351467
0.970043
0.262751
0.263792
1.181215
0.866822
0.588827
0.296161
0.287326
0.693528
0.356054
0.592122
0.179524
0.568392
0.454366
0.330628
0.620752
0.729523
0.582913
0.337001
0.650310
0.663001
0.477351
0.539993
0.283189
1.267805
6.789728
3.828321
1.916847
1.075012
0.548954
0.195770
0.476200
0.738493
1.211247
1.120383
1.314854
0.897574
0.847675
0.833800
1.023824
0.841820
0.893367
0.768381
1.074077
0.803950
0.780770
1.005371
1.100339
0.763565
0.669303
0.838956
0.661876
0.452618
1.015078
0.545342
0.801295
1.185303
0.592011
1.056097
0.473678
0.502208
0.614364
0.225243
0.216707
0.316229
0.497440
0.514864
0.340016
0.303229
0.396470
0.351313
1.382409
0.516177
0.670511
1.636736
1.263358
0.800322
0.482279
0.193927
0.248746
0.272081
0.977331
0.570101
0.483285
0.463678
0.516432
0.510098
0.362432
0.455660
0.475570
0.446857
0.758991
0.638098
0.603617
0.489199
0.823308
0.416596
0.697405
0.518648
0.840135
0.541972
0.418197
0.979150
0.817365
0.630383
0.349325
0.723051
0.302580
0.697282
0.667483
0.370739
0.529817
0.453535
0.441575
0.713340
0.670144
0.384407
0.743425
0.681580
2.964458
2.870129
0.978974
0.526963
1.668000
1.314268
1.529373
0.681875
0.523563
0.755859
0.440930
0.764778
1.096374
0.709036
0.672874
0.911468
0.433360
0.836428
1.111019
0.654946
0.644909
0.603231
0.281855
0.811840
0.700663
0.689712
1.151874
0.783678
0.406211
0.946242
1.161450
0.405465
1.053344
0.712288
0.616445
0.770320
0.450929
1.002559
1.354452
6.059415
4.155710
2.561861
1.286875
1.000328
1.070329
1.102787
1.455767
1.649405
1.788242
1.747058
1.694714
1.561329
1.339337
1.388810
1.037401
0.947470
0.788665
0.732658
0.628013
0.397905
0.562511
0.578899
0.364603
0.401828
0.601316
0.671124
0.772704
0.681497
0.729780
0.667619
0.584487
0.712901
0.440255
0.568193
1.226622
0.379200
0.630092
0.584959
0.509456
0.737382
0.695317
0.240827
0.569857
0.604327
1.923399
1.327559
0.783492
0.718967
0.412981
1.433692
0.831964
0.562345
0.608210
0.529223
0.908329
0.805087
0.809835
0.562356
0.221990
0.464192
0.884876
0.435527
0.559512
1.054359
0.531053
0.668288
0.443214
1.393536
0.382373
1.105019
0.994385
1.105028
0.620621
0.570091
0.363837
0.571983
0.413399
1.242976
1.749987
0.891689
0.555302
0.371619
1.418670
0.742972
0.463589
0.669191
0.774063
1.154746
1.104578
0.520814
1.343751
1.294268
0.745776
0.572191
1.216867
1.544745
2.086182
1.357340
1.255495
1.188645
0.744577
0.594326
0.700419
3.824668
2.857931
2.112983
1.548315
1.213968
0.706559
0.450651
0.491441
0.984964
1.076579
1.293902
0.760180
0.949013
0.961303
1.071876
0.591973
2.642172
1.687027
2.142906
1.566575
0.565124
1.217919
0.375895
1.260287
0.865282
0.706310
0.844882
1.012086
0.882279
0.901103
0.725475
0.699722
0.679419
0.611321
0.551016
0.689766
0.456556
0.437520
0.638407
1.336641
1.250113
1.114569
2.228224
1.061037
0.871090
0.926490
0.584064
0.548545
0.865350
1.178667
0.542320
0.467094
1.094343
1.888419
0.559885
0.839667
1.122818
0.724475
0.590146
1.017891
1.157150
0.922682
1.297155
0.672581
0.472657
0.506116
1.475173
0.991631
0.697714
1.037685
1.291664
1.227800
3.026408
1.989449
1.466860
1.555252
2.974914
3.519827
1.728544
1.482872
0.507406
0.922636
1.539716
0.869913
0.295306
0.233839
0.451791
0.504257
0.638336
0.814152
0.588106
0.521660
0.590387
0.396635
1.256942
0.881735
0.434839
0.579523
0.524033
0.918520
0.341482
0.402524
0.771376
0.639623
1.132798
0.681692
0.702480
0.454482
0.359382
0.228689
0.391462
0.886870
1.341569
0.984706
2.229021
1.420095
0.890237
0.581108
0.246320
0.206692
0.383317
0.460442
0.496355
0.351449
0.421296
0.507517
0.572313
0.562539
0.485889
0.642508
0.395282
0.623662
0.591380
0.440158
0.313460
0.815923
0.718708
0.401140
0.191090
0.430412
0.785280
0.880025
1.567124
1.402236
0.751612
0.597874
0.735523
1.662157
0.818114
0.636105
1.207988
0.927758
0.912507
0.788517
0.630870
0.402796
0.476895
0.439174
0.691449
0.505983
0.688724
0.437360
0.424686
0.630381
1.153265
1.561360
1.304289
1.083715
0.706058
1.170762
0.760260
1.579878
0.812291
0.700008
0.827695
0.410451
0.960429
0.679661
0.519763
0.659427
0.252371
0.256155
1.447742
1.387337
0.930341
0.536368
0.477412
0.190677
0.432958
0.622764
0.443981
0.604305
0.497060
0.328978
0.830012
0.459166
0.591854
0.496399
0.340339
0.512965
0.867011
0.750710
0.481282
0.880893
0.386059
0.356257
0.316982
0.410393
0.333121
0.381382
0.518804
0.690187
0.344836
0.780069
0.652926
0.644841
0.494958
0.477423
1.303679
0.799431
0.434186
0.399798
0.561629
0.694507
0.535630
1.103026
0.711614
2.306258
1.677998
1.039549
0.666304
0.385011
0.135043


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data3_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
4.431566
3.070035
0.905874
2.151527
2.406935
2.252500
2.118541
1.848188
1.641240
1.479205
1.255690
1.040371
0.777880
0.600354
0.453971
0.337031
0.226382
0.187856
0.150751
0.113910
0.112447
0.051503
0.070317
0.261564
0.128942
0.316040
0.316967
0.215511
0.291023
0.150637
0.216284
0.151873
0.097918
0.124107
0.155856
0.125708
0.122218
0.096492
0.071536
0.215831
0.035452
0.023852
0.132639
0.139150
0.139193
0.198018
0.316986
0.050114
0.195652
0.087818
0.071941
0.129368
0.332793
0.160945
0.301991
0.304235
0.249078
0.639736
0.392412
0.348593
0.415107
0.309751
1.333547
0.765586
0.116940
0.960741
0.342871
0.122619
0.209298
0.204025
0.220374
0.155471
0.130185
0.206778
0.172203
0.076001
0.076370
0.112470
0.164486
0.824196
0.196636
0.464933
0.116813
0.193757
0.169792
0.264994
0.189529
0.335842
0.244388
0.312836
0.717767
0.176000
0.209339
0.145804
0.254068
0.155679
0.165889
0.059286
0.132357
0.227407
0.201037
0.171338
0.111443
0.102263
0.145073
0.130628
0.121510
0.132076
0.125510
0.279186
0.220958
0.490833
0.600196
1.023170
0.048929
0.431282
0.563918
0.667935
1.139507
0.713401
0.662363
3.762148
1.350133
0.781003
1.909138
1.026621
0.195519
0.522509
0.997078
1.715894
0.333440
0.445958
0.799047
0.751088
1.500725
0.938066
0.436980
0.831302
0.870895
1.080499
0.501699
0.865818
0.967200
0.481031
0.973301
0.650852
1.270073
0.596173
1.379139
0.228758
0.439513
1.225568
0.790479
0.841376
7.170661
2.919512
1.566676
0.640344
0.880028
1.250056
1.649778
1.862906
1.049330
1.395067
1.210180
0.999678
0.875477
0.768029
0.589787
1.375107
0.324940
0.359323
1.084843
0.273353
0.698832
0.904429
1.337254
0.507664
0.362834
0.275746
1.261001
1.094767
0.881178
0.273034
0.969156
1.247893
0.937909
1.860977
0.945551
0.846343
0.780173
1.576713
1.081658
0.810842
1.416463
0.602537
1.134201
0.422960
3.678256
2.491361
1.584066
1.034483
0.609507
0.828347
1.013928
0.681104
1.160220
0.647932
0.656461
1.395670
1.076094
0.725696
0.608921
0.538495
0.693321
1.073879
0.842673
0.596029
0.919725
1.033094
1.586518
0.258157
0.866425
0.192617
0.160894
0.345498
0.957131
0.769455
1.540028
0.421330
0.419500
1.479266
0.738239
0.772788
1.025868
0.453826
0.461344
0.679074
0.536007
2.179526
0.850909
0.402073
0.644123
0.446194
6.428314
4.874595
3.469268
1.893043
1.269134
1.078570
1.063141
2.035584
1.848895
1.603701
1.601560
1.687156
1.520750
1.243732
1.038309
1.053321
0.824831
1.346982
0.628319
0.977963
1.069520
0.417076
0.227647
0.426243
1.055028
0.680234
0.738761
0.444775
0.265064
0.407191
0.406188
0.967943
0.541537
0.382835
0.480393
0.609487
0.906886
0.371701
0.722551
1.839460
0.344938
1.084563
0.358104
1.972817
2.178114
0.657250
0.326742
0.751422
0.558073
1.299767
0.771145
1.094926
0.751050
0.535735
0.612011
1.071700
0.742445
0.589585
0.647348
0.452661
0.451964
0.467983
1.258853
0.969019
0.601947
0.357439
0.777790
0.648768
0.997006
1.294034
0.828396
0.729033
0.645249
2.846319
1.322945
0.530247
0.354992
0.206637
0.532250
0.719810
1.197244
1.370220
5.136641
3.097849
1.992939
1.328591
0.535642
1.191726
1.696449
1.817332
1.507814
1.255875
1.187960
1.430483
1.040612
1.002467
0.838255
0.611622
1.176861
0.478755
0.708646
0.959913
0.920241
0.740693
2.256126
0.747674
0.518987
0.423241
0.394776
0.543640
1.077619
0.568361
0.636455
0.632294
1.081365
0.215074
0.716890
0.969816
0.221650
1.018982
0.253104
0.274720
0.501565
7.116680
5.126009
3.796519
2.140719
0.770151
1.413717
1.905663
2.288130
2.226788
1.950106
1.789617
1.555569
1.227645
1.241063
1.496008
0.539544
0.750096
0.436271
0.678743
0.827598
0.349458
0.162758
0.967946
0.523077
0.694513
0.804788
0.506882
0.570857
0.644741
0.376905
0.455417
0.494131
0.664304
0.360970
0.448180
0.451141
0.216397
0.472596
0.649805
0.427369
0.383092
0.708720
0.991527
0.421814
0.809544
0.510025
1.348791
6.155603
2.207279
1.308147
0.750723
0.383161
0.167049
0.385605
0.677141
0.959894
1.008035
1.363738
0.969232
0.697525
0.648200
0.974022
1.781996
1.048756
0.805529
1.160633
0.729304
0.573017
0.881908
1.404800
0.883995
0.844340
0.800368
0.481941
0.581628
1.304350
0.527272
0.427903
1.029481
0.538788
1.018845
0.300127
0.442107
0.601149
0.383546
0.297018
0.281920
0.506699
0.457389
0.531596
0.426077
0.584319
0.346781
1.186437
0.722148
0.755040
1.633646
1.177087
0.800966
0.540237
0.249194
0.232673
0.280373
0.992378
0.750692
0.594504
0.543641
0.595377
0.481040
0.356982
0.485128
0.477300
0.465333
0.668952
0.549815
0.501321
0.463700
0.883336
0.659982
0.286970
0.422949
0.951292
0.164937
0.358676
1.234632
0.518058
0.395447
0.394348
0.870091
0.480293
0.392807
0.561233
0.628726
0.802846
0.513935
0.604132
1.123869
0.436751
0.313618
0.449275
0.526108
2.707380
1.618736
0.916725
0.688012
1.820172
0.159563
1.296393
0.800547
0.631999
1.083461
1.040934
0.426313
0.717523
0.660921
0.383167
0.862938
0.590647
0.932459
0.640645
0.515934
0.736000
0.424136
0.376397
1.038505
0.599325
0.550237
1.335890
0.503796
0.454639
0.814290
1.518406
0.748915
0.969849
0.255903
0.340026
0.862557
0.393688
0.803896
1.389451
6.012013
4.484074
3.126751
1.243870
1.095370
1.829704
2.128571
2.306031
2.405399
2.178728
1.840552
1.565926
1.111443
0.839804
1.031956
0.633265
0.364271
0.460118
0.408530
0.364700
0.325328
0.469326
0.757299
0.510214
0.320361
0.396113
0.770868
0.822313
0.455303
0.500644
0.755480
0.249443
0.790648
0.489163
0.955604
0.928971
0.544772
0.270192
0.370098
0.675602
1.172679
0.308447
0.494914
0.421784
0.678392
1.662458
1.006009
0.625568
0.673410
0.467680
1.536302
0.810042
0.605966
0.399739
0.515372
1.055066
0.426669
0.935500
0.426433
0.366777
0.412215
0.928930
0.691104
0.785275
1.004693
0.613797
0.538056
0.176336
1.175543
0.991444
1.632526
0.358509
0.981338
0.382530
0.272351
0.302565
0.760028
0.559908
1.702974
0.883948
0.678136
0.417276
0.449372
1.667702
0.625961
0.622620
0.335566
0.438657
1.292179
0.377358
0.357207
1.406478
1.106134
0.609080
0.632452
0.993927
1.809862
1.653429
1.143886
0.810805
0.728346
0.303378
0.514570
0.857180
3.930627
2.618329
1.589725
0.858115
0.926937
0.435469
0.664883
0.965526
1.243300
0.937707
1.189402
0.805274
0.618571
0.507365
0.726060
0.599808
2.405396
1.211448
1.968834
0.680981
0.511799
0.988403
0.794773
1.315951
0.755097
1.276802
0.559122
0.751859
0.853206
1.077868
0.580743
0.363867
0.348632
0.277520
0.278327
0.420163
0.350332
0.353225
0.535283
1.581353
1.101731
1.485451
2.448732
1.015352
0.476592
0.625500
0.610862
0.374875
0.752292
1.568603
0.814997
0.546875
0.669340
1.925063
0.723830
1.377465
1.030318
0.392247
0.430849
1.020349
1.181120
0.509490
0.838862
0.934895
1.148538
1.456304
2.726764
1.352238
1.292652
0.856517
0.962483
1.210555
3.830139
1.980222
1.849907
0.360041
2.529517
3.758463
0.981009
0.370064
1.033656
0.698528
1.378306
0.696672
0.411066
0.261793
0.512739
0.494205
0.863167
0.496402
0.601526
0.418249
0.442685
0.454917
1.411199
0.354192
0.474968
0.424685
0.250771
0.838726
0.329696
0.682206
0.711555
0.913272
0.750565
3.966312
2.544475
1.366950
0.553451
0.686400
0.748211
1.402923
2.084145
1.119818
1.368757
0.740505
0.511310
0.680756
0.642012
0.627828
0.641983
0.642274
0.627970
0.423075
0.398524
0.419572
0.441665
0.349794
0.331902
0.802484
0.402617
0.883236
0.807866
0.746077
0.520313
1.128143
0.480381
0.299115
0.265239
0.257849
0.721015
0.577576
1.502391
1.240671
0.715649
0.608493
0.900786
1.523645
0.538940
0.531287
1.046128
0.968084
1.232309
0.523905
0.563535
0.470940
0.537639
0.379962
0.902232
0.542668
0.750713
0.339619
0.219441
0.458364
1.327720
1.437883
1.632960
0.521592
0.309176
1.015714
0.725195
1.608199
0.866633
0.800509
0.574733
0.361559
1.210627
0.304238
0.428033
0.431125
0.346470
0.350813
1.599329
0.924690
0.480730
0.226017
0.331697
0.416969
0.721343
0.938772
0.784672
0.509212
0.577167
0.423202
1.042860
0.584627
0.353522
0.709978
0.697202
0.381846
0.514074
0.715351
0.503879
0.647998
0.245936
0.375571
0.469061
0.539546
0.625138
0.756324
1.004944
0.437952
0.433789
0.756499
1.115563
0.399731
0.393243
0.334194
1.275454
0.216935
0.565420
0.488193
0.337020
0.631207
0.691468
1.442889
0.987297
2.064666
1.370578
0.687206
0.192829
0.194716
0.370210


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data3_positions_rotations_constant_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.506067,0.394052,0.366937,-0.416007,0.352660,0.083391,P0R0
1.549830,1.287448,0.863160,-0.488158,0.242348,0.069159,P1R1
2.628836,2.147454,1.581470,-0.556538,0.007132,0.015685,P1R1
3.320709,2.648166,2.149586,-0.670085,-0.149420,-0.023748,P1R1
3.657841,2.875428,2.469346,-0.628691,-0.279331,-0.028330,P1R1
3.809866,2.968680,2.637233,-0.522148,-0.349245,-0.052015,P1R1
3.872059,3.000020,2.723675,-0.911319,-0.723013,0.097571,P1R1
3.888037,3.000685,2.765014,-0.728794,-0.697659,0.059546,P1R1
3.877674,2.984325,2.779439,-0.809043,-0.652412,0.111436,P1R1
3.856815,2.955597,2.790889,-0.779287,-0.648556,0.084325,P1R1
3.822571,2.919713,2.786451,-0.758475,-0.668383,0.106950,P1R1
3.778346,2.878455,2.770290,-0.680831,-0.660881,0.124713,P1R1
3.726065,2.865276,2.745241,-0.707354,-0.651064,0.141222,P1R1
3.708277,2.843690,2.682266,-0.789462,-0.587421,0.194334,P1R1
3.679855,2.815302,2.620240,-0.886809,-0.531699,0.200322,P1R1
3.643797,2.782216,2.560072,-1.007440,-0.531331,0.230875,P1R1
3.602755,2.746324,2.502740,-1.088902,-0.534932,0.249627,P1R1
3.559073,2.709302,2.449152,-0.980219,-0.503269,0.177468,P1R1
3.502770,2.672120,2.395137,-0.889447,-0.520986,0.213009,P1R1
3.449346,2.636485,2.346918,-0.808948,-0.500818,0.261911,P1R1
3.399981,2.603280,2.304751,-0.751047,-0.475362,0.343403,P1R1
3.355466,2.573106,2.268627,-0.750870,-0.475233,0.343822,P1R1
3.316233,2.546326,2.238362,-0.775101,-0.463435,0.320534,P1R1
3.298539,2.523370,2.234200,-0.888786,-0.370149,0.177873,P1R1
3.283693,2.503887,2.231919,-0.937361,-0.364515,0.187340,P1R1
3.303314,2.518251,2.272255,-0.961833,-0.305867,0.183413,P1R1
3.320524,2.531048,2.307475,-0.876243,-0.075607,0.254206,P1R1
3.335290,2.542186,2.337540,-0.755016,-0.003679,0.386911,P1R1
3.385822,2.552291,2.332710,-0.649103,0.185848,0.432084,P1R1
3.444433,2.560975,2.348384,-0.600737,0.134089,0.435596,P1R1
3.496359,2.569264,2.348434,-0.506750,0.297407,0.513125,P1R1
3.538480,2.575910,2.347711,-0.504783,0.431237,0.523802,P1R1
3.571738,2.581094,2.346463,-0.521481,0.469703,0.557784,P1R1
3.597174,2.584994,2.344864,-0.481722,0.392494,0.550642,P1R1
3.615854,2.587797,2.343070,-0.392669,0.303791,0.527880,P1R1
3.628821,2.589695,2.341232,-0.311254,0.258519,0.540199,P1R1
3.644891,2.588478,2.329161,-0.234827,0.310639,0.580978,P1R1
3.655967,2.587024,2.318740,-0.163700,0.282033,0.589106,P1R1
3.662929,2.585452,2.309939,-0.184107,0.253169,0.629278,P1R1
3.671979,2.581944,2.290932,-0.001323,0.142731,0.628379,P1R1
3.677621,2.578770,2.275136,0.013331,0.116555,0.623666,P1R1
3.680528,2.575967,2.262322,0.001636,0.106794,0.615263,P1R1
3.681304,2.573546,2.252204,-0.062314,-0.007368,0.618422,P1R1
3.680474,2.571502,2.244470,-0.117286,-0.126732,0.656962,P1R1
3.678487,2.569822,2.238811,-0.008132,-0.186399,0.715447,P1R1
3.707987,2.568995,2.276014,0.055354,-0.180225,0.727349,P1R1
3.732084,2.568403,2.308422,-0.057731,0.092772,0.766620,P1R1
3.751270,2.567992,2.336006,-0.065422,0.071337,0.761274,P1R1
3.766089,2.567738,2.358986,-0.251683,0.027209,0.725427,P1R1
3.777113,2.567606,2.377670,-0.331277,0.006415,0.722278,P1R1
3.784910,2.567570,2.392465,-0.365132,-0.021018,0.758397,P1R1
3.803803,2.568565,2.411391,-0.323422,-0.141335,0.777776,P1R1
3.818408,2.569475,2.426206,-0.210606,-0.436248,0.874518,P1R1
3.829289,2.570283,2.437401,-0.166627,-0.580992,0.907573,P1R1
3.839205,2.572953,2.432567,-0.197368,-0.288735,0.971962,P1R1
3.883779,2.605830,2.397190,-0.112994,-0.087691,0.996665,P1R1
3.920142,2.633648,2.366135,-0.128127,0.125040,1.009933,P1R1
3.955548,2.659118,2.352656,-0.391270,0.675964,1.179128,P1R1
3.987594,2.676891,2.325357,-0.547864,0.972774,1.360092,P1R1
4.012321,2.690736,2.302501,-0.526855,1.312032,1.395773,P1R1
4.030683,2.701153,2.283836,-0.559220,1.718982,1.405933,P1R1
4.043651,2.708628,2.268931,-0.631397,2.009219,1.373857,P1R1
4.082453,2.834133,2.298481,-0.833911,3.233476,1.298090,P1R1
4.099912,2.940449,2.325945,-0.970260,3.930924,1.261137,P1R1
4.112086,3.027465,2.349736,-0.993033,3.956968,1.250766,P1R1
4.119900,3.096867,2.369841,-0.873277,3.021408,1.080632,P1R1
4.124185,3.150599,2.386486,-0.842985,2.710799,0.976508,P1R1
4.125701,3.190689,2.399928,-0.832688,2.688039,0.990036,P1R1
4.125126,3.219150,2.410428,-0.762727,2.578845,1.080436,P1R1
4.123020,3.237935,2.418388,-0.624822,2.607277,1.132720,P1R1
4.119866,3.248848,2.424157,-0.492966,2.723221,1.162492,P1R1
4.116061,3.253527,2.428080,-0.480474,2.813196,1.216227,P1R1
4.105896,3.251120,2.440590,-0.468577,2.894214,1.206950,P1R1
4.096577,3.245520,2.450279,-0.336026,3.015554,1.270208,P1R1
4.088233,3.237784,2.457548,-0.191638,3.002478,1.339740,P1R1
4.080942,3.228756,2.462689,-0.224055,3.026798,1.387148,P1R1
4.074702,3.219128,2.466097,-0.170373,3.017459,1.429616,P1R1
4.069479,3.209425,2.468087,-0.106988,3.072590,1.499646,P1R1
4.061092,3.200051,2.480434,-0.084210,2.932835,1.580224,P1R1
4.037118,3.250968,2.469480,0.169442,2.199155,1.664086,P1R1
4.017127,3.293540,2.459357,0.104168,2.118593,1.731092,P1R1
4.000859,3.328299,2.450176,-0.330575,2.151858,1.869365,P1R1
3.987959,3.355958,2.442080,-0.393073,2.217014,1.938742,P1R1
3.978055,3.377298,2.435036,-0.205526,2.185173,1.969394,P1R1
3.970738,3.393158,2.429077,-0.061021,2.156101,2.014093,P1R1
3.927503,3.403726,2.454007,-0.114764,2.242257,2.188810,P1R1
3.891907,3.410518,2.475312,-0.233359,2.209408,2.276801,P1R1
3.852345,3.416574,2.500430,-0.469162,2.060830,2.445443,P1R1
3.820741,3.419877,2.521151,-0.700024,2.093500,2.485614,P1R1
3.796238,3.421011,2.537793,-0.422263,2.209523,2.413586,P1R1
3.777930,3.420492,2.550742,0.250331,2.367301,2.237291,P1R1
3.764894,3.418780,2.560506,0.404990,2.377774,2.176328,P1R1
3.756268,3.416239,2.567478,0.577336,2.480667,2.150544,P1R1
3.744552,3.412693,2.583864,0.474904,2.528611,2.107800,P1R1
3.736708,3.408953,2.596528,0.254128,2.431070,2.058195,P1R1
3.732016,3.405221,2.605994,0.172788,2.549601,2.016853,P1R1
3.728932,3.400563,2.599492,0.243017,2.599414,1.878157,P1R1
3.727926,3.396315,2.592724,0.244551,2.622543,1.826615,P1R1
3.712365,3.392269,2.565452,0.181536,2.621207,1.781088,P1R1
3.702861,3.389198,2.527421,0.024120,2.513399,1.721660,P1R1
3.657987,3.385961,2.524920,0.004744,2.468768,1.649848,P1R1
3.621230,3.383253,2.523231,0.050229,2.569103,1.576139,P1R1
3.593721,3.379550,2.535105,0.047026,2.580383,1.481015,P1R1
3.572534,3.376521,2.545526,-0.016141,2.595216,1.407546,P1R1
3.556835,3.374107,2.554463,-0.109176,2.695909,1.373318,P1R1
3.539342,3.369477,2.551048,-0.230064,2.720080,1.364958,P1R1
3.526716,3.365730,2.547879,-0.312333,2.672471,1.305916,P1R1
3.518159,3.362786,2.545052,-0.390391,2.710500,1.219251,P1R1
3.512940,3.360548,2.542578,-0.431256,2.677715,1.115075,P1R1
3.510415,3.358892,2.540341,-0.536988,2.556157,0.892530,P1R1
3.493837,3.357474,2.517836,-0.672003,2.499542,0.755109,P1R1
3.481267,3.356518,2.498801,-0.834702,2.574012,0.303974,P1R1
3.472142,3.355938,2.483051,-1.113824,2.916468,-0.095403,P1R1
3.465929,3.355645,2.470269,-1.466366,2.478371,-0.943271,P1R1
3.462095,3.355584,2.460211,-1.429256,2.481451,-0.931762,P1R1
3.460182,3.355684,2.452488,-1.004181,2.440333,-0.880077,P1R1
3.459752,3.355907,2.446825,-0.465691,2.287145,-0.898362,P1R1
3.451889,3.358559,2.452377,0.091095,1.928224,-0.891732,P1R1
3.446144,3.360888,2.457849,0.958610,1.205214,-0.821324,P1R1
3.442174,3.362896,2.463092,1.574510,1.224624,-0.476287,P1R1
3.450786,3.366595,2.474031,2.164248,1.267461,-0.193904,P1R1
3.213712,3.485546,2.408064,0.077606,3.979286,-1.289248,P1R1
2.974795,3.615596,2.382084,1.130629,3.864114,-1.599306,P1R1
2.721391,3.782903,2.370517,1.477288,3.705416,-1.487484,P1R1
2.514145,3.920879,2.362008,3.168266,4.316491,-0.930073,P1R1
2.207707,4.059584,2.333654,3.869198,4.556826,-0.441994,P1R1
1.957142,4.169763,2.323767,4.005445,4.614589,-0.389236,P1R1
1.689274,4.283568,2.305643,3.569247,4.395608,-0.244576,P1R1
1.462758,4.400797,2.271110,2.736958,4.656703,0.216787,P1R1
1.275152,4.549458,2.235415,1.485769,5.430395,-0.610640,P1R1
1.097753,4.664885,2.236917,1.397072,5.570611,-0.782427,P1R1
0.896355,4.780701,2.229108,1.764319,5.328694,-0.810944,P1R1
0.732874,4.899458,2.216599,2.476163,5.001818,-0.770983,P1R1
0.598260,4.988510,2.187071,3.170811,4.912283,-0.698909,P1R1
0.465311,5.081779,2.193495,3.793292,3.568984,-0.737865,P1R1
0.316382,5.151222,2.146245,4.390309,4.192996,-0.482369,P1R1
0.137617,5.227803,2.096444,4.607488,4.370373,-0.179158,P1R1
-0.066718,5.310942,2.044955,4.329784,3.605254,-0.196786,P1R1
-0.184014,5.401746,1.973877,3.618659,3.167864,-0.202368,P1R1
-0.297347,5.498066,1.875407,2.630829,3.152638,0.152060,P1R1
-0.461498,5.538232,1.763829,2.274356,2.918663,0.116494,P1R1
-0.582558,5.588720,1.688288,1.938953,3.675399,-0.109872,P1R1
-0.754920,5.650805,1.598199,1.521058,4.341622,-0.636235,P1R1
-0.955230,5.723544,1.516759,1.569204,4.725761,-0.781495,P1R1
-1.312189,5.776050,1.365768,2.139850,4.923742,-0.927819,P1R1
-1.597487,5.842181,1.244779,2.700286,5.115323,-0.879280,P1R1
-1.812592,5.890332,1.079493,3.637851,4.580015,-1.494467,P1R1
-2.026849,5.922401,0.957848,3.742189,5.146591,-1.509870,P1R1
-2.180577,5.972180,0.794005,4.386984,6.017367,-0.730021,P1R1
-2.358664,6.006328,0.654725,4.326886,5.953376,-0.571840,P1R1
-2.485185,6.028008,0.564660,4.175992,5.789315,-0.355736,P1R1
-2.577836,6.100004,0.571515,3.312273,5.156803,-0.221215,P1R1
-2.652236,6.155074,0.568645,2.820630,4.885480,0.132205,P1R1
-2.690736,6.193886,0.519521,2.463685,4.209048,0.094905,P1R1
-3.539605,7.226058,0.459095,6.724381,5.393910,-2.944314,P1R1
-4.259698,8.094604,0.395417,6.933000,5.270650,-2.803593,P1R1
-4.868931,8.842522,0.336049,7.246728,5.137443,-2.809102,P1R1
-5.453589,9.442433,0.241123,7.453785,5.081090,-2.781349,P1R1
-5.942799,9.940834,0.127000,7.258152,4.374493,-2.445085,P1R1
-6.314295,10.289984,0.038210,6.810174,3.835190,-2.357489,P1R1
-6.584977,10.541049,-0.028465,5.943099,3.470993,-2.349520,P1R1
-6.825509,10.739102,-0.066970,4.939016,2.846546,-1.659671,P1R1
-7.003358,11.043219,-0.093563,5.573026,2.997882,-1.629841,P1R1
-7.061073,11.293341,-0.117618,6.050149,3.692812,-1.403558,P1R1
-7.096173,11.497268,-0.080404,6.578259,4.049843,-1.051707,P1R1
-7.110146,11.633665,-0.063122,6.848031,4.138852,-0.621727,P1R1
-7.142629,11.714390,-0.105304,6.524329,3.809953,-0.346063,P1R1
-7.179011,11.781031,-0.178293,6.181198,3.410082,-0.170822,P1R1
-7.203058,11.870861,-0.251202,6.009132,3.403452,0.295646,P1R1
-7.259747,11.951180,-0.299157,4.928122,4.213343,0.138606,P1R1
-7.324441,12.026038,-0.375885,4.738604,4.349729,-0.027710,P1R1
-7.435010,12.067704,-0.447058,4.769512,4.549071,-0.081531,P1R1
-7.515164,12.084212,-0.501904,5.470700,3.781483,-0.269130,P1R1
-7.570267,12.111504,-0.542545,5.622183,3.654093,-0.363111,P1R1
-7.640461,12.124087,-0.527159,5.831525,3.073505,-0.191240,P1R1
-7.704904,12.151672,-0.529067,6.389282,2.402020,-0.010363,P1R1
-7.866723,12.131976,-0.599109,7.542087,1.926370,-0.077763,P1R1
-8.026674,12.102767,-0.608579,7.858371,1.710133,-0.062272,P1R1
-8.151173,12.099853,-0.612180,7.668102,1.422330,-0.008892,P1R1
-8.244281,12.090890,-0.611315,7.459979,1.508341,0.042898,P1R1
-8.278847,12.108318,-0.566076,6.308214,1.599397,0.329576,P1R1
-8.312529,12.148240,-0.545587,5.384175,1.715007,0.808136,P1R1
-8.313981,12.178170,-0.505956,5.488742,2.243636,0.200866,P1R1
-8.314945,12.208332,-0.465917,5.523406,2.219764,0.118215,P1R1
-8.378181,12.258684,-0.442882,5.824955,3.131991,0.106981,P1R1
-8.494897,12.296251,-0.435022,6.737117,3.835398,-0.265595,P1R1
-8.655021,12.324295,-0.424753,7.223694,3.208212,-0.567640,P1R1
-8.799303,12.373616,-0.437420,7.894724,1.523073,-0.826075,P1R1
-8.966902,12.440505,-0.439670,8.645520,1.639424,-0.335430,P1R1
-9.201207,12.491275,-0.494601,8.280185,1.860908,0.218543,P1R1
-9.388245,12.529632,-0.541607,7.667653,1.418349,0.284176,P1R1
-9.501417,12.587871,-0.539781,6.880808,2.675734,0.737357,P1R1
-9.594180,12.668994,-0.530002,6.422456,3.490202,1.168732,P1R1
-9.626310,12.733321,-0.479616,5.940609,3.592707,0.764728,P1R1
-9.624275,12.812562,-0.415766,5.362128,4.220316,-0.234456,P1R1
-9.594305,12.874239,-0.341351,5.340574,4.493266,-0.440064,P1R1
-9.590856,12.919811,-0.320731,6.259646,5.112413,-0.536908,P1R1
-9.579623,12.952191,-0.305516,6.494658,5.343728,-0.715022,P1R1
-9.681276,13.904953,0.060594,6.558389,5.228611,-0.833557,P1R1
-9.761563,14.706522,0.368538,7.536888,5.480815,-1.251306,P1R1
-9.839602,15.395328,0.601100,8.169428,5.273055,-1.049340,P1R1
-9.931080,15.948493,0.745507,8.517288,5.683082,-0.607292,P1R1
-10.056189,16.409762,0.863669,8.474170,5.441779,-0.365143,P1R1
-10.280255,16.818548,0.948068,8.270794,5.114193,-0.463344,P1R1
-10.472067,17.087854,0.976526,7.815782,4.585294,-0.841149,P1R1
-10.679032,17.333219,0.996926,8.089330,4.517558,-0.914456,P1R1
-10.842112,17.501046,1.002528,9.048560,4.546122,-1.144974,P1R1
-10.944759,17.624417,1.035082,9.365584,4.556636,-1.369045,P1R1
-11.033999,17.723508,1.033270,9.395422,4.214138,-1.447784,P1R1
-11.095729,17.775497,1.023669,9.522390,5.380589,-1.077557,P1R1
-11.173364,17.820054,1.038522,9.832396,5.435588,-0.209718,P1R1
-11.227326,17.862358,1.045398,9.824124,5.783607,0.180563,P1R1
-11.277443,17.875526,1.025546,9.746432,5.878436,0.381409,P1R1
-11.321945,17.890093,1.010884,9.650171,6.016668,0.593801,P1R1
-11.350060,17.915331,0.994944,9.659314,6.399902,1.003461,P1R1
-11.402682,17.921266,1.008513,9.205114,7.119794,0.465694,P1R1
-11.463802,17.925956,0.992992,8.665269,7.385180,0.009933,P1R1
-11.545700,17.918079,1.007670,8.276911,7.356116,-0.268021,P1R1
-11.607288,17.901758,1.018605,9.034234,6.963594,-0.185801,P1R1
-11.690604,17.939188,1.056265,10.000907,6.673203,-0.319768,P1R1
-11.753401,17.964234,1.086618,10.973749,5.847203,-1.235394,P1R1
-11.799129,18.009171,1.110456,11.079059,5.948803,-1.412024,P1R1
-11.836011,18.042052,1.138806,11.693351,5.869301,-0.832386,P1R1
-11.898486,18.093655,1.190563,11.790087,5.935321,-0.748355,P1R1
-11.944529,18.132049,1.232093,11.739274,5.995915,-0.661883,P1R1
-11.977152,18.189203,1.264461,11.512755,6.058810,-0.441877,P1R1
-12.036289,18.231780,1.318590,10.771200,6.194336,0.131151,P1R1
-12.080239,18.262506,1.361302,10.063175,5.993784,-0.050936,P1R1
-12.110780,18.253288,1.393857,8.680826,6.478952,-0.411755,P1R1
-12.092543,18.241133,1.387789,8.524195,6.353243,-0.450288,P1R1
-12.071493,18.226744,1.378934,8.781018,6.397507,-0.415180,P1R1
-12.060692,18.205636,1.376468,10.204803,6.194876,-0.523776,P1R1
-12.009926,18.185786,1.341963,10.582007,6.275533,-0.972302,P1R1
-11.964592,18.197090,1.310627,10.955259,5.687074,-1.011821,P1R1
-11.924573,18.205356,1.282686,11.362041,6.486599,-0.582705,P1R1
-11.890037,18.211085,1.258435,11.364126,6.299582,-0.208908,P1R1
-11.822753,18.215338,1.207912,11.128175,6.176982,0.016561,P1R1
-11.757550,18.226521,1.181506,10.598908,5.873411,0.246087,P1R1
-11.703921,18.234956,1.160211,10.100442,5.792067,0.113216,P1R1
-11.622766,18.241640,1.113512,7.969906,5.926195,0.423666,P1R1
-11.556922,18.246255,1.075410,7.642875,6.693588,0.451913,P1R1
-11.504916,18.249163,1.045113,7.542690,6.677309,0.070204,P1R1
-11.465604,18.280672,1.021665,8.075757,7.020945,0.005893,P1R1
-11.429560,18.301511,1.021211,8.423038,6.880160,-0.216787,P1R1
-11.810562,19.901311,1.322453,8.869380,6.883416,-0.312167,P1R1
-12.137728,21.255397,1.579692,10.006389,7.030946,-0.369512,P1R1
-12.398682,22.413244,1.767599,10.436809,6.830005,-0.410105,P1R1
-12.650658,23.349204,1.950002,10.825202,6.320669,-0.850921,P1R1
-12.891908,24.085184,2.125647,10.802776,5.277556,-1.439745,P1R1
-13.083946,24.675692,2.264080,11.002854,5.418014,-1.575331,P1R1
-13.272884,25.289799,2.399614,10.757265,5.594937,-1.628015,P1R1
-13.417732,25.774748,2.502193,9.659099,6.138457,-2.188008,P1R1
-13.524036,26.120087,2.576540,9.581590,6.179478,-1.993627,P1R1
-13.599245,26.438997,2.627146,9.787630,6.138879,-1.858293,P1R1
-13.647821,26.679363,2.658202,10.108572,5.865516,-1.703047,P1R1
-13.607739,26.827243,2.667623,10.603934,5.600789,-1.863625,P1R1
-13.561097,26.930824,2.665853,11.071296,5.208894,-2.291380,P1R1
-13.510985,26.972118,2.655874,11.101827,4.804610,-2.401661,P1R1
-13.519908,26.990065,2.627001,11.364098,4.917786,-2.433751,P1R1
-13.521196,26.969390,2.596531,11.819984,5.055140,-1.956508,P1R1
-13.516794,26.920979,2.566043,12.255518,5.174093,-1.674044,P1R1
-13.449330,26.862452,2.554234,11.388268,4.905307,-0.852961,P1R1
-13.372581,26.821693,2.562273,11.178889,5.072819,-0.392668,P1R1
-13.304761,26.739799,2.567007,10.355591,4.940239,-0.806220,P1R1
-13.230926,26.686524,2.589760,9.531183,5.490232,-0.465641,P1R1
-13.152682,26.630865,2.627850,9.256220,5.675184,-0.629144,P1R1
-13.072315,26.605636,2.678913,9.255792,5.631016,-0.559015,P1R1
-12.927484,26.568810,2.737080,9.512033,5.420556,-0.755015,P1R1
-12.792607,26.562944,2.804209,9.876213,4.713736,-1.411508,P1R1
-12.667486,26.554643,2.878452,10.227951,4.160959,-1.504875,P1R1
-12.568130,26.544618,2.937475,10.929563,4.308759,-1.645796,P1R1
-12.475499,26.533979,3.003600,11.269112,4.504533,-1.456982,P1R1
-12.405147,26.523053,3.054808,11.499973,4.466515,-1.407332,P1R1
-12.368926,26.551737,3.098889,11.414845,4.711411,-1.146893,P1R1
-12.346543,26.574977,3.131046,11.223549,4.919016,-0.922614,P1R1
-12.335723,26.623274,3.153076,10.458594,4.762634,-0.398883,P1R1
-12.350068,26.692384,3.146271,10.159160,4.451142,-0.397524,P1R1
-12.368274,26.748851,3.135955,9.940068,4.281234,-0.266447,P1R1
-12.443855,26.852889,3.132717,9.991788,4.031535,-0.210807,P1R1
-12.511808,26.937671,3.126901,9.892986,4.568362,-0.361434,P1R1
-12.610604,27.064313,3.149240,9.599307,4.640617,-1.145984,P1R1
-12.711174,27.166126,3.145489,9.663454,4.940525,-1.225920,P1R1
-12.823669,27.317808,3.113196,10.297657,4.891822,-1.407085,P1R1
-12.916554,27.439149,3.083959,12.040796,4.628099,-1.881591,P1R1
-12.975745,27.563679,3.078713,11.998794,4.541769,-2.183208,P1R1
-13.054388,27.712577,3.121186,12.759644,4.433209,-1.448384,P1R1
-13.115998,27.828880,3.156882,13.095720,4.419380,-1.459148,P1R1
-13.269191,28.424897,3.296509,13.554195,4.188780,-1.408554,P1R1
-13.355630,28.949406,3.383371,15.087151,3.131008,-1.713818,P1R1
-13.405416,29.375116,3.474112,15.377992,2.740681,-1.800805,P1R1
-13.423841,29.711521,3.567242,15.499586,2.854254,-1.873219,P1R1
-13.416015,29.969050,3.661500,15.708996,3.079245,-1.439130,P1R1
-13.350070,30.249048,3.726052,15.612605,2.925430,-1.651814,P1R1
-13.289248,30.487390,3.774214,15.659530,4.125316,-1.440072,P1R1
-13.233713,30.661193,3.821595,15.818935,4.459384,-1.020254,P1R1
-13.184572,30.779792,3.855248,16.254524,4.758072,-0.257543,P1R1
-13.142045,30.853069,3.877517,16.325304,4.426213,0.091676,P1R1
-13.090392,30.920305,3.911073,16.402588,4.253598,0.424129,P1R1
-13.031193,30.954930,3.954618,16.133711,4.186863,0.821618,P1R1
-13.037194,30.993021,3.995686,15.656449,4.280495,-0.072065,P1R1
-13.044435,31.007390,4.025400,15.259295,4.080462,-0.582276,P1R1
-13.068933,31.033410,4.025014,14.783488,4.272043,-0.707220,P1R1
-13.107188,31.041398,3.999305,15.178408,4.559075,-1.010679,P1R1
-13.181167,31.073961,4.015176,15.329888,4.680209,-1.332634,P1R1
-13.260519,31.120768,4.005005,15.507399,4.674679,-1.679191,P1R1
-13.310969,31.181192,4.014075,15.413601,4.723039,-2.120816,P1R1
-13.368093,31.253256,3.998834,15.970493,5.834277,-2.012864,P1R1
-13.414265,31.335796,3.983804,16.603829,6.452275,-1.658357,P1R1
-13.466289,31.397054,3.948938,17.015182,6.729694,-1.344324,P1R1
-13.575342,31.467651,3.875114,16.797201,6.781093,-1.185891,P1R1
-13.734806,31.548083,3.800961,16.162721,6.594117,-0.926533,P1R1
-13.864926,31.608082,3.738960,15.882718,6.657643,-0.363913,P1R1
-14.043476,31.711614,3.610128,15.741080,7.336938,0.286376,P1R1
-14.186871,31.791328,3.503483,14.926536,8.329788,0.322106,P1R1
-14.321268,31.880030,3.467853,14.251193,8.620841,0.028499,P1R1
-14.409524,32.006931,3.463543,13.683244,8.672084,-0.263997,P1R1
-14.457584,32.136016,3.485471,14.175800,8.585919,-0.113757,P1R1
-14.471804,32.266195,3.528939,16.953550,8.291078,0.168310,P1R1
-14.384410,32.496957,3.627220,17.720299,7.776641,-0.268589,P1R1
-14.355837,32.680872,3.721965,17.618562,8.173166,-0.165132,P1R1
-14.380278,32.852989,3.811883,17.737921,8.066181,0.113589,P1R1
-14.397156,33.013765,3.891494,17.803554,7.975671,0.248681,P1R1
-14.439285,33.134855,3.915208,17.607411,7.918067,0.604125,P1R1
-14.547662,33.251189,3.991687,17.043881,7.928563,0.747718,P1R1
-14.667624,33.334488,4.012032,15.979637,8.197295,0.868269,P1R1
-14.851502,33.449182,3.993353,14.839314,8.044816,1.331069,P1R1
-15.202218,34.819261,4.214301,15.565854,8.412090,2.501734,P1R1
-15.490976,35.966613,4.398494,14.731527,8.233337,2.638319,P1R1
-15.702834,37.025680,4.498001,14.125621,7.767620,2.561712,P1R1
-15.845817,37.936515,4.523610,13.405235,8.327638,2.018449,P1R1
-16.004598,38.650446,4.545868,13.733966,8.270584,1.947764,P1R1
-16.085046,39.222914,4.527098,14.257280,8.116467,1.803204,P1R1
-15.917156,39.766329,4.629393,14.720536,7.958333,1.337673,P1R1
-15.701618,40.203279,4.714999,15.617433,7.926687,1.578434,P1R1
-15.525149,40.539319,4.760514,16.226711,7.786592,1.785921,P1R1
-15.354501,40.792800,4.812750,16.376103,7.605448,1.844467,P1R1
-15.170420,40.980360,4.820475,16.043181,7.460515,1.880860,P1R1
-15.031721,41.085617,4.799880,15.406709,6.984485,2.411724,P1R1
-14.919092,41.186260,4.776759,14.736497,6.921920,2.686182,P1R1
-14.798098,41.223375,4.747571,14.168495,6.405064,2.934690,P1R1
-14.665453,41.307043,4.689331,13.704794,6.889261,2.535410,P1R1
-14.600147,41.433932,4.667187,13.198341,6.970234,2.328129,P1R1
-14.451465,41.647455,4.691970,14.203689,6.842357,1.856003,P1R1
-14.349919,41.800662,4.691545,14.478249,7.187657,1.777867,P1R1
-14.311465,41.903061,4.720077,14.696286,6.981761,2.281898,P1R1
-14.391219,41.962829,4.690974,14.465749,7.003168,2.826268,P1R1
-14.483799,41.989960,4.644438,14.082054,6.861104,3.326635,P1R1
-14.584669,41.991922,4.583855,13.722873,6.535759,3.394127,P1R1
-14.786881,41.954287,4.511165,12.854315,4.603507,3.302539,P1R1
-15.014171,41.906002,4.460080,12.512407,4.391248,3.355430,P1R1
-15.150719,41.853339,4.409561,12.426807,4.812612,3.288212,P1R1
-15.257631,41.795432,4.356537,12.586497,4.723132,2.997581,P1R1
-15.325509,41.738932,4.335194,12.795416,4.705087,3.045230,P1R1
-15.343930,41.715932,4.361643,12.956028,4.574269,2.886951,P1R1
-15.266174,41.723904,4.418960,12.766355,3.981015,2.432706,P1R1
-15.193748,41.727681,4.469849,12.848720,4.092605,2.196956,P1R1
-15.111910,41.728474,4.534583,12.816597,3.693300,1.894681,P1R1
-14.990931,41.730904,4.642765,13.011241,4.096374,2.051346,P1R1
-14.888042,41.760916,4.733349,13.920405,4.434053,2.467504,P1R1
-14.802060,41.784585,4.807517,13.876409,4.618621,2.538143,P1R1
-14.689074,41.805589,4.875114,13.401666,4.916034,2.959412,P1R1
-14.613604,41.851040,4.907507,13.151334,5.775403,3.235929,P1R1
-14.554569,41.887442,4.930172,13.176198,5.721876,3.252961,P1R1
-14.526064,41.915467,4.924115,12.968887,6.279186,2.453418,P1R1
-14.491809,41.966726,4.935236,12.877519,6.453128,2.355722,P1R1
-14.484097,42.007105,4.920507,13.033187,6.445805,2.300461,P1R1
-14.386316,42.048900,4.898866,13.308815,6.185677,2.150053,P1R1
-13.452367,43.714852,5.216101,13.024847,6.489960,2.445647,P1R1
-12.618464,45.183606,5.544684,12.075338,5.745670,2.877995,P1R1
-11.849267,46.503541,5.920696,11.895816,5.539989,3.032023,P1R1
-11.227132,47.573149,6.228346,12.598386,4.767192,2.540801,P1R1
-10.721511,48.417010,6.494269,12.652576,4.330950,1.971973,P1R1
-10.367724,49.090920,6.660436,12.233448,3.613765,1.788471,P1R1
-10.127993,49.588005,6.761079,12.453714,3.700893,1.783934,P1R1
-9.968279,49.965577,6.826934,13.166139,3.695363,2.420474,P1R1
-9.909791,50.209113,6.848503,13.392755,3.674560,2.601486,P1R1
-9.881701,50.379374,6.870811,13.294004,3.337065,2.822195,P1R1
-9.890465,50.463158,6.875262,12.936829,3.189299,3.107354,P1R1
-9.910296,50.510089,6.886859,12.512064,3.302041,3.719203,P1R1
-9.950836,50.502187,6.885735,12.241073,2.999196,3.654846,P1R1
-9.989090,50.454355,6.895854,12.011667,3.807981,3.701173,P1R1
-10.039237,50.418777,6.909493,10.799082,3.707784,3.057971,P1R1
-10.095096,50.359384,6.913984,10.738355,3.978255,3.122730,P1R1
-10.153338,50.314664,6.911488,11.217638,3.587539,2.780996,P1R1
-10.194661,50.257188,6.924522,11.517795,3.574308,2.508642,P1R1
-10.181227,50.193145,6.921574,11.498972,3.271351,1.960817,P1R1
-10.158450,50.156211,6.935459,11.853247,3.871582,2.359765,P1R1
-10.131157,50.144220,6.945781,11.649727,4.017487,2.580727,P1R1
-10.111741,50.126124,6.951328,11.601130,4.075597,2.692833,P1R1
-10.099201,50.134193,6.953074,10.857883,3.596122,3.057628,P1R1
-10.091914,50.135704,6.951983,10.402063,3.486772,3.236067,P1R1
-10.088764,50.132312,6.948830,9.768675,3.289514,3.408622,P1R1
-10.089100,50.155407,6.944212,9.773744,4.068764,3.260002,P1R1
-10.109965,50.170042,6.944794,9.797295,3.748521,2.882619,P1R1
-10.129581,50.179197,6.944011,10.247773,3.480780,2.676520,P1R1
-10.131855,50.214206,6.962802,10.678629,3.331686,2.236160,P1R1
-10.134394,50.241146,6.977729,10.795061,3.311863,1.884071,P1R1
-10.137143,50.261099,6.989265,11.096657,3.255398,2.214231,P1R1
-10.118338,50.305466,6.947337,11.494819,3.434350,2.242949,P1R1
-10.096006,50.331406,6.926687,11.643853,3.786718,2.761742,P1R1
-10.077630,50.350304,6.908817,11.766020,4.020271,2.978864,P1R1
-10.046572,50.363519,6.914180,11.993061,3.709954,3.180964,P1R1
-10.021208,50.371816,6.919004,11.966003,3.297720,3.188047,P1R1
-9.963368,50.406771,6.893315,11.933454,3.182841,3.104352,P1R1
-9.915682,50.433944,6.871527,11.737663,3.472265,3.412013,P1R1
-9.887354,50.467617,6.863292,11.568646,3.859386,2.926947,P1R1
-9.865933,50.493466,6.857022,11.781994,3.697802,2.598269,P1R1
-9.850415,50.512541,6.852435,12.106636,3.843554,2.477628,P1R1
-9.943055,50.539626,6.805494,12.637891,4.098948,2.577318,P1R1
-9.969544,50.560724,6.756971,13.572102,3.984653,2.374051,P1R1
-9.976408,50.576110,6.737729,13.874273,3.807389,2.182315,P1R1
-9.944454,50.617053,6.693328,14.232985,3.318359,1.693746,P1R1
-9.917756,50.679195,6.657613,14.638435,3.110128,1.509628,P1R1
-9.895896,50.759001,6.629628,15.744662,3.862845,1.453700,P1R1
-9.458987,51.676287,6.508089,11.179292,5.789614,1.674852,P1R1
-9.073623,52.449546,6.428221,11.103580,5.723070,1.748821,P1R1
-8.754717,53.086427,6.364528,10.896023,5.628775,1.726398,P1R1
-8.497762,53.628115,6.315315,10.825745,5.631425,1.692354,P1R1
-8.241626,54.053932,6.269219,10.825854,5.523237,1.725229,P1R1
-8.042296,54.377062,6.235240,10.821463,5.420916,1.722402,P1R1
-7.892562,54.611915,6.211499,10.790013,5.378876,1.724150,P1R1
-7.785361,54.802440,6.195961,10.481803,5.042928,1.781026,P1R1
-7.713532,54.927381,6.187276,11.156655,4.943567,1.895774,P1R1
-7.685735,55.015139,6.188870,11.580986,5.440571,1.917141,P1R1
-7.804029,55.476258,6.120784,11.783917,5.728417,2.319038,P1R1
-7.918254,55.838875,6.065778,11.866352,5.960080,2.739520,P1R1
-8.025402,56.114880,6.022803,11.560928,6.024793,2.945791,P1R1
-8.131218,56.373537,5.962017,11.792213,5.705107,3.080783,P1R1
-8.225101,56.560605,5.914545,12.485483,5.337814,2.724838,P1R1
-8.287026,56.711478,5.901297,13.042912,4.506671,2.263492,P1R1
-8.355716,56.809179,5.873992,13.371291,4.390573,2.202158,P1R1
-8.412978,56.864066,5.854871,13.687159,4.302035,2.232133,P1R1
-8.459413,56.885168,5.842368,14.565813,4.711113,2.279004,P1R1
-8.496180,56.880534,5.835333,14.907656,4.788468,2.416140,P1R1
-8.524532,56.886965,5.832304,14.846324,4.905956,2.571597,P1R1
-8.546454,56.854577,5.835705,14.213234,4.975606,2.711121,P1R1
-8.561712,56.812820,5.840889,13.001184,4.760424,2.938581,P1R1
-8.571574,56.765778,5.847291,12.607743,4.393693,3.232350,P1R1
-8.560917,56.716897,5.874885,12.300098,3.930923,3.169177,P1R1
-8.511449,56.698873,5.869454,11.729674,4.192057,2.876959,P1R1
-8.451299,56.678520,5.886017,11.773263,4.232653,2.677923,P1R1
-8.401928,56.660511,5.925575,11.571628,4.522376,2.699074,P1R1
-8.344346,56.672133,5.979720,10.493704,5.028415,2.400132,P1R1
-8.258250,56.680041,5.995203,10.138234,5.319166,2.452897,P1R1
-8.155116,56.714884,6.048153,10.299999,5.447397,2.614416,P1R1
-8.000376,56.773341,6.102707,11.237075,5.344911,2.679291,P1R1
-7.857068,56.820729,6.167456,11.519936,5.408147,2.384860,P1R1
-7.734722,56.881720,6.250317,11.669253,4.478035,2.287066,P1R1
-7.638273,56.930081,6.317227,11.820875,4.350422,2.267542,P1R1
-7.564472,56.967204,6.369618,11.794132,4.182439,2.643157,P1R1
-7.510187,56.994586,6.409229,12.329335,4.328148,2.794485,P1R1
-7.434887,57.044365,6.408060,12.679103,4.379968,2.835274,P1R1
-7.379034,57.082657,6.402312,12.913024,4.386246,2.885822,P1R1
-7.313145,57.124327,6.418329,12.937464,4.256017,3.049020,P1R1
-7.265462,57.185496,6.428508,13.034197,4.644128,3.282586,P1R1
-7.248750,57.232869,6.413401,12.806461,4.868383,3.175912,P1R1
-7.221428,57.273944,6.417027,12.425944,5.071363,3.056857,P1R1
-7.204646,57.304095,6.417855,12.158833,5.066437,2.852953,P1R1
-7.196270,57.325010,6.416564,11.832433,5.479683,2.777040,P1R1
-7.194721,57.368243,6.413592,11.806280,5.771849,2.796032,P1R1
-7.197849,57.400717,6.409486,12.971127,5.631141,2.780440,P1R1
-7.204394,57.424014,6.404771,13.504529,5.250314,2.522490,P1R1
-7.227658,57.435287,6.407535,13.681037,4.541424,2.401625,P1R1
-7.289154,57.860318,6.367985,13.937038,4.303218,2.713503,P1R1
-7.327301,58.247142,6.354135,14.014671,4.400179,2.683272,P1R1
-7.360028,58.565057,6.342220,13.887332,4.508136,2.618625,P1R1
-7.371969,58.850140,6.352856,13.843485,4.520716,2.603869,P1R1
-7.381416,59.074201,6.362182,13.747291,4.522559,2.619837,P1R1
-7.334696,59.275402,6.360653,13.798818,4.514080,2.659549,P1R1
-7.278130,59.425942,6.379812,13.811316,4.548531,2.637080,P1R1
-7.032970,59.623440,6.471486,13.749770,4.437155,2.648980,P1R1
-6.857103,59.779599,6.546614,13.729248,4.385617,2.569473,P1R1
-6.697077,59.922065,6.628982,13.723256,4.453162,2.629483,P1R1
-6.552087,60.023389,6.716531,13.678410,4.324936,2.700412,P1R1
-6.399016,60.090715,6.756729,13.407523,4.202512,2.837859,P1R1
-6.262531,60.130155,6.806746,13.435989,4.216934,2.913606,P1R1
-6.157764,60.177241,6.844530,13.446656,4.312378,2.959300,P1R1
-6.063876,60.202839,6.892363,13.223913,4.523699,2.982296,P1R1
-5.995180,60.211297,6.928052,12.995833,4.429408,3.051088,P1R1
-5.947861,60.206806,6.953517,12.858999,4.310521,3.037351,P1R1
-5.980015,60.174709,6.940242,12.532354,4.480242,3.279358,P1R1
-6.016820,60.138974,6.924583,12.503161,4.604233,3.506902,P1R1
-6.055431,60.101868,6.907572,12.304958,4.595978,3.417155,P1R1
-6.094024,60.065211,6.890334,12.199109,4.565101,3.233969,P1R1
-6.131439,60.060239,6.873440,11.913141,5.287713,2.967082,P1R1
-6.166035,60.053254,6.857362,11.419703,5.537349,2.757286,P1R1
-6.166598,60.040186,6.843378,11.566472,5.615551,2.886266,P1R1
-6.152559,60.057554,6.851369,11.940214,5.511856,2.927288,P1R1
-6.141211,60.070817,6.857382,12.526136,4.803672,2.724164,P1R1
-6.116449,60.080883,6.882529,12.559590,4.689238,2.723558,P1R1
-6.080819,60.118224,6.923841,12.784459,4.703310,2.952786,P1R1
-6.051656,60.148408,6.957770,13.764811,4.218342,3.507972,P1R1
-5.885052,60.143296,7.040653,14.080331,4.145403,3.641953,P1R1
-5.730030,60.167195,7.129631,14.190721,3.940170,3.732892,P1R1
-5.602838,60.185792,7.202128,14.330360,3.632532,3.814101,P1R1
-5.500870,60.199694,7.259466,15.173622,3.497068,3.719648,P1R1
-5.421588,60.209633,7.303526,15.618382,3.549849,3.589754,P1R1
-5.361890,60.216201,7.335886,15.475268,3.469967,3.254081,P1R1
-5.319087,60.220064,7.358482,14.984805,3.245379,3.225676,P1R1
-5.290381,60.221772,7.372971,14.427985,3.014453,3.231963,P1R1
-5.272970,60.221761,7.380718,13.695896,3.064772,3.493018,P1R1
-5.264754,60.220533,7.383352,13.263437,3.209435,3.345201,P1R1
-5.263577,60.218432,7.382045,12.884449,3.480476,3.005925,P1R1
-5.267909,60.245698,7.377679,12.184288,4.291737,2.732702,P1R1
-5.276252,60.282700,7.384760,11.836385,4.285410,2.566250,P1R1
-5.286878,60.312979,7.388554,11.580869,4.352999,2.612694,P1R1
-5.298558,60.337068,7.389574,11.975639,4.527125,2.624498,P1R1
-5.403957,60.402224,7.347499,12.415887,4.438664,2.592427,P1R1
-5.628461,60.658330,7.344113,11.056172,5.634951,4.295505,P1R1
-5.818196,60.872576,7.340341,12.358355,5.043222,4.061217,P1R1
-5.975104,61.047709,7.336561,12.964697,5.196566,3.532105,P1R1
-6.102191,61.217203,7.332892,13.286532,5.274571,3.013316,P1R1
-6.201709,61.350365,7.329230,14.170736,6.847588,3.132141,P1R1
-6.293168,61.465536,7.317534,14.091198,6.800468,3.116108,P1R1
-6.381360,61.815253,7.247128,13.487490,6.402055,3.492379,P1R1
-6.447281,62.129463,7.187422,13.295323,6.317114,3.750208,P1R1
-6.510393,62.409508,7.117320,13.221261,6.049346,3.961653,P1R1
-6.587361,62.657594,7.018396,12.894910,5.431169,4.658504,P1R1
-6.644588,62.907369,6.936993,12.324361,4.947222,5.288282,P1R1
-6.684499,63.156320,6.886387,12.109024,4.675526,5.213333,P1R1
-6.726538,63.374790,6.827453,12.022524,5.373159,5.208934,P1R1
-6.771243,63.596643,6.761352,11.508528,5.238944,4.847694,P1R1
-6.851115,63.820769,6.648510,11.707875,5.367967,4.844298,P1R1
-6.912046,64.017390,6.557832,12.522143,5.146714,4.833512,P1R1
-6.972985,64.190328,6.466609,12.839410,4.697640,4.763094,P1R1
-6.967902,64.439052,6.446532,12.782067,3.968992,4.258893,P1R1
-6.903145,64.688187,6.427280,13.024551,4.355149,4.137493,P1R1
-6.896955,64.905234,6.426684,13.184821,4.695471,4.437560,P1R1
-6.939983,65.109595,6.383664,13.739974,4.516123,4.867555,P1R1
-7.005706,65.288493,6.310926,13.599701,4.372331,5.160819,P1R1
-7.058681,65.476547,6.254074,13.438877,4.166513,5.410151,P1R1
-7.132384,65.672360,6.169759,12.654014,3.785055,5.931209,P1R1
-7.261226,65.844554,6.092432,12.327687,4.027907,6.170367,P1R1
-7.404463,66.027433,6.062678,12.098155,4.260867,5.951863,P1R1
-7.558359,66.206607,6.022791,11.762198,5.474448,5.641469,P1R1
-7.735738,66.365959,6.004071,11.773536,5.705798,5.437889,P1R1
-7.855909,66.540051,5.943211,11.998269,6.078754,5.400255,P1R1
-8.007312,66.735245,5.915822,12.757553,5.852501,5.347026,P1R1
-8.124865,66.910114,5.897537,13.956475,4.952362,5.241149,P1R1
-8.229729,67.097435,5.866279,14.618715,4.641877,5.327021,P1R1
-8.345466,67.295103,5.873831,15.270189,5.217059,5.656266,P1R1
-8.448688,67.501951,5.863841,15.288062,5.241311,5.854086,P1R1
-8.540493,67.686346,5.837987,15.062590,5.012097,5.931094,P1R1
-8.609246,67.886313,5.842129,14.352563,4.619271,5.960455,P1R1
-8.655789,68.035025,5.848600,14.157037,4.564331,5.976321,P1R1
-8.684107,68.140152,5.856508,14.759695,4.252868,6.057122,P1R1
-8.697440,68.208903,5.864666,15.863979,4.926469,5.977019,P1R1
-8.723035,69.687859,5.009381,15.874637,4.930362,5.753507,P1R1
-8.682150,70.924530,4.276217,15.541163,4.927330,5.698669,P1R1
-8.632521,71.958663,3.688295,15.398580,4.837225,5.622775,P1R1
-8.568685,72.782660,3.234822,15.482285,4.949522,5.528689,P1R1
-8.346493,73.449411,2.914118,15.720946,5.099780,5.511208,P1R1
-8.139624,73.949149,2.695659,15.579141,4.826361,5.739319,P1R1
-7.966242,74.336072,2.543544,15.415481,4.583518,5.966673,P1R1
-7.769349,74.600009,2.436625,14.968146,4.478958,6.253212,P1R1
-7.706992,74.722120,2.337871,14.871190,4.475923,6.511139,P1R1
-7.646733,74.769264,2.301446,15.045013,4.570930,6.759034,P1R1
-7.549813,74.759869,2.285525,15.389394,4.574641,6.972299,P1R1
-7.459236,74.708421,2.313346,15.783281,4.564415,7.088100,P1R1
-7.321013,74.658920,2.366477,15.666144,4.550040,7.126967,P1R1
-7.174372,74.586809,2.396750,15.451797,4.552884,7.205436,P1R1
-7.043296,74.500417,2.454754,14.790989,4.394278,7.663643,P1R1
-6.904539,74.407245,2.483740,14.535136,4.151702,7.967113,P1R1
-6.781690,74.312330,2.536089,14.401432,4.147785,8.136805,P1R1
-6.666349,74.256382,2.618734,13.951651,4.170529,8.126173,P1R1
-6.564256,74.200224,2.713368,13.670269,4.216945,7.854897,P1R1
-6.489600,74.145832,2.795645,13.646993,4.364268,7.564638,P1R1
-6.399928,74.095447,2.835673,13.693693,4.376606,7.262153,P1R1
-6.335096,74.049416,2.868437,13.590774,4.806557,7.258787,P1R1
-6.290864,74.008282,2.894271,13.055129,5.288319,7.140088,P1R1
-6.237195,73.941702,2.958648,12.772764,5.689259,7.118173,P1R1
-6.201190,73.885058,3.011052,12.694415,5.957442,7.158159,P1R1
-6.179587,73.837919,3.052560,13.009451,6.068600,7.305426,P1R1
-6.153776,73.829855,3.104944,13.718102,6.025980,7.542037,P1R1
-6.138952,73.825069,3.145506,14.276450,5.569601,7.177605,P1R1
-6.117109,73.853119,3.196254,14.297124,5.221025,7.402837,P1R1
-6.150844,73.918247,3.214851,14.619805,5.468506,7.583929,P1R1
-6.168362,73.974610,3.246614,14.847232,5.201468,8.236867,P1R1
-6.187132,74.022165,3.269535,14.687539,5.239778,8.413139,P1R1
-6.206356,74.091287,3.284732,14.057211,5.075052,8.843461,P1R1
-6.224907,74.148157,3.293830,13.758988,4.708948,8.934726,P1R1
-6.203779,74.194279,3.267707,12.912756,4.362353,9.067264,P1R1
-6.233583,74.249589,3.217818,12.495856,4.965635,8.526996,P1R1
-6.259598,74.292891,3.172664,12.247148,5.347035,8.268090,P1R1
-6.282142,74.325785,3.133172,12.396439,5.539876,8.313567,P1R1
-6.301714,74.379708,3.099339,12.715159,5.377886,8.387672,P1R1
-6.317890,74.421497,3.070945,13.354811,5.175214,8.391627,P1R1
-6.330692,74.452622,3.047343,14.316027,4.533391,8.248514,P1R1
-6.288323,74.461424,3.084360,14.508946,4.335575,8.128908,P1R1
-6.251438,74.464737,3.116943,14.922120,4.083925,8.059378,P1R1
-6.219992,74.463856,3.144959,15.226873,4.340608,7.937766,P1R1
-6.193528,74.459815,3.168201,15.676657,4.588101,8.372335,P1R1
-5.959462,74.756985,3.149366,15.041322,3.908497,8.501748,P1R1
-5.762006,75.006406,3.132139,14.716899,4.432027,8.332213,P1R1
-5.598117,75.202943,3.141652,14.875725,4.842932,8.064923,P1R1
-5.466111,75.359663,3.149163,15.442797,5.163606,8.198707,P1R1
-5.325247,75.511621,3.125188,15.896238,5.195203,8.232658,P1R1
-5.208160,75.609779,3.123890,16.833129,4.153387,7.669096,P1R1
-5.103080,75.680299,3.143247,16.763652,3.504722,7.331296,P1R1
-5.024636,75.727457,3.159539,16.643634,3.041025,7.299827,P1R1
-4.969336,75.785527,3.172897,16.920365,2.999673,7.269249,P1R1
-4.916679,75.824093,3.204094,17.268426,3.172313,7.075190,P1R1
-4.843170,75.846983,3.199198,17.781440,4.023016,6.814482,P1R1
-4.824155,75.976462,3.152673,17.891433,3.943844,6.765424,P1R1
-4.778570,76.078340,3.082011,18.311293,4.627641,7.150416,P1R1
-4.747777,76.155446,3.021958,18.537330,4.633932,7.469618,P1R1
-4.718701,76.230358,2.984172,18.663661,4.856337,7.701756,P1R1
-4.755073,76.283599,2.963226,18.591420,5.039346,7.897196,P1R1
-4.808486,76.349171,2.926649,17.886775,5.165942,8.416906,P1R1
-4.858412,76.396035,2.897673,17.339478,5.471616,8.615391,P1R1
-4.920429,76.456993,2.854822,17.111945,6.040690,9.068168,P1R1
-4.953068,76.530913,2.770093,16.179323,6.057903,8.754543,P1R1
-4.958763,76.579528,2.726538,15.875624,6.515751,8.520232,P1R1
-4.979612,76.612606,2.672638,15.578557,6.274002,8.165982,P1R1
-4.997550,76.663140,2.630662,15.461743,6.378900,8.227673,P1R1
-5.011981,76.698942,2.598771,16.531061,5.910349,8.199472,P1R1
-5.040042,76.752278,2.555201,17.470111,5.622162,8.239350,P1R1
-5.062664,76.791056,2.521878,18.348582,4.297811,7.920378,P1R1
-5.081042,76.847644,2.497611,18.517246,4.049126,7.973196,P1R1
-5.111314,76.919170,2.459771,19.332203,4.564842,8.017330,P1R1
-5.135373,76.973761,2.431354,19.449364,4.799636,8.283778,P1R1
-5.198670,77.058300,2.386606,19.285701,4.804202,8.485256,P1R1
-5.250288,77.123685,2.352231,19.005466,4.752052,8.576329,P1R1
-5.307174,77.172041,2.305939,18.343120,4.586757,8.884984,P1R1
-5.352052,77.206203,2.270220,18.053805,4.148971,9.011586,P1R1
-5.419197,77.287870,2.202051,16.524614,3.535864,9.360099,P1R1
-5.488329,77.350651,2.127510,16.477479,4.406397,9.364850,P1R1
-5.521961,77.463634,2.091175,16.373610,4.531652,8.712731,P1R1
-5.507424,77.553368,2.035256,16.613314,4.628243,8.470863,P1R1
-5.506970,77.651666,1.971934,16.796073,4.475185,8.120656,P1R1
-5.502504,77.727051,1.922771,17.623718,3.296809,7.340076,P1R1
-5.511535,77.782413,1.865608,17.931229,3.235885,6.837345,P1R1
-5.533016,77.850799,1.801665,17.884411,2.859507,6.352393,P1R1
-5.560867,77.852959,1.773201,17.670348,2.885481,6.167335,P1R1
-5.597821,77.846559,1.733616,17.975266,3.098846,6.369876,P1R1
-5.642765,77.863963,1.684074,18.828349,3.688919,7.123994,P1R1
-5.627558,77.852140,1.567061,18.698570,3.550523,7.072873,P1R1
-5.611475,77.836992,1.472787,18.417478,3.639337,7.136794,P1R1
-5.476554,78.181894,1.400728,18.431410,3.760655,7.189682,P1R1
-5.406744,78.520996,1.329660,18.888870,3.451391,6.829803,P1R1
-5.293828,78.800813,1.266780,19.063269,3.318085,6.530055,P1R1
-5.199730,79.055137,1.219648,19.495045,3.044770,6.235945,P1R1
-5.107412,79.285663,1.207026,19.883611,3.934365,6.229195,P1R1
-4.978396,79.464557,1.192453,21.198043,4.507289,7.277219,P1R1
-4.570451,79.872835,1.342738,21.757596,4.278613,7.239169,P1R1
-4.231524,80.230325,1.475087,22.412780,4.072922,6.884511,P1R1
-3.902389,80.541840,1.579693,22.343391,3.598607,6.404804,P1R1
-3.622627,80.781251,1.687947,22.171968,4.226793,6.255703,P1R1
-3.315748,81.032070,1.814961,22.228255,4.315319,6.443034,P1R1
-3.059739,81.218779,1.939451,22.066350,4.154414,6.680264,P1R1
-2.849024,81.380887,2.059929,21.655589,4.475683,7.185854,P1R1
-2.365463,80.674065,1.893404,21.370179,4.322748,7.548994,P1R1
-1.978587,80.050929,1.744797,20.926831,4.143073,7.786004,P1R1
-1.623503,79.514338,1.605390,20.768455,3.818561,7.891770,P1R1
-1.352461,79.091600,1.486357,20.972526,4.216764,7.862120,P1R1
-1.050881,78.775094,1.438535,20.452398,3.902840,7.207867,P1R1
-0.825802,78.522358,1.401056,20.523337,4.037571,7.174423,P1R1
-0.633108,78.342842,1.388424,20.729653,3.972797,7.079085,P1R1
-0.429739,78.241432,1.392291,21.052199,3.795119,6.885829,P1R1
-0.270030,78.205202,1.418808,21.761204,4.168661,6.459023,P1R1
-0.146071,78.193032,1.464300,21.923906,3.675653,6.296975,P1R1
-0.066852,78.198794,1.504213,22.869725,4.087246,6.550662,P1R1
0.029936,78.248501,1.529281,23.435796,4.177086,6.718625,P1R1
0.091436,78.353041,1.604765,23.815076,4.338844,6.814216,P1R1
0.193662,78.481863,1.678802,23.753345,4.408345,6.978545,P1R1
0.277824,78.627472,1.760326,23.151903,4.514243,7.179944,P1R1
0.362523,78.733235,1.835164,22.606560,4.450120,7.295789,P1R1
0.585330,79.359851,1.845092,22.665633,5.239282,8.091415,P1R1
0.759292,79.889400,1.849062,22.563924,5.366624,8.497225,P1R1
0.874131,80.356500,1.827463,22.558029,7.209441,8.137617,P1R1
0.954901,80.734240,1.805621,22.127934,7.170861,7.695907,P1R1
1.023567,81.031702,1.804941,21.955814,7.217291,7.494899,P1R1
1.105939,81.314839,1.822389,22.552371,6.547447,7.261133,P1R1
1.178163,81.528443,1.855941,22.985875,6.155901,7.262086,P1R1
1.384499,81.984696,1.854025,24.085151,6.306647,7.193393,P1R1
1.585266,82.345269,1.820294,24.517496,6.669554,7.570420,P1R1
1.741954,82.620652,1.789414,25.536842,6.694205,8.266908,P1R1
1.859897,82.822603,1.762110,25.755334,6.789090,8.342853,P1R1
1.914255,82.982726,1.725559,25.618258,6.558119,8.086596,P1R1
1.945577,83.088559,1.694506,25.288837,6.554506,7.681792,P1R1
1.974592,83.180348,1.688797,24.988479,6.634627,6.793818,P1R1
1.968786,83.270534,1.724386,24.824632,6.698362,6.458488,P1R1
1.952801,83.353611,1.755269,24.767387,6.703361,6.344741,P1R1
1.930364,83.402647,1.781428,24.787500,6.577241,6.304449,P1R1
1.903802,83.454514,1.802617,24.847198,6.634084,6.459370,P1R1
1.875465,83.480978,1.819611,24.979955,6.531720,6.505912,P1R1
1.847174,83.487528,1.832377,24.722606,6.756954,6.620984,P1R1
1.866596,83.487179,1.801603,24.543807,6.839140,6.781393,P1R1
1.880669,83.474924,1.774094,24.385950,7.051592,6.901453,P1R1
1.890517,83.454212,1.749575,24.615336,7.503587,6.873512,P1R1
1.896933,83.428015,1.728083,25.680940,8.624814,6.631580,P1R1
1.900405,83.398854,1.709947,26.616341,8.311261,6.172365,P1R1
2.027214,83.670654,1.625728,27.284221,8.104788,5.633570,P1R1
2.076852,83.929329,1.546631,28.967503,9.598258,6.168871,P1R1
2.115628,84.140492,1.481339,29.780392,9.732313,6.624637,P1R1
2.183048,84.309049,1.398772,30.047834,9.814324,6.957599,P1R1
2.265252,84.419720,1.335197,29.908955,9.450289,7.371895,P1R1
2.330771,84.499900,1.285368,29.608762,9.045549,7.518106,P1R1
2.466534,84.645844,1.279307,29.615900,8.982084,7.480209,P1R1
2.575966,84.786783,1.278653,30.237780,9.294143,7.669353,P1R1
2.700487,84.893541,1.251716,31.622386,9.960569,7.871675,P1R1
2.814870,84.970739,1.252689,32.180496,10.346758,8.231986,P1R1
2.903155,85.052886,1.256639,32.604358,10.462562,8.445523,P1R1
2.985580,85.110076,1.282703,32.109180,10.523856,8.806987,P1R1
3.046817,85.146372,1.306432,30.408257,9.717464,9.041199,P1R1
3.143654,85.196799,1.318471,29.744476,9.575417,9.251537,P1R1
3.233718,85.229456,1.349239,28.441331,9.481862,8.865701,P1R1
3.355411,85.278337,1.365599,27.937594,10.102629,8.239336,P1R1
3.403670,85.373054,1.421655,27.748300,10.416981,8.174676,P1R1
3.435100,85.445148,1.468568,27.800273,10.834691,8.230639,P1R1
3.507157,85.528374,1.496622,28.676737,11.324754,8.310052,P1R1
3.560933,85.590106,1.517006,29.632836,10.872040,7.799131,P1R1
3.598669,85.663567,1.530891,29.668633,11.289776,7.530409,P1R1
3.623060,85.717534,1.540322,29.236326,10.650942,7.830117,P1R1
3.691370,85.802071,1.640957,28.751078,9.948903,8.172164,P1R1
3.780525,85.896393,1.694144,28.098652,9.099740,8.545874,P1R1
3.849585,85.968188,1.735691,27.248822,7.972868,8.831616,P1R1
3.901414,86.020438,1.766529,25.442675,6.007940,9.245593,P1R1
3.938361,86.056332,1.788589,24.739504,4.893900,9.119401,P1R1
3.962928,86.078746,1.803250,23.854270,4.071135,8.734567,P1R1
3.947028,86.088095,1.779597,23.123282,4.004276,8.454735,P1R1
3.928056,86.089191,1.755519,22.611301,4.769963,8.349132,P1R1
3.907381,86.084238,1.732370,22.750608,5.952261,8.402494,P1R1
3.877284,86.099546,1.714882,23.277432,9.722681,8.484646,P1R1
3.849322,86.108138,1.698188,24.770865,10.895951,8.969854,P1R1
3.877843,86.142278,1.673226,26.151265,11.436973,10.029460,P1R1
3.900967,86.167730,1.651416,26.193750,11.588814,10.321781,P1R1
4.323375,86.543987,1.558862,25.224281,10.612666,10.304428,P1R1
4.680075,86.859183,1.479938,25.338964,7.108678,9.768147,P1R1
4.912213,87.131198,1.376878,25.146869,6.302362,9.687109,P1R1
5.096462,87.348956,1.291951,24.964450,6.329599,9.390921,P1R1
5.238777,87.517949,1.222558,24.747761,5.378007,9.373542,P1R1
5.372672,87.628334,1.145722,24.863011,5.242674,9.805391,P1R1
5.471251,87.704938,1.084844,25.509907,6.182861,10.305205,P1R1
5.539785,87.753750,1.038461,25.537409,5.957485,10.606708,P1R1
5.688804,87.939868,1.008392,25.724466,5.877552,10.902736,P1R1
5.801786,88.083989,0.988122,25.924872,5.837678,11.024082,P1R1
5.921718,88.221993,0.945341,25.802078,5.937482,11.506531,P1R1
6.009905,88.324166,0.913468,25.410049,5.809754,11.699629,P1R1
6.087663,88.396036,0.910825,24.620098,5.745280,11.884147,P1R1
6.140311,88.472634,0.912714,24.466443,6.050577,11.612787,P1R1
6.172841,88.524176,0.917797,24.405063,6.466656,11.280268,P1R1
6.189540,88.555056,0.924426,24.431558,6.563276,10.990812,P1R1
6.231853,88.570214,0.902401,24.742035,6.774426,11.042931,P1R1
6.265450,88.611425,0.909252,25.140959,6.787812,11.055198,P1R1
6.286081,88.637025,0.916284,26.225812,5.974144,10.750024,P1R1
6.296169,88.650218,0.923561,26.451456,6.105413,10.605976,P1R1
6.298361,88.653563,0.930112,26.804921,5.852985,10.692982,P1R1
6.293976,88.679604,0.936258,27.033449,6.101982,10.928913,P1R1
6.285354,88.695805,0.941786,26.931336,5.921519,11.047166,P1R1
6.227862,88.706193,0.935441,26.145454,5.761750,11.201784,P1R1
6.213967,88.710693,0.900055,25.929493,5.689387,11.400760,P1R1
6.200573,88.709964,0.869465,25.433763,5.298042,11.635949,P1R1
6.249037,88.710063,0.864516,25.041069,5.749666,12.005508,P1R1
6.289213,88.706862,0.861100,24.810412,6.498856,12.461746,P1R1
6.322006,88.701165,0.858309,24.268614,5.986425,12.516003,P1R1
6.290332,88.695145,0.831569,24.000763,5.548219,12.183489,P1R1
6.261164,88.717913,0.808772,24.156053,5.648043,11.834054,P1R1
6.235211,88.735601,0.790155,24.333240,5.967950,11.549610,P1R1
6.212666,88.748833,0.775260,24.742020,6.027756,11.362386,P1R1
6.231666,88.758860,0.733684,25.160686,6.210470,11.032793,P1R1
6.247900,88.795415,0.698871,25.321844,6.063101,10.813597,P1R1
6.297481,88.802262,0.678276,25.964732,6.735621,10.868532,P1R1
6.339070,88.835839,0.661936,27.584212,7.285148,11.491087,P1R1
6.373895,88.862079,0.648626,27.892906,7.345495,11.858971,P1R1
6.516529,89.318493,0.387104,27.651274,7.139829,11.898903,P1R1
6.619779,89.702486,0.145883,27.571587,7.032159,11.771271,P1R1
6.703926,90.018318,-0.053993,27.608791,6.745207,11.839542,P1R1
6.736849,90.304014,-0.215630,27.665572,6.696530,11.908134,P1R1
6.759365,90.529011,-0.342356,27.635411,6.568343,12.018906,P1R1
6.773124,90.730327,-0.439085,27.693860,6.324720,12.140389,P1R1
6.728549,90.889299,-0.527753,27.614963,6.182276,12.155767,P1R1
6.686629,91.003736,-0.591605,27.523078,6.202526,12.098132,P1R1
6.648318,91.080854,-0.634758,27.409634,6.296925,12.101503,P1R1
6.652190,91.157784,-0.691840,27.247370,6.414487,12.086469,P1R1
6.654629,91.205734,-0.730695,27.173379,6.505746,12.076559,P1R1
6.656004,91.230376,-0.754804,26.996126,6.420305,12.157879,P1R1
6.711174,91.240282,-0.777606,26.824344,6.108648,12.115546,P1R1
6.757428,91.235953,-0.789760,26.607277,6.203873,12.215350,P1R1
6.795356,91.221252,-0.793667,26.490287,6.333161,12.404983,P1R1
6.825474,91.229255,-0.792002,26.108673,6.444416,13.053362,P1R1
6.848906,91.228257,-0.785874,25.822996,6.440125,13.268856,P1R1
6.866787,91.220457,-0.777355,25.030807,6.697476,13.518094,P1R1
6.769103,91.230734,-0.809245,24.540280,6.893931,13.457133,P1R1
6.683695,91.264588,-0.833799,23.926195,6.999274,13.277046,P1R1
6.611092,91.288950,-0.852079,23.502906,7.229513,13.179361,P1R1
6.513683,91.289942,-0.966659,22.787721,7.992951,12.836830,P1R1
6.433370,91.286742,-1.061439,22.343472,7.958146,12.803203,P1R1
6.368809,91.280542,-1.138037,22.099671,7.941025,12.770379,P1R1
6.318654,91.272173,-1.198940,21.873373,8.040759,12.778362,P1R1
6.280402,91.292633,-1.245493,21.914884,7.878079,12.908417,P1R1
6.253120,91.307826,-1.280334,22.469736,7.567228,12.602509,P1R1
6.155755,91.320425,-1.371580,21.950802,7.335558,12.516195,P1R1
6.311953,91.632910,-1.532000,22.276183,7.348690,12.651707,P1R1
6.450044,91.895567,-1.663045,21.562916,6.809006,12.875668,P1R1
6.569274,92.111442,-1.766937,21.075148,6.714711,12.806414,P1R1
6.669539,92.314430,-1.846866,20.784228,6.310093,12.566261,P1R1
6.752395,92.474492,-1.906112,20.420943,6.210531,11.775624,P1R1
6.851648,92.640431,-1.838184,20.016553,7.555910,11.319146,P1R1
6.931109,92.796973,-1.772592,19.701207,7.728477,11.103740,P1R1
7.031474,92.915571,-1.741255,19.430340,8.005986,11.305037,P1R1
7.111585,93.000596,-1.712496,20.246630,8.363293,11.644904,P1R1
7.172659,93.087888,-1.685558,20.915887,7.880707,12.043529,P1R1
7.234297,93.147894,-1.641433,21.580351,6.902905,12.140662,P1R1
7.356744,93.175662,-1.570931,22.039252,6.783598,12.095741,P1R1
7.492688,93.187023,-1.542673,22.553685,6.916891,12.158343,P1R1
7.600352,93.185645,-1.519983,22.960974,6.798053,12.080541,P1R1
7.676580,93.150186,-1.521686,23.263780,6.828300,11.940425,P1R1
7.731706,93.141948,-1.524955,23.362309,6.947408,11.676720,P1R1
7.769837,93.128350,-1.529955,23.698966,7.375917,10.984542,P1R1
7.793767,93.111440,-1.535612,23.887706,7.812625,10.856771,P1R1
7.790451,93.092266,-1.562800,24.577362,7.959710,10.868334,P1R1
7.818347,93.103120,-1.616800,24.793206,8.042291,10.925108,P1R1
7.831647,93.090967,-1.674944,24.835906,8.106668,11.053068,P1R1
7.837739,93.078020,-1.724363,24.657186,7.723729,11.198287,P1R1
7.932472,93.306609,-1.875455,24.967889,7.077791,11.177807,P1R1
8.136875,93.657546,-1.730563,25.279919,6.218730,11.029024,P1R1
8.305335,93.949745,-1.604693,25.396072,4.699373,10.939538,P1R1
8.478711,94.188075,-1.527199,25.487614,4.329000,11.111405,P1R1
8.626411,94.272375,-1.599417,25.622507,4.167590,11.324119,P1R1
8.741375,94.328607,-1.663783,26.420358,4.663564,11.641640,P1R1
8.827559,94.362072,-1.719441,26.608754,5.264400,11.563622,P1R1
8.825618,94.388251,-1.818110,25.522322,6.051240,11.649554,P1R1
8.812935,94.398767,-1.900928,25.069183,6.138166,11.896456,P1R1
8.792843,94.397282,-1.968944,25.001370,6.614071,12.262936,P1R1
8.768346,94.386785,-2.024118,25.261940,6.954881,12.072820,P1R1
8.778990,94.400775,-2.097171,25.216195,7.174994,11.805287,P1R1
8.783378,94.405997,-2.155810,24.896693,8.323164,11.657346,P1R1
8.735522,94.432040,-2.191023,24.748759,8.555403,11.590104,P1R1
8.691045,94.478903,-2.216894,24.970257,8.894129,11.660272,P1R1
8.651007,94.513888,-2.234436,25.366737,8.755246,11.695447,P1R1
8.615827,94.538728,-2.245243,25.671271,8.689652,11.644839,P1R1
8.585884,94.554913,-2.251370,25.946076,8.587899,11.465060,P1R1
8.768493,94.867596,-2.453446,26.075305,8.593670,11.388298,P1R1
8.955377,95.260394,-2.446926,26.244155,8.662598,11.291968,P1R1
9.111735,95.584545,-2.436562,26.373785,8.908438,11.248849,P1R1
9.239350,95.845658,-2.423319,26.521624,9.058845,11.308075,P1R1
9.378014,96.110751,-2.438469,26.816479,9.174202,11.297655,P1R1
9.487865,96.316875,-2.448584,27.145657,9.327255,11.355065,P1R1
9.626764,96.472194,-2.464669,27.643321,9.735701,11.530698,P1R1
9.585269,96.663524,-2.537360,27.815481,9.898543,11.636101,P1R1
9.556276,96.805986,-2.576369,27.973146,10.052560,11.754015,P1R1
9.562068,96.936872,-2.637813,27.654176,10.137169,11.886279,P1R1
9.576956,97.028614,-2.666405,27.197140,10.113598,12.041617,P1R1
9.583783,97.117656,-2.687263,26.836339,10.052503,12.143173,P1R1
9.639363,97.176373,-2.711693,25.829171,10.130738,11.919295,P1R1
9.696697,97.235777,-2.683547,25.315188,10.182506,11.718133,P1R1
9.756576,97.301483,-2.636286,25.163454,10.351571,11.528285,P1R1
9.802992,97.343301,-2.594993,24.708548,10.749709,11.176380,P1R1
9.875129,97.396611,-2.589165,24.096462,10.922854,10.984716,P1R1
9.931432,97.430220,-2.584334,23.950463,11.238900,10.962168,P1R1
9.974443,97.447586,-2.581807,24.387202,11.160130,10.760291,P1R1
10.011535,97.403584,-2.597666,25.072480,11.136761,10.826426,P1R1
10.038046,97.357513,-2.612239,25.464353,11.274408,10.619499,P1R1
10.071444,97.341884,-2.604937,25.585195,10.902484,11.123409,P1R1
10.095115,97.323669,-2.598837,25.550529,10.709071,11.223516,P1R1
10.148853,97.304837,-2.623877,25.473750,10.688895,11.565288,P1R1
10.190522,97.285524,-2.646188,25.212707,10.490164,11.882022,P1R1
10.166974,97.310690,-2.682818,24.856458,10.403977,11.956911,P1R1
10.142695,97.330222,-2.713657,24.435091,10.103688,12.180908,P1R1
10.118781,97.344862,-2.738967,23.920379,9.593802,12.289015,P1R1
10.096417,97.355063,-2.760114,22.986341,9.315914,12.479213,P1R1
10.075871,97.361729,-2.776910,22.770988,9.031183,12.241788,P1R1
10.057007,97.395491,-2.789945,22.414617,9.011176,12.020393,P1R1
10.092543,97.460784,-2.773798,22.196338,9.597474,11.799242,P1R1
10.122870,97.513864,-2.759653,21.445912,10.213036,11.313715,P1R1
10.147995,97.556017,-2.747065,21.359647,10.575415,11.322694,P1R1
10.190275,97.586984,-2.705162,21.310622,10.761926,11.495427,P1R1
10.224453,97.639712,-2.669796,21.515612,10.784939,11.691051,P1R1
10.252059,97.680683,-2.641383,22.564764,10.074401,11.632773,P1R1
10.288025,97.724382,-2.581702,22.544492,9.958531,11.464331,P1R1
10.316754,97.757232,-2.533569,23.017459,9.797081,11.710951,P1R1
10.376476,97.811556,-2.525266,23.377575,9.955628,11.943646,P1R1
10.421938,97.845094,-2.514636,23.245409,9.747609,12.147815,P1R1
10.473945,97.869207,-2.488579,22.631857,9.640342,12.225406,P1R1
10.514840,97.885346,-2.469189,22.270551,9.079534,12.072467,P1R1
10.495115,97.999477,-2.454484,20.917943,8.871052,12.241653,P1R1
10.474808,98.092414,-2.444830,20.336250,8.177831,11.995939,P1R1
10.872788,98.532906,-2.605851,20.178505,8.100828,11.988601,P1R1
11.262295,98.901177,-2.754221,20.066055,8.014628,11.850941,P1R1
11.584604,99.200964,-2.880340,19.823103,7.978514,11.781171,P1R1
11.844701,99.438784,-2.984699,19.957734,7.928645,11.810156,P1R1
12.070945,99.673372,-3.076387,20.090720,7.860921,11.902338,P1R1
12.244713,99.852420,-3.149055,20.207342,7.807553,12.065026,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data3_positions_rotations_fuzzy_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.506067,0.394052,0.366937,-0.416007,0.352660,0.083391,P0R0
1.549830,1.287448,0.863160,-0.487551,0.243298,0.069245,P1R0
3.061733,2.489322,1.879885,-0.555883,0.008985,0.016061,P2R0
3.637963,2.873122,2.432870,-0.669140,-0.147753,-0.023363,P2R0
3.814659,2.971060,2.651033,-0.628576,-0.277898,-0.028153,P2R0
3.863913,2.987070,2.739629,-0.522751,-0.348266,-0.051803,P2R0
3.860416,2.971116,2.770101,-0.909195,-0.720369,0.096747,P2R0
3.827031,2.936862,2.767877,-0.729071,-0.696784,0.059454,P2R0
3.772512,2.889165,2.743749,-0.808670,-0.652351,0.111088,P2R0
3.690948,2.829220,2.689182,-0.779321,-0.648557,0.084353,P2R0
3.601068,2.762487,2.627177,-0.758616,-0.668263,0.106825,P2R0
3.507516,2.692609,2.561471,-0.681357,-0.660880,0.124556,P2R0
3.414672,2.663350,2.495923,-0.707398,-0.651123,0.141061,P2R0
3.378472,2.630574,2.394372,-0.788980,-0.587830,0.193950,P2R0
3.341115,2.596846,2.307597,-0.886030,-0.532196,0.200136,P2R0
3.305554,2.564802,2.236542,-1.006406,-0.531526,0.230618,P2R0
3.273712,2.536161,2.180896,-1.088007,-0.534986,0.249414,P2R0
3.246617,2.511830,2.139371,-0.980531,-0.503481,0.177823,P2R0
3.212699,2.491377,2.097409,-0.890121,-0.520961,0.212932,P2R0
3.186213,2.475511,2.068256,-0.809698,-0.500930,0.261584,P2R0
3.166497,2.463794,2.049577,-0.751689,-0.475560,0.342781,P2R0
3.152627,2.455620,2.039057,-0.751120,-0.475311,0.343578,P2R0
3.143571,2.450355,2.034635,-0.775051,-0.463536,0.320582,P2R0
3.159750,2.447745,2.061913,-0.888076,-0.370754,0.178757,P2R0
3.174243,2.446761,2.086206,-0.936790,-0.364785,0.187627,P2R0
3.228832,2.487480,2.161468,-0.961464,-0.306327,0.183547,P2R0
3.272174,2.520361,2.221311,-0.876619,-0.077181,0.253828,P2R0
3.305047,2.545744,2.266750,-0.755899,-0.004728,0.385959,P2R0
3.379393,2.565229,2.259742,-0.650088,0.184293,0.431439,P2R0
3.456738,2.579147,2.277838,-0.601412,0.133799,0.435326,P2R0
3.503887,2.589769,2.274824,-0.507581,0.296307,0.512551,P2R0
3.535510,2.596194,2.269773,-0.505117,0.429997,0.523514,P2R0
3.554712,2.599426,2.263781,-0.521509,0.468989,0.557467,P2R0
3.564424,2.600336,2.257596,-0.481973,0.392686,0.550562,P2R0
3.567239,2.599666,2.251737,-0.393307,0.304405,0.527987,P2R0
3.565343,2.598032,2.246557,-0.311996,0.259033,0.540166,P2R0
3.564409,2.597800,2.258835,-0.235579,0.310522,0.580718,P2R0
3.561085,2.596978,2.268422,-0.164422,0.282159,0.588955,P2R0
3.556441,2.595830,2.275564,-0.184263,0.253394,0.628976,P2R0
3.568242,2.591752,2.276675,-0.002490,0.143488,0.628267,P2R0
3.576479,2.588279,2.276882,0.012787,0.117008,0.623652,P2R0
3.581793,2.585452,2.276489,0.001497,0.107028,0.615308,P2R0
3.584816,2.583254,2.275737,-0.061979,-0.006586,0.618420,P2R0
3.586124,2.581626,2.274809,-0.116822,-0.125703,0.656728,P2R0
3.586214,2.580499,2.273860,-0.008614,-0.185638,0.715001,P2R0
3.628394,2.580472,2.327618,0.054780,-0.179968,0.727103,P2R0
3.661012,2.580640,2.369963,-0.057269,0.091215,0.766287,P2R0
3.685041,2.580904,2.401755,-0.065193,0.070860,0.761177,P2R0
3.701723,2.581224,2.424393,-0.250466,0.027294,0.725608,P2R0
3.712408,2.581552,2.439407,-0.330320,0.006576,0.722368,P2R0
3.718407,2.581863,2.448366,-0.364556,-0.020789,0.758212,P2R0
3.733075,2.582417,2.465319,-0.323453,-0.140516,0.777587,P2R0
3.742702,2.582884,2.476323,-0.211303,-0.434141,0.873858,P2R0
3.748347,2.583255,2.482635,-0.167165,-0.579295,0.907116,P2R0
3.754252,2.585779,2.502605,-0.197390,-0.289849,0.971395,P2R0
3.807342,2.628448,2.476678,-0.113513,-0.089348,0.996295,P2R0
3.847761,2.662002,2.454181,-0.128238,0.123107,1.009710,P2R0
3.887491,2.688184,2.449490,-0.389716,0.671874,1.178016,P2R0
3.921242,2.703034,2.424354,-0.546308,0.969384,1.358562,P2R0
3.944207,2.712428,2.404473,-0.526379,1.308662,1.394963,P2R0
3.958463,2.717590,2.389495,-0.558841,1.715208,1.405559,P2R0
3.966027,2.719601,2.378720,-0.630813,2.005996,1.373907,P2R0
4.008978,2.879588,2.426106,-0.832457,3.224806,1.298570,P2R0
4.045660,3.008767,2.449202,-0.968867,3.923321,1.261548,P2R0
4.071115,3.104922,2.467088,-0.992355,3.953864,1.250988,P2R0
4.087425,3.172563,2.480199,-0.873742,3.025886,1.081749,P2R0
4.096578,3.216718,2.489286,-0.843352,2.714436,0.977574,P2R0
4.100402,3.242352,2.495075,-0.832892,2.689585,0.990367,P2R0
4.100492,3.254032,2.498212,-0.763230,2.580102,1.080015,P2R0
4.098128,3.255771,2.499432,-0.625853,2.607591,1.132237,P2R0
4.094338,3.250893,2.499297,-0.494167,2.722638,1.162124,P2R0
4.089893,3.242047,2.498274,-0.481015,2.812423,1.215759,P2R0
4.091832,3.229461,2.512459,-0.468858,2.893422,1.206825,P2R0
4.092677,3.216742,2.523002,-0.336938,3.014512,1.269776,P2R0
4.092737,3.204864,2.530446,-0.192869,3.002153,1.339151,P2R0
4.092299,3.194375,2.535245,-0.224336,3.026526,1.386632,P2R0
4.091559,3.185559,2.538012,-0.170806,3.017411,1.429158,P2R0
4.090678,3.178469,2.539238,-0.107540,3.072237,1.499044,P2R0
4.089772,3.173013,2.539354,-0.084562,2.933545,1.579502,P2R0
4.066204,3.248380,2.511247,0.167768,2.203880,1.663297,P2R0
4.047544,3.308180,2.488500,0.103911,2.120923,1.730380,P2R0
4.033452,3.353486,2.470808,-0.328035,2.152554,1.868251,P2R0
4.023351,3.386066,2.457735,-0.391703,2.216885,1.937889,P2R0
4.016603,3.407972,2.448534,-0.206134,2.185315,1.968878,P2R0
4.029481,3.424703,2.441525,-0.062138,2.156333,2.013623,P2R0
3.990142,3.433340,2.476964,-0.114872,2.241824,2.187568,P2R0
3.959703,3.436733,2.506084,-0.232679,2.209438,2.275784,P2R0
3.937289,3.436441,2.528888,-0.467467,2.061744,2.444027,P2R0
3.921723,3.433775,2.545966,-0.697965,2.093658,2.484820,P2R0
3.911763,3.429741,2.558022,-0.423147,2.208880,2.413716,P2R0
3.906194,3.425094,2.565872,0.245904,2.366093,2.238413,P2R0
3.903883,3.420392,2.570451,0.402327,2.377241,2.177134,P2R0
3.903887,3.415976,2.572479,0.575262,2.479838,2.151012,P2R0
3.921806,3.416477,2.570122,0.474723,2.527999,2.108240,P2R0
3.937141,3.416646,2.567058,0.255400,2.431424,2.058666,P2R0
3.949672,3.416594,2.563796,0.173778,2.549022,2.017286,P2R0
3.959499,3.416378,2.560518,0.242975,2.598885,1.879166,P2R0
3.966834,3.416083,2.557536,0.244523,2.622198,1.827320,P2R0
3.950571,3.415407,2.527615,0.181907,2.621081,1.781637,P2R0
3.937418,3.417722,2.487345,0.025220,2.514004,1.722232,P2R0
3.876297,3.418682,2.496110,0.005289,2.469275,1.650505,P2R0
3.828432,3.419340,2.504723,0.050163,2.568691,1.576841,P2R0
3.792681,3.419749,2.512599,0.047019,2.580153,1.481864,P2R0
3.767422,3.419964,2.519410,-0.015761,2.595037,1.408321,P2R0
3.750839,3.420033,2.525019,-0.108464,2.695229,1.373826,P2R0
3.741118,3.419999,2.529423,-0.229054,2.719669,1.365205,P2R0
3.736601,3.419882,2.532634,-0.311442,2.672601,1.306369,P2R0
3.735795,3.419728,2.534878,-0.389573,2.710321,1.219952,P2R0
3.737473,3.419558,2.536312,-0.430691,2.677843,1.115979,P2R0
3.740690,3.419356,2.536952,-0.536129,2.556944,0.894230,P2R0
3.723225,3.418805,2.509723,-0.670850,2.500193,0.756604,P2R0
3.710502,3.418351,2.487966,-0.833268,2.573813,0.307288,P2R0
3.701797,3.417990,2.471337,-1.111575,2.914312,-0.091693,P2R0
3.696364,3.417697,2.459164,-1.463355,2.480187,-0.936692,P2R0
3.675968,3.416864,2.448249,-1.428311,2.482145,-0.929273,P2R0
3.661149,3.416208,2.440894,-1.006396,2.440849,-0.879434,P2R0
3.651029,3.415724,2.436437,-0.469822,2.288273,-0.898006,P2R0
3.644711,3.415385,2.434178,0.086113,1.930839,-0.891635,P2R0
3.641353,3.415145,2.433431,0.951417,1.210614,-0.821714,P2R0
3.640158,3.414997,2.433766,1.567982,1.226607,-0.478531,P2R0
3.626683,3.415000,2.422835,2.158143,1.267963,-0.196490,P2R0
3.291165,3.569052,2.314408,0.087889,3.963038,-1.283612,P2R0
2.976575,3.729540,2.269379,1.128270,3.858473,-1.595221,P2R0
2.665591,3.930282,2.249956,1.474243,3.704215,-1.486581,P2R0
2.437599,4.080547,2.238722,3.156833,4.312331,-0.933110,P2R0
2.092462,4.223832,2.203817,3.860496,4.553749,-0.446140,P2R0
1.844542,4.323051,2.179617,4.001250,4.613048,-0.391166,P2R0
1.583779,4.424676,2.149173,3.570276,4.396342,-0.246196,P2R0
1.386015,4.529670,2.101286,2.742414,4.655410,0.213363,P2R0
1.238474,4.677323,2.039571,1.495480,5.425199,-0.606956,P2R0
1.101646,4.778478,2.034903,1.401385,5.567737,-0.779940,P2R0
0.927623,4.880978,2.021389,1.763753,5.329052,-0.809809,P2R0
0.781450,4.984880,1.974811,2.471617,5.003945,-0.770788,P2R0
0.670357,5.051497,1.914392,3.164828,4.913655,-0.699273,P2R0
0.555869,5.128272,1.910635,3.787195,3.577657,-0.737772,P2R0
0.450075,5.176749,1.823147,4.384325,4.192594,-0.483881,P2R0
0.293483,5.240386,1.743335,4.603851,4.369121,-0.181585,P2R0
0.095490,5.317273,1.671107,4.330063,3.609405,-0.197623,P2R0
0.009426,5.407583,1.581112,3.623087,3.172137,-0.202655,P2R0
-0.080521,5.507051,1.462791,2.638544,3.154388,0.149802,P2R0
-0.246393,5.532547,1.335636,2.279516,2.920754,0.115829,P2R0
-0.367425,5.584389,1.262989,1.942982,3.671623,-0.108754,P2R0
-0.559602,5.653282,1.174854,1.525151,4.336105,-0.632606,P2R0
-0.786942,5.736585,1.101577,1.570499,4.721290,-0.779201,P2R0
-1.197624,5.788788,0.943209,2.136886,4.920810,-0.926046,P2R0
-1.499761,5.860045,0.829336,2.695730,5.113028,-0.878888,P2R0
-1.700902,5.907113,0.658190,3.630396,4.582371,-1.490588,P2R0
-1.897020,5.938452,0.566925,3.738659,5.144081,-1.508264,P2R0
-2.013687,5.994430,0.416044,4.381716,6.011103,-0.734131,P2R0
-2.169317,6.029250,0.297118,4.325203,5.951326,-0.574405,P2R0
-2.265012,6.048949,0.219412,4.176263,5.789525,-0.358037,P2R0
-2.323719,6.136933,0.268471,3.317618,5.160724,-0.222922,P2R0
-2.368325,6.199736,0.294694,2.825695,4.888654,0.129401,P2R0
-2.378848,6.242427,0.249619,2.467813,4.214378,0.094041,P2R0
-3.477996,7.604830,0.185153,6.700150,5.388798,-2.926220,P2R0
-4.169094,8.459156,0.135653,6.922274,5.269392,-2.797386,P1R0
-4.876954,9.329594,0.067405,7.240697,5.137771,-2.806689,P2R0
-5.534510,9.983134,-0.046810,7.450202,5.081563,-2.780590,P2R0
-6.037927,10.465967,-0.185178,7.257954,4.378960,-2.446833,P2R0
-6.361223,10.724315,-0.285267,6.812821,3.840200,-2.358703,P2R0
-6.542797,10.848741,-0.352045,5.949388,3.475145,-2.350038,P2R0
-6.693799,10.918056,-0.379790,4.947550,2.851940,-1.664052,P2R0
-6.785662,11.156063,-0.434191,5.572497,2.999059,-1.631730,P2R0
-6.738146,11.338174,-0.479692,6.047030,3.689046,-1.405657,P2R0
-6.690387,11.477756,-0.438985,6.573842,4.046207,-1.054654,P2R0
-6.643354,11.547897,-0.425971,6.844680,4.136903,-0.625478,P2R0
-6.647332,11.566903,-0.492109,6.524994,3.811195,-0.349191,P2R0
-6.676733,11.591077,-0.594758,6.183546,3.412995,-0.173096,P2R0
-6.687358,11.665471,-0.670672,6.011089,3.404625,0.291939,P2R0
-6.756655,11.742786,-0.711268,4.935434,4.208885,0.138117,P2R0
-6.845162,11.824953,-0.790320,4.742600,4.347161,-0.026884,P2R0
-6.998155,11.874394,-0.843397,4.770866,4.546871,-0.080881,P2R0
-7.108638,11.898036,-0.877441,5.466969,3.785284,-0.267741,P2R0
-7.184048,11.943010,-0.896565,5.619806,3.656353,-0.362001,P2R0
-7.281283,11.966250,-0.864818,5.829338,3.077898,-0.191852,P2R0
-7.367683,12.013800,-0.861024,6.385053,2.407798,-0.011700,P2R0
-7.580506,12.000007,-0.951110,7.533454,1.931497,-0.077875,P2R0
-7.783251,11.978157,-0.962823,7.853096,1.713431,-0.062406,P2R0
-7.927919,11.994597,-0.967177,7.667218,1.425349,-0.009267,P2R0
-8.023716,12.003254,-0.966435,7.460908,1.508990,0.042438,P2R0
-8.038456,12.046769,-0.907776,6.315561,1.599091,0.327659,P2R0
-8.054740,12.117235,-0.886399,5.392640,1.714185,0.804488,P2R0
-8.031938,12.169270,-0.841785,5.491394,2.240111,0.203129,P2R0
-8.013532,12.199658,-0.797460,5.524211,2.218535,0.119607,P2R0
-8.084609,12.256490,-0.778913,5.823435,3.125990,0.107587,P2R0
-8.227862,12.294554,-0.781738,6.730993,3.828796,-0.263103,P2R0
-8.423937,12.316897,-0.817494,7.218359,3.209452,-0.564839,P2R0
-8.590965,12.368400,-0.875020,7.888589,1.533788,-0.823421,P2R0
-8.782236,12.442599,-0.908544,8.638587,1.642895,-0.337376,P2R0
-9.054282,12.493340,-1.003619,8.279709,1.860895,0.214419,P2R0
-9.251325,12.526887,-1.076787,7.671197,1.421018,0.282174,P2R0
-9.342956,12.587367,-1.075652,6.886962,2.669152,0.733838,P2R0
-9.406448,12.670657,-1.061248,6.427626,3.482692,1.164749,P2R0
-9.393151,12.730449,-0.991059,5.945533,3.589171,0.765632,P2R0
-9.343851,12.810235,-0.905614,5.367544,4.215149,-0.228037,P2R0
-9.272877,12.867657,-0.794824,5.342805,4.489604,-0.436315,P2R0
-9.250187,12.903878,-0.764459,6.254932,5.107243,-0.534873,P2R0
-9.226687,12.924209,-0.745420,6.491390,5.340318,-0.713157,P2R0
-9.356980,14.166530,-0.277865,6.556739,5.227991,-0.832116,P2R0
-9.435169,14.945969,0.011555,7.530319,5.479052,-1.248216,P1R0
-9.508535,15.534326,0.196838,8.163036,5.273628,-1.049362,P1R0
-9.595989,15.979587,0.296099,8.512700,5.680824,-0.609988,P1R0
-9.717129,16.352215,0.379598,8.472657,5.442360,-0.367663,P1R0
-9.933875,16.695357,0.439582,8.271447,5.116411,-0.463725,P1R0
-10.128901,16.930442,0.461636,7.818799,4.589364,-0.839001,P1R0
-10.341943,17.156164,0.479328,8.088847,4.519551,-0.913173,P1R0
-10.516137,17.317522,0.484939,9.042550,4.546717,-1.143081,P1R0
-10.637591,17.452769,0.517133,9.361319,4.556800,-1.366951,P1R0
-10.744754,17.567197,0.517214,9.393591,4.216277,-1.446494,P1R0
-10.822973,17.636733,0.510423,9.520916,5.374352,-1.079303,P1R0
-10.914908,17.699464,0.528594,9.829946,5.432817,-0.215663,P1R0
-10.981239,17.760031,0.539397,9.823222,5.780431,0.175882,P1R0
-11.041759,17.791057,0.523759,9.746557,5.876629,0.378379,P1R0
-11.085741,17.829082,0.518280,9.650805,6.015132,0.591343,P1R0
-11.113069,17.875683,0.510715,9.659506,6.396984,1.000025,P1R0
-11.164853,17.900607,0.531823,9.207941,7.114295,0.467619,P1R0
-11.231676,17.913397,0.519498,8.669644,7.381433,0.013455,P1R0
-11.318293,17.912498,0.536981,8.280965,7.354843,-0.264966,P1R0
-11.383640,17.902071,0.550269,9.031215,6.965485,-0.185116,P1R0
-11.469899,17.944400,0.589879,9.993859,6.675704,-0.318696,P1R0
-11.534899,17.973365,0.621784,10.965109,5.853182,-1.229427,P1R0
-11.582209,18.021355,0.646828,11.075067,5.950514,-1.408628,P1R0
-11.617389,18.057317,0.678141,11.688090,5.870437,-0.834589,P1R0
-11.678159,18.111225,0.732291,11.787457,5.935359,-0.749731,P1R0
-11.722563,18.151266,0.775699,11.738568,5.995560,-0.662939,P1R0
-11.753656,18.209511,0.809496,11.513859,6.058290,-0.443620,P1R0
-11.811400,18.252731,0.864665,10.776127,6.193312,0.126999,P1R0
-11.854115,18.283744,0.908091,10.069387,5.994602,-0.051447,P1R0
-11.880514,18.270629,0.955814,8.691618,6.476332,-0.409757,P1R0
-11.858767,18.254968,0.962452,8.529340,6.352982,-0.449274,P1R0
-11.834806,18.237497,0.963995,8.781444,6.397142,-0.415002,P1R0
-11.810631,18.224147,0.947184,10.196325,6.195962,-0.523051,P1R0
-11.748673,18.210888,0.899919,10.576412,6.275469,-0.969300,P1R0
-11.694191,18.227666,0.857483,10.950834,5.690614,-1.010413,P1R0
-11.646885,18.240372,0.820094,11.357862,6.483133,-0.584764,P1R0
-11.606715,18.249606,0.787979,11.362493,6.299356,-0.211980,P1R0
-11.535238,18.256539,0.731064,11.128978,6.177645,0.014000,P1R0
-11.473357,18.264146,0.697029,10.602434,5.875510,0.243704,P1R0
-11.423108,18.269250,0.669677,10.104837,5.793378,0.113098,P1R0
-11.345244,18.272911,0.618315,7.984528,5.925888,0.421743,P1R0
-11.278611,18.269200,0.590674,7.650551,6.688813,0.450992,P1R0
-11.226150,18.265002,0.569738,7.546258,6.675546,0.072163,P1R0
-11.186648,18.290578,0.554479,8.073900,7.018185,0.007049,P1R0
-11.157827,18.311595,0.544050,8.420200,6.879941,-0.214990,P1R0
-11.545099,19.911803,0.836769,8.865571,6.883317,-0.310890,P1R0
-11.797050,20.848314,1.021278,9.998017,7.030014,-0.368670,P0R0
-12.028940,21.961910,1.201876,10.430943,6.830860,-0.409533,P1R0
-12.373322,23.420651,1.471171,10.820579,6.324093,-0.848027,P2R0
-12.712398,24.543190,1.732591,10.801122,5.285213,-1.435048,P2R0
-12.952980,25.288230,1.915239,11.001006,5.420142,-1.572684,P2R0
-13.159663,25.948358,2.068673,10.758037,5.594676,-1.626674,P2R0
-13.284595,26.358031,2.159222,9.666062,6.135055,-2.184096,P2R0
-13.332892,26.556607,2.226636,9.584774,6.177903,-1.993283,P2R0
-13.346442,26.733424,2.258299,9.787607,6.138519,-1.858988,P2R0
-13.335725,26.825464,2.264861,10.106611,5.867036,-1.704260,P2R0
-13.258142,26.823435,2.214587,10.600166,5.602988,-1.863123,P2R0
-13.183173,26.797898,2.162287,11.066997,5.212124,-2.288588,P2R0
-13.114152,26.725803,2.111927,11.099974,4.808316,-2.399904,P2R0
-13.065706,26.625592,2.050165,11.361795,4.918538,-2.432878,P2R0
-13.024580,26.515537,1.998003,11.816327,5.054593,-1.959064,P2R0
-12.991189,26.406892,1.955843,12.251456,5.173157,-1.676755,P2R0
-12.871742,26.308507,1.937937,11.391949,4.906572,-0.858990,P2R0
-12.758005,26.263011,1.952854,11.181604,5.072299,-0.397804,P2R0
-12.672039,26.183612,1.966316,10.361633,4.940837,-0.805702,P2R0
-12.598897,26.165366,2.021512,9.538531,5.487132,-0.467492,P2R0
-12.527492,26.152288,2.092614,9.260739,5.672853,-0.628876,P2R0
-12.458582,26.183498,2.174735,9.257541,5.630382,-0.559331,P2R0
-12.340621,26.210662,2.223998,9.511151,5.421590,-0.753951,P2R0
-12.235489,26.272487,2.285333,9.873657,4.718426,-1.407112,P2R0
-12.141360,26.320968,2.355854,10.224824,4.166137,-1.502597,P2R0
-12.064736,26.357051,2.425116,10.924096,4.309872,-1.644063,P2R0
-11.994283,26.382707,2.500410,11.264928,4.503769,-1.457456,P2R0
-11.949923,26.399402,2.552435,11.496954,4.466445,-1.407822,P2R0
-11.926451,26.448925,2.585573,11.414193,4.709900,-1.148661,P2R0
-11.917790,26.484711,2.603971,11.224461,4.917168,-0.924662,P2R0
-11.920058,26.548789,2.611302,10.463589,4.762865,-0.402853,P2R0
-11.965329,26.638670,2.598817,10.162921,4.453124,-0.399077,P2R0
-12.006446,26.704408,2.583885,9.942852,4.283037,-0.267838,P2R0
-12.115294,26.828180,2.580760,9.992552,4.033748,-0.211683,P2R0
-12.202327,26.918666,2.575768,9.893876,4.565966,-0.360859,P2R0
-12.320803,27.059781,2.609576,9.601433,4.639239,-1.141002,P2R0
-12.431520,27.160900,2.607482,9.663892,4.938175,-1.223493,P2R0
-12.530320,27.310968,2.549869,10.293979,4.891204,-1.405051,P2R0
-12.599831,27.417094,2.502740,12.028792,4.629462,-1.877927,P2R0
-12.624418,27.527108,2.493248,11.994375,4.542825,-2.179955,P2R0
-12.686352,27.678744,2.527012,12.753335,4.434276,-1.451578,P2R0
-12.727020,27.784093,2.555117,13.091232,4.419878,-1.460336,P2R0
-12.892495,28.527295,2.724132,13.549679,4.190370,-1.409317,P2R0
-12.965239,29.138525,2.816751,15.076107,3.138040,-1.712262,P2R0
-12.990405,29.587621,2.911790,15.371932,2.745787,-1.799669,P2R0
-12.978243,29.898532,3.007207,15.496510,2.855541,-1.872341,P2R0
-12.928048,30.090996,3.119211,15.706540,3.078371,-1.441421,P2R0
-12.811456,30.317393,3.185825,15.612239,2.926019,-1.651421,P2R0
-12.716196,30.493795,3.227916,15.659108,4.118274,-1.441197,P2R0
-12.641225,30.593242,3.250943,15.817805,4.454611,-1.023239,P2R0
-12.584907,30.635258,3.259749,16.251443,4.754416,-0.263328,P2R0
-12.544832,30.636773,3.258696,16.323676,4.426809,0.087309,P2R0
-12.513720,30.661332,3.294694,16.401492,4.254886,0.420424,P2R0
-12.472844,30.660200,3.345092,16.134917,4.187769,0.817773,P2R0
-12.518305,30.680801,3.392022,15.659815,4.280278,-0.068138,P2R0
-12.559186,30.683456,3.423482,15.263013,4.081588,-0.577643,P2R0
-12.616217,30.713725,3.415220,14.787815,4.271321,-0.704664,P2R0
-12.683604,30.728150,3.375839,15.177693,4.557051,-1.007853,P2R0
-12.787228,30.770528,3.380472,15.328681,4.678687,-1.329586,P2R0
-12.888449,30.836675,3.354640,15.505854,4.674124,-1.675908,P2R0
-12.942494,30.922467,3.359756,15.413570,4.722532,-2.116865,P2R0
-13.009217,31.020550,3.352054,15.967108,5.827344,-2.011984,P2R0
-13.055570,31.129707,3.345217,16.598670,6.445825,-1.660172,P2R0
-13.106210,31.206270,3.312086,17.010683,6.725513,-1.346938,P2R0
-13.182539,31.295429,3.230964,16.796780,6.779165,-1.187867,P2R0
-13.329855,31.393719,3.152922,16.166413,6.594508,-0.928870,P2R0
-13.438225,31.460488,3.094304,15.885856,6.657415,-0.368231,P2R0
-13.596856,31.577579,3.007519,15.743155,7.332730,0.280754,P2R0
-13.710680,31.659043,2.944197,14.932276,8.322128,0.319707,P2R0
-13.816923,31.750781,2.967920,14.257521,8.616098,0.029356,P2R0
-13.866727,31.891479,3.020894,13.689142,8.669941,-0.261884,P2R0
-13.871258,32.030714,3.094695,14.175100,8.585617,-0.113846,P2R0
-13.841588,32.167288,3.182396,16.936424,8.292752,0.166560,P2R0
-13.674356,32.422125,3.320822,17.708972,7.780413,-0.266623,P2R0
-13.607583,32.606437,3.439557,17.614800,8.172230,-0.164988,P2R0
-13.626841,32.771052,3.539507,17.735756,8.066456,0.111951,P2R0
-13.660192,32.927553,3.601859,17.802321,7.976329,0.247223,P2R0
-13.729765,33.029267,3.586910,17.608124,7.918672,0.601405,P2R0
-13.885988,33.126667,3.645502,17.047578,7.928734,0.745790,P2R0
-14.049565,33.183238,3.630159,15.987529,8.195731,0.866793,P2R0
-14.288458,33.287464,3.568626,14.849297,8.045130,1.327692,P2R0
-14.734743,35.063909,3.834732,15.565325,8.409990,2.493324,P2R0
-14.989084,36.165093,3.999594,14.736356,8.233601,2.634218,P1R0
-15.231871,37.398368,4.100105,14.131179,7.770551,2.560596,P2R0
-15.372094,38.409551,4.102535,13.411759,8.325386,2.021316,P2R0
-15.524216,39.118634,4.115393,13.734505,8.270045,1.949314,P2R0
-15.565021,39.602020,4.073699,14.254303,8.117196,1.804678,P2R0
-15.274935,40.036064,4.199900,14.716565,7.959578,1.341067,P2R0
-14.953331,40.318276,4.280491,15.610453,7.927362,1.578295,P2R0
-14.715246,40.489796,4.308180,16.220304,7.787702,1.784601,P2R0
-14.510072,40.586503,4.348868,16.372714,7.606978,1.843597,P2R0
-14.296993,40.632822,4.353046,16.043892,7.461987,1.880304,P2R0
-14.163329,40.612906,4.321712,15.410852,6.987942,2.408291,P2R0
-14.075225,40.631059,4.291210,14.742175,6.923644,2.683180,P2R0
-13.950698,40.650396,4.250948,14.174143,6.408862,2.932020,P2R0
-13.819276,40.756868,4.177154,13.709796,6.887803,2.536796,P2R0
-13.784026,40.935838,4.157869,13.203349,6.969166,2.329932,P2R0
-13.676519,41.221195,4.175894,14.199537,6.842718,1.859566,P2R0
-13.627018,41.423482,4.164350,14.474953,7.185707,1.779726,P2R0
-13.652658,41.556413,4.195876,14.693688,6.982248,2.279559,P2R0
-13.821797,41.632871,4.152057,14.466141,7.003233,2.822051,P2R0
-13.985720,41.668341,4.089913,14.084539,6.861990,3.321962,P2R0
-14.138855,41.674449,4.014690,13.726019,6.538076,3.391905,P2R0
-14.390052,41.625726,3.952644,12.860802,4.616123,3.302239,P2R0
-14.653748,41.571680,3.920329,12.517002,4.397451,3.354997,P2R0
-14.777294,41.520161,3.887431,12.429104,4.812448,3.288452,P2R0
-14.866646,41.475381,3.881260,12.586415,4.723596,2.999438,P2R0
-14.898599,41.436751,3.908478,12.794111,4.705377,3.045664,P2R0
-14.865530,41.445211,3.988509,12.954546,4.575174,2.888075,P2R0
-14.712397,41.492417,4.113323,12.766930,3.984964,2.435897,P2R0
-14.581853,41.529199,4.211254,12.848448,4.093466,2.199628,P2R0
-14.454034,41.556865,4.311872,12.816684,3.696048,1.897548,P2R0
-14.295235,41.578271,4.437745,13.010096,4.095001,2.051509,P2R0
-14.175042,41.632313,4.529317,13.914446,4.431464,2.465038,P2R0
-14.088219,41.672189,4.591961,13.874354,4.616495,2.536753,P2R0
-13.978117,41.731722,4.654324,13.403756,4.913408,2.956321,P2R0
-13.923523,41.814116,4.666307,13.153672,5.769173,3.233050,P2R0
-13.891594,41.874166,4.666170,13.176955,5.719777,3.251742,P2R0
-13.861433,41.926807,4.655696,12.970433,6.275003,2.457796,P2R0
-13.825945,42.001900,4.668450,12.878674,6.450447,2.358025,P2R0
-13.827459,42.054008,4.646433,13.032690,6.444813,2.301685,P2R0
-13.719288,42.083577,4.592814,13.306948,6.186873,2.151436,P2R0
-12.502586,44.271590,4.997361,13.025841,6.488585,2.444391,P2R0
-11.890804,45.372104,5.253266,12.081486,5.749643,2.874881,P0R0
-11.242859,46.512897,5.574536,11.899300,5.542789,3.029877,P1R0
-10.482099,47.847031,5.938515,12.595472,4.772959,2.542949,P2R0
-9.878608,48.875653,6.258990,12.651103,4.335838,1.976264,P2R0
-9.524323,49.589174,6.431319,12.235421,3.620006,1.791252,P2R0
-9.360559,49.993208,6.498148,12.453152,3.702788,1.785037,P2R0
-9.310536,50.213520,6.515372,13.161597,3.696121,2.417038,P2R0
-9.376223,50.273307,6.487584,13.389610,3.674977,2.599046,P2R0
-9.451869,50.272486,6.473445,13.293386,3.339273,2.819913,P2R0
-9.544990,50.200978,6.447060,12.938761,3.191054,3.104741,P2R0
-9.628715,50.124230,6.458294,12.515394,3.302037,3.714480,P2R0
-9.712273,50.019971,6.457991,12.244011,3.001026,3.653400,P2R0
-9.768849,49.904874,6.477458,12.014196,3.803792,3.700339,P2R0
-9.813979,49.840731,6.505071,10.807413,3.706753,3.061548,P2R0
-9.853956,49.774225,6.521405,10.741966,3.976223,3.123734,P2R0
-9.888109,49.750726,6.529105,11.216122,3.589117,2.783451,P2R0
-9.883496,49.736500,6.576696,11.515376,3.575009,2.511249,P2R0
-9.806977,49.721768,6.597905,11.498146,3.273458,1.965149,P2R0
-9.725273,49.747054,6.637503,11.850782,3.868763,2.359030,P2R0
-9.684133,49.764445,6.637305,11.650001,4.015498,2.579091,P2R0
-9.655415,49.775698,6.632780,11.601537,4.074475,2.691517,P2R0
-9.637282,49.821988,6.625676,10.862547,3.598596,3.054907,P2R0
-9.615029,49.888744,6.634617,10.406644,3.488403,3.233927,P2R0
-9.601110,49.938270,6.639766,9.774292,3.291341,3.406748,P2R0
-9.594035,50.012827,6.641979,9.775893,4.064748,3.260177,P2R0
-9.606407,50.071022,6.657160,9.797978,3.748892,2.884979,P2R0
-9.618759,50.110957,6.667808,10.245303,3.482557,2.678689,P2R0
-9.609365,50.176308,6.702047,10.675052,3.333282,2.239670,P2R0
-9.602680,50.221644,6.727467,10.792965,3.312601,1.887570,P2R0
-9.598366,50.250656,6.745338,11.094020,3.256024,2.213586,P2R0
-9.567181,50.307250,6.689831,11.491382,3.433508,2.242515,P2R0
-9.543186,50.345786,6.643536,11.641614,3.784252,2.758430,P2R0
-9.525736,50.369762,6.606643,11.764414,4.017895,2.976256,P2R0
-9.492124,50.382833,6.605789,11.991063,3.710914,3.178729,P2R0
-9.458096,50.367907,6.626768,11.965391,3.300599,3.187138,P2R0
-9.383630,50.392060,6.604962,11.933418,3.184658,3.104510,P2R0
-9.327529,50.407711,6.588218,11.738837,3.471213,3.410212,P2R0
-9.288026,50.456547,6.575952,11.570129,3.856625,2.929184,P2R0
-9.261816,50.491941,6.567540,11.781276,3.697707,2.601138,P2R0
-9.246132,50.516003,6.562234,12.104385,3.842640,2.479474,P2R0
-9.262478,50.662293,6.524882,12.633794,4.097043,2.577427,P2R0
-9.207099,50.774879,6.484052,13.564846,3.984605,2.375321,P2R0
-9.144718,50.856765,6.481137,13.869620,3.808449,2.183973,P2R0
-9.048974,50.953094,6.441652,14.229012,3.321738,1.697352,P2R0
-8.978776,51.059538,6.412705,14.634438,3.112706,1.512147,P2R0
-8.930254,51.173162,6.392644,15.736406,3.859280,1.455013,P2R0
-8.347550,52.394378,6.229145,11.203757,5.776537,1.674018,P2R0
-7.971630,53.149112,6.154769,11.113601,5.718381,1.748044,P1R0
-7.702416,53.688833,6.101183,10.901134,5.627548,1.726233,P1R0
-7.499107,54.126680,6.060746,10.828142,5.630941,1.692498,P1R0
-7.290236,54.466096,6.020862,10.826776,5.523707,1.725086,P1R0
-7.126925,54.726553,5.990246,10.821843,5.421721,1.722363,P1R0
-7.009777,54.925294,5.976936,10.790350,5.379443,1.724125,P1R0
-6.925465,55.093300,5.968971,10.483802,5.045185,1.780672,P1R0
-6.869437,55.206559,5.965686,11.153343,4.945049,1.894940,P1R0
-6.837196,55.273554,5.966108,11.577117,5.438130,1.916687,P1R0
-6.947450,55.713692,5.897528,11.781185,5.725716,2.316427,P1R0
-7.054713,56.066797,5.840609,11.864796,5.957628,2.735953,P1R0
-7.155536,56.350668,5.805189,11.562179,6.023451,2.943155,P1R0
-7.255054,56.620116,5.750220,11.791302,5.706527,3.078944,P1R0
-7.342587,56.819542,5.707008,12.480922,5.340598,2.726285,P1R0
-7.045551,57.080899,5.465174,13.037756,4.512792,2.266858,P1R0
-6.809286,57.274104,5.243566,13.367299,4.393658,2.203840,P1R0
-6.613336,57.409785,5.063095,13.683698,4.303761,2.232599,P1R0
-6.454540,57.497776,4.919799,14.559146,4.709299,2.278898,P1R0
-6.329385,57.547252,4.809545,14.902991,4.787287,2.415266,P1R0
-6.233998,57.596334,4.727602,14.844891,4.904787,2.570314,P1R0
-6.180217,57.617438,4.649345,14.216524,4.974731,2.709777,P1R0
-6.145262,57.617241,4.594200,13.009818,4.761390,2.936680,P1R0
-6.125667,57.601341,4.558340,12.613489,4.396295,3.229831,P1R0
-6.102018,57.574702,4.558640,12.304185,3.934741,3.168582,P1R0
-6.052225,57.571482,4.538024,11.734713,4.191957,2.878504,P1R0
-6.001122,57.559862,4.548930,11.774955,4.232359,2.679734,P1R0
-5.964682,57.560011,4.596102,11.573499,4.520505,2.699648,P1R0
-5.924700,57.583898,4.662245,10.500964,5.024618,2.402164,P1R0
-5.858976,57.599252,4.692508,10.143217,5.315926,2.453368,P1R0
-5.777479,57.637692,4.761718,10.300945,5.445365,2.613616,P1R0
-5.644479,57.696766,4.833005,11.231752,5.344747,2.678585,P1R0
-5.522147,57.742547,4.914190,11.516143,5.407705,2.386371,P1R0
-5.409804,57.796812,5.021775,11.666880,4.483501,2.288250,P1R0
-5.323061,57.837943,5.110786,11.819039,4.353329,2.268119,P1R0
-5.258372,57.867740,5.182492,11.793583,4.184578,2.641102,P1R0
-5.212412,57.888007,5.238616,12.325881,4.328092,2.792765,P1R0
-5.144536,57.931101,5.251257,12.675636,4.379627,2.834360,P1R0
-5.095154,57.963281,5.256790,12.910262,4.386076,2.885163,P1R0
-5.048851,57.986564,5.254096,12.936247,4.256741,3.047776,P1R0
-5.017690,58.032018,5.247748,13.033142,4.642058,3.280686,P1R0
-5.014602,58.066253,5.218364,12.807433,4.866214,3.175821,P1R0
-5.018168,58.090993,5.190251,12.428632,5.069291,3.057548,P1R0
-5.026843,58.107856,5.164441,12.161499,5.065664,2.854459,P1R0
-5.038932,58.118246,5.141303,11.835446,5.476881,2.778086,P1R0
-5.052438,58.157859,5.128152,11.807608,5.768986,2.796321,P1R0
-5.066845,58.188148,5.116660,12.964576,5.630884,2.780645,P1R0
-5.081446,58.210405,5.106905,13.498737,5.252529,2.524133,P1R0
-5.095605,58.225867,5.098786,13.677723,4.546586,2.402999,P1R0
-5.148013,58.655083,5.051083,13.934207,4.306670,2.712144,P1R0
-5.177434,59.045928,5.031410,14.013104,4.400926,2.682922,P1R0
-5.222363,59.376357,5.037903,13.887499,4.507765,2.618883,P1R0
-5.244159,59.672267,5.065127,13.843820,4.520493,2.604060,P1R0
-5.261348,59.905494,5.089061,13.748005,4.522462,2.619814,P1R0
-5.220513,60.114280,5.100117,13.798783,4.514094,2.659299,P1R0
-5.168234,60.270947,5.129881,13.811225,4.548328,2.637119,P1R0
-4.926015,60.473260,5.230291,13.750107,4.437751,2.648924,P1R0
-4.718297,60.614927,5.334136,13.729504,4.386162,2.569933,P1R0
-4.530675,60.744678,5.440370,13.723392,4.452964,2.629298,P1R0
-4.362294,60.835090,5.547283,13.678734,4.325635,2.699909,P1R0
-4.189837,60.893256,5.602778,13.409291,4.203527,2.836830,P1R0
-4.037670,60.925180,5.664497,13.436506,4.217241,2.912746,P1R0
-3.920558,60.966255,5.710880,13.446789,4.311917,2.958690,P1R0
-3.821888,60.987726,5.780263,13.225314,4.522237,2.981921,P1R0
-3.750237,60.993145,5.832957,12.997762,4.429410,3.050526,P1R0
-3.701427,60.986536,5.871415,12.860578,4.311246,3.037216,P1R0
-3.687470,60.971025,5.877295,12.534946,4.479496,3.277839,P1R0
-3.686007,60.949753,5.876397,12.504345,4.603189,3.504930,P1R0
-3.693613,60.924982,5.870335,12.306615,4.595622,3.416934,P1R0
-3.707758,60.898615,5.860808,12.200394,4.565152,3.234998,P1R0
-3.726509,60.902028,5.848938,11.915372,5.283353,2.969102,P1R0
-3.747429,60.901698,5.835705,11.423562,5.534134,2.759343,P1R0
-3.749895,60.899947,5.882737,11.567083,5.613833,2.886282,P1R0
-3.739497,60.926358,5.941285,11.938177,5.511822,2.927041,P1R0
-3.732934,60.946633,5.988187,12.521789,4.807956,2.725299,P1R0
-3.713618,60.961945,6.045509,12.557696,4.691603,2.724005,P1R0
-3.683712,61.003022,6.111324,12.782367,4.704137,2.951568,P1R0
-3.660259,61.035686,6.163146,13.758056,4.221600,3.504130,P1R0
-3.542794,61.052685,6.179741,14.075789,4.147114,3.639645,P1R0
-3.429863,61.094729,6.209847,14.188296,3.942074,3.731450,P1R0
-3.337938,61.127842,6.231215,14.328578,3.635136,3.813051,P1R0
-3.264841,61.153024,6.245109,15.167820,3.498901,3.719814,P1R0
-3.208597,61.171417,6.253069,15.613427,3.550237,3.590608,P1R0
-3.166741,61.184028,6.256142,15.474216,3.470599,3.256449,P1R0
-3.137258,61.191920,6.255609,14.987380,3.246986,3.226770,P1R0
-3.118020,61.196017,6.252408,14.432367,3.016478,3.232346,P1R0
-3.106866,61.197088,6.247161,13.702038,3.065253,3.491582,P1R0
-3.102296,61.195937,6.240770,13.268444,3.208741,3.345536,P1R0
-3.102695,61.193169,6.233717,12.888686,3.478562,3.008116,P1R0
-3.107015,61.219241,6.226245,12.190174,4.286073,2.735212,P1R0
-3.121409,61.248968,6.204820,11.840780,4.283244,2.568233,P1R0
-3.136159,61.272656,6.185873,11.584118,4.351758,2.613181,P1R0
-3.150381,61.290910,6.169284,11.974503,4.525590,2.624611,P1R0
-3.205280,61.310218,6.191819,12.412767,4.438604,2.592665,P1R0
-3.386207,61.527479,6.244975,11.063201,5.627679,4.285272,P1R0
-3.539155,61.709546,6.289612,12.353210,5.043972,4.058646,P1R0
-3.645907,61.856664,6.330627,12.958999,5.195946,3.534333,P1R0
-3.731777,62.004000,6.363734,13.282370,5.273855,3.017336,P1R0
-3.798266,62.120180,6.389510,14.163765,6.837773,3.132984,P1R0
-3.886523,62.229690,6.399355,14.088970,6.796927,3.116524,P1R0
-3.974467,62.576489,6.344975,13.490297,6.403112,3.490259,P1R0
-4.042333,62.889918,6.296608,13.297588,6.318049,3.747817,P1R0
-4.108935,63.170792,6.233946,13.222587,6.051331,3.959444,P1R0
-4.190399,63.420862,6.139296,12.897401,5.435689,4.653423,P1R0
-4.252692,63.673400,6.059665,12.328789,4.951915,5.282488,P1R0
-4.291768,63.919066,6.009729,12.112051,4.678994,5.211539,P1R0
-4.333873,64.135469,5.949930,12.024219,5.370271,5.208274,P1R0
-4.379305,64.356233,5.881864,11.512298,5.238624,4.849630,P1R0
-4.460366,64.580034,5.766320,11.708134,5.367066,4.845076,P1R0
-4.522780,64.776908,5.672499,12.517299,5.147705,4.833876,P1R0
-4.585363,64.950515,5.577928,12.835597,4.700751,4.763661,P1R0
-4.597706,65.202881,5.521593,12.780938,3.974621,4.262170,P1R0
-4.547949,65.455419,5.471218,13.022649,4.354997,4.139506,P1R0
-4.554390,65.675560,5.444488,13.183110,4.693336,4.436518,P1R0
-4.604355,65.897544,5.366099,13.735945,4.516378,4.864537,P1R0
-4.675493,66.091431,5.264408,13.598984,4.373306,5.157867,P1R0
-4.732550,66.291954,5.184453,13.439582,4.168141,5.407495,P1R0
-4.820930,66.500572,5.097382,12.659048,3.788000,5.927021,P1R0
-4.961700,66.683043,5.019522,12.331627,4.027580,6.167290,P1R0
-5.114376,66.873938,4.990900,12.101072,4.259321,5.951996,P1R0
-5.253022,67.042742,4.953404,11.765363,5.466488,5.643410,P1R0
-5.416681,67.192535,4.937850,11.774695,5.701295,5.439880,P1R0
-5.524790,67.358035,4.880606,11.997352,6.074755,5.401255,P1R0
-5.660637,67.536335,4.846918,12.752590,5.852323,5.347735,P1R0
-5.765070,67.696799,4.823874,13.947273,4.957759,5.242065,P1R0
-5.859119,67.872107,4.789178,14.611122,4.645865,5.326856,P1R0
-5.973115,68.058685,4.810117,15.263299,5.215115,5.654204,P1R0
-6.075433,68.256665,4.812023,15.285284,5.240397,5.852083,P1R0
-6.166986,68.434174,4.796504,15.062889,5.013134,5.929850,P1R0
-6.220798,68.624864,4.823026,14.356990,4.622059,5.959796,P1R0
-6.255072,68.766402,4.848319,14.159949,4.565749,5.975971,P1R0
-6.273567,68.866186,4.871697,14.757167,4.255303,6.056498,P1R0
-6.279261,68.931151,4.892256,15.856292,4.923332,5.977262,P1R0
-6.299124,70.407616,4.046626,15.871579,4.929109,5.754958,P1R0
-6.228405,71.188596,3.542819,15.542010,4.926867,5.699567,P0R0
-6.202320,72.230803,2.971109,15.399782,4.837594,5.623582,P1R0
-6.157854,73.611902,2.244162,15.482245,4.948986,5.529572,P2R0
-5.865179,74.653919,1.737951,15.719481,5.098659,5.511656,P2R0
-5.581292,75.264467,1.491531,15.579429,4.827582,5.738109,P2R0
-5.366687,75.601398,1.388431,15.416589,4.585469,5.964822,P2R0
-5.140495,75.727050,1.358626,14.971290,4.480351,6.250755,P2R0
-5.107232,75.698918,1.486294,14.873002,4.476480,6.508622,P2R0
-5.077377,75.596265,1.647831,15.044659,4.570568,6.756555,P2R0
-4.996478,75.452456,1.785991,15.387164,4.574476,6.970045,P2R0
-4.924807,75.288689,1.937933,15.780024,4.564413,7.086524,P2R0
-4.788878,75.162516,2.082816,15.665589,4.550127,7.126122,P2R0
-4.643936,75.036400,2.161959,15.452887,4.552900,7.204634,P2R0
-4.521792,74.918329,2.251121,14.795421,4.395246,7.660555,P2R0
-4.389863,74.814395,2.279387,14.538414,4.153550,7.964070,P2R0
-4.279525,74.726781,2.324301,14.403510,4.148527,8.134596,P2R0
-4.177494,74.695726,2.363276,13.955181,4.170676,8.125383,P2R0
-4.091173,74.672684,2.416476,13.673347,4.216719,7.856238,P2R0
-4.038273,74.656247,2.453401,13.648326,4.363286,7.566923,P2R0
-3.956764,74.634319,2.459722,13.693923,4.376149,7.264875,P2R0
-3.905330,74.619060,2.459192,13.591485,4.803775,7.259864,P2R0
-3.876900,74.609133,2.453806,13.058653,5.284315,7.141222,P2R0
-3.844249,74.603810,2.473180,12.775849,5.685272,7.118745,P2R0
-3.828131,74.601580,2.485588,12.696085,5.954270,7.158137,P2R0
-3.823908,74.601506,2.492480,13.008186,6.066698,7.304523,P2R0
-3.806898,74.643043,2.522533,13.713308,6.025504,7.540251,P2R0
-3.798908,74.676751,2.543451,14.271199,5.572187,7.179119,P2R0
-3.776470,74.743091,2.584077,14.294961,5.224148,7.402066,P2R0
-3.802701,74.814249,2.627511,14.617017,5.468218,7.582527,P2R0
-3.805461,74.867702,2.685190,14.844771,5.202968,8.232364,P2R0
-3.809852,74.905525,2.726560,14.687553,5.240132,8.410317,P2R0
-3.815304,74.970157,2.753860,14.061044,5.076185,8.839762,P2R0
-3.820703,75.016096,2.770218,13.762291,4.711608,8.932737,P2R0
-3.774521,75.047161,2.737861,12.919166,4.365489,9.065693,P2R0
-3.738149,75.065618,2.707544,12.500876,4.963195,8.529663,P2R0
-3.710409,75.074361,2.680228,12.250599,5.343764,8.270703,P2R0
-3.690690,75.076281,2.657346,12.396869,5.537436,8.314305,P2R0
-3.678223,75.113458,2.638934,12.713386,5.377924,8.387504,P2R0
-3.670814,75.139354,2.624692,13.350241,5.176463,8.391536,P2R0
-3.666901,75.155886,2.613756,14.308421,4.537769,8.249346,P2R0
-3.656809,75.184715,2.612241,14.504820,4.338479,8.129958,P2R0
-3.650411,75.203987,2.611948,14.918023,4.086573,8.060207,P2R0
-3.646827,75.215606,2.612395,15.223437,4.340078,7.938825,P2R0
-3.644999,75.221258,2.612845,15.672600,4.586388,8.370111,P2R0
-3.362187,75.625913,2.563155,15.043599,3.911950,8.500093,P2R0
-3.139796,75.942192,2.523741,14.719763,4.430204,8.332600,P2R0
-2.969139,76.176598,2.542578,14.875874,4.839722,8.066698,P2R0
-2.847339,76.341625,2.559213,15.439411,5.160414,8.198588,P2R0
-2.716358,76.490214,2.533653,15.892168,5.193774,8.232402,P2R0
-2.623054,76.570285,2.536335,16.825869,4.159152,7.672412,P2R0
-2.543819,76.611906,2.566680,16.761251,3.510907,7.334638,P2R0
-2.496415,76.625126,2.591158,16.643441,3.046235,7.301314,P2R0
-2.473797,76.658707,2.609960,16.918618,3.001942,7.270007,P2R0
-2.446969,76.671893,2.650951,17.265635,3.172139,7.076659,P2R0
-2.385005,76.671117,2.641200,17.777245,4.017786,6.816633,P2R0
-2.390613,76.819572,2.576399,17.889137,3.942284,6.766558,P2R0
-2.352859,76.929608,2.483417,18.307861,4.622899,7.148519,P2R0
-2.329842,77.006036,2.410488,18.534626,4.632048,7.466940,P2R0
-2.308081,77.080747,2.344841,18.661849,4.854265,7.699309,P2R0
-2.368669,77.127337,2.309758,18.591157,5.037433,7.895063,P2R0
-2.443243,77.192524,2.259503,17.890948,5.164432,8.412929,P2R0
-2.504223,77.233900,2.224852,17.344425,5.469178,8.612642,P2R0
-2.573960,77.296245,2.175475,17.115244,6.036292,9.064360,P2R0
-2.597941,77.376672,2.074130,16.186252,6.056089,8.754965,P2R0
-2.592170,77.418629,2.015483,15.880160,6.512278,8.521826,P2R0
-2.605394,77.442032,1.948919,15.582112,6.274117,8.168751,P2R0
-2.613660,77.491760,1.903566,15.463827,6.378317,8.228375,P2R0
-2.617231,77.523355,1.874859,16.525383,5.912962,8.199910,P2R0
-2.639742,77.580421,1.831984,17.462198,5.624929,8.239278,P2R0
-2.655136,77.618541,1.804138,18.340183,4.306913,7.922282,P2R0
-2.694238,77.698527,1.805436,18.512965,4.054177,7.973619,P2R0
-2.744237,77.794235,1.783916,19.325612,4.563666,8.017223,P2R0
-2.780635,77.862147,1.771247,19.446093,4.797742,8.282120,P2R0
-2.827633,77.946540,1.737954,19.285432,4.803438,8.483388,P2R0
-2.860535,78.004239,1.715094,19.007067,4.752075,8.575053,P2R0
-2.902956,78.039856,1.672885,18.347761,4.587770,8.882619,P2R0
-2.952051,78.061007,1.661714,18.057366,4.152020,9.009899,P2R0
-3.029386,78.148245,1.601227,16.535263,3.540768,9.357334,P2R0
-3.106408,78.209519,1.529436,16.481910,4.403025,9.363746,P2R0
-3.160970,78.289423,1.476622,16.375944,4.529567,8.716260,P2R0
-3.145909,78.345029,1.400467,16.612761,4.626852,8.473709,P2R0
-3.148676,78.419603,1.318669,16.794744,4.475575,8.123881,P2R0
-3.101981,78.436032,1.281888,17.618183,3.304108,7.346060,P2R0
-3.082089,78.439731,1.232917,17.927209,3.239100,6.842719,P2R0
-3.086172,78.474629,1.173761,17.883139,2.863026,6.357416,P2R0
-3.103565,78.511520,1.179791,17.671159,2.886689,6.170404,P2R0
-3.137187,78.534286,1.163680,17.973737,3.098015,6.369834,P2R0
-3.183813,78.585875,1.128235,18.822579,3.685016,7.119399,P2R0
-3.151345,78.593596,0.998559,18.697109,3.549841,7.071391,P2R0
-3.122631,78.594109,0.900772,18.418626,3.638541,7.135838,P2R0
-2.940486,79.071006,0.833219,18.431777,3.759611,7.188992,P2R0
-2.843153,79.490804,0.807494,18.886237,3.452861,6.831717,P2R0
-2.698970,79.806462,0.783149,19.061184,3.319468,6.532621,P2R0
-2.591800,80.070044,0.770359,19.491620,3.046963,6.238724,P2R0
-2.495596,80.289393,0.793962,19.879924,3.929824,6.230314,P2R0
-2.356963,80.432983,0.804118,21.188645,4.502040,7.271295,P2R0
-1.854845,80.881581,1.024232,21.750546,4.277962,7.237087,P2R0
-1.462295,81.250310,1.214621,22.406079,4.073928,6.885862,P2R0
-1.105259,81.547223,1.347812,22.341214,3.601876,6.408244,P2R0
-0.832028,81.743516,1.470708,22.172174,4.224258,6.257945,P2R0
-0.545423,81.946591,1.584976,22.227999,4.313785,6.442765,P2R0
-0.332420,82.070968,1.690132,22.067231,4.154797,6.678716,P2R0
-0.178695,82.174802,1.786890,21.658424,4.473888,7.182186,P2R0
-0.793091,81.370012,1.549597,21.373013,4.322974,7.545365,P2R0
-1.252138,80.798039,1.370015,20.930617,4.144255,7.783160,P1R0
-1.579352,80.289273,1.204571,20.770886,3.820988,7.890028,P2R0
-1.851498,79.915817,1.064834,20.972229,4.215295,7.861626,P2R0
-1.921955,79.685061,1.025244,20.455430,3.904164,7.211645,P2R0
-1.955762,79.537774,1.003522,20.524090,4.037274,7.176100,P2R0
-1.928211,79.464055,1.030625,20.728689,3.973071,7.080309,P2R0
-1.797579,79.478387,1.073767,21.049866,3.796304,6.887474,P2R0
-1.663092,79.555493,1.139022,21.755998,4.166858,6.462249,P2R0
-1.539654,79.664527,1.241367,21.920894,3.677936,6.299212,P2R0
-1.442235,79.763421,1.321146,22.862828,4.085645,6.549990,P2R0
-1.297225,79.889888,1.368322,23.429681,4.175912,6.717339,P2R0
-1.167416,80.032971,1.428007,23.810408,4.337409,6.813137,P2R0
-0.979927,80.185965,1.483997,23.751913,4.407366,6.977131,P2R0
-0.821375,80.341974,1.549527,23.155001,4.513223,7.178173,P2R0
-0.681252,80.460709,1.647353,22.611077,4.450113,7.294399,P2R0
-0.363833,81.256612,1.651314,22.667030,5.234498,8.086053,P2R0
-0.129219,81.872118,1.645971,22.565075,5.363986,8.492677,P2R0
0.012665,82.364725,1.606975,22.558510,7.197251,8.138035,P2R0
0.101095,82.710296,1.570786,22.130727,7.166346,7.698758,P2R0
0.169762,82.935255,1.566269,21.957946,7.215276,7.497228,P2R0
0.270693,83.147639,1.585668,22.549580,6.550733,7.263452,P2R0
0.353798,83.271293,1.626946,22.982153,6.159561,7.262980,P2R0
0.612535,83.729891,1.619900,24.077042,6.307154,7.194153,P2R0
0.851453,84.056252,1.571926,24.511720,6.667543,7.568429,P2R0
1.020410,84.271905,1.531562,25.528428,6.693270,8.261908,P2R0
1.131325,84.399818,1.499394,25.750740,6.788155,8.340446,P2R0
1.149718,84.479594,1.441369,25.617317,6.559156,8.087222,P2R0
1.143456,84.507594,1.397015,25.290478,6.554934,7.684496,P2R0
1.142728,84.539821,1.391462,24.990942,6.634306,6.800255,P2R0
1.109190,84.608200,1.430677,24.826582,6.697849,6.463025,P2R0
1.071779,84.681613,1.464177,24.768489,6.703132,6.347186,P2R0
1.035122,84.721398,1.491412,24.787803,6.577917,6.305636,P2R0
1.001330,84.776049,1.511928,24.846952,6.634004,6.458889,P2R0
0.972183,84.804962,1.526895,24.979053,6.532308,6.505439,P2R0
0.948547,84.814805,1.536493,24.723815,6.755818,6.620103,P2R0
0.984839,84.820978,1.503474,24.545365,6.838198,6.780078,P2R0
1.014272,84.816836,1.475599,24.387512,7.049939,6.900214,P2R0
1.037477,84.806076,1.452426,24.614551,7.500204,6.873201,P2R0
1.030321,84.786648,1.429605,25.674170,8.616701,6.632929,P2R0
1.023291,84.767065,1.412279,26.608031,8.310005,6.175676,P2R0
1.183901,85.150298,1.307686,27.276946,8.105568,5.638125,P2R0
1.259472,85.494531,1.203711,28.954480,9.589511,6.167395,P2R0
1.314257,85.753649,1.125539,29.770401,9.728087,6.621288,P2R0
1.402262,85.939295,1.029960,30.042346,9.812198,6.954277,P2R0
1.504949,86.041783,1.000911,29.907679,9.451677,7.368096,P2R0
1.578625,86.099289,0.985895,29.610096,9.048549,7.515745,P2R0
1.741175,86.244738,1.023227,29.616380,8.983635,7.479527,P2R0
1.859840,86.380683,1.058463,30.234195,9.292849,7.667946,P2R0
1.992778,86.469699,1.049465,31.612592,9.956021,7.869901,P2R0
2.106612,86.521415,1.071305,32.173301,10.342646,8.229113,P2R0
2.143188,86.593350,1.081273,32.599004,10.460266,8.443111,P2R0
2.179918,86.634941,1.116264,32.110110,10.522599,8.803862,P2R0
2.197238,86.653380,1.143167,30.418944,9.721867,9.038566,P2R0
2.242129,86.724810,1.162628,29.752667,9.577998,9.249242,P2R0
2.290736,86.770816,1.202613,28.452402,9.483426,8.867151,P2R0
2.392907,86.837590,1.218704,27.944948,10.099470,8.243704,P2R0
2.486534,86.920961,1.255793,27.752290,10.413840,8.176768,P2R0
2.551414,86.977249,1.282135,27.801498,10.830940,8.231106,P2R0
2.665004,87.052484,1.285827,28.671892,11.320327,8.309747,P2R0
2.745130,87.126490,1.316599,29.625147,10.873067,7.802108,P2R0
2.797823,87.214654,1.336284,29.665428,11.287655,7.533200,P2R0
2.828773,87.274401,1.348359,29.237714,10.653985,7.829382,P2R0
2.864807,87.311603,1.381803,28.754569,9.954351,8.169797,P2R0
2.934662,87.371788,1.365227,28.103966,9.107006,8.542687,P2R0
2.981981,87.410356,1.348586,27.256038,7.982521,8.828646,P2R0
3.060750,87.400629,1.374043,25.456427,6.023600,9.241932,P2R0
3.115201,87.384896,1.392484,24.749114,4.906740,9.118744,P2R0
3.149913,87.366346,1.404891,23.863354,4.081096,8.736652,P2R0
3.103886,87.383036,1.373258,23.131234,4.008537,8.457246,P2R0
3.060682,87.392982,1.345404,22.617486,4.766961,8.350747,P2R0
3.022261,87.397906,1.322379,22.752158,5.943912,8.402795,P2R0
2.991570,87.445885,1.328962,23.274828,9.696574,8.484262,P2R0
2.967113,87.481282,1.333928,24.760792,10.878674,8.966762,P2R0
3.020095,87.546884,1.324784,26.138974,11.427013,10.021832,P2R0
3.062991,87.595048,1.317296,26.188721,11.584049,10.317040,P2R0
3.633504,88.104523,1.213136,25.228225,10.616747,10.302701,P2R0
4.081995,88.500796,1.130261,25.339819,7.131523,9.770736,P2R0
4.352003,88.824883,1.020260,25.148358,6.316152,9.688614,P2R0
4.538579,89.054482,0.937911,24.966135,6.334760,9.393298,P2R0
4.657939,89.205397,0.878021,24.749729,5.385757,9.374570,P2R0
4.740044,89.266449,0.833735,24.863076,5.246506,9.803168,P2R0
4.779877,89.286295,0.805421,25.506006,6.178638,10.301306,P2R0
4.789059,89.277932,0.789980,25.535720,5.957195,10.603364,P2R0
4.918643,89.453427,0.759026,25.722682,5.877933,10.899646,P2R0
5.005824,89.576424,0.739746,25.922965,5.838069,11.022149,P2R0
5.109451,89.696732,0.688850,25.802083,5.937029,11.502859,P2R0
5.193987,89.801984,0.706717,25.412432,5.810351,11.697031,P2R0
5.267949,89.868125,0.752026,24.625816,5.745905,11.882023,P2R0
5.311845,89.943674,0.790732,24.469600,6.048969,11.613609,P2R0
5.333532,89.988283,0.822184,24.406653,6.463505,11.282610,P2R0
5.339549,90.009234,0.845766,24.432011,6.561465,10.993478,P2R0
5.385396,90.014177,0.823148,24.740325,6.772446,11.043650,P2R0
5.399182,90.022693,0.795060,25.137873,6.786963,11.055398,P2R0
5.403061,90.020741,0.771141,26.218036,5.978750,10.751951,P2R0
5.400005,90.012216,0.752089,26.447062,6.106415,10.607600,P2R0
5.393037,89.999770,0.736714,26.801082,5.854896,10.693084,P2R0
5.383179,90.025654,0.725268,27.030576,6.101215,10.927519,P2R0
5.372730,90.043059,0.717062,26.930843,5.922310,11.045905,P2R0
5.322229,90.073139,0.699975,26.150033,5.763028,11.200358,P2R0
5.332055,90.094649,0.647457,25.932589,5.690323,11.399001,P2R0
5.340792,90.108105,0.606227,25.437966,5.300776,11.633840,P2R0
5.347347,90.155325,0.575770,25.045082,5.747993,12.002449,P2R0
5.352588,90.189544,0.554389,24.813365,6.493655,12.457792,P2R0
5.356988,90.212552,0.539582,24.273041,5.987506,12.514139,P2R0
5.623259,91.575118,0.520789,24.004107,5.551310,12.184786,P2R0
5.792285,92.471761,0.514123,24.156406,5.648641,11.836682,P1R0
5.956295,93.339022,0.502327,24.332296,5.966237,11.552357,P2R0
6.080379,93.993703,0.495592,24.739173,6.026724,11.364586,P2R0
6.215676,94.440629,0.453034,25.157040,6.208963,11.035643,P2R0
6.307699,94.750963,0.419792,25.319451,6.063409,10.816033,P2R0
6.349915,94.888282,0.433344,25.959910,6.731668,10.869142,P2R0
6.368095,94.968360,0.445798,27.572519,7.280274,11.487546,P2R0
6.370590,94.974435,0.455453,27.886484,7.343237,11.855358,P2R0
6.509908,95.514390,0.073196,27.650261,7.140206,11.897259,P2R0
6.589970,95.900404,-0.254862,27.571690,7.032964,11.771412,P2R0
6.643140,96.158870,-0.503375,27.608608,6.747259,11.839187,P2R0
6.551551,96.376294,-0.786484,27.665156,6.697624,11.907579,P2R0
6.469729,96.503355,-0.988892,27.635432,6.569542,12.018019,P2R0
6.399878,96.601831,-1.124994,27.693515,6.326662,12.139308,P2R0
6.322410,96.642275,-1.236399,27.615306,6.183894,12.155255,P2R0
6.262089,96.642479,-1.300932,27.523770,6.203030,12.098283,P2R0
6.217389,96.616355,-1.330365,27.410590,6.296546,12.101543,P2R0
6.234051,96.632533,-1.381615,27.248726,6.413625,12.086576,P2R0
6.251631,96.629511,-1.406391,27.174354,6.504858,12.076661,P2R0
6.268675,96.614091,-1.412418,26.997578,6.420479,12.157425,P2R0
6.283886,96.631300,-1.406709,26.825949,6.110607,12.115625,P2R0
6.297123,96.637109,-1.393305,26.609215,6.204060,12.214777,P2R0
6.308185,96.635012,-1.376009,26.491749,6.332445,12.403610,P2R0
6.260246,96.628845,-1.348169,26.111552,6.443462,13.048897,P2R0
6.222367,96.619643,-1.323079,25.825848,6.439780,13.265811,P2R0
6.194191,96.608856,-1.302535,25.036716,6.695783,13.515406,P2R0
6.046347,96.625745,-1.468244,24.545552,6.892081,13.456461,P2R0
5.931770,96.677280,-1.599334,23.931961,6.997917,13.277882,P2R0
5.847764,96.716074,-1.698522,23.507709,7.227593,13.180281,P2R0
5.840862,96.744306,-1.810447,22.793916,7.987577,12.839264,P2R0
5.844439,96.763082,-1.890637,22.348571,7.956265,12.804354,P2R0
5.854666,96.774284,-1.944489,22.103124,7.940407,12.771021,P2R0
5.854351,96.795969,-2.009496,21.876080,8.039918,12.778561,P2R0
5.857857,96.849857,-2.051848,21.915680,7.878739,12.907704,P2R0
5.864526,96.889015,-2.077307,22.466676,7.569372,12.604086,P2R0
5.837374,96.915354,-2.136051,21.952753,7.337797,12.517335,P2R0
6.129302,97.335665,-2.292394,22.274979,7.349479,12.651326,P2R0
6.362259,97.662535,-2.409517,21.566765,6.812580,12.874159,P2R0
6.575133,97.935145,-2.459470,21.079609,6.716675,12.806246,P2R0
6.730882,98.168551,-2.488009,20.787723,6.313304,12.567654,P2R0
6.838684,98.327883,-2.500676,20.424499,6.212382,11.780961,P2R0
6.929263,98.427436,-2.475696,20.020384,7.548469,11.323992,P2R0
6.984226,98.520515,-2.449142,19.704605,7.724524,11.106924,P2R0
7.063240,98.571841,-2.463419,19.433298,8.002778,11.305048,P2R0
7.141345,98.580947,-2.405766,20.242827,8.359885,11.642840,P2R0
7.189528,98.610031,-2.357947,20.910340,7.882311,12.040307,P2R0
7.237248,98.618425,-2.294040,21.574167,6.909466,12.138821,P2R0
7.263162,98.652590,-2.244914,22.034071,6.786877,12.095303,P2R0
7.325161,98.669674,-2.251099,22.548559,6.917346,12.157797,P2R0
7.365484,98.674134,-2.260004,22.956517,6.798943,12.080800,P2R0
7.363039,98.598341,-2.195512,23.260217,6.828463,11.941377,P2R0
7.352703,98.572221,-2.147115,23.360332,6.946747,11.678690,P2R0
7.338891,98.548540,-2.113698,23.696162,7.373061,10.989504,P2R0
7.299090,98.515303,-2.098426,23.885473,7.808865,10.859477,P2R0
7.243591,98.487890,-2.119325,24.572317,7.957358,10.869307,P2R0
7.248674,98.507369,-2.179969,24.789934,8.040882,10.925137,P2R0
7.253369,98.523757,-2.230837,24.834382,8.105733,11.052301,P2R0
7.257799,98.536719,-2.272432,24.657683,7.725689,11.197107,P2R0
7.387000,98.867693,-2.451310,24.966203,7.082473,11.177473,P2R0
7.607273,99.256848,-2.582883,25.277369,6.225760,11.029798,P2R0
7.777831,99.553442,-2.681388,25.394376,4.711315,10.940383,P2R0
7.954103,99.769168,-2.790494,25.486403,4.335887,11.110691,P2R0
8.080990,99.955466,-2.868120,25.621221,4.171228,11.322549,P2R0
8.167140,100.077421,-2.919933,26.415022,4.661961,11.639104,P2R0
8.220281,100.148717,-2.950680,26.605533,5.260124,11.563109,P2R0
8.216062,100.084148,-2.823362,25.527664,6.044805,11.648838,P2R0
8.200173,100.012840,-2.714946,25.074021,6.135139,11.894682,P2R0
8.177887,99.942238,-2.626866,25.003656,6.610020,12.260024,P2R0
8.160129,99.896870,-2.554934,25.261241,6.951242,12.072840,P2R0
8.191149,99.896273,-2.541579,25.216194,7.172249,11.806924,P2R0
8.212550,99.892416,-2.536899,24.898631,8.315141,11.658881,P2R0
8.225928,99.886849,-2.537743,24.750412,8.550872,11.591107,P2R0
8.232869,99.920153,-2.543121,24.969554,8.890326,11.660234,P2R0
8.235423,99.944975,-2.550591,25.364056,8.754615,11.695217,P2R0
8.283055,99.982686,-2.512839,25.668381,8.689813,11.645056,P2R0
8.319019,100.009743,-2.485907,25.943289,8.588580,11.466235,P2R0
8.620702,100.431344,-2.733479,26.073441,8.593900,11.389221,P2R0
8.876797,100.760811,-2.904473,26.242411,8.662268,11.292909,P2R0
9.068073,101.005783,-3.035789,26.372323,8.906818,11.249475,P2R0
9.203027,101.178055,-3.131243,26.520162,9.057303,11.307958,P2R0
9.340928,101.370955,-3.236345,26.814124,9.172905,11.297671,P2R0
9.431750,101.499517,-3.308821,27.142746,9.325824,11.354724,P2R0
9.557830,101.577687,-3.368218,27.639174,9.732670,11.529500,P2R0
9.595775,101.476386,-3.279211,27.812827,9.896377,11.634996,P2R0
9.630390,101.376590,-3.171827,27.971165,10.050788,11.752872,P2R0
9.694143,101.324868,-3.123486,27.655343,10.135970,11.885034,P2R0
9.753646,101.276705,-3.057180,27.200371,10.113278,12.040192,P2R0
9.788515,101.273887,-3.005765,26.839784,10.052751,12.142005,P2R0
9.877848,101.270163,-2.981245,25.836613,10.130361,11.920200,P2R0
9.994829,101.300677,-2.926611,25.321199,10.182044,11.719708,P2R0
10.098003,101.363500,-2.860080,25.166702,10.350367,11.530048,P2R0
10.168663,101.410715,-2.813266,24.712559,10.746827,11.179197,P2R0
10.262827,101.485173,-2.821983,24.101730,10.920683,10.986972,P2R0
10.325973,101.539743,-2.834983,23.953394,11.236143,10.963179,P2R0
10.365091,101.576845,-2.851729,24.385686,11.159538,10.761903,P2R0
10.385221,101.600207,-2.868534,25.067727,11.136678,10.826652,P2R0
10.391931,101.612611,-2.885204,25.460127,11.273542,10.620838,P2R0
10.410339,101.657082,-2.873614,25.582825,10.904402,11.120876,P2R0
10.418375,101.687558,-2.865567,25.549825,10.710993,11.221918,P2R0
10.469814,101.707470,-2.900369,25.473946,10.689763,11.562599,P2R0
10.506144,101.718092,-2.930167,25.214368,10.491703,11.879057,P2R0
10.426345,101.721739,-2.997420,24.859265,10.405098,11.955306,P2R0
10.358531,101.720749,-3.050080,24.438736,10.105942,12.178931,P2R0
10.303423,101.716815,-3.089377,23.924915,9.597770,12.287592,P2R0
10.261083,101.710884,-3.118342,22.993764,9.319141,12.477509,P2R0
10.229931,101.704228,-3.137964,22.775179,9.034159,12.242566,P2R0
10.207753,101.737397,-3.150254,22.418396,9.012451,12.022043,P2R0
10.295110,101.805783,-3.159720,22.199125,9.594410,11.801224,P2R0
10.367681,101.857637,-3.165611,21.451540,10.208107,11.317428,P2R0
10.425153,101.895106,-3.168234,21.362359,10.571302,11.324084,P2R0
10.515983,101.911887,-3.107072,21.311964,10.759202,11.494914,P2R0
10.583988,101.960535,-3.057715,21.514886,10.783747,11.689661,P2R0
10.633131,101.994573,-3.020700,22.558117,10.078249,11.632585,P2R0
10.665277,102.030631,-2.986521,22.542024,9.960738,11.465282,P2R0
10.685174,102.054107,-2.963582,23.013644,9.798912,11.709827,P2R0
10.745462,102.108524,-2.988891,23.373910,9.955376,11.941795,P2R0
10.788557,102.146652,-3.013435,23.244789,9.748767,12.145858,P2R0
10.838911,102.171636,-3.008750,22.635343,9.641445,12.224177,P2R0
10.873172,102.186111,-3.006456,22.274103,9.083362,12.072919,P2R0
10.792356,102.156470,-3.025381,20.927520,8.873807,12.240806,P2R0
10.723283,102.128763,-3.041683,20.343504,8.183099,11.997097,P2R0
11.222480,102.591895,-3.276586,20.182269,8.103343,11.989099,P2R0
11.688633,102.956771,-3.474517,20.068188,8.016120,11.851968,P2R0
12.042848,103.229911,-3.625257,19.825399,7.979309,11.781993,P2R0
12.298214,103.423607,-3.733786,19.957809,7.929254,11.810298,P2R0
12.542172,103.592456,-3.819556,20.089938,7.861567,11.901833,P2R0
12.704523,103.700324,-3.874613,20.206330,7.808127,12.063842,P2R0


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data3_state_cov_constant_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data3_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.37 0.00 0.00 0.15 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.37 0.00 0.00 0.15 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.37 0.00 0.00 0.15 0.00 0.00 0.00 0.00 0.00 0.00 
0.15 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.15 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.15 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data4_error_constantMotionModel_GPS_Camera_IMU.txt <==
1.616792
1.109772
0.938556
0.988924
0.981214
0.921733
0.896136
0.796375
0.716834
0.653353
0.588467
0.534489
0.478148
0.425803
0.376128
0.325977
0.280113
0.233724
0.236623
0.188131
0.147842
0.104730
0.077314
0.103784
0.055754
0.045105
0.018855
0.036733
0.035110
0.042239
0.076569
0.045776
0.045561
0.073424
0.037882
0.037735
0.026268
0.042803
0.050978
0.051587
0.048928
0.266627
0.189627
0.133959
0.080394
0.065751
0.053415
0.034733
0.051621
0.055293
0.070850
0.066955
0.059984
0.059040
0.052440
0.044969
0.051560
0.043768
0.081315
0.071197
0.038167
0.176719
0.141575
0.254130
0.167814
0.104056
0.064661
0.070231
0.053251
0.086182
0.080362
0.081059
0.084373
0.084269
0.080046
0.672224
0.459232
0.285899
0.155774
0.084333
0.079304
0.118237
0.093451
0.120321
0.150496
0.181117
0.190915
0.184002
0.195584
0.225893
0.127563
0.134414
0.124206
0.108934
0.084895
0.085596
0.120745
0.101866
0.060456
0.054394
0.057833
0.474389
0.323827
0.109373
0.063134
0.030804
0.039701
0.034369
0.080294
0.074540
0.057851
0.189689
0.136787
0.093311
0.057566
0.037667
0.081603
0.028541
0.056731
0.059870
0.087471
0.075115
0.082613
0.051487
0.059311
0.061315
0.029071
0.030374
0.053794
0.048984
0.064972
0.034351
0.054773
0.068897
0.023460
0.122936
0.083773
0.061388
0.061215
0.051137
0.024676
0.025331
0.044897
0.042039
0.387745
0.256216
0.162486
0.126387
0.061637
0.039959
0.078242
0.074801
0.092619
0.099968
0.100969
0.102989
0.105173
0.086961
0.082620
0.119888
0.118524
0.095210
0.058228
0.040408
0.034978
0.032034
0.036059
0.065499
0.058895
0.038542
0.048204
0.077273
0.047519
0.034505
0.047358
0.022104
0.026455
0.033891
0.035210
0.016276
0.021467
0.038325


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data4_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
1.616792
1.345360
1.158941
1.001950
0.886569
0.793854
0.717672
0.654058
0.598702
0.558539
0.510038
0.473735
0.440806
0.412054
0.388995
0.362175
0.343868
0.323381
0.287146
0.274750
0.255859
0.243449
0.230126
0.236741
0.207314
0.197581
0.187291
0.180541
0.173440
0.159857
0.125488
0.107774
0.105788
0.115727
0.094658
0.089368
0.085626
0.090568
0.083554
0.065975
0.078503
0.221372
0.210880
0.203836
0.192870
0.197525
0.176661
0.168798
0.160124
0.152409
0.153934
0.138609
0.132324
0.124451
0.126003
0.114002
0.113225
0.116919
0.105905
0.106294
0.092376
0.232287
0.224417
0.380951
0.364363
0.348940
0.334894
0.329217
0.307803
0.297941
0.283577
0.269567
0.260591
0.249861
0.237816
0.914971
0.874264
0.837007
0.800650
0.769117
0.734371
0.862024
0.825238
0.789056
0.756473
0.723123
0.694525
0.631847
0.607448
0.605121
0.581836
0.558411
0.541467
0.509744
0.489327
0.466856
0.450508
0.430121
0.411012
0.395593
0.376022
0.641872
0.418078
0.400331
0.383958
0.369356
0.353446
0.336455
0.322392
0.310049
0.295589
0.330601
0.314407
0.299648
0.317663
0.305725
0.298002
0.279986
0.270757
0.259109
0.247955
0.240564
0.234601
0.219249
0.211108
0.207177
0.214185
0.209957
0.196596
0.189531
0.189961
0.173119
0.166985
0.173607
0.157128
0.236947
0.227208
0.219068
0.201002
0.191838
0.182317
0.174770
0.170876
0.162928
0.512209
0.470532
0.451743
0.431233
0.412449
0.396806
0.411011
0.392170
0.375978
0.361406
0.346270
0.332084
0.319622
0.305687
0.294502
0.282881
0.364907
0.343676
0.332071
0.318883
0.306163
0.293557
0.281146
0.274857
0.261503
0.250060
0.240206
0.209883
0.198230
0.190728
0.183945
0.175455
0.168565
0.163732
0.155565
0.149606
0.143125
0.141589


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data4_positions_rotations_constant_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.198305,0.022524,-0.184359,-0.006434,-0.009179,0.005265,P0R0
0.828926,0.417178,-0.428197,-0.010531,0.019299,-0.000624,P1R1
1.306205,0.550814,-0.787657,-0.021172,0.142314,0.080525,P1R1
1.523020,0.513171,-1.055170,-0.034483,0.127820,0.080265,P1R1
1.592602,0.441494,-1.204173,-0.035327,0.153701,0.075396,P1R1
1.604071,0.379738,-1.281642,-0.046063,0.144846,0.042611,P1R1
1.594684,0.287122,-1.320993,-0.032129,0.145226,0.057443,P1R1
1.576570,0.220436,-1.339347,-0.028183,0.183676,0.063667,P1R1
1.554467,0.171215,-1.345228,-0.056022,0.192189,0.071968,P1R1
1.530088,0.133879,-1.343000,-0.150009,0.189169,0.067855,P1R1
1.504099,0.104873,-1.335082,-0.180901,0.190129,0.068251,P1R1
1.476847,0.081939,-1.322931,-0.172764,0.184913,0.036147,P1R1
1.448652,0.063612,-1.307589,-0.189678,0.176939,0.052482,P1R1
1.419909,0.048927,-1.289899,-0.187715,0.202529,0.064884,P1R1
1.391096,0.037222,-1.270609,-0.218878,0.247297,0.050716,P1R1
1.362754,0.028013,-1.250451,-0.207583,0.265452,0.033576,P1R1
1.335434,0.020925,-1.230101,-0.252125,0.293458,0.020105,P1R1
1.309647,0.015641,-1.210169,-0.296598,0.300091,0.002850,P1R1
1.282201,0.014870,-1.178951,-0.318378,0.301692,0.005316,P1R1
1.257586,0.014912,-1.150946,-0.360919,0.279934,0.015225,P1R1
1.235966,0.015557,-1.126347,-0.354833,0.272965,0.008059,P1R1
1.217373,0.016627,-1.105189,-0.381079,0.269113,0.013518,P1R1
1.201727,0.017971,-1.087383,-0.386644,0.288973,0.013684,P1R1
1.188853,0.019480,-1.072660,-0.426365,0.259804,0.093703,P1R1
1.178529,0.021045,-1.060830,-0.437134,0.274557,0.107796,P1R1
1.170489,0.022589,-1.051604,-0.441392,0.301372,0.101741,P1R1
1.164444,0.024061,-1.044637,-0.461839,0.312757,0.101368,P1R1
1.160106,0.025420,-1.039619,-0.456608,0.344730,0.119612,P1R1
1.157182,0.026662,-1.036137,-0.475329,0.365298,0.153375,P1R1
1.155426,0.027755,-1.033998,-0.481773,0.370352,0.150709,P1R1
1.159911,0.027217,-1.021023,-0.429873,0.386227,0.154029,P1R1
1.164301,0.026758,-1.010696,-0.430300,0.392070,0.156357,P1R1
1.168452,0.026375,-1.002718,-0.430096,0.373441,0.137761,P1R1
1.172263,0.026069,-0.996757,-0.446121,0.432043,0.124802,P1R1
1.175679,0.025828,-0.992529,-0.463174,0.437555,0.125515,P1R1
1.178667,0.025649,-0.989718,-0.462544,0.425452,0.121673,P1R1
1.181227,0.025521,-0.988076,-0.469310,0.437240,0.127675,P1R1
1.183365,0.025444,-0.987311,-0.504632,0.443107,0.106023,P1R1
1.185114,0.025401,-0.987258,-0.510269,0.456697,0.136167,P1R1
1.190144,0.028658,-0.975538,-0.489955,0.469629,0.131983,P1R1
1.194297,0.031441,-0.966020,-0.468216,0.487155,0.176038,P1R1
1.127261,0.032618,-0.969713,-0.447089,0.493865,0.198843,P1R1
1.070747,0.041166,-0.962870,-0.442363,0.478665,0.220382,P1R1
1.023749,0.048335,-0.957513,-0.430102,0.516501,0.212282,P1R1
0.985590,0.054204,-0.953479,-0.454267,0.529451,0.205202,P1R1
0.955426,0.058889,-0.950571,-0.486663,0.586704,0.167467,P1R1
0.932320,0.062526,-0.948575,-0.491414,0.608411,0.187505,P1R1
0.915321,0.065245,-0.947350,-0.495619,0.632385,0.172393,P1R1
0.903483,0.067182,-0.946735,-0.511035,0.639269,0.182467,P1R1
0.895914,0.068468,-0.946591,-0.512872,0.651133,0.177047,P1R1
0.891781,0.069232,-0.946766,-0.552871,0.681778,0.168044,P1R1
0.890350,0.069575,-0.947190,-0.554604,0.714389,0.152876,P1R1
0.890969,0.069595,-0.947778,-0.570181,0.743405,0.144575,P1R1
0.893076,0.069378,-0.948459,-0.582781,0.757030,0.129714,P1R1
0.886419,0.067250,-0.957845,-0.621213,0.783280,0.120198,P1R1
0.881887,0.065281,-0.965903,-0.639105,0.785314,0.104279,P1R1
0.879099,0.063505,-0.972672,-0.635091,0.823473,0.102132,P1R1
0.877692,0.061956,-0.978154,-0.655427,0.867628,0.071464,P1R1
0.877370,0.060623,-0.982523,-0.675168,0.830710,0.065347,P1R1
0.877853,0.059510,-0.985864,-0.676327,0.879780,0.082102,P1R1
0.878916,0.058597,-0.988340,-0.674522,0.886401,0.107209,P1R1
0.842238,0.057254,-0.960123,-0.637744,0.901608,0.116171,P1R1
0.811612,0.056170,-0.935863,-0.658504,0.855623,0.117635,P1R1
0.777827,0.069474,-0.871027,-0.669261,0.881556,0.119236,P1R1
0.750496,0.080859,-0.816495,-0.687860,0.887700,0.109157,P1R1
0.728978,0.090397,-0.771648,-0.680904,0.897753,0.089853,P1R1
0.700072,0.100645,-0.738637,-0.700324,0.915519,0.072124,P1R1
0.677454,0.108998,-0.712936,-0.691098,0.992987,0.065317,P1R1
0.660368,0.115599,-0.693721,-0.718073,1.009920,0.064974,P1R1
0.647994,0.120702,-0.679874,-0.671945,1.015329,0.084399,P1R1
0.639594,0.124471,-0.670623,-0.662054,0.984384,0.100443,P1R1
0.634450,0.127118,-0.665102,-0.662998,0.993042,0.095507,P1R1
0.631874,0.128884,-0.662385,-0.649594,1.017348,0.078473,P1R1
0.631315,0.129901,-0.661943,-0.667943,1.043250,0.070437,P1R1
0.632262,0.130332,-0.663177,-0.655001,1.049899,0.065475,P1R1
0.501805,0.248195,-0.596276,-0.678687,1.083928,0.044481,P1R1
0.392289,0.347736,-0.540710,-0.670700,1.092144,0.052067,P1R1
0.302417,0.429969,-0.495487,-0.666263,1.069407,0.047294,P1R1
0.232916,0.495787,-0.446807,-0.659739,1.064951,0.030765,P1R1
0.179063,0.547375,-0.408313,-0.720420,1.037507,0.034834,P1R1
0.138859,0.586438,-0.378922,-0.734084,1.078162,0.026209,P1R1
0.072156,0.614133,-0.327445,-0.760781,1.102055,0.021220,P1R1
0.020923,0.632948,-0.286985,-0.780665,1.109601,-0.008843,P1R1
-0.016892,0.644449,-0.256320,-0.799506,1.113900,0.001494,P1R1
-0.043378,0.650156,-0.233900,-0.831526,1.144376,-0.009412,P1R1
-0.060457,0.651333,-0.218535,-0.815745,1.138995,0.016418,P1R1
-0.069935,0.649125,-0.208950,-0.782767,1.182670,0.054511,P1R1
-0.079754,0.648573,-0.214286,-0.767901,1.204686,0.076728,P1R1
-0.084098,0.645849,-0.221479,-0.809205,1.241645,0.045616,P1R1
-0.100341,0.641332,-0.250432,-0.818996,1.172321,0.032035,P1R1
-0.118738,0.636862,-0.266321,-0.835132,1.146075,0.036018,P1R1
-0.131418,0.631780,-0.280855,-0.854471,1.186937,0.009818,P1R1
-0.139426,0.626492,-0.293656,-0.908471,1.258570,-0.030083,P1R1
-0.143653,0.621225,-0.304792,-0.914310,1.265563,-0.043012,P1R1
-0.144921,0.616169,-0.314283,-0.944603,1.285460,-0.064302,P1R1
-0.143966,0.611482,-0.322142,-0.936889,1.300389,-0.065948,P1R1
-0.140375,0.607587,-0.341242,-0.898930,1.260185,-0.053420,P1R1
-0.135863,0.604149,-0.356996,-0.904633,1.303218,-0.065374,P1R1
-0.130885,0.601231,-0.369499,-0.906124,1.333679,-0.070698,P1R1
-0.125729,0.598778,-0.379226,-0.893180,1.382619,-0.071758,P1R1
-0.120645,0.596769,-0.386505,-0.908264,1.388643,-0.081811,P1R1
-0.134267,0.597538,-0.402769,-1.137799,1.804473,-0.205408,P1R1
-0.145460,0.598318,-0.415542,-1.133724,1.796240,-0.197019,P1R1
-0.154478,0.599125,-0.425053,-1.138319,1.800019,-0.192499,P1R1
-0.161514,0.599892,-0.431907,-1.125140,1.798851,-0.169584,P1R1
-0.166865,0.600649,-0.436341,-1.123276,1.835232,-0.148136,P1R1
-0.170736,0.601338,-0.438936,-1.097261,1.847640,-0.120562,P1R1
-0.173371,0.601958,-0.440047,-1.089061,1.857830,-0.113062,P1R1
-0.176181,0.605583,-0.427125,-1.078236,1.863771,-0.122063,P1R1
-0.178012,0.608672,-0.415286,-1.108118,1.875863,-0.130118,P1R1
-0.179055,0.611254,-0.404676,-1.108201,1.866585,-0.115617,P1R1
-0.164075,0.643844,-0.373931,-1.157263,1.892906,-0.116858,P1R1
-0.150986,0.671359,-0.347741,-1.148851,1.930057,-0.114842,P1R1
-0.139803,0.694075,-0.325898,-1.145043,1.925661,-0.094374,P1R1
-0.130489,0.712401,-0.307992,-1.137729,1.932466,-0.110116,P1R1
-0.122949,0.726812,-0.293555,-1.107740,1.924290,-0.109828,P1R1
-0.117023,0.737790,-0.282184,-1.166921,1.936262,-0.116723,P1R1
-0.112484,0.745779,-0.273637,-1.176648,1.948942,-0.124567,P1R1
-0.109151,0.751260,-0.267479,-1.150416,1.979164,-0.132729,P1R1
-0.106893,0.754728,-0.263119,-1.130408,1.971100,-0.106275,P1R1
-0.105402,0.758557,-0.272908,-1.143799,1.986522,-0.117301,P1R1
-0.104611,0.760795,-0.282059,-1.126452,2.026482,-0.119920,P1R1
-0.104424,0.761823,-0.290182,-1.174965,2.052817,-0.139384,P1R1
-0.104656,0.761887,-0.297359,-1.182195,2.077809,-0.141600,P1R1
-0.105196,0.761241,-0.303534,-1.203919,2.060854,-0.158460,P1R1
-0.106002,0.760148,-0.308527,-1.201345,2.106413,-0.183847,P1R1
-0.106936,0.758734,-0.312579,-1.214898,2.133748,-0.194194,P1R1
-0.107989,0.757189,-0.315576,-1.217030,2.176688,-0.221295,P1R1
-0.109054,0.755574,-0.317803,-1.238976,2.172688,-0.218809,P1R1
-0.110093,0.753977,-0.319349,-1.233980,2.150762,-0.201086,P1R1
-0.111134,0.752505,-0.320125,-1.174544,2.151410,-0.200364,P1R1
-0.112100,0.751150,-0.320430,-1.171338,2.152038,-0.197768,P1R1
-0.105865,0.750548,-0.331420,-1.183792,2.155221,-0.209225,P1R1
-0.100734,0.750101,-0.340044,-1.230103,2.200792,-0.217838,P1R1
-0.096533,0.749717,-0.346872,-1.250817,2.216642,-0.231956,P1R1
-0.098001,0.777389,-0.339905,-1.239182,2.213523,-0.227034,P1R1
-0.099503,0.800856,-0.333376,-1.226812,2.215859,-0.219097,P1R1
-0.101035,0.820364,-0.327211,-1.219569,2.194951,-0.209940,P1R1
-0.102479,0.836157,-0.321728,-1.251684,2.204031,-0.226433,P1R1
-0.103823,0.848614,-0.316891,-1.232519,2.221781,-0.208578,P1R1
-0.105075,0.858158,-0.312599,-1.216353,2.215514,-0.204343,P1R1
-0.106252,0.865213,-0.308738,-1.213452,2.225378,-0.214320,P1R1
-0.107290,0.870128,-0.305476,-1.246275,2.233486,-0.228077,P1R1
-0.108193,0.873281,-0.302754,-1.253069,2.207796,-0.243757,P1R1
-0.116470,0.935422,-0.227254,-1.278742,2.361562,-0.270638,P1R1
-0.123782,0.987453,-0.162393,-1.305401,2.368319,-0.285313,P1R1
-0.129861,1.029835,-0.108668,-1.337978,2.346222,-0.305012,P1R1
-0.137661,1.062303,-0.052523,-1.351823,2.365931,-0.303425,P1R1
-0.144005,1.087200,-0.007536,-1.353066,2.374419,-0.301717,P1R1
-0.149037,1.105554,0.027506,-1.368589,2.407937,-0.292634,P1R1
-0.152977,1.118419,0.054079,-1.335134,2.398030,-0.271623,P1R1
-0.155915,1.126706,0.073237,-1.330508,2.408164,-0.258271,P1R1
-0.158011,1.131298,0.086212,-1.334498,2.429810,-0.257878,P1R1
-0.159472,1.133036,0.094344,-1.353176,2.451039,-0.259310,P1R1
-0.160367,1.132567,0.098448,-1.362570,2.475772,-0.263645,P1R1
-0.160818,1.130494,0.099450,-1.391445,2.477889,-0.263585,P1R1
-0.161056,1.127410,0.098540,-1.366180,2.478554,-0.251979,P1R1
-0.161032,1.123630,0.095949,-1.361711,2.474049,-0.235674,P1R1
-0.160886,1.119532,0.092442,-1.346962,2.496765,-0.238812,P1R1
-0.162358,1.110142,0.076347,-1.355609,2.526935,-0.241412,P1R1
-0.164040,1.131669,0.061954,-1.333533,2.594653,-0.226629,P1R1
-0.165352,1.149592,0.049235,-1.354953,2.608346,-0.240139,P1R1
-0.166350,1.164171,0.038269,-1.356531,2.614195,-0.241163,P1R1
-0.167150,1.175771,0.029247,-1.367079,2.608188,-0.239763,P1R1
-0.167729,1.184694,0.021869,-1.357474,2.604618,-0.260347,P1R1
-0.168132,1.191302,0.016017,-1.377038,2.618034,-0.266463,P1R1
-0.168399,1.195953,0.011548,-1.378845,2.596588,-0.266473,P1R1
-0.168629,1.199032,0.008500,-1.405954,2.644583,-0.267704,P1R1
-0.168777,1.200800,0.006479,-1.372474,2.667025,-0.255242,P1R1
-0.168935,1.201584,0.005524,-1.343668,2.665752,-0.241000,P1R1
-0.169048,1.201579,0.005252,-1.344734,2.697460,-0.254256,P1R1
-0.178812,1.203368,0.014021,-1.376305,2.695665,-0.281974,P1R1
-0.187150,1.204445,0.022115,-1.377962,2.692407,-0.297310,P1R1
-0.194068,1.204922,0.029257,-1.396135,2.693495,-0.309547,P1R1
-0.199747,1.204991,0.035655,-1.371022,2.690616,-0.313478,P1R1
-0.204245,1.204722,0.041114,-1.364263,2.676691,-0.318376,P1R1
-0.207710,1.204221,0.045701,-1.358911,2.689151,-0.330688,P1R1
-0.210287,1.203576,0.049496,-1.382911,2.696352,-0.348976,P1R1
-0.212119,1.202855,0.052591,-1.380635,2.711571,-0.335689,P1R1
-0.213409,1.202159,0.055284,-1.394271,2.722629,-0.339003,P1R1
-0.214201,1.201475,0.057433,-1.392374,2.727896,-0.327541,P1R1
-0.214672,1.200881,0.059331,-1.376566,2.708470,-0.304325,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data4_positions_rotations_fuzzy_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.198305,0.022524,-0.184359,-0.006434,-0.009179,0.005265,P0R0
0.340984,0.038730,-0.317004,-0.010535,0.019002,-0.000612,P0R0
0.448726,0.050974,-0.417145,-0.021104,0.141415,0.080005,P0R0
0.533091,0.060562,-0.495554,-0.034375,0.127564,0.080067,P0R0
0.601041,0.068286,-0.558705,-0.035281,0.153446,0.075350,P0R0
0.657019,0.074649,-0.610725,-0.045980,0.144801,0.042792,P0R0
0.704162,0.069681,-0.654376,-0.032182,0.145207,0.057424,P0R0
0.744335,0.065449,-0.691567,-0.028227,0.183435,0.063621,P0R0
0.779018,0.061795,-0.723673,-0.055870,0.192044,0.071900,P0R0
0.809295,0.058607,-0.751695,-0.149380,0.189132,0.067854,P0R0
0.835982,0.055798,-0.776393,-0.180469,0.190109,0.068248,P0R0
0.859702,0.053301,-0.798339,-0.172646,0.184937,0.036340,P0R0
0.880939,0.051066,-0.817987,-0.189530,0.176997,0.052459,P0R0
0.900077,0.049053,-0.835691,-0.187670,0.202397,0.064799,P0R0
0.917422,0.047229,-0.851733,-0.218671,0.246974,0.050769,P0R0
0.933224,0.045567,-0.866344,-0.207571,0.265216,0.033700,P0R0
0.947684,0.044048,-0.879713,-0.251851,0.293197,0.020235,P0R0
0.960971,0.042652,-0.891995,-0.296222,0.299950,0.003005,P0R0
0.974194,0.041931,-0.900777,-0.318100,0.301627,0.005362,P0R0
0.986428,0.041266,-0.908897,-0.360553,0.280041,0.015183,P0R0
0.997782,0.040649,-0.916431,-0.354728,0.273049,0.008086,P0R0
1.008347,0.040075,-0.923439,-0.380880,0.269169,0.013495,P0R0
1.018203,0.039541,-0.929975,-0.386532,0.288874,0.013674,P0R0
1.027415,0.039044,-0.936067,-0.426081,0.259942,0.093214,P0R0
1.036044,0.038580,-0.941768,-0.436958,0.274522,0.107520,P0R0
1.044142,0.038145,-0.947115,-0.441299,0.301196,0.101672,P0R0
1.051753,0.037737,-0.952136,-0.461679,0.312620,0.101344,P0R0
1.058919,0.037354,-0.956859,-0.456578,0.344482,0.119492,P0R0
1.065671,0.036996,-0.961292,-0.475204,0.365077,0.153123,P0R0
1.072045,0.036659,-0.965473,-0.481685,0.370236,0.150627,P0R0
1.075704,0.036316,-0.969375,-0.430154,0.386086,0.153978,P0R0
1.079165,0.035992,-0.973063,-0.430407,0.391980,0.156323,P0R0
1.082441,0.035686,-0.976551,-0.430138,0.373519,0.137860,P0R0
1.085545,0.035397,-0.979849,-0.446040,0.431718,0.124920,P0R0
1.088489,0.035124,-0.982973,-0.463039,0.437395,0.125556,P0R0
1.091281,0.034867,-0.985930,-0.462496,0.425464,0.121712,P0R0
1.093932,0.034623,-0.988735,-0.469251,0.437174,0.127654,P0R0
1.096449,0.034394,-0.991387,-0.504395,0.443046,0.106146,P0R0
1.098842,0.034177,-0.993905,-0.510143,0.456590,0.136033,P0R0
1.101600,0.034434,-0.994122,-0.490029,0.469509,0.131956,P0R0
1.104223,0.034681,-0.994320,-0.468377,0.487003,0.175760,P0R0
1.094579,0.034718,-0.996437,-0.447280,0.493765,0.198596,P0R0
1.085391,0.034756,-0.998446,-0.442466,0.478718,0.220156,P0R0
1.076637,0.034793,-1.000351,-0.430216,0.516293,0.212244,P0R0
1.068292,0.034830,-1.002162,-0.454164,0.529291,0.205230,P0R0
1.060337,0.034865,-1.003884,-0.486426,0.586295,0.167707,P0R0
1.052748,0.034901,-1.005517,-0.491293,0.608121,0.187477,P0R0
1.045510,0.034937,-1.007069,-0.495547,0.632127,0.172473,P0R0
1.038603,0.034971,-1.008546,-0.510914,0.639128,0.182437,P0R0
1.032012,0.035005,-1.009950,-0.512814,0.651006,0.177068,P0R0
1.025719,0.035040,-1.011280,-0.552606,0.681543,0.168107,P0R0
1.020746,0.035197,-1.014493,-0.554490,0.714100,0.152993,P0R0
1.015996,0.035347,-1.017555,-0.570043,0.743117,0.144671,P0R0
1.011461,0.035492,-1.020474,-0.582651,0.756835,0.129842,P0R0
1.007127,0.035634,-1.023246,-0.620930,0.783046,0.120305,P0R0
1.002986,0.035771,-1.025888,-0.638886,0.785211,0.104417,P0R0
0.999031,0.035902,-1.028408,-0.635031,0.823202,0.102198,P0R0
0.995249,0.036031,-1.030798,-0.655280,0.867255,0.071676,P0R0
0.991636,0.036155,-1.033077,-0.674991,0.830789,0.065466,P0R0
0.988181,0.036276,-1.035242,-0.676252,0.879514,0.082047,P0R0
0.984879,0.036393,-1.037306,-0.674504,0.886257,0.107035,P0R0
0.975310,0.036403,-1.034234,-0.637960,0.901460,0.116048,P0R0
0.966164,0.036413,-1.031293,-0.658463,0.855845,0.117579,P0R0
0.954118,0.039752,-1.020242,-0.669179,0.881486,0.119204,P0R0
0.942600,0.042951,-1.009656,-0.687715,0.887635,0.109206,P0R0
0.931587,0.046015,-0.999515,-0.680890,0.897667,0.089989,P0R0
0.921056,0.048951,-0.989799,-0.700201,0.915378,0.072285,P0R0
0.910981,0.051773,-0.980465,-0.691106,0.992463,0.065420,P0R0
0.901345,0.054478,-0.971519,-0.717913,1.009613,0.065016,P0R0
0.892124,0.057078,-0.962920,-0.672162,1.015178,0.084297,P0R0
0.883304,0.059572,-0.954676,-0.662199,0.984513,0.100306,P0R0
0.874868,0.061963,-0.946771,-0.663049,0.993040,0.095484,P0R0
0.866794,0.064263,-0.939167,-0.649695,1.017200,0.078567,P0R0
0.859069,0.066471,-0.931873,-0.667871,1.043035,0.070522,P0R0
0.851679,0.068588,-0.924876,-0.655051,1.049776,0.065539,P0R0
0.821985,0.089949,-0.908642,-0.678563,1.083674,0.044633,P0R0
0.793590,0.110380,-0.893097,-0.670700,1.091995,0.052080,P0R0
0.766432,0.129929,-0.878186,-0.666290,1.069488,0.047327,P0R0
0.740461,0.148627,-0.863905,-0.659789,1.065009,0.030878,P0R0
0.715618,0.166520,-0.850202,-0.720072,1.037697,0.034854,P0R0
0.691861,0.183636,-0.837077,-0.733865,1.077989,0.026269,P0R0
0.662755,0.199905,-0.819492,-0.760534,1.101842,0.021274,P0R0
0.634915,0.215475,-0.802629,-0.780449,1.109473,-0.008640,P0R0
0.608290,0.230370,-0.786480,-0.799308,1.113824,0.001510,P0R0
0.582821,0.244628,-0.770991,-0.831255,1.144162,-0.009340,P0R0
0.558463,0.258268,-0.756156,-0.815735,1.138945,0.016290,P0R0
0.535167,0.271319,-0.741946,-0.782964,1.182386,0.054230,P0R0
0.513573,0.284033,-0.730370,-0.768068,1.204442,0.076483,P0R0
0.492914,0.296205,-0.719252,-0.809020,1.241326,0.045710,P0R0
0.470453,0.307808,-0.712038,-0.818864,1.172618,0.032154,P0R0
0.449606,0.319238,-0.703050,-0.834983,1.146351,0.036040,P0R0
0.429665,0.330175,-0.694430,-0.854296,1.186796,0.009986,P0R0
0.410586,0.340648,-0.686138,-0.908075,1.258081,-0.029776,P0R0
0.392337,0.350670,-0.678184,-0.914121,1.265330,-0.042815,P0R0
0.374883,0.360259,-0.670559,-0.944347,1.285250,-0.064096,P0R0
0.358187,0.369436,-0.663243,-0.936836,1.300217,-0.065859,P0R0
0.342211,0.378226,-0.656197,-0.899141,1.260362,-0.053462,P0R0
0.326928,0.386639,-0.649434,-0.904681,1.303027,-0.065317,P0R0
0.312302,0.394699,-0.642917,-0.906133,1.333419,-0.070644,P0R0
0.298311,0.402413,-0.636659,-0.893262,1.382222,-0.071731,P0R0
0.284926,0.409798,-0.630650,-0.908205,1.388452,-0.081740,P0R0
0.269033,0.417263,-0.626735,-1.136384,1.801878,-0.204631,P0R0
0.252405,0.424555,-0.624619,-1.133197,1.795278,-0.196767,P0R0
0.236489,0.431543,-0.622540,-1.138089,1.799627,-0.192430,P0R0
0.221262,0.438232,-0.620523,-1.125131,1.798708,-0.169696,P0R0
0.206686,0.444643,-0.618538,-1.123284,1.834956,-0.148310,P0R0
0.192740,0.450782,-0.616611,-1.097422,1.847458,-0.120797,P0R0
0.179397,0.456659,-0.614739,-1.089174,1.857697,-0.113198,P0R0
0.166622,0.462294,-0.612893,-1.078345,1.863683,-0.122061,P0R0
0.154398,0.467690,-0.611099,-1.107980,1.875756,-0.130068,P0R0
0.142701,0.472857,-0.609355,-1.108147,1.866600,-0.115685,P0R0
0.134087,0.482905,-0.604072,-1.156945,1.892752,-0.116877,P0R0
0.125841,0.492521,-0.598992,-1.148778,1.929772,-0.114861,P0R0
0.117948,0.501724,-0.594105,-1.145038,1.925576,-0.094506,P0R0
0.108257,0.510702,-0.589883,-1.137771,1.932393,-0.110072,P0R0
0.098974,0.519301,-0.585787,-1.107938,1.924311,-0.109812,P0R0
0.090080,0.527539,-0.581811,-1.166640,1.936198,-0.116675,P0R0
0.081568,0.535424,-0.577980,-1.176479,1.948840,-0.124500,P0R0
0.073419,0.542972,-0.574286,-1.150510,1.978941,-0.132654,P0R0
0.065611,0.550204,-0.570696,-1.130566,1.971063,-0.106406,P0R0
0.058121,0.557140,-0.567181,-1.143780,1.986414,-0.117286,P0R0
0.050951,0.563780,-0.563789,-1.126549,2.026198,-0.119898,P0R0
0.044077,0.570144,-0.560487,-1.174709,2.052547,-0.139258,P0R0
0.037496,0.576237,-0.557299,-1.182051,2.077552,-0.141538,P0R0
0.031194,0.582072,-0.554221,-1.203732,2.060857,-0.158334,P0R0
0.025150,0.587665,-0.551217,-1.201288,2.106139,-0.183644,P0R0
0.019870,0.593405,-0.546228,-1.214794,2.133476,-0.194052,P0R0
0.014804,0.598908,-0.541396,-1.216977,2.176322,-0.221076,P0R0
0.009950,0.604178,-0.536746,-1.238822,2.172570,-0.218739,P0R0
0.005300,0.609225,-0.532269,-1.233950,2.150850,-0.201167,P0R0
0.000837,0.614065,-0.527927,-1.174893,2.151441,-0.200400,P0R0
-0.003441,0.618702,-0.523745,-1.171494,2.152046,-0.197797,P0R0
-0.007540,0.623142,-0.519715,-1.183776,2.155205,-0.209167,P0R0
-0.011486,0.627411,-0.515769,-1.229816,2.200509,-0.217763,P0R0
-0.015269,0.631500,-0.511965,-1.250579,2.216436,-0.231841,P0R0
-0.018977,0.640436,-0.508297,-1.239161,2.213462,-0.227019,P0R0
-0.022531,0.648989,-0.504759,-1.226879,2.215822,-0.219139,P0R0
-0.025949,0.657183,-0.501314,-1.219639,2.195063,-0.210012,P0R0
-0.029536,0.664957,-0.500176,-1.251517,2.204020,-0.226361,P0R0
-0.032975,0.672400,-0.499057,-1.232570,2.221669,-0.208658,P0R0
-0.036277,0.679527,-0.497940,-1.216471,2.215508,-0.204400,P0R0
-0.039454,0.686358,-0.496810,-1.213516,2.225316,-0.214281,P0R0
-0.042500,0.692897,-0.495699,-1.246101,2.233413,-0.227979,P0R0
-0.045423,0.699158,-0.494605,-1.252960,2.207924,-0.243624,P0R0
-0.049482,0.715260,-0.481270,-1.278545,2.360679,-0.270423,P0R0
-0.053422,0.730702,-0.468326,-1.305162,2.367933,-0.285141,P0R0
-0.057200,0.745476,-0.455916,-1.337688,2.346208,-0.304825,P0R0
-0.060822,0.759612,-0.444017,-1.351626,2.365806,-0.303362,P0R0
-0.064296,0.773137,-0.432606,-1.352983,2.374319,-0.301704,P0R0
-0.067628,0.786078,-0.421662,-1.368463,2.407695,-0.292684,P0R0
-0.070757,0.798278,-0.408962,-1.335288,2.397996,-0.271770,P0R0
-0.073758,0.809952,-0.396786,-1.330596,2.408090,-0.258409,P0R0
-0.076639,0.821123,-0.385110,-1.334508,2.429649,-0.257934,P0R0
-0.079414,0.831820,-0.373880,-1.353066,2.450848,-0.259323,P0R0
-0.082077,0.842057,-0.363108,-1.362471,2.475548,-0.263624,P0R0
-0.084635,0.851853,-0.352775,-1.391231,2.477790,-0.263577,P0R0
-0.087111,0.861244,-0.342795,-1.366250,2.478512,-0.252046,P0R0
-0.089489,0.870232,-0.333220,-1.361766,2.474060,-0.235799,P0R0
-0.091784,0.878841,-0.323997,-1.347073,2.496632,-0.238841,P0R0
-0.093989,0.887082,-0.315145,-1.355600,2.526700,-0.241408,P0R0
-0.096200,0.899996,-0.306615,-1.333663,2.594152,-0.226716,P0R0
-0.098325,0.912353,-0.298424,-1.354874,2.608068,-0.240091,P0R0
-0.102381,0.924391,-0.291391,-1.356490,2.614052,-0.241138,P0R0
-0.106281,0.935917,-0.284600,-1.366999,2.608169,-0.239762,P0R0
-0.110021,0.946947,-0.278072,-1.357502,2.604633,-0.260222,P0R0
-0.113608,0.957502,-0.271797,-1.376931,2.617958,-0.266377,P0R0
-0.117049,0.967603,-0.265763,-1.378792,2.596689,-0.266440,P0R0
-0.120361,0.977278,-0.259926,-1.405769,2.644332,-0.267683,P0R0
-0.123539,0.986537,-0.254311,-1.372605,2.666790,-0.255310,P0R0
-0.126599,0.995406,-0.248875,-1.343894,2.665669,-0.241113,P0R0
-0.129537,1.003896,-0.243642,-1.344816,2.697236,-0.254220,P0R0
-0.132652,1.011824,-0.240764,-1.376145,2.695588,-0.281792,P0R0
-0.135653,1.019421,-0.237945,-1.377889,2.692398,-0.297146,P0R0
-0.138534,1.026693,-0.235215,-1.395997,2.693485,-0.309410,P0R0
-0.141310,1.033663,-0.232537,-1.371121,2.690630,-0.313401,P0R0
-0.143977,1.040335,-0.229942,-1.364342,2.676781,-0.318317,P0R0
-0.146538,1.046724,-0.227427,-1.358974,2.689110,-0.330590,P0R0
-0.148998,1.052840,-0.224988,-1.382790,2.696292,-0.348828,P0R0
-0.151361,1.058697,-0.222621,-1.380601,2.711456,-0.335712,P0R0
-0.153644,1.064314,-0.220290,-1.394176,2.722518,-0.338992,P0R0
-0.155838,1.069692,-0.218027,-1.392348,2.727821,-0.327606,P0R0
-0.157959,1.074851,-0.215795,-1.376652,2.708559,-0.304491,P0R0


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data4_state_cov_constant_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data4_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data5_error_constantMotionModel_GPS_Camera_IMU.txt <==
1.338431
1.720361
1.940531
1.311719
0.773467
0.465414
0.344356
0.343930
0.373907
0.366774
0.332782
0.506054
0.382274
0.329998
0.282460
0.229711
0.201592
0.166358
0.231935
0.723161
0.718772
0.492261
0.480428
0.273925
0.260455
0.131025
0.248784
0.285034
0.502489
0.512439
0.407174
0.270337
0.290263
0.342599
0.245670
0.175113
0.128878
0.504459
0.401977
0.253659
0.124818
0.126344
0.075047
0.116292
0.087419
0.066845
0.106116
0.162662
0.164952
0.139064
0.111971
0.124226
0.107357
0.083748
0.042150
0.082894
0.100712
0.068750
0.114722
0.785042
0.447051
0.757729
0.562386
0.468038
0.899995
0.351253
0.418158
0.918220
5.266048
4.121783
0.944875
1.102069
0.774489
1.398322
0.457054
0.613872
0.612030
0.837135
1.240264
0.520682
0.469927
1.401045
0.687225
1.184064
1.008725
1.156929
0.919784
1.293917
0.517857
0.399301
1.348417
0.865564
0.361316
0.924143
0.393981
0.214049
0.521041
0.410489
0.630883
0.349898
0.498585
0.471470
0.984777
0.333071
4.497732
3.224036
1.292790
0.395456
0.356294
0.261719
0.551961
0.844913
0.461950
0.887215
0.314354
0.536117
0.690755
0.551355
0.656750
1.328827
0.682147
0.591674
0.550909
0.541298
1.190030
0.399380
0.422091
0.448092
0.745415
0.252325
0.608701
1.010231
0.555854
0.632530
0.250492
0.681424
1.441786
0.537017
0.563004
1.035434
0.371760
0.476712
0.416832
0.744133
0.516073
0.750029
1.081287
0.656112
0.606677
1.076224
1.431190
0.453158
0.255648
0.590055
0.223369
0.201963
0.465720
1.587940
0.832096
1.311043
0.721582
0.677675
2.415773
0.490556
0.777780
1.366096
0.497198
0.448765
0.537229
0.373928
0.336966
0.460359
0.855812
0.634728
0.321801
0.284481
0.530875
0.519508
0.316927
0.417291
1.246160
0.511998
0.460485
0.591549
0.755760
0.538598
0.470806
0.633608
0.966280
0.761465
1.275938
1.012653
0.224371
1.850224
7.368205
5.367081
3.652165
2.373142
1.309407
2.487490
1.416306
1.061605
1.347810
1.655453
1.790237
1.953238
1.895236
2.035321
1.842483
1.656216
1.557552
1.242834
1.273115
1.081865
0.899907
0.874083
0.521784
0.517298
0.476207
0.534843
0.316967
0.490630
0.651456
0.572130
0.378227
0.376775
0.445879
0.314944
1.325748
0.430131
0.637637
1.051349
1.027944
1.994854
2.920498
1.299076
0.811640
0.869215
2.197286
0.581614
0.585995
0.435952
0.839825
1.128088
0.668150
0.748194
0.578916
1.166838
1.271557
0.688551
0.562607
0.791724
0.418754
0.466046
0.558991
0.214068
0.328533
0.559812
0.381360
0.608127
0.571072
0.732773
1.109300
0.672339
0.322901
0.786057
0.876479
0.792175
0.497589
0.207662
0.814597
0.712807
0.576447
0.252613
0.313282
0.368253
0.536473
2.188682
1.451048
1.254039
0.804868
0.313800
0.936985
1.032835
0.682375
2.848295
0.987268
0.677976
2.138735
0.818591
0.693308
0.916742
0.771848
0.441094
0.303034
0.513650
0.534325
0.622775
0.805547
0.879131
0.855238
0.427950
0.485237
0.440659
0.672593
0.975042
0.369459
0.659560
1.350352
0.683023
0.910765
0.701493
0.414643
1.284992
0.551511
0.953299
0.395080
0.776905
0.975814
0.763395
0.354414
1.003484
0.856297
0.558623
0.330548
1.058366
0.468962
2.045673
1.587105
1.117669
0.655265
0.480988
0.294804
0.963056
0.519263
0.656090
0.763594
0.163139
0.449865
0.550473
0.503226
0.806596
0.573563
0.721901
0.385468
0.481338
0.789647
0.524616
0.304977
0.342579
1.169281
0.638252
1.333921
0.889113
0.982199
0.355011
0.516346
0.636097
1.452050
0.963582
0.329653
0.794024
0.531032
2.622673
1.697702
1.206111
0.762468
1.173674
0.440491
0.229788
1.650761
4.529463
3.119527
2.316851
1.661864
1.187241
0.482337
0.735353
1.194606
1.165819
1.222849
1.479232
1.513775
1.510848
1.254150
1.027914
1.207833
0.932168
0.568302
0.551706
1.124627
0.885960
0.821097
0.854199
0.612954
0.595847
0.677923
0.551069
0.473567
1.176282
0.439703
0.637050
0.684480
0.989995
0.668389
0.566882
0.450630
0.689848
0.687544
0.628783
0.480309
0.414446
0.397991
0.502830
0.495430
2.053146
1.400368
1.519694
0.820460
0.630541
0.746609
0.408705
0.921861
0.873315
0.760732
0.686941
0.881609
0.852017
1.060296
0.808309
0.734926
0.879932
0.466573
0.744885
0.470311
0.761256
0.740761
0.401616
0.978362
0.699473
0.354983
1.305820
0.574699
0.337224
0.515199
0.612052
0.421809
0.739390
0.621339
0.458800
0.295389
1.459890
3.590514
1.639702
1.272113
0.603518
0.764605
0.696280
1.011751
0.865325
0.720189
1.185043
0.788155
0.743636
1.292935
0.228029
0.241172
1.392644
0.892027
1.030694
0.537414
0.507916
1.169670
0.427106
0.415746
0.803044
0.498272
0.441962
0.724016
0.614505
1.289253
1.245980
0.562381
1.148887
1.090593
0.625857
1.013314
1.004069
0.786980
0.746644
1.059354
0.661027
0.517936
0.601063
0.666100
0.610287
1.020339
0.462532
0.981249
0.645590
0.750586
0.817100
0.391366
0.857057
0.565039
0.708897
0.661187
0.897726
0.775296
1.017037
0.694200
0.610207
1.096043
6.086044
4.268468
2.733201
2.051686
1.064588
0.514100
0.580580
0.745428
1.068777
1.585000
1.303235
1.356583
1.382116
1.543521
1.162014
0.964469
1.396987
0.972457
0.787759
0.839611
0.657125
0.584964
0.844327
0.532488
1.030600
0.440754
1.528530
1.025687
0.209121
0.756393
0.581386
1.234066
0.533700
0.336929
0.925875
0.820927
0.419945
0.460050
0.627470
0.943588
0.589854
0.525251
0.616087
1.492603
0.484026
0.621167
4.768527
3.317067
2.470665
1.477178
0.797176
0.520223
1.025015
0.950803
0.781169
0.862953
0.859764
1.119607
1.024558
1.052476
1.107198
1.000936
0.931582
1.160008
0.831254
1.471485
0.904064
0.656641
0.587923
0.888522
0.509312
0.588640
1.534743
2.003419
1.007363
0.947222
0.798981
0.791051
0.286257
0.406228
0.522305
0.587337
0.736385
0.645362
1.482191
0.769680
0.546861
0.702239
0.876383
0.457385
0.659407
0.628564
1.006138
0.452109
0.817195
0.692980
1.303041
1.779943
1.217059
2.988899
2.083500
1.468176
1.184790
0.730157
0.359991
0.975855
1.116688
0.670788
0.790584
1.878769
0.814585
1.111261
1.087274
1.047792
1.198599
1.402017
0.768350
1.151322
0.807347
0.476160
1.225551
1.030994
0.798272
0.611212
0.543105
0.913197
0.581288
0.598624
0.605914
0.679540
0.640531
1.294628
0.677906
0.603493
1.818004
0.879034
0.673140
0.444602
1.238206
1.148125
2.820687
2.040226
1.431083
0.846377
1.495602
0.494550
0.408785
0.864725
1.439242
0.991407
0.964577
1.396020
1.137021
0.904811
0.708457
1.456863
0.553526
0.677385
0.826150
0.785218
1.005763
0.716219
0.984209
0.958413
0.576746
0.478810
0.865005
0.761333
0.622911
0.733126
0.413075
0.475399
1.072117
0.877963
0.463136
0.316857
0.308802
0.221701
0.504191
0.511026
0.230295
11.216947
8.116545
5.572611
3.576222
1.537467
0.739361
2.345007
0.895187
0.957155
1.698172
2.286050
2.677100
2.768056
2.890037
3.152715
2.840365
2.477990
2.243060
2.060529
1.810785
1.694096
1.388844
1.100616
1.095107
0.966471
1.848563
0.945531
0.554811
0.493483
1.156118
0.571880
0.473632
0.596060
0.499845
0.625042
0.847520
1.050485
0.405905
0.704471
3.802036
2.938560
1.804223
2.163898
1.268868
0.693806
1.333059
1.170886
1.165888
1.810682
1.609693
4.504457
3.365509
2.568095
1.669911
1.223147
1.287151
0.311543
0.831461
0.868746
1.382935
0.787584
0.877792
1.215135
1.364263
0.830173
0.714688
0.768387
1.377544
0.862306
0.976700
0.573775
0.728687
0.804701
0.388061
0.671705
0.877072
0.556231
0.624145
1.134682
1.218291
1.031566
0.744288
0.672900
0.585455
0.334786
0.932936
0.703470
1.789379
1.341840
1.439887
0.702084
1.468618
2.760900
2.115563
1.352570
1.311921
0.807421
0.889171
1.674930
0.905367
1.126629
1.059596
1.027981
1.657393
1.138139
1.558093
1.462743
0.663534
0.688066
0.376321
0.985070
0.786485
0.681063
0.510987
0.625835
0.851451
0.633731
1.401246
0.941089
1.089501
1.082602
0.651430
0.947381
0.620278
0.876956
0.386111
1.263510
0.864473
0.434936
0.797223
0.923676
1.562392
0.500719
2.801082
2.407484
2.097557
1.418634
0.575817
1.089544
1.089531
2.290211
1.528190
1.563935
2.519135
1.392025
0.927585
0.623253
1.480332
0.396962
0.648517
0.788122
1.177468
0.221308
2.213117
0.822241
1.502708
1.075244
0.960619
0.466839
0.380754
1.369799
0.934234
0.858168
0.780911
0.593744
0.595625
1.733926
0.412715
1.423024
0.658543
0.805499
0.785884
0.345156
1.455010
0.604965
0.585316
4.777225
3.310773
2.249695
1.500207
1.213857
0.353039
1.195777
1.520613
1.294233
1.484615
1.403748
1.277496
1.378664
1.234307
1.921714
0.762409
0.917985
0.832788
0.895593
0.521423
1.195195
0.421083
0.320176
1.648127
0.623937
0.749800
0.554384
1.527254
0.403114
0.715067
1.196875
0.924019
0.764804
1.012647
0.613750
0.876107
1.654725
1.127639
0.221918
0.481248
0.390429
0.450968
0.307809
1.008159
0.993113
0.879291
1.277756
1.021585
0.833248
0.277152
0.568628
1.322060
1.118401
1.160354
0.936822
1.405927
0.666630
0.337190
1.061720
0.482110
1.636803
0.713814
0.927675
0.556500
0.422935
0.801795
1.051293
0.439781
0.997277
0.456587
0.446972
1.045513
1.758960
1.653863
1.501280
1.666087
0.814454
0.495563
1.215048
1.366905
0.844138
1.377197
5.705629
3.670296
2.335683
0.995242
0.851372
1.005865
0.882557
0.689064
0.799868
2.387529
0.931682
1.390657
1.284236
0.935284
0.689485
0.887312
1.164196
0.653624
0.895137
0.958633
1.249979
0.596706
0.959202
0.521967
0.574100
0.298443
1.109966
0.822899
0.745421
0.469764
0.438908
1.563274
1.451217
1.490940
1.359185
1.071345
0.684686
0.860948
1.126595
0.850280
0.711232
0.722308
0.657829
0.710205
0.792845
0.949550
1.098627
0.637077
1.827981
0.487231
0.481940
1.905378
1.440167
1.597761
0.923860
0.838628
5.067294
3.553158
2.319128
1.976994
0.816506
0.356630
0.906210
1.495370
1.501682
1.314733
2.731387
2.456658
2.405411
1.695734
1.731781
1.617264
1.707921
1.318781
0.847065
1.211717
0.866083
1.913892
1.242943
0.915819
0.516887
1.070054
0.945107
1.385388
0.651081
0.519337
1.718447
0.645415
0.737826
0.693001
1.331071
0.320503
0.421339
0.967805
1.040668
3.111134
2.138068
1.512789
1.423755
1.177976
0.725651
0.425635
0.475103
1.170430
1.307771
1.440910
1.231337
1.580048
0.708837
0.911545
0.856033
0.907599
0.867855
1.881829
1.272730
1.650931
0.720098
0.595481
1.315981
1.260287
1.787679
1.245889
1.319572
0.965386
1.256919
1.271004
1.164277
0.825898
0.743162
0.869680
1.482038
0.388271
0.383899
0.530655
1.404917
0.780162
0.400669
0.716279
0.924297
0.926225
0.754965
1.145757
1.156494
0.408084
0.478458
0.920291
0.954816
0.852049
0.940990
0.450546
0.625456
0.550792
1.145352
0.456960
0.561585
1.332732
1.184278
0.859209
0.986130
0.476799
0.957214
0.547526
0.718230
0.584639
0.957122
0.695029
0.905455
2.493787
1.252305
1.047490
1.311556
0.691637
0.618557
0.970742
0.481073
0.384961
0.657082
1.271958
0.697519
4.478821
2.282177
1.170802
1.755609
1.145357
0.651358
1.990718
1.390431
0.768795
0.728276
0.383184
0.365278
0.450963
0.841424
0.267044
0.860208
0.442791
0.517114
0.723990
2.074462
0.415044
0.671103
0.993991
1.096279
1.002503
0.986973
0.962635
1.286655
0.832431
0.839814
0.771608
0.593991
1.645922
1.760285
1.384665
0.901112
1.729093
1.218256
1.224152
0.801029
0.755846
1.255436
0.854224
1.447420
1.829173
1.907029
0.956686
1.049892
1.017038
0.635203
1.758355
1.297744
1.246382
1.676849
0.780843
0.999828
1.721190
1.462295
2.116451
0.790364
1.510562
1.078221
0.892179
0.603721
7.026950
4.985923
2.506811
1.483508
1.095520
1.219782
0.952889
0.648128
0.568671
0.671791
0.489626
1.208412
0.651594
0.675406
1.156948
0.586583
0.734272
1.159480
0.606370
0.703223
1.055602
0.425676
0.554209
0.806511
1.372359
0.530360
0.954762
1.229691
0.467691
1.911839
1.109494
0.690375
1.035303
2.680877
1.882345
2.415469
1.146116
0.555153
0.855394
1.432029
1.069923
0.364003
0.599105
0.346545
0.369721
0.841534
0.605886
1.847168
1.491944
1.306197
0.779143
0.503375
0.994849
1.193727
0.822474
0.662113
1.784190
0.999713
1.398989
0.384427
2.089815
0.527110
1.115013
0.742398
1.563850
0.377057
1.543773
0.794311
1.734989
0.962031
0.942259
1.358412
1.918086
0.949981
0.792755
0.852524
0.553649
4.003529
2.848641
1.800355
1.220171
0.679321
0.319868
0.684006
0.542341
0.780240
0.688652
1.102540
1.009808
10.269297
6.997961
4.475839
2.675062
1.065186
0.562784
1.538362
2.272503
2.752735
2.922921
2.822467
2.741184
2.907197
2.606001
2.484539
2.265268
2.074822
1.821453
1.942564
1.380703
1.773694
0.816331
0.440146
0.415727
0.756021
0.944281
0.754213
0.617291
1.181455
0.646283
1.151449
0.765847
1.218408
1.266754
0.337457
1.450950
1.474001
1.074070
0.697578
0.848737
3.341503
2.470491
1.567132
0.999497
0.846367
0.895644
1.058614
1.010895
2.270792
2.119336
1.710101
1.241346
1.368618
1.071726
1.253652
0.799837
0.611131
0.625701
0.504010
0.971490
0.794012
0.701793
0.898521
1.412510
1.084753
0.543902
1.353231
0.675671
1.359170
1.339480
0.960881
0.706408
0.852912
1.873958
0.706353
0.779427
1.529333
0.716036
1.367085
0.706092
0.930332
1.237663
1.148811
0.796083
1.187365
1.186515
0.561184
1.088699
0.769410
0.605050
0.549815
1.466753
1.243206
1.003452
1.106453
1.676768
1.484558
1.406816
0.904368
0.525223
0.334191
0.352349
0.594971
0.383992
0.601740
0.562423
0.626668
0.740345
0.549455
0.447395
0.417632
1.563493
1.039381
1.068387
0.702423
0.587948
0.590041
0.299675
0.395418
0.956538
0.482775
0.940717
0.499400
3.523674
2.569468
1.682121
0.930734
0.695970
0.533815
0.611043
0.833402
0.902932
1.099340
0.880197
0.631728
0.997239
0.699646
0.930945
1.253642
0.809261
0.746230
0.812194
1.056064
1.136915
0.568918
0.518768
0.560281
0.698748
0.561470
0.823041
0.615008
0.396563
0.233216
0.384523
0.731062
0.712270
0.587449
0.697302
0.335261
0.524119
0.308907
0.990087
1.304454
1.105864
0.792660
0.214817
1.523391
1.085696
0.997641
1.392274
2.710068
2.952961
2.835481
1.638730
1.005108
2.021689
1.054612
1.220236
1.124213
1.085677
1.709533
1.562187
0.914413
0.296650
0.675116
0.357589
1.266634
1.191123
0.918214
1.786095
0.403595
1.301919
1.151634
0.713337
0.303699
1.578690
1.168329
0.821493
1.511763
0.963275
0.702641
1.112049
1.106595
0.459309
0.300945
0.736765
0.843362
0.607304
2.502594
1.766529
1.201896
0.872426
0.657633
1.233442
1.199385
0.799149
0.571514
0.735576
0.652770
1.656557
1.991617
1.541965
2.151315
1.707673
0.933833
0.699354
1.039561
1.202734
1.599818
1.103455
1.333436
4.223218
1.762264
1.220109
2.574367
1.896634
2.130627
1.730445
1.349352
1.333093
1.251265
1.177675
1.099223
1.438133
1.327357
0.881153
2.796760
1.877535
1.218103
0.761900
0.501048
0.490428
1.428529
1.060197
1.033895


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data5_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
1.338431
1.116229
1.553753
0.816724
0.722565
0.649240
0.592797
0.537133
0.528140
0.487619
0.447091
0.262240
0.273544
0.259175
0.231352
0.220659
0.218081
0.222518
0.327646
0.689670
0.811307
0.763288
0.931826
0.883019
0.984483
0.937219
0.762611
0.706670
0.553988
0.471879
0.438700
0.491466
0.389346
0.306743
0.286171
0.269305
0.259662
0.314402
0.331783
0.339616
0.328014
0.354946
0.338113
0.299645
0.348900
0.410825
0.385923
0.397861
0.377981
0.421012
0.400961
0.397188
0.370258
0.488943
0.505820
0.491736
0.463434
0.527465
0.518081
0.872521
0.926839
1.185693
1.169015
1.153798
1.513751
1.113184
1.042245
1.270484
5.102421
1.585768
1.179010
1.710157
1.031417
1.460425
1.155500
1.415317
0.971779
1.008774
1.737951
1.090307
0.912293
1.295039
1.204977
1.989388
1.202649
1.703456
0.878923
1.085554
1.042733
0.815048
1.756766
0.980791
0.921383
0.962707
0.871654
0.799917
1.062189
0.718774
0.780424
0.917911
0.741927
0.787755
1.414309
0.872924
4.692171
1.783927
1.710954
1.602810
1.574672
1.533253
1.780379
1.506565
1.446466
1.875917
1.739268
1.712546
1.914961
1.539578
1.395786
1.646837
1.466633
1.494253
1.539492
1.637036
1.181309
1.181464
1.169682
1.209234
1.515901
1.210752
1.092274
1.448656
0.982395
1.008163
0.973001
1.203327
2.146572
1.227356
0.998214
0.995378
0.912697
0.970521
0.904232
1.062729
1.132734
1.096451
1.428052
1.430320
1.276431
1.542385
1.563693
1.323214
1.236547
1.295198
1.301048
1.269123
1.164142
1.863045
1.135048
1.459717
1.174031
1.064720
2.540772
1.708003
2.340302
1.397713
1.447161
1.370102
1.255128
1.229556
1.200316
1.347230
1.459872
1.140811
1.100948
1.148589
1.222419
1.015585
0.978807
1.157047
1.679225
1.019869
1.142074
1.303080
1.013148
1.293975
0.967034
1.218949
1.537637
0.843870
1.061661
1.315850
1.023282
2.329680
8.029252
9.115510
3.069480
1.341771
3.346900
5.407428
4.503903
5.905388
4.679748
5.342339
4.180112
4.337535
3.435589
3.550599
2.657108
2.381518
2.025219
1.559360
1.612673
0.987222
0.617739
0.745546
0.402398
0.330798
0.411463
0.464673
0.524262
0.589583
0.888796
0.492362
0.629320
0.375915
0.267523
0.209229
1.295580
1.042392
1.519834
0.378982
0.509871
1.951764
2.919674
1.268325
0.783281
1.765510
0.971488
0.870395
1.178687
0.889590
0.834067
0.836566
0.671802
0.773612
0.555233
1.483388
0.769040
0.448638
0.215914
0.565795
0.604630
0.371370
0.458125
0.364184
0.405475
0.289500
0.451136
0.894596
0.378577
0.636683
1.293429
0.740138
1.904939
1.643114
0.550492
0.843049
0.845268
0.867359
1.067244
0.648777
0.605656
0.486288
0.505923
0.474983
0.553825
2.284718
1.581350
1.828441
0.815418
0.996613
0.611366
1.056639
0.584131
2.765133
0.909324
0.942245
1.606405
0.750324
0.582728
1.090887
0.597439
0.251126
0.339618
0.268436
0.498484
0.735053
1.316354
0.556735
0.791841
0.994286
0.509179
0.461088
0.627269
0.791330
0.740220
0.234254
1.311484
1.366749
0.299881
0.227830
0.421087
1.486634
0.754796
1.206366
0.829903
1.190954
0.368114
0.458253
0.457870
1.271958
0.790212
0.489807
0.566022
0.978496
0.281741
1.999811
1.372778
0.688099
0.614880
0.453891
0.710996
0.709916
0.618167
0.693147
0.706072
0.567234
0.754005
0.383362
0.182456
0.595487
0.495242
0.553504
0.307721
0.701237
0.337105
0.320584
0.405445
0.599292
1.608730
0.876132
1.263829
0.143451
0.599335
0.561863
0.766243
1.020067
1.261959
0.716581
0.427550
0.489081
0.394836
2.493165
1.003391
0.484523
0.982330
0.447544
0.478083
0.429269
1.499127
4.875306
3.270680
1.991324
0.787217
0.877037
0.976754
1.458002
1.188973
1.337346
1.222589
1.374682
1.078522
1.247291
0.911988
0.484439
1.032370
0.560181
0.512208
0.370823
0.988833
0.737859
1.251664
0.810350
0.768000
0.669459
0.694076
0.311592
0.359092
1.337333
0.487614
0.358590
0.953408
0.351357
0.554111
0.790743
0.684707
0.487666
0.799840
0.354345
0.219661
0.454144
0.470136
0.621878
0.401716
2.047362
1.152578
1.243093
0.659567
0.301340
0.439475
0.568274
1.305148
0.669265
0.758926
0.661466
1.055716
0.470788
0.804320
0.534843
0.706216
0.896411
0.692568
0.523053
0.536616
0.373244
0.448612
0.505369
1.267551
0.235532
0.373154
1.407638
0.443020
0.347620
0.324295
0.585867
0.781883
0.589652
0.359762
0.541883
0.451093
1.329382
3.444404
1.091749
0.283241
0.238026
0.765089
0.803152
1.354820
0.682945
0.599468
1.542825
0.572648
0.297312
1.178676
0.807453
0.585327
1.328628
0.737234
0.984904
0.569331
0.856581
1.002935
0.622238
0.557880
0.579361
0.566469
0.484561
0.854066
0.223685
1.060057
1.107781
0.314349
0.899859
1.079086
0.750162
1.311859
0.627077
0.521650
1.093634
0.612388
0.940821
0.932619
0.605176
0.256808
0.411280
1.108239
0.365512
0.876301
1.046760
0.326430
0.460402
0.501037
1.080145
0.511752
0.675412
0.770549
0.470464
0.760685
1.432990
0.492838
0.425645
1.130702
5.723571
3.782276
2.000048
1.070467
0.539747
0.956049
1.115587
1.223073
1.218649
1.711795
1.326436
1.202987
1.129457
1.098798
0.640091
0.650050
0.854233
0.784259
0.764924
0.752414
0.737200
0.415960
0.353820
0.444926
1.266573
0.648523
1.324042
0.532454
0.536509
0.622219
0.630376
1.426762
1.016607
1.050082
0.205231
0.376183
0.441622
0.639390
0.460386
1.020063
0.378457
0.356500
0.448021
1.554638
0.768301
1.010906
4.714109
3.057232
2.149403
0.538167
0.822770
1.276736
1.208056
1.294311
1.622495
1.172722
1.062691
0.815489
0.618835
0.516793
0.484777
0.429638
0.332302
1.023411
0.988143
2.230718
1.414196
1.116106
0.744153
1.315573
0.678891
0.391798
1.398096
2.670989
0.964113
0.643374
0.243559
0.645847
0.353013
0.633317
0.802786
1.078445
0.483181
0.605201
1.866251
0.567247
0.327307
0.330535
1.033248
0.455611
0.698957
0.751041
0.660462
0.399408
0.782743
0.724232
1.064354
1.332668
0.601168
3.091859
1.899732
1.284726
1.012621
0.620035
0.320179
0.973412
0.948450
0.563671
0.560525
1.625795
0.749797
0.809797
0.956020
1.199387
0.969318
1.056233
0.614403
1.065730
1.153917
1.014437
1.194617
1.069621
0.606437
0.372561
0.591521
1.273826
0.812884
0.906993
0.736424
0.467645
0.418626
1.271966
0.397083
0.763624
1.751661
0.768888
0.629213
0.569517
0.954030
1.152561
2.758232
1.922624
1.002439
0.577588
0.957983
0.845659
1.152423
1.054243
1.417215
1.120642
1.123689
1.681885
0.820426
0.580632
0.459283
1.298754
0.688791
1.088190
0.932389
1.609854
0.475406
0.468047
0.604271
0.906997
0.822593
0.839688
1.063418
0.323009
0.343577
0.625975
0.560820
0.749988
1.231655
0.154954
0.271452
0.211591
0.398854
0.562707
0.393530
0.575710
0.628270
11.326251
7.718444
4.673987
3.077170
0.845225
1.613554
0.960387
1.180474
2.365451
2.871667
2.097093
2.002007
1.880041
1.689385
1.947546
1.638788
1.374475
1.281341
1.429822
1.204220
1.434460
1.009256
0.798983
0.565822
0.784965
1.652362
1.758797
1.598037
1.898091
0.701418
0.516550
0.677689
0.377867
0.265084
0.713360
0.423891
1.045887
0.480250
1.099421
3.808315
2.198875
1.306070
2.341560
1.251013
1.729440
1.513262
1.514706
1.374182
1.891785
1.224003
1.480709
0.825889
1.058967
0.773202
1.129330
1.052497
0.960139
0.399049
0.289478
1.216371
0.791994
0.634904
0.617741
0.755381
0.220291
0.529004
0.890994
1.777351
1.108450
0.488315
0.848612
1.057698
0.520763
0.709853
0.872856
0.641522
0.594770
0.570164
0.795238
1.590790
1.403237
0.803315
1.096727
1.165665
0.889400
0.244503
0.595486
1.815660
1.450095
0.726809
0.550922
1.339280
3.136021
2.344248
1.343861
1.280872
1.189385
1.025742
1.029006
0.749377
0.695109
0.840818
1.045073
2.195118
1.130373
2.018819
0.565010
0.647591
0.958224
0.697055
1.194241
0.909391
0.401126
0.450390
0.277720
0.759601
0.866018
1.675409
0.841154
0.562380
0.814686
0.769194
1.031128
0.686357
0.734787
0.564545
0.997044
1.174296
0.814383
0.588082
0.807352
1.082183
0.914055
2.790501
2.230863
1.909916
1.048287
0.765920
1.162960
1.219353
2.875560
2.003259
1.413795
2.499971
1.003400
0.620456
0.508537
1.128786
0.747778
0.939106
1.331307
0.736655
0.614431
1.847970
0.752723
1.199928
1.478664
0.425569
0.579160
0.586211
1.079794
0.917691
0.908844
1.024700
2.113456
1.276629
1.751303
0.900293
1.162219
1.359792
0.557101
0.486529
0.470205
1.496656
0.988233
0.686367
2.087090
1.253022
1.326183
0.842225
0.840535
0.898443
1.490046
0.441162
0.771762
1.013458
0.689780
0.623978
0.725379
0.712587
2.138033
1.049607
0.829919
0.831220
0.313651
0.296604
1.113029
0.899693
0.911087
1.389980
1.159338
0.734580
0.496212
1.493186
1.088210
0.957206
1.633680
0.783956
0.479109
0.554782
0.606766
0.941630
1.237103
0.654516
0.302539
0.431041
0.468983
0.501870
0.897293
0.980643
0.551855
0.934610
1.490458
1.168847
0.479562
0.341347
0.287661
1.559246
1.231530
0.740117
0.941241
1.102638
0.363152
0.653755
1.579758
0.917983
1.335604
0.877590
0.969702
0.815853
0.421366
0.882747
0.855347
0.658346
0.772884
0.683527
0.457718
1.315160
1.643708
1.907607
2.222838
0.419751
0.364315
0.346959
1.319476
0.936228
0.855743
1.320254
5.494659
0.538347
1.404544
0.592495
0.552272
0.975680
0.949524
0.571112
0.563745
2.249314
0.646617
0.985360
1.530220
1.021766
0.516595
0.326823
1.175634
0.697582
0.833707
1.311996
0.786170
0.478814
0.864299
0.597561
0.803030
0.718063
0.954824
0.335814
0.735498
6.292495
4.175435
3.606181
2.168387
1.091352
1.179446
1.702020
1.885023
1.984990
2.774958
2.159322
1.606996
1.046558
0.588163
0.795279
1.150879
0.832413
0.983779
0.339572
1.608889
0.962247
1.072095
2.632586
1.896283
0.923366
0.424849
0.468332
3.943076
2.441269
1.654774
1.168573
0.791086
0.779247
0.996066
1.367930
1.355708
1.213894
2.449701
2.459532
1.821804
1.396695
1.347349
1.387804
1.384877
0.547720
0.859408
1.443757
0.871489
1.849051
0.685405
1.039103
1.136608
0.835791
0.841072
1.864581
1.076471
0.820537
2.071718
1.044114
0.615702
0.377881
1.143867
0.744461
0.846430
0.528361
0.915325
4.663165
3.107682
1.751084
1.388900
1.735586
1.000454
1.443604
1.448296
1.346328
1.587344
1.544412
1.466450
1.018953
0.620637
0.943109
0.575922
0.701865
1.160580
2.668924
1.462706
0.859680
0.573124
0.376327
1.368286
0.594779
1.717309
1.331699
1.274485
0.977596
1.224275
0.942991
1.231424
0.538147
0.833912
0.480891
1.301007
0.899106
0.799681
0.890088
1.942668
1.103201
1.174564
1.303739
0.887345
0.771839
0.913044
1.655521
0.218183
0.440945
0.587987
0.622516
0.893490
0.562468
1.180936
0.805987
1.017255
1.295839
0.838301
0.670633
0.467871
1.621767
1.537479
0.966165
1.126557
0.511152
0.606156
0.407001
0.995196
0.691263
0.906227
1.210168
0.326958
2.218371
1.423707
1.151866
0.943563
0.799260
0.236869
0.858496
0.597383
0.633581
1.007653
1.569033
0.580833
3.874572
0.401144
0.479364
1.654107
0.906286
0.522063
1.979509
0.352688
0.434921
0.792927
0.725699
0.613443
0.364849
0.682146
0.351949
0.719439
0.671115
0.552641
0.911499
1.921111
1.140190
0.576866
0.906107
1.089053
1.212397
0.694264
1.106348
1.226544
0.903596
1.127965
0.856402
0.729255
1.922531
2.899119
0.982859
0.924059
1.041961
1.386840
0.863373
0.789036
0.395926
1.095824
0.964801
1.666083
2.537058
2.269209
1.377576
0.530742
0.779967
0.631852
1.881348
0.888099
1.021311
1.773749
1.211791
1.869655
2.901338
1.366606
0.884277
0.751046
1.659431
1.239791
1.041504
0.998647
7.012217
1.137870
14.427910
10.782259
6.862758
5.044947
2.679397
0.874056
3.391802
3.420926
4.352875
3.945765
4.131931
3.276961
3.361258
2.543677
2.362990
2.200168
1.559329
1.245318
1.124144
0.487890
0.545042
0.812346
1.375921
0.553853
0.958376
1.200410
0.369137
1.934888
1.104843
0.702039
0.879804
2.649217
1.724376
2.235441
1.075152
0.616210
5.672880
4.387400
2.550175
1.203836
0.823906
0.407917
1.389481
1.448001
1.161440
2.090280
1.610667
1.423926
1.336699
0.899811
1.170266
2.250348
1.466913
0.904450
2.575106
1.450786
1.460562
0.869318
2.143102
0.815276
1.186863
0.944212
1.744709
0.733327
1.712735
1.144203
2.781167
1.599958
1.107612
1.897539
2.026237
1.038498
0.921697
0.950034
0.900120
4.019898
3.020131
2.077693
1.334165
0.770114
0.427270
0.733205
0.724077
0.877391
1.327521
1.488302
1.165389
1.901537
1.194081
0.382233
0.388458
0.589874
0.853846
0.753468
0.804126
0.877034
1.003931
1.000116
0.971139
1.241150
1.102328
0.924291
1.020567
0.851848
0.980804
1.292459
0.830671
1.572680
0.656707
0.419291
0.377197
0.761153
0.943317
0.796846
0.635185
1.250229
0.743300
0.561866
0.582838
1.205547
1.629557
0.914088
1.530214
1.276533
0.867421
0.597264
0.911162
2.956836
2.313907
1.359909
0.805694
0.888430
1.609343
1.422802
1.184280
1.291858
0.711456
0.628572
0.554946
1.159439
1.016847
1.191376
1.025903
0.845666
0.739707
0.594806
0.907063
0.622704
0.628342
0.698062
1.100952
0.861002
0.347208
1.316961
0.656421
1.346573
1.396465
0.991148
0.678914
0.701175
1.844822
0.558357
0.749388
1.420469
0.330978
1.253561
0.508944
0.547172
1.195512
0.847856
0.634168
1.196173
0.923549
0.415394
0.655718
0.418375
0.377864
0.430891
1.299027
0.888711
0.650442
0.746252
1.486314
1.197373
0.919304
0.498179
0.309144
0.390361
0.471691
0.615950
0.510142
0.632155
0.488040
0.520668
0.584166
0.333166
0.224664
0.248050
1.314389
0.861891
0.849437
0.512579
0.430882
0.542250
0.173666
0.408407
0.983264
0.474186
0.935095
0.407738
3.666313
2.397057
1.523359
1.119176
0.828610
0.606233
0.493012
0.719139
0.733809
1.086807
0.835986
0.552657
0.991604
0.726267
0.935192
1.239030
0.785135
0.715329
0.775535
1.032130
1.119278
0.668889
0.832518
0.678148
0.743212
0.584272
0.811578
0.573657
0.455866
0.374535
0.457755
0.778954
0.769544
0.955012
0.828303
0.520350
0.552866
0.326196
1.042895
1.332883
1.102184
0.698049
1.391855
1.756836
1.419516
1.339806
1.574138
2.231457
2.797189
2.715441
1.570946
0.964028
2.021721
1.061812
1.226523
1.076102
1.017886
1.670840
1.532479
0.866040
1.091766
1.090637
0.766280
0.759424
0.857641
0.658928
1.791676
0.337946
1.260555
1.125918
0.641205
0.308024
1.741226
1.337185
0.706445
1.470769
0.895207
0.764580
1.154449
1.249833
0.697211
0.663746
0.842387
0.994899
0.554092
2.321278
1.687114
1.225454
1.144049
1.021637
1.438251
1.387677
0.985683
0.665479
0.673067
0.616454
2.251187
1.617767
1.410726
2.340393
1.958582
1.191382
0.794513
0.995562
1.061017
1.434174
1.161257
1.321037
4.674996
2.270135
1.564938
2.626486
1.957722
2.175800
2.014771
1.509542
1.199675
1.088811
1.290494
1.140594
1.137443
1.053542
0.509685
2.287741
1.336446
0.587844
0.084156
0.329649
0.539595
2.895231
1.857426
1.512283


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data5_positions_rotations_constant_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.162073,-0.086218,0.128253,0.097652,0.059389,0.050783,P0R0
-0.015223,0.162459,0.304064,0.212221,0.120243,0.042017,P1R1
-0.217024,0.132774,0.589234,1.136402,0.953293,0.159278,P1R1
-0.499761,-0.019425,0.803383,1.149349,1.085536,0.259554,P1R1
-0.706280,-0.152327,0.923383,1.037936,1.072925,0.361364,P1R1
-0.837351,-0.244677,0.986134,0.918125,0.988196,0.369726,P1R1
-0.919233,-0.306602,1.018244,0.813324,0.886102,0.427951,P1R1
-0.970796,-0.348593,1.033447,0.765981,0.762980,0.405109,P1R1
-1.003165,-0.377587,1.038581,0.562110,0.698173,0.329084,P1R1
-1.022759,-0.397839,1.037168,0.557427,0.611429,0.317202,P1R1
-1.033387,-0.411957,1.031154,0.533840,0.563109,0.301659,P1R1
-0.995192,-0.420901,0.988596,0.583351,0.467525,0.274044,P1R1
-0.947138,-0.424357,0.985796,0.595929,0.400060,0.281288,P1R1
-0.904871,-0.425712,0.979689,0.549285,0.341097,0.261679,P1R1
-0.867572,-0.425436,0.971115,0.548969,0.340908,0.261571,P1R1
-0.834758,-0.423914,0.960811,0.535579,0.304278,0.262796,P1R1
-0.806133,-0.421478,0.949427,0.466359,0.292995,0.232776,P1R1
-0.781479,-0.418415,0.937539,0.363457,0.280078,0.192556,P1R1
-0.815328,-0.385866,0.935001,0.369594,0.264063,0.175841,P1R1
-0.910182,-0.268785,0.849293,0.128535,0.345860,0.121268,P1R1
-1.022983,-0.140079,0.734414,0.065961,0.378096,0.119253,P1R1
-1.116858,-0.032771,0.637376,0.082100,0.421885,0.118362,P1R1
-1.247867,0.083709,0.566592,0.122513,0.428526,0.155550,P1R1
-1.354611,0.177667,0.509965,0.092465,0.402696,0.157630,P1R1
-1.473911,0.249322,0.437634,0.093101,0.389125,0.147055,P1R1
-1.568373,0.303470,0.380668,0.143849,0.371256,0.185963,P1R1
-1.586565,0.343482,0.327889,0.189361,0.412246,0.124475,P1R1
-1.594114,0.369603,0.301226,0.128884,0.412218,0.132963,P1R1
-1.598803,0.355357,0.354876,0.100178,0.353431,0.170096,P1R1
-1.542833,0.368402,0.395779,0.004666,0.401620,0.133827,P1R1
-1.505743,0.344500,0.413120,0.016002,0.512171,0.109244,P1R1
-1.486812,0.319779,0.409365,-0.049217,0.568638,0.092582,P1R1
-1.452122,0.295890,0.428282,-0.078765,0.641664,0.078536,P1R1
-1.404748,0.273576,0.466259,-0.005693,0.646047,0.115598,P1R1
-1.363592,0.253055,0.499301,-0.037859,0.680622,0.131196,P1R1
-1.328607,0.234648,0.527435,-0.054191,0.687116,0.131758,P1R1
-1.299524,0.218510,0.550861,-0.079773,0.658544,0.116290,P1R1
-1.280321,0.114599,0.640952,-0.046678,0.652583,0.147687,P1R1
-1.249266,0.026934,0.736791,-0.026158,0.674780,0.142029,P1R1
-1.224523,-0.044153,0.802697,-0.121443,0.736470,0.195780,P1R1
-1.205296,-0.101484,0.855016,-0.212443,0.824672,0.221014,P1R1
-1.174747,-0.146184,0.915864,-0.290730,0.821986,0.225716,P1R1
-1.150766,-0.180058,0.963151,-0.375540,0.915502,0.231524,P1R1
-1.132561,-0.204636,0.998587,-0.383689,0.914986,0.245399,P1R1
-1.118836,-0.251393,1.023907,-0.439706,0.933430,0.233078,P1R1
-1.093228,-0.286891,1.061359,-0.500515,0.980385,0.283590,P1R1
-1.073587,-0.312933,1.088787,-0.472565,1.001438,0.321540,P1R1
-1.059107,-0.330986,1.107772,-0.467119,1.156056,0.345131,P1R1
-1.048992,-0.342442,1.119795,-0.552334,1.265854,0.309287,P1R1
-1.026363,-0.348327,1.146766,-0.606185,1.273440,0.282678,P1R1
-1.009118,-0.350092,1.166206,-0.621842,1.318000,0.284200,P1R1
-0.995818,-0.348311,1.192416,-0.728456,1.354414,0.293969,P1R1
-0.986536,-0.344350,1.211468,-0.770564,1.408327,0.295155,P1R1
-0.963956,-0.368655,1.245077,-0.797205,1.403171,0.328857,P1R1
-0.946597,-0.387551,1.270602,-0.804601,1.402658,0.370873,P1R1
-0.933758,-0.401721,1.289190,-0.858748,1.353645,0.435690,P1R1
-0.924754,-0.411858,1.301931,-0.834238,1.312073,0.451137,P1R1
-0.902797,-0.418364,1.330426,-0.851222,1.322505,0.469025,P1R1
-0.885867,-0.422152,1.351960,-0.906481,1.218884,0.496270,P1R1
-0.873307,-0.423795,1.367497,-0.282272,1.294289,0.134992,P1R1
-0.864457,-0.423789,1.378013,0.212105,1.492173,-0.460651,P1R1
-0.776083,-0.541213,1.487243,0.619626,1.651481,-0.453535,P1R1
-0.686690,-0.639402,1.598052,0.886428,1.691572,-0.382708,P1R1
-0.616433,-0.718244,1.699945,0.933290,1.840658,-0.194002,P1R1
-0.522589,-0.780494,1.751452,1.475469,2.080749,0.683782,P1R1
-0.447447,-0.828626,1.789267,1.765559,2.171257,0.971775,P1R1
-0.387502,-0.863489,1.828232,1.828416,2.009029,1.264362,P1R1
-0.380492,-0.888667,1.885648,1.492186,1.245150,1.403712,P1R1
-0.348042,-0.904601,1.970383,-2.201005,4.362015,0.244080,P1R1
-0.314236,-0.911917,2.047098,-1.286070,3.891046,0.819683,P1R1
-0.290412,-0.914025,2.106088,-0.761077,3.923698,1.059660,P1R1
-0.274876,-0.912195,2.149749,0.313950,4.601172,1.629889,P1R1
-0.266342,-0.913451,2.193597,0.433013,4.672552,1.898193,P1R1
-0.262578,-0.941871,2.224666,-0.558797,4.587365,2.284098,P1R1
-0.262899,-0.963689,2.245082,-0.960850,4.202986,2.624660,P1R1
-0.266222,-0.979784,2.256880,-1.943711,4.155726,3.063994,P1R1
-0.271635,-0.991038,2.261838,-2.254098,3.872513,3.150023,P1R1
-0.278384,-0.998282,2.261558,-2.528455,4.082323,2.696946,P1R1
-0.287164,-1.004694,2.270536,-3.348862,5.156690,2.011621,P1R1
-0.279861,-1.007927,2.295390,-3.820801,5.372418,1.663964,P1R1
-0.274716,-1.008909,2.313483,-4.089319,5.516405,1.542229,P1R1
-0.271351,-1.008171,2.325955,-3.689385,4.600510,1.418176,P1R1
-0.268952,-1.036197,2.333747,-2.919684,4.210746,1.350591,P1R1
-0.267766,-1.058803,2.337821,-1.275322,3.467554,1.185566,P1R1
-0.267528,-1.076541,2.338969,-0.450017,3.694875,1.416669,P1R1
-0.267992,-1.089992,2.337952,0.572033,4.603262,2.059875,P1R1
-0.252831,-1.099504,2.355902,0.853185,4.664116,2.168317,P1R1
-0.227629,-1.107852,2.381193,0.214656,4.436373,2.333351,P1R1
-0.206930,-1.113405,2.401095,-0.344874,4.071812,2.388036,P1R1
-0.190350,-1.116681,2.416255,-0.613628,4.153882,2.322303,P1R1
-0.177443,-1.118138,2.427373,-1.724003,3.342722,1.551703,P1R1
-0.167262,-1.148191,2.435051,-2.287970,3.351451,1.710638,P1R1
-0.159900,-1.172631,2.439900,-2.643788,2.993440,1.540550,P1R1
-0.138763,-1.191712,2.463077,-2.244153,2.672527,1.693422,P1R1
-0.122028,-1.206330,2.481339,-1.866190,2.541506,1.582343,P1R1
-0.109185,-1.217088,2.495275,-1.656410,2.454641,1.356377,P1R1
-0.113275,-1.220133,2.519209,-1.142671,2.396032,0.778090,P1R1
-0.118144,-1.221155,2.537911,-1.043862,2.405450,0.604524,P1R1
-0.123400,-1.220643,2.552035,-0.829636,2.490724,0.951913,P1R1
-0.128245,-1.248994,2.562283,-0.482542,2.667896,1.342827,P1R1
-0.133020,-1.272004,2.569246,-0.655825,2.782611,1.478009,P1R1
-0.137559,-1.290180,2.573521,-0.996480,2.593574,1.621495,P1R1
-0.129954,-1.306809,2.609273,-2.045015,2.030715,1.847979,P1R1
-0.123730,-1.319332,2.638235,-2.515941,1.792631,1.893996,P1R1
-0.086602,-1.626649,2.777958,-4.736320,5.476148,2.281553,P1R1
-0.055496,-1.885457,2.894469,-4.532928,5.106886,2.363556,P1R1
-0.030030,-2.098482,2.989370,-4.326419,4.752701,2.459055,P1R1
-0.009706,-2.269499,3.064671,-4.138572,4.630792,2.493113,P1R1
0.017124,-2.398666,3.135437,-3.941868,4.824882,2.365119,P1R1
0.038279,-2.495574,3.189207,-3.709435,5.152232,2.293505,P1R1
0.071066,-2.594634,3.249011,-3.239158,5.769154,1.946035,P1R1
0.087810,-2.661111,3.306463,-3.325274,5.580377,1.898995,P1R1
0.099901,-2.705246,3.348823,-3.526592,5.495440,1.994182,P1R1
0.125215,-2.790878,3.399064,-4.497746,5.506489,1.982567,P1R1
0.141587,-2.854792,3.448613,-5.275145,5.737002,1.891480,P1R1
0.153402,-2.898632,3.484659,-5.995990,5.635595,1.398772,P1R1
0.161419,-2.925935,3.509444,-7.049879,6.118321,0.820589,P1R1
0.166309,-2.939987,3.524900,-7.661652,6.441527,0.700978,P1R1
0.168704,-2.943709,3.532884,-7.963384,6.794655,0.847639,P1R1
0.169669,-2.969628,3.535118,-7.284420,7.050531,1.469347,P1R1
0.185036,-2.984539,3.545530,-6.575221,7.055509,1.484157,P1R1
0.196876,-2.991460,3.550889,-5.854819,6.640996,1.658425,P1R1
0.205658,-2.992208,3.552322,-5.163872,5.931474,1.686816,P1R1
0.211798,-3.003168,3.561380,-4.143840,5.569997,1.400900,P1R1
0.215795,-3.008621,3.566723,-4.150529,5.900100,1.422239,P1R1
0.218565,-3.039761,3.569217,-4.195661,5.853317,1.400754,P1R1
0.219893,-3.063114,3.569449,-4.483438,5.907704,1.498268,P1R1
0.220107,-3.079813,3.568016,-4.905346,5.650614,1.724569,P1R1
0.219514,-3.090930,3.565511,-5.842942,5.117867,1.961103,P1R1
0.226708,-3.096371,3.574645,-6.384801,4.897940,2.250108,P1R1
0.232238,-3.098381,3.581465,-6.714234,4.653076,1.971884,P1R1
0.236351,-3.097753,3.586420,-7.506496,5.208353,1.435547,P1R1
0.239243,-3.095215,3.589742,-7.704106,5.389906,1.375456,P1R1
0.241613,-3.121352,3.591745,-7.587559,5.266034,1.415500,P1R1
0.243116,-3.142058,3.592802,-7.578017,5.080397,1.511753,P1R1
0.230155,-3.160844,3.605915,-7.503667,4.299543,1.522864,P1R1
0.218786,-3.174991,3.616668,-7.596169,2.355059,1.381258,P1R1
0.208989,-3.185209,3.625094,-7.503278,1.470556,1.337885,P1R1
0.200738,-3.192124,3.631511,-7.327422,0.910628,1.429592,P1R1
0.194457,-3.226295,3.636314,-6.926365,1.122165,1.654420,P1R1
0.205574,-3.253460,3.660232,-6.717566,1.295200,1.711014,P1R1
0.242067,-3.268963,3.690396,-6.520631,0.897439,1.769410,P1R1
0.273125,-3.280080,3.715018,-6.694091,0.592816,1.898289,P1R1
0.298999,-3.287501,3.734726,-7.396028,0.527384,1.803688,P1R1
0.320035,-3.291925,3.749971,-8.040289,0.262608,1.332658,P1R1
0.336692,-3.293959,3.761352,-8.688073,0.758008,1.232427,P1R1
0.349501,-3.294119,3.769570,-9.003999,1.946966,1.417748,P1R1
0.356204,-3.274808,3.788330,-9.054624,3.193389,1.174123,P1R1
0.361467,-3.317270,3.802854,-8.686228,4.118328,1.077499,P1R1
0.390034,-3.562144,3.763229,-8.394982,4.565884,1.010653,P1R1
0.404534,-3.755285,3.740420,-7.864108,3.947908,0.952227,P1R1
0.415359,-3.913933,3.720505,-7.553862,3.918164,1.116530,P1R1
0.423059,-4.041002,3.703512,-7.373162,3.838491,1.175629,P1R1
0.428204,-4.139794,3.689581,-7.176533,4.333833,1.356340,P1R1
0.431714,-4.243940,3.678267,-6.787881,4.496351,1.448297,P1R1
0.433471,-4.322454,3.669337,-6.523349,4.885515,1.550014,P1R1
0.427860,-4.377727,3.675844,-6.651693,5.160792,1.518415,P1R1
0.422686,-4.444729,3.682406,-7.991435,4.713048,1.278442,P1R1
0.417581,-4.492287,3.688570,-8.023840,4.758238,1.256622,P1R1
0.412751,-4.523619,3.694342,-7.242263,4.885023,1.827483,P1R1
0.408292,-4.541782,3.699518,-7.250890,5.434184,1.821315,P1R1
0.404282,-4.549516,3.704073,-7.639404,5.441173,1.819154,P1R1
0.412143,-4.538363,3.719064,-8.891534,3.448674,1.684288,P1R1
0.436357,-4.612675,3.752341,-9.767240,2.698193,1.782217,P1R1
0.456744,-4.670705,3.780453,-10.955673,1.090372,1.837612,P1R1
0.474757,-4.749036,3.818876,-11.493274,0.995034,1.897979,P1R1
0.489746,-4.839880,3.850414,-11.969084,0.756025,1.753596,P1R1
0.501537,-4.910857,3.875800,-12.370242,0.632941,2.012033,P1R1
0.491945,-4.970972,3.909709,-12.353081,0.388211,1.944171,P1R1
0.482753,-5.015188,3.936578,-12.194714,0.090322,1.817362,P1R1
0.474240,-5.045922,3.957367,-11.851432,-0.146576,1.770227,P1R1
0.467023,-5.095531,3.972774,-11.494639,-0.529917,2.128254,P1R1
0.460655,-5.131554,3.983769,-10.671940,-0.189519,2.335357,P1R1
0.455140,-5.156181,3.990989,-10.656062,-0.050624,2.656252,P1R1
0.448110,-5.180616,4.007943,-10.653256,0.138326,2.763307,P1R1
0.442736,-5.226127,4.020556,-10.651609,0.054569,2.832776,P1R1
0.438427,-5.259794,4.029782,-10.734267,-0.433852,3.058890,P1R1
0.448286,-5.264527,4.048611,-10.906514,-0.297053,3.045024,P1R1
0.456932,-5.263864,4.063019,-11.004186,-0.347377,2.828962,P1R1
0.464839,-5.289225,4.073631,-11.299090,-0.262031,2.374040,P1R1
0.479151,-5.300692,4.093294,-11.787211,0.983167,2.086870,P1R1
0.491109,-5.307040,4.108469,-11.912754,1.356859,1.923130,P1R1
0.500874,-5.309358,4.119768,-11.852076,2.069032,2.002545,P1R1
0.520595,-5.296022,4.139097,-11.389332,2.950157,1.882409,P1R1
0.537213,-5.312351,4.153996,-10.933371,3.011976,1.777667,P1R1
0.550514,-5.324340,4.165224,-10.165026,3.356202,1.307354,P1R1
0.560835,-5.332689,4.173203,-9.691556,3.527043,1.389026,P1R1
0.568561,-5.338022,4.178498,-9.170023,4.190715,1.776170,P1R1
0.574590,-5.370867,4.181782,-7.958328,4.035063,2.120280,P1R1
0.564208,-5.387800,4.191025,-7.704105,4.146711,2.115036,P1R1
0.538387,-5.400534,4.177539,-8.272838,3.634644,2.069655,P1R1
0.516360,-5.439510,4.165079,-9.269577,3.887869,2.115761,P1R1
0.481440,-5.471046,4.133320,-9.921377,4.040415,2.102953,P1R1
0.398846,-5.556465,4.115600,-10.794265,5.940484,2.216698,P1R1
-0.149524,-7.374215,3.768169,-11.740957,5.889935,2.474906,P1R1
-0.620362,-8.969124,3.487751,-12.394747,5.291140,2.413442,P1R1
-0.991677,-10.348191,3.277051,-13.335097,5.759879,1.998500,P1R1
-1.288866,-11.523933,3.108163,-13.505444,5.433195,1.603794,P1R1
-1.524982,-12.513805,2.965607,-13.284087,5.362900,1.316720,P1R1
-1.564468,-13.753552,2.791037,-12.023210,5.666433,0.499093,P1R1
-1.575540,-14.723344,2.656351,-12.278536,5.394660,-0.115652,P1R1
-1.548602,-15.486218,2.576753,-12.257605,5.409040,-0.034193,P1R1
-1.508275,-16.071514,2.523548,-11.740698,5.812082,0.060301,P1R1
-1.492307,-16.478121,2.450650,-11.152245,5.518236,0.079191,P1R1
-1.487219,-16.779718,2.434072,-10.968812,5.264021,-0.226664,P1R1
-1.424078,-17.014576,2.493478,-10.592870,5.351326,0.168135,P1R1
-1.345994,-17.170380,2.574563,-10.307206,5.460562,0.430950,P1R1
-1.241752,-17.235872,2.692310,-10.067492,5.894179,0.778920,P1R1
-1.149245,-17.262604,2.797427,-10.038661,6.132934,0.870035,P1R1
-1.068888,-17.264085,2.889197,-10.220066,6.269931,0.888333,P1R1
-0.951794,-17.288936,3.001769,-11.007250,6.285099,1.192292,P1R1
-0.837416,-17.302101,3.116823,-11.606494,6.028739,1.357603,P1R1
-0.743582,-17.280724,3.211933,-12.571789,5.438191,1.694105,P1R1
-0.668061,-17.264673,3.288544,-13.085305,5.053570,1.455194,P1R1
-0.592763,-17.257317,3.369131,-13.404836,4.964276,1.140167,P1R1
-0.496052,-17.260632,3.402284,-13.762073,5.336991,0.694973,P1R1
-0.377421,-17.324753,3.427285,-13.883272,5.232260,0.443614,P1R1
-0.299768,-17.364986,3.422418,-13.983997,5.418890,0.426341,P1R1
-0.279211,-17.416364,3.443313,-13.773435,5.524566,0.243865,P1R1
-0.253405,-17.447661,3.477367,-13.379496,5.367097,0.217678,P1R1
-0.237983,-17.493131,3.502316,-12.958668,5.267160,0.013174,P1R1
-0.231234,-17.521734,3.519606,-12.574626,4.870209,0.103020,P1R1
-0.235193,-17.563642,3.544957,-11.948041,4.631585,0.649787,P1R1
-0.242968,-17.620834,3.563062,-11.711264,4.828618,0.984411,P1R1
-0.291309,-17.692140,3.605061,-11.464285,4.992942,1.449705,P1R1
-0.335618,-17.744971,3.637758,-11.273817,5.166041,1.611362,P1R1
-0.374782,-17.812148,3.662217,-11.255547,5.383889,1.534765,P1R1
-0.370440,-17.891124,3.649755,-11.346966,5.401604,1.530152,P1R1
-0.403928,-17.949717,3.630085,-12.491502,4.983129,1.129723,P1R1
-0.432132,-18.021843,3.610952,-13.515951,4.928610,1.053824,P1R1
-0.455241,-18.105552,3.593137,-14.927939,4.726724,0.571040,P1R1
-0.511773,-18.199660,3.606784,-15.244983,4.696909,0.694606,P1R1
-0.526546,-18.254985,3.671291,-15.018320,5.064008,0.701165,P1R1
-0.496717,-18.803104,3.766323,-14.411181,5.279272,0.731620,P1R1
-0.495361,-19.290603,3.858210,-12.269076,3.648370,0.723342,P1R1
-0.493134,-19.688249,3.933178,-11.822455,2.562100,0.844693,P1R1
-0.489845,-20.034222,3.992798,-11.561911,1.839371,0.814888,P1R1
-0.486173,-20.303076,4.039022,-11.191099,0.149729,0.858218,P1R1
-0.480378,-20.624576,4.073639,-10.690162,0.933383,0.592091,P1R1
-0.474983,-20.870330,4.098207,-10.075471,1.438507,0.530198,P1R1
-0.475368,-21.089645,4.125992,-9.278992,2.224418,0.584674,P1R1
-0.475474,-21.247757,4.145261,-8.784862,2.765285,0.700763,P1R1
-0.475233,-21.354508,4.157737,-8.499734,2.946106,1.239419,P1R1
-0.438268,-21.447925,4.199041,-9.083498,3.331057,1.362166,P1R1
-0.406764,-21.503447,4.230682,-9.455639,3.394797,1.709661,P1R1
-0.380488,-21.528835,4.254001,-10.046744,3.215195,1.938059,P1R1
-0.358457,-21.560903,4.270517,-10.493539,3.000683,1.917163,P1R1
-0.340789,-21.571074,4.281435,-11.853444,2.745976,1.462274,P1R1
-0.327106,-21.564724,4.287652,-12.169804,3.396411,1.585520,P1R1
-0.288746,-21.563709,4.304653,-12.397435,3.443746,1.232540,P1R1
-0.257608,-21.551904,4.316661,-12.458507,3.601688,1.291487,P1R1
-0.216119,-21.562168,4.345540,-12.184755,3.210582,1.000479,P1R1
-0.224167,-21.558689,4.381506,-12.101471,2.814923,0.580512,P1R1
-0.254824,-21.579281,4.460233,-12.053701,2.591769,0.582721,P1R1
-0.282642,-21.590967,4.524496,-11.678463,2.556935,0.784265,P1R1
-0.306789,-21.625606,4.575638,-11.394281,2.557555,0.976743,P1R1
-0.327572,-21.650210,4.615371,-11.231138,2.749866,1.289697,P1R1
-0.345158,-21.666503,4.644997,-11.500992,2.677009,1.332105,P1R1
-0.308224,-21.696163,4.679177,-11.869936,2.490542,1.371345,P1R1
-0.276074,-21.717228,4.704687,-12.592635,2.106408,1.695570,P1R1
-0.248397,-21.761233,4.722472,-12.781232,2.251198,1.959217,P1R1
-0.209352,-21.794639,4.754460,-13.163905,2.002312,1.527700,P1R1
-0.176545,-21.849066,4.778430,-14.136642,2.713037,1.083616,P1R1
-0.150107,-21.891397,4.795400,-14.323924,3.406581,0.944800,P1R1
-0.181701,-21.904504,4.820579,-14.595011,3.999786,0.933913,P1R1
-0.209688,-21.941339,4.839175,-14.566794,5.253927,0.988624,P1R1
-0.234434,-21.968755,4.852032,-14.387968,5.443600,0.873932,P1R1
-0.255695,-21.988078,4.860420,-13.744369,5.628547,0.378439,P1R1
-0.273164,-22.030723,4.865023,-13.221565,5.553846,-0.238988,P1R1
-0.287559,-22.063363,4.866688,-12.840407,5.644830,-0.906637,P1R1
-0.333989,-22.008304,4.874414,-12.054528,5.803612,-0.894890,P1R1
-0.372047,-21.987982,4.879306,-11.907812,5.828470,-0.663350,P1R1
-0.402856,-21.968510,4.881951,-12.068509,5.821370,-0.375198,P1R1
-0.408796,-21.957177,4.898254,-12.250186,5.931246,-0.217040,P1R1
-0.411624,-21.946432,4.911158,-12.237204,5.796905,0.140480,P1R1
-0.412127,-21.936585,4.920895,-12.118272,6.069092,0.405942,P1R1
-0.410906,-21.927786,4.927894,-11.906136,5.708376,0.658503,P1R1
-0.389877,-22.429751,5.024285,-11.954551,4.604379,0.683270,P1R1
-0.354690,-22.854706,5.125467,-12.201539,3.571925,0.627190,P1R1
-0.324022,-23.206584,5.209026,-12.855219,1.974529,0.860473,P1R1
-0.297954,-23.491009,5.276196,-13.194194,1.250362,0.918290,P1R1
-0.275781,-23.744659,5.328713,-13.623304,0.377111,1.004730,P1R1
-0.224007,-23.964958,5.384168,-13.783584,0.294453,1.390572,P1R1
-0.180993,-24.130984,5.426504,-14.178028,-0.085719,0.653478,P1R1
-0.130054,-24.250331,5.477919,-14.399173,0.025640,0.641221,P1R1
-0.088844,-24.330748,5.516802,-14.075470,2.678726,0.207389,P1R1
-0.056000,-24.409361,5.544765,-14.232821,3.394939,-0.170278,P1R1
-0.030879,-24.457954,5.563865,-14.673468,4.129292,-0.318751,P1R1
-0.012394,-24.482483,5.575755,-13.101827,4.081016,-0.345870,P1R1
-0.015736,-24.488610,5.561133,-12.518686,3.794080,-0.538493,P1R1
-0.020809,-24.510665,5.545062,-12.218988,3.324284,-0.541405,P1R1
-0.027135,-24.517897,5.529059,-11.223966,3.460174,-0.155302,P1R1
-0.034323,-24.514018,5.513345,-10.947097,3.875433,0.142601,P1R1
-0.041368,-24.532060,5.498483,-10.812911,3.968363,0.324146,P1R1
-0.042207,-24.524966,5.517704,-10.588696,4.141759,0.392712,P1R1
-0.043726,-24.512398,5.533383,-10.573945,3.916082,0.486979,P1R1
-0.045672,-24.496258,5.545880,-10.774451,3.467748,0.516452,P1R1
-0.049341,-24.472603,5.568247,-11.430675,3.157019,0.476541,P1R1
-0.052247,-24.478890,5.586526,-12.612993,2.646392,0.270496,P1R1
-0.054973,-24.481525,5.600911,-13.048785,2.954769,0.140660,P1R1
-0.057445,-24.481349,5.611903,-13.282734,3.697049,0.257894,P1R1
-0.042885,-24.508746,5.640811,-13.814861,4.502374,0.092664,P1R1
-0.030560,-24.530153,5.664131,-13.864087,4.998108,0.138126,P1R1
0.005807,-24.537165,5.694454,-13.690484,5.406968,0.112742,P1R1
0.036362,-24.540979,5.718843,-13.131854,5.541914,-0.115233,P1R1
0.061856,-24.572328,5.737737,-12.927084,4.870781,-0.467565,P1R1
0.096850,-24.642357,5.741022,-12.717633,4.304426,-0.873466,P1R1
0.141195,-24.699494,5.762514,-12.519866,4.391066,-0.918444,P1R1
0.177600,-24.775037,5.779381,-11.713909,5.388932,-0.687518,P1R1
0.193180,-24.841306,5.805775,-10.739651,6.126373,-0.097568,P1R1
0.220069,-24.893163,5.847046,-10.648545,6.305438,0.102631,P1R1
0.241023,-24.962582,5.880219,-10.815087,6.264272,0.240561,P1R1
0.237105,-25.015177,5.919207,-11.059293,6.112552,0.492905,P1R1
0.193387,-25.055184,5.980021,-12.391305,5.810260,0.979472,P1R1
0.154902,-25.113856,6.028976,-12.939203,5.341332,1.072826,P1R1
0.149184,-25.107668,6.096584,-13.196928,5.714567,0.931640,P1R1
0.144175,-25.097127,6.150455,-13.597017,5.661468,0.618349,P1R1
0.140497,-25.113677,6.192399,-14.706409,5.788678,0.714409,P1R1
0.137449,-25.124075,6.223744,-14.622576,6.054187,0.923011,P1R1
0.135002,-25.129519,6.246091,-14.184785,6.054902,0.878982,P1R1
0.133594,-25.161073,6.260972,-13.784382,5.881742,0.905863,P1R1
0.124137,-25.222891,6.285201,-12.809311,5.325782,0.375942,P1R1
0.116341,-25.272450,6.302309,-12.865535,4.629284,0.165820,P1R1
0.110088,-25.311037,6.313538,-12.702858,4.349842,0.375146,P1R1
0.074669,-25.362034,6.331845,-12.243208,4.085568,0.376097,P1R1
0.045371,-25.401295,6.345155,-11.594698,4.773821,0.511448,P1R1
0.022036,-25.460492,6.353860,-11.355283,4.735150,0.595177,P1R1
0.076395,-26.015344,6.441111,-11.406715,4.770072,0.578915,P1R1
0.124093,-26.480924,6.513177,-11.843566,5.345192,0.920158,P1R1
0.164960,-26.862724,6.571074,-11.375047,5.488054,1.067529,P1R1
0.164925,-27.170978,6.626529,-10.777251,5.487473,1.053450,P1R1
0.164439,-27.440460,6.669378,-10.520138,5.524754,0.728153,P1R1
0.163351,-27.645272,6.701570,-10.164238,5.559618,0.271507,P1R1
0.200300,-27.777505,6.738911,-10.374187,5.653055,0.616290,P1R1
0.231088,-27.865530,6.766340,-10.289561,5.545519,0.582884,P1R1
0.256158,-27.917504,6.785432,-10.284644,5.345050,0.253594,P1R1
0.291003,-28.106731,6.832490,-10.819420,5.706792,-0.009663,P1R1
0.318998,-28.248561,6.868738,-11.213356,5.935536,-0.297711,P1R1
0.340986,-28.349836,6.895911,-11.883039,6.170658,-0.363211,P1R1
0.373743,-28.417057,6.935711,-12.146403,6.207845,-0.263495,P1R1
0.399941,-28.486744,6.965812,-12.168905,6.113241,-0.200788,P1R1
0.420001,-28.529898,6.987897,-11.645558,5.978231,-0.374097,P1R1
0.415893,-28.556074,7.014803,-11.448627,6.258233,-0.680025,P1R1
0.426372,-28.564748,7.055060,-11.345754,6.651227,-0.358267,P1R1
0.433385,-28.560441,7.085904,-11.244655,6.856986,-0.224607,P1R1
0.438069,-28.576691,7.108651,-11.116837,7.475110,0.069030,P1R1
0.440567,-28.581825,7.124849,-11.034663,7.206787,0.242200,P1R1
0.441275,-28.578608,7.135398,-11.283345,7.032197,0.209045,P1R1
0.410926,-28.599982,7.151764,-11.518682,6.733187,0.291178,P1R1
0.384171,-28.612547,7.163006,-11.910633,6.305475,0.375784,P1R1
0.361713,-28.648018,7.170344,-13.260156,5.452303,0.316010,P1R1
0.335556,-28.676847,7.186386,-13.782920,4.947069,-0.122162,P1R1
0.330109,-28.696470,7.218826,-14.593078,5.647100,-0.774447,P1R1
0.310201,-28.709082,7.223843,-14.617572,5.607825,-0.880586,P1R1
0.317863,-28.713711,7.260432,-14.076770,5.766944,-0.685149,P1R1
0.309742,-28.744283,7.269038,-13.533323,5.803556,-0.750152,P1R1
0.303636,-28.767027,7.274220,-12.877462,5.423380,-0.733096,P1R1
0.314127,-28.776358,7.291182,-12.152763,5.004015,-1.302351,P1R1
0.323926,-28.781080,7.304172,-11.451499,6.043700,-1.224961,P1R1
0.332759,-28.782273,7.313534,-11.013348,5.869868,-0.693700,P1R1
0.340665,-28.780717,7.320176,-10.653142,6.071096,-0.638420,P1R1
0.348098,-28.807155,7.324636,-10.996412,6.206950,-0.322513,P1R1
0.354406,-28.827734,7.327118,-11.262555,5.920786,-0.282842,P1R1
-0.062507,-28.969405,7.130374,-13.199640,5.358485,0.216736,P1R1
-0.415456,-29.117415,6.962640,-13.526882,4.783332,0.129667,P1R1
-0.724098,-29.239070,6.802321,-13.813171,4.848275,-0.041145,P1R1
-0.974138,-29.344735,6.686848,-14.655037,4.655877,-0.489113,P1R1
-1.170980,-29.457350,6.595652,-14.361627,4.931119,-0.430371,P1R1
-1.321363,-29.545176,6.525936,-14.019083,5.005903,-0.598589,P1R1
-1.431631,-29.611304,6.474809,-13.772004,4.990087,-0.745705,P1R1
-1.455260,-29.706892,6.784441,-12.935447,5.156340,-0.942806,P1R1
-1.774816,-30.924847,6.785794,-11.931792,4.444132,-0.748402,P1R1
-2.036639,-31.953524,6.797833,-10.910333,3.522759,-1.236970,P1R1
-2.272047,-32.859313,6.771259,-10.282778,3.709774,-1.686029,P1R1
-2.452511,-33.587642,6.750301,-10.682404,3.779018,-1.670865,P1R1
-2.583489,-34.276876,6.734417,-11.457591,3.935627,-1.597805,P1R1
-2.674521,-34.808436,6.723012,-12.146842,3.757506,-1.631375,P1R1
-2.731917,-35.233218,6.716288,-13.225443,3.715185,-1.813387,P1R1
-2.773139,-35.546645,6.716547,-13.441507,4.161042,-1.802405,P1R1
-2.791476,-35.787675,6.718797,-13.585760,4.881337,-2.033048,P1R1
-2.792600,-35.940400,6.722552,-13.854764,5.144478,-2.302320,P1R1
-2.712287,-36.028661,6.808382,-14.136097,5.703569,-2.136673,P1R1
-2.633450,-36.060286,6.882581,-13.894579,5.867037,-2.212551,P1R1
-2.558101,-36.078979,6.946276,-13.023562,6.151572,-2.607182,P1R1
-2.488729,-36.061743,6.999186,-12.783488,6.262103,-3.225991,P1R1
-2.425933,-36.048638,7.042216,-12.506836,6.288923,-3.358866,P1R1
-2.370679,-36.013634,7.077230,-11.691649,6.782781,-3.123134,P1R1
-2.342332,-35.975300,7.101467,-11.429873,6.885937,-2.722447,P1R1
-2.318135,-35.956112,7.119434,-11.079390,7.038385,-2.408715,P1R1
-2.298328,-35.926238,7.132200,-10.847775,7.092316,-2.147251,P1R1
-2.281894,-35.919736,7.141570,-10.920146,6.189957,-1.836296,P1R1
-2.269087,-35.905091,7.147496,-11.593638,5.949535,-1.749671,P1R1
-2.259177,-35.885232,7.152405,-12.620562,5.254036,-1.801398,P1R1
-2.305338,-35.888045,7.127361,-13.360984,5.457671,-1.945262,P1R1
-2.345617,-35.885394,7.104934,-13.904973,5.666704,-2.428296,P1R1
-2.379497,-35.908814,7.085424,-14.454349,5.319954,-2.399627,P1R1
-2.461871,-35.926018,7.079112,-14.901554,5.272367,-1.927959,P1R1
-2.530226,-35.967132,7.074236,-14.939314,5.014665,-1.839757,P1R1
-2.585995,-35.998761,7.070728,-14.721602,4.734448,-1.814476,P1R1
-2.629688,-36.052288,7.069306,-13.645074,3.972254,-1.963226,P1R1
-2.663287,-36.094273,7.068902,-13.320658,3.650569,-2.086506,P1R1
-2.687635,-36.156126,7.069385,-13.032910,3.820397,-2.046137,P1R1
-2.705642,-36.195753,7.085750,-12.201677,4.024214,-1.654101,P1R1
-2.732888,-36.255458,7.080699,-12.477457,4.168787,-1.750687,P1R1
-2.752172,-36.331810,7.076981,-12.966093,3.998398,-1.604342,P1R1
-2.736157,-36.411416,7.112267,-13.512689,3.538366,-1.363991,P1R1
-2.719365,-36.473868,7.143544,-13.914146,3.469033,-0.840975,P1R1
-2.702221,-36.551185,7.170253,-14.323218,3.586130,-1.053350,P1R1
-2.673320,-36.592203,7.216969,-14.771795,4.186569,-1.308244,P1R1
-2.647045,-36.650826,7.256074,-14.826367,4.125171,-1.649955,P1R1
-2.623628,-36.724625,7.288177,-14.774580,4.298665,-1.536064,P1R1
-2.594647,-36.786094,7.333937,-14.474198,4.530543,-1.729920,P1R1
-2.586432,-36.832224,7.350579,-14.036997,4.483882,-1.718568,P1R1
-2.579960,-36.865151,7.363561,-13.793549,4.928775,-2.036154,P1R1
-2.647202,-36.914392,7.328375,-13.579684,4.980926,-2.018631,P1R1
-2.712184,-37.490525,7.276379,-13.412805,4.843556,-2.112738,P1R1
-2.766553,-37.973158,7.232457,-13.474905,4.712406,-2.231232,P1R1
-2.794876,-38.502618,7.169439,-14.066475,4.881823,-2.467330,P1R1
-2.816679,-38.931598,7.117176,-14.565264,5.113172,-2.463157,P1R1
-2.832322,-39.299877,7.074987,-14.597568,5.346528,-2.312276,P1R1
-2.779905,-39.678712,7.064658,-14.258561,5.383310,-2.375854,P1R1
-2.770840,-40.000283,7.088962,-13.857325,5.288077,-2.493656,P1R1
-2.761889,-40.241209,7.113358,-12.868369,5.170888,-3.109411,P1R1
-2.753462,-40.413232,7.136294,-12.799611,5.234532,-3.211391,P1R1
-2.745725,-40.527763,7.157393,-12.529498,5.144485,-2.989568,P1R1
-2.738290,-40.625432,7.176448,-12.282430,5.437925,-2.828857,P1R1
-2.770225,-40.697169,7.170825,-11.685067,5.786675,-2.197847,P1R1
-2.797184,-40.733497,7.166556,-11.636232,5.965551,-2.111239,P1R1
-2.818790,-40.772383,7.164416,-12.310518,6.316822,-2.057815,P1R1
-2.840098,-40.753324,7.182796,-12.770326,6.277614,-2.174449,P1R1
-2.856955,-40.720091,7.199155,-13.407524,6.079442,-2.165626,P1R1
-2.869721,-40.677785,7.214359,-13.861889,5.337740,-2.128526,P1R1
-2.878584,-40.660321,7.227532,-14.366767,4.949059,-2.330980,P1R1
-2.884550,-40.636363,7.239244,-14.821873,5.162772,-2.365958,P1R1
-2.888184,-40.608500,7.249193,-15.188201,5.264302,-2.724974,P1R1
-2.858451,-40.540686,7.307480,-15.296599,5.174418,-2.497200,P1R1
-2.832048,-40.478524,7.356798,-14.893643,5.065816,-2.461610,P1R1
-2.808614,-40.452932,7.397719,-14.399164,5.033921,-2.524476,P1R1
-2.788528,-40.429875,7.431841,-13.283083,5.456247,-2.928985,P1R1
-2.771786,-40.409504,7.459030,-13.085121,5.462988,-3.035101,P1R1
-2.758137,-40.391913,7.480179,-12.746640,5.411940,-2.903878,P1R1
-2.774553,-40.406391,7.489798,-12.272759,6.707412,-2.832644,P1R1
-2.789262,-40.419004,7.496099,-12.028799,6.992383,-2.665805,P1R1
-2.802123,-40.429768,7.499832,-11.984114,7.319165,-2.617802,P1R1
-2.774982,-40.438151,7.471732,-12.175179,7.396423,-2.442381,P1R1
-2.751696,-40.445095,7.447696,-12.670396,7.199981,-2.234331,P1R1
-2.732250,-40.450638,7.426984,-13.308172,7.204882,-1.797450,P1R1
-2.667530,-40.458500,7.460525,-13.550097,6.740339,-1.909394,P1R1
-2.613004,-40.494749,7.489583,-13.736378,7.009338,-1.870319,P1R1
-2.568496,-40.525007,7.514338,-14.146022,6.919895,-2.204914,P1R1
-2.532452,-40.579781,7.535945,-14.537247,7.092871,-2.278374,P1R1
-2.537334,-40.955424,7.583710,-14.436046,7.157515,-2.312572,P1R1
-2.543862,-41.272044,7.626144,-11.143815,6.658191,-1.945472,P1R1
-2.578761,-41.579787,7.652847,-10.374363,7.103002,-1.621540,P1R1
-2.610168,-41.828959,7.673936,-10.288409,7.035278,-1.439409,P1R1
-2.637281,-42.055296,7.690195,-10.276954,7.025446,-1.224045,P1R1
-2.599293,-42.135662,7.762859,-10.652063,7.280343,-0.895783,P1R1
-2.566927,-42.186022,7.822944,-11.072501,6.955162,-0.587556,P1R1
-2.539311,-42.242387,7.872422,-12.321719,7.017925,-0.237325,P1R1
-2.500645,-42.275109,7.932115,-12.796729,7.053056,-0.558625,P1R1
-2.469043,-42.289347,7.979649,-13.017523,7.504910,-0.522743,P1R1
-2.443744,-42.289472,8.017152,-13.765594,8.694351,-1.076830,P1R1
-2.424144,-42.279119,8.045379,-13.832434,9.093077,-1.401954,P1R1
-2.408513,-42.321420,8.065797,-13.648370,9.104604,-1.620961,P1R1
-2.397079,-42.349938,8.080659,-12.944519,8.272733,-2.056833,P1R1
-2.367058,-42.399680,8.122975,-12.538708,7.913667,-2.629008,P1R1
-2.342772,-42.465510,8.157017,-12.136944,7.677618,-2.938223,P1R1
-2.302691,-42.844682,8.203586,-11.963088,7.695789,-2.789478,P1R1
-2.270784,-43.159585,8.240210,-11.952337,7.754953,-2.583985,P1R1
-2.245979,-43.415022,8.269081,-12.317914,7.202447,-1.909548,P1R1
-2.226986,-43.646641,8.290502,-12.814795,7.037659,-1.714233,P1R1
-2.234041,-43.832108,8.307196,-13.607512,6.763581,-1.659676,P1R1
-2.280570,-43.971947,8.348549,-14.026230,7.594289,-1.735957,P1R1
-2.321444,-44.102185,8.381139,-14.461942,7.787824,-2.000174,P1R1
-2.356963,-44.194760,8.406131,-14.710823,7.868121,-2.121892,P1R1
-2.386995,-44.256064,8.425556,-14.363145,7.810112,-2.163160,P1R1
-2.411436,-44.321838,8.439506,-14.026417,7.531932,-2.350729,P1R1
-2.427642,-44.349394,8.467117,-13.803625,7.519981,-2.666380,P1R1
-2.439525,-44.389213,8.489320,-13.680575,6.821358,-3.110878,P1R1
-2.448275,-44.410912,8.506054,-13.755185,6.770178,-3.235889,P1R1
-2.466468,-44.472274,8.532075,-13.850911,7.820017,-3.243097,P1R1
-2.480439,-44.514737,8.553161,-12.868844,8.006727,-2.784936,P1R1
-2.490857,-44.541540,8.569172,-12.609854,7.951492,-2.665039,P1R1
-2.482041,-44.562957,8.688246,-12.851678,7.194302,-2.631720,P1R1
-2.399355,-44.782210,8.798747,-13.340327,7.331874,-2.812755,P1R1
-2.312066,-44.960828,8.909811,-13.818387,7.531121,-2.904866,P1R1
-2.204285,-45.088943,9.036823,-14.834798,8.012466,-3.537774,P1R1
-2.076037,-45.216028,9.109229,-14.894901,8.572081,-3.434075,P1R1
-1.970509,-45.312422,9.164174,-14.518001,8.831586,-3.526035,P1R1
-1.869452,-45.382283,9.226233,-14.347620,9.742011,-4.035890,P1R1
-1.789503,-45.430014,9.272552,-13.938203,9.724259,-3.687507,P1R1
-1.728198,-45.459571,9.305604,-13.113530,9.768512,-3.382569,P1R1
-1.643966,-45.416795,9.350903,-12.476219,9.997477,-3.045152,P1R1
-1.578678,-45.401578,9.384827,-12.121748,9.762745,-2.735414,P1R1
-1.530410,-45.381680,9.408377,-12.131240,9.842382,-2.749544,P1R1
-1.480415,-45.358835,9.444059,-12.499721,9.925636,-2.726935,P1R1
-1.444661,-45.334986,9.470887,-13.407912,9.384788,-2.442466,P1R1
-1.420902,-45.311267,9.489474,-13.710586,9.260646,-2.373477,P1R1
-1.481884,-45.269679,9.471025,-14.182755,9.780209,-2.647250,P1R1
-1.522857,-45.232404,9.473490,-14.849570,10.402770,-3.081369,P1R1
-1.544499,-45.229746,9.495093,-15.094592,10.311653,-3.099158,P1R1
-1.509707,-45.214408,9.558348,-14.689517,10.294962,-3.163476,P1R1
-1.465890,-45.201068,9.630585,-14.253474,10.248280,-3.292380,P1R1
-1.430682,-45.190007,9.690239,-13.657743,9.630501,-3.928360,P1R1
-1.386673,-45.210742,9.758193,-13.179412,9.620273,-3.975051,P1R1
-1.352006,-45.228817,9.812269,-12.726336,10.096949,-3.866465,P1R1
-1.324630,-45.274402,9.857034,-12.309454,10.210359,-3.250605,P1R1
-1.280185,-45.380514,9.914601,-12.482873,9.882122,-3.093699,P1R1
-1.245034,-45.499531,9.959330,-12.947755,9.336574,-3.002896,P1R1
-1.202217,-45.597728,10.014522,-14.104951,8.589851,-2.646331,P1R1
-1.168758,-45.706947,10.057105,-14.407675,8.377802,-2.349406,P1R1
-1.143890,-45.794536,10.088881,-14.803445,8.434993,-2.461541,P1R1
-1.109537,-45.892575,10.133121,-15.392464,9.321898,-2.824621,P1R1
-1.535588,-47.308289,9.617839,-14.502548,9.025622,-3.031416,P1R1
-1.899467,-48.530708,9.177313,-13.311983,9.246716,-3.456949,P1R1
-2.219961,-49.538054,8.788518,-12.707923,9.278443,-3.879238,P1R1
-2.533300,-50.362357,8.449924,-12.867977,9.950258,-3.674361,P1R1
-2.785168,-51.037242,8.180131,-12.882140,9.843268,-3.223893,P1R1
-2.981494,-51.610182,7.970847,-13.282370,10.072466,-3.051319,P1R1
-3.103974,-52.183708,7.842637,-13.867577,10.398849,-3.160786,P1R1
-3.172176,-52.668264,7.776864,-14.128805,10.495971,-3.436401,P1R1
-3.211382,-53.077484,7.741517,-13.896404,10.539922,-3.290328,P1R1
-3.202048,-53.419279,7.770922,-12.933163,10.052597,-3.141688,P1R1
-3.179247,-53.681134,7.812390,-12.464953,10.046409,-3.387740,P1R1
-3.131187,-53.878020,7.881635,-12.176880,9.860082,-3.658254,P1R1
-3.090811,-54.012997,7.959906,-11.914882,9.464361,-3.597400,P1R1
-3.031545,-54.140646,8.056379,-11.461733,9.964795,-3.151445,P1R1
-2.974808,-54.236990,8.144367,-11.375904,10.082957,-2.883488,P1R1
-2.921732,-54.347222,8.258398,-11.126601,10.321153,-2.478214,P1R1
-2.835288,-54.436372,8.328158,-11.696689,9.784206,-2.241868,P1R1
-2.760032,-54.511436,8.387613,-12.426025,9.911091,-2.075829,P1R1
-2.696357,-54.547627,8.437107,-12.891489,9.784828,-2.016318,P1R1
-2.681298,-54.584330,8.507401,-13.442273,10.045636,-2.309685,P1R1
-2.670456,-54.593953,8.565953,-14.050708,10.133162,-2.563582,P1R1
-2.662118,-54.637090,8.626318,-14.300529,10.012987,-2.841910,P1R1
-2.656744,-54.657391,8.675369,-14.062565,10.216273,-2.809266,P1R1
-2.637253,-54.689735,8.734055,-13.652598,10.297008,-2.943404,P1R1
-2.693883,-54.748194,8.715990,-12.898949,10.198719,-3.831735,P1R1
-2.742943,-54.816326,8.696844,-12.587079,10.086084,-4.267163,P1R1
-2.784771,-54.863465,8.678753,-12.098723,11.253689,-3.940609,P1R1
-2.752415,-54.927857,8.730585,-11.733301,10.980211,-3.677574,P1R1
-2.723435,-55.002998,8.773249,-11.335034,11.134239,-3.369728,P1R1
-2.698269,-55.057680,8.808861,-11.631169,11.341898,-2.874027,P1R1
-2.659921,-55.154824,8.857563,-12.081825,11.293122,-2.753413,P1R1
-2.611595,-55.228458,8.918204,-13.215092,12.038766,-3.038587,P1R1
-2.571134,-55.312074,8.967106,-14.121154,12.107319,-3.438495,P1R1
-2.516795,-55.435137,9.031206,-15.108914,12.123108,-3.753392,P1R1
-2.472085,-55.560746,9.083347,-15.201712,12.290521,-3.746407,P1R1
-2.436243,-55.687782,9.123963,-14.845158,12.216588,-3.800454,P1R1
-2.411048,-55.805899,9.165905,-14.435888,12.104181,-3.699705,P1R1
-2.391889,-55.925522,9.199705,-14.015660,11.668457,-3.878082,P1R1
-2.378089,-56.045990,9.224672,-13.688061,11.972083,-3.827490,P1R1
-2.452504,-56.167145,9.190872,-13.329683,12.333544,-3.074185,P1R1
-2.517633,-56.288333,9.158970,-13.118229,12.423919,-3.014721,P1R1
-2.573793,-56.379315,9.129839,-13.008417,12.180754,-2.896232,P1R1
-2.620660,-56.474486,9.104019,-13.400118,11.997507,-2.836045,P1R1
-2.696740,-56.574185,9.112674,-14.784922,12.664136,-2.915450,P1R1
-2.758992,-56.677240,9.120255,-15.407691,12.920869,-3.262731,P1R1
-2.747432,-56.690813,9.181172,-15.956380,13.549262,-3.703518,P1R1
-2.460537,-57.916586,9.400301,-15.558890,13.158202,-3.903658,P1R1
-2.214295,-58.975312,9.585309,-14.828416,13.326706,-4.031027,P1R1
-2.007784,-59.844437,9.739122,-13.754552,12.408826,-3.382679,P1R1
-1.838181,-60.570060,9.863293,-13.469526,12.572947,-3.377738,P1R1
-1.702750,-61.136224,9.960941,-13.174046,13.156385,-3.211526,P1R1
-1.556044,-61.612554,10.049131,-12.376202,13.610648,-2.897376,P1R1
-1.442192,-61.961833,10.115367,-12.478669,13.894110,-3.047041,P1R1
-1.356476,-62.233840,10.162983,-12.680909,14.205774,-3.396344,P1R1
-1.269422,-62.540438,10.208365,-12.961746,14.793533,-4.037225,P1R1
-1.206230,-62.781885,10.239232,-13.131674,14.883704,-4.297548,P1R1
-1.162767,-62.970423,10.259798,-13.418353,15.051069,-4.733748,P1R1
-1.136136,-63.086994,10.270860,-13.405622,14.995085,-4.799440,P1R1
-1.122301,-63.175978,10.275597,-13.522843,14.819400,-4.764186,P1R1
-1.102840,-63.215284,10.295352,-13.344196,14.821275,-4.693007,P1R1
-1.134943,-63.218668,10.248026,-13.094835,14.750190,-4.626170,P1R1
-1.167841,-63.223763,10.206753,-12.972663,15.078827,-4.506866,P1R1
-1.200778,-63.204245,10.169598,-13.144305,15.175645,-4.303988,P1R1
-1.215687,-63.197085,10.158598,-14.119437,15.104904,-4.024746,P1R1
-1.230988,-63.173933,10.149111,-14.985835,14.653169,-3.983115,P1R1
-1.245330,-63.169909,10.142233,-17.077241,13.927173,-3.882235,P1R1
-1.177606,-63.178797,10.198735,-18.373184,13.972937,-4.195217,P1R1
-1.121211,-63.176210,10.247246,-19.318726,13.555887,-4.482150,P1R1
-1.074844,-63.195243,10.288135,-20.024120,13.553373,-4.609771,P1R1
-1.037905,-63.203991,10.322949,-21.066827,14.239698,-4.991314,P1R1
-1.047095,-63.235379,10.381164,-21.661654,14.461847,-5.084086,P1R1
-1.057394,-63.286175,10.429053,-21.992844,14.375389,-5.118221,P1R1
-1.143571,-63.342318,10.424440,-21.944619,13.066685,-5.086704,P1R1
-1.217644,-63.414540,10.420174,-21.187064,10.538052,-5.119362,P1R1
-1.280583,-63.470206,10.414791,-20.909589,9.646134,-5.103380,P1R1
-1.371282,-63.550906,10.395931,-20.619252,9.233643,-4.866496,P1R1
-1.446203,-63.613401,10.379080,-20.421983,9.251731,-4.778202,P1R1
-1.506416,-63.660101,10.365498,-20.333756,9.623381,-4.261930,P1R1
-1.553071,-63.723294,10.354155,-20.142390,9.877761,-4.140412,P1R1
-1.587825,-63.800659,10.345050,-20.044560,10.466116,-3.981914,P1R1
-1.628825,-63.860254,10.318528,-20.350280,11.075724,-3.591973,P1R1
-1.530851,-63.971732,10.327219,-20.508723,11.767152,-3.191849,P1R1
-1.443449,-64.059636,10.335956,-20.517535,11.947735,-3.200834,P1R1
-1.366705,-64.156744,10.344537,-20.929618,12.169510,-3.478623,P1R1
-1.300573,-64.261372,10.353568,-22.088134,13.312469,-4.363915,P1R1
-1.244827,-64.371920,10.362095,-22.411683,13.675386,-4.630055,P1R1
-1.199285,-64.457017,10.370067,-22.555576,13.878206,-4.816514,P1R1
-1.163009,-64.520052,10.377472,-22.298055,13.805751,-4.927660,P1R1
-1.150923,-64.564683,10.364760,-21.498281,14.042703,-5.481659,P1R1
-1.143036,-64.623740,10.354508,-21.205905,13.867111,-5.731807,P1R1
-1.172781,-64.656400,10.341671,-20.894948,14.368901,-5.782386,P1R1
-1.200297,-64.676167,10.331782,-20.610285,14.873056,-5.398617,P1R1
-1.240579,-64.715957,10.305036,-20.550032,14.371891,-5.017097,P1R1
-1.275355,-64.743216,10.284700,-20.485519,14.623661,-4.752547,P1R1
-1.320176,-64.790483,10.250619,-20.772263,14.041557,-4.347224,P1R1
-1.357586,-64.824839,10.223670,-21.378919,14.209660,-3.999719,P1R1
-1.591665,-64.742927,10.082077,-21.579557,13.566257,-3.882447,P1R1
-1.787693,-64.698239,9.965681,-22.108347,14.622106,-4.344426,P1R1
-1.948450,-64.657197,9.872668,-21.537928,14.632193,-4.440886,P1R1
-2.162199,-65.431737,9.910108,-21.436131,14.812752,-4.622474,P1R1
-2.334255,-66.086920,9.948525,-21.390233,14.880964,-4.711162,P1R1
-2.468392,-66.658757,9.986334,-21.277846,14.985271,-4.564808,P1R1
-2.560912,-67.196726,10.035209,-21.187664,14.872728,-4.184264,P1R1
-2.626171,-67.654816,10.079593,-21.330999,14.780536,-4.075180,P1R1
-2.669215,-68.010712,10.118849,-21.250860,14.833870,-3.915578,P1R1
-2.693501,-68.307496,10.154177,-20.501095,15.405025,-3.844136,P1R1
-2.770990,-68.704683,10.173332,-20.685961,15.749592,-4.586457,P1R1
-2.827231,-69.006318,10.189508,-20.874867,15.503359,-5.040459,P1R1
-2.865107,-69.255779,10.203010,-20.903225,16.034278,-5.033462,P1R1
-2.888204,-69.431585,10.215170,-20.117578,15.977417,-3.670304,P1R1
-2.937726,-69.546813,10.255080,-19.759525,15.978862,-3.281547,P1R1
-2.949695,-69.642024,10.239111,-19.934717,15.461685,-3.055486,P1R1
-2.952746,-69.693483,10.224827,-20.605146,15.203414,-2.976427,P1R1
-2.987041,-69.711317,10.243410,-21.310085,15.279017,-2.248994,P1R1
-2.978632,-69.705997,10.299275,-21.752546,15.898172,-2.310474,P1R1
-2.966168,-69.681333,10.347612,-22.085608,15.378421,-2.933178,P1R1
-2.950808,-69.673286,10.387822,-22.220220,15.640964,-3.225242,P1R1
-2.934140,-69.652292,10.421640,-21.623956,15.444952,-3.015167,P1R1
-2.917252,-69.622513,10.448726,-20.759987,15.107451,-2.914903,P1R1
-2.900829,-69.587395,10.469947,-19.940680,14.862184,-2.936701,P1R1
-2.747341,-69.435442,10.589079,-19.630302,14.998520,-2.859574,P1R1
-2.616208,-69.300480,10.688327,-19.421351,14.497307,-2.473245,P1R1
-2.506605,-69.183263,10.769222,-19.374324,14.650813,-2.393681,P1R1
-2.424214,-69.227472,10.822962,-19.704316,14.789502,-2.450828,P1R1
-2.358511,-69.296559,10.863801,-20.215625,14.648199,-2.585151,P1R1
-2.307899,-69.355834,10.894704,-21.448138,14.761525,-2.746252,P1R1
-2.286618,-69.405816,10.895804,-21.955027,14.777457,-3.210719,P1R1
-2.274076,-69.446783,10.892281,-22.433134,15.320591,-3.610148,P1R1
-2.284062,-69.509786,10.865283,-22.773996,15.229230,-4.094174,P1R1
-2.316656,-69.545392,10.845064,-22.960289,15.494768,-4.015303,P1R1
-2.363500,-69.602833,10.805617,-22.768025,15.497026,-4.008400,P1R1
-2.405396,-69.648480,10.773200,-21.632009,15.000866,-4.054909,P1R1
-2.398156,-69.696604,10.779155,-21.403102,15.142740,-4.328251,P1R1
-2.408145,-69.763872,10.764228,-20.834253,14.693905,-4.154139,P1R1
-2.416959,-69.816939,10.753152,-19.975997,16.111666,-3.611780,P1R1
-2.526596,-69.865114,10.696283,-19.620334,16.240982,-3.234955,P1R1
-2.635219,-69.931532,10.628347,-19.580914,16.651480,-3.097156,P1R1
-2.725521,-69.983084,10.572749,-19.708627,17.039230,-2.834437,P1R1
-2.798158,-70.051712,10.529572,-20.479252,16.512478,-2.808003,P1R1
-2.855325,-70.104749,10.497529,-21.087893,17.472006,-2.669659,P1R1
-3.011799,-70.866040,10.473395,-21.166837,17.604098,-2.622043,P1R1
-3.165585,-71.536527,10.433530,-21.173850,17.592452,-2.566252,P1R1
-3.288595,-72.117744,10.403649,-20.813755,17.632831,-2.496523,P1R1
-3.384385,-72.585150,10.383465,-20.358354,17.330423,-2.481377,P1R1
-3.437932,-73.100186,10.391058,-21.016389,17.799522,-2.849877,P1R1
-3.473542,-73.532929,10.401491,-21.528289,18.138717,-3.001665,P1R1
-3.494771,-73.862719,10.414793,-22.170622,18.285081,-3.357774,P1R1
-3.449427,-74.106896,10.452474,-22.179606,18.364402,-3.425876,P1R1
-3.387307,-74.275599,10.509436,-21.455328,17.894242,-3.162982,P1R1
-3.328697,-74.412219,10.559319,-20.910505,18.222939,-3.225396,P1R1
-3.275171,-74.494357,10.603229,-20.287694,17.893329,-3.087319,P1R1
-3.226928,-74.563096,10.641341,-19.112822,18.317396,-2.187346,P1R1
-3.184963,-74.593688,10.672982,-18.851996,18.067799,-1.764498,P1R1
-3.148741,-74.624922,10.698778,-18.887680,17.829704,-1.513157,P1R1
-3.118544,-74.629856,10.719417,-18.933042,17.718255,-1.323460,P1R1
-3.093297,-74.645209,10.736630,-20.120272,17.347369,-1.606205,P1R1
-3.096568,-74.639676,10.748063,-20.708956,17.073769,-1.554286,P1R1
-3.084051,-74.650737,10.778117,-21.422053,16.305094,-1.806813,P1R1
-3.074636,-74.648245,10.802510,-22.236093,16.395695,-2.231257,P1R1
-3.067579,-74.635910,10.823730,-23.514530,15.947415,-2.928949,P1R1
-3.078389,-74.646979,10.819851,-23.827600,15.871862,-2.950461,P1R1
-3.088612,-74.649112,10.815269,-23.882280,15.459432,-2.877852,P1R1
-3.152399,-74.636876,10.796219,-23.328472,15.480160,-3.084308,P1R1
-3.206867,-74.621064,10.779546,-22.970020,16.253331,-3.377887,P1R1
-3.252334,-74.603222,10.765421,-22.260684,16.640162,-3.280254,P1R1
-3.288897,-74.614564,10.753874,-21.961791,17.376723,-3.111845,P1R1
-3.317714,-74.621488,10.745860,-21.628220,17.755400,-2.195675,P1R1
-3.355943,-74.625118,10.719473,-21.766650,18.008542,-2.110335,P1R1
-3.334330,-74.669279,10.741888,-21.820793,17.778472,-1.891266,P1R1
-3.313169,-74.704764,10.763172,-22.346961,17.494163,-2.055140,P1R1
-3.293231,-74.732459,10.782292,-22.875525,17.630664,-1.957779,P1R1
-3.274453,-74.783331,10.799232,-23.412063,17.310667,-2.189533,P1R1
-3.257004,-74.853821,10.815098,-24.144009,17.993919,-2.849788,P1R1
-3.241496,-74.910540,10.830384,-24.134175,18.082805,-2.794087,P1R1
-3.229559,-74.972358,10.854240,-24.021967,18.286150,-2.660249,P1R1
-3.235176,-75.050903,10.853926,-23.873729,18.306905,-2.756446,P1R1
-3.240019,-75.113024,10.854500,-23.649569,18.362872,-3.065646,P1R1
-3.243729,-75.190591,10.854974,-23.592363,18.502394,-3.409124,P1R1
-3.246537,-75.251082,10.857586,-23.397536,18.384483,-3.265977,P1R1
-3.248818,-75.296579,10.860058,-23.107572,18.562640,-2.845658,P1R1
-3.265552,-75.382878,10.846381,-22.710541,18.617403,-2.576626,P1R1
-3.658648,-78.306279,10.371645,-22.520239,18.701648,-2.436747,P1R1
-4.011638,-80.867323,10.021641,-22.341217,18.844928,-2.238597,P1R1
-4.246352,-83.091200,9.775301,-22.540043,18.704565,-2.091595,P1R1
-4.470850,-84.950786,9.610408,-23.656082,17.932099,-1.758910,P1R1
-4.711634,-86.449139,9.403516,-24.216143,17.667937,-1.422123,P1R1
-4.935342,-87.637783,9.230012,-25.046057,17.719511,-1.609350,P1R1
-5.163949,-89.417722,9.088598,-25.393895,17.715378,-1.562113,P1R1
-5.376270,-90.888264,9.016999,-26.046530,17.775576,-1.779646,P1R1
-5.536752,-92.026445,8.973465,-26.669908,18.415601,-2.048677,P1R1
-5.652036,-92.909823,8.953535,-26.871749,19.094160,-2.690108,P1R1
-5.728985,-93.609824,8.951067,-26.608263,19.120526,-2.588370,P1R1
-5.884150,-94.079687,8.898465,-26.262170,18.797352,-2.353133,P1R1
-6.035749,-94.414499,8.895949,-25.595441,18.644644,-2.088575,P1R1
-6.184949,-94.615586,8.934187,-25.487301,18.746140,-1.919453,P1R1
-6.208643,-94.652561,9.050219,-25.138907,18.948543,-1.687599,P1R1
-6.210970,-94.653750,9.155844,-24.930862,19.311684,-1.687744,P1R1
-6.197259,-94.637287,9.249877,-24.637037,19.641879,-1.707511,P1R1
-6.172547,-94.587252,9.331889,-24.270797,20.061845,-1.605086,P1R1
-6.102283,-94.518174,9.373158,-23.606234,20.744337,-1.420214,P1R1
-5.995506,-94.441980,9.377603,-22.965811,21.008108,-1.200254,P1R1
-5.799111,-94.360292,9.397539,-22.213862,21.394765,-1.008927,P1R1
-5.628562,-94.289017,9.413645,-21.756150,21.592270,-0.786760,P1R1
-5.483406,-94.232622,9.427512,-21.359554,21.938596,-0.812505,P1R1
-5.377957,-94.149736,9.444907,-21.429713,22.199968,-0.881649,P1R1
-5.178830,-94.150596,9.602814,-21.573985,22.425265,-0.714446,P1R1
-4.928531,-94.166728,9.768653,-22.665924,21.530053,-1.035942,P1R1
-4.758401,-94.253740,9.897565,-24.107723,21.077367,-1.609809,P1R1
-4.592233,-94.347055,10.042837,-25.457137,20.954074,-2.177139,P1R1
-4.478772,-94.446593,10.140185,-27.198731,20.576937,-2.691996,P1R1
-4.320213,-94.543960,10.281326,-27.786778,20.702791,-2.895556,P1R1
-4.181901,-94.646197,10.413692,-28.219018,20.666785,-3.101351,P1R1
-4.060749,-94.782501,10.538724,-28.732782,21.023052,-3.241392,P1R1
-3.938719,-94.917269,10.677430,-28.770497,21.345570,-3.260227,P1R1
-3.832159,-95.050295,10.805646,-28.601226,21.453094,-3.168370,P1R1
-3.689614,-95.210537,10.987106,-28.727191,21.982817,-3.492782,P1R1
-3.575094,-95.386754,11.144659,-28.749298,21.692279,-3.269738,P1R1
-3.490851,-95.553398,11.267229,-27.928350,21.743310,-2.659349,P1R1
-3.432251,-95.710954,11.358500,-27.633756,21.632827,-2.434938,P1R1
-3.427092,-95.890002,11.482720,-26.760444,21.505443,-1.920194,P1R1
-3.340165,-96.895638,11.918824,-26.672321,22.366209,-0.604535,P1R1
-3.276543,-97.732303,12.276275,-27.674368,22.168344,-0.696179,P1R1
-3.248314,-98.456941,12.566052,-28.438880,21.686522,-1.191742,P1R1
-3.233689,-99.032682,12.792510,-29.883961,23.179423,-2.040182,P1R1
-3.229342,-99.506275,12.962477,-30.220590,23.085310,-2.558727,P1R1
-3.232463,-99.890661,13.085633,-30.888834,23.859486,-3.011337,P1R1
-3.241509,-100.168780,13.168729,-30.606118,24.018611,-3.130227,P1R1
-3.232081,-100.387355,13.168719,-30.495210,23.761673,-3.361535,P1R1
-3.228519,-100.528274,13.150536,-30.300010,23.526485,-3.459310,P1R1
-3.244888,-100.636700,13.100294,-28.865812,23.263241,-3.107393,P1R1
-3.262120,-100.691134,13.045085,-28.668335,23.859667,-2.779424,P1R1
-2.886565,-99.871231,12.923227,-28.283688,23.902183,-1.961880,P1R1
-2.569784,-99.176960,12.812644,-28.491581,23.881790,-1.730457,P1R1
-2.292732,-98.576356,12.736163,-29.192460,23.375122,-1.484544,P1R1
-2.085642,-98.068493,12.649186,-29.802181,23.157253,-1.329302,P1R1
-1.923921,-97.678426,12.575495,-30.673535,22.608114,-1.755855,P1R1
-1.802319,-97.364786,12.514607,-31.353506,23.341650,-2.058069,P1R1
-1.705025,-97.150444,12.500480,-32.091668,23.612127,-2.566951,P1R1
-1.637425,-97.021421,12.491909,-32.241867,23.897893,-2.538858,P1R1
-1.594745,-96.934801,12.487930,-32.002371,23.945910,-2.477296,P1R1
-1.571443,-96.912851,12.488735,-30.816638,24.040340,-2.607091,P1R1
-1.563876,-96.913916,12.492281,-30.169759,24.131826,-3.030261,P1R1
-1.551909,-96.931707,12.519515,-29.907518,23.908222,-3.544004,P1R1
-1.559997,-97.046299,12.586596,-29.960016,24.355658,-3.842836,P1R1
-1.574752,-97.155581,12.646207,-29.760561,24.335967,-3.127745,P1R1
-1.593492,-97.286713,12.697247,-29.813519,24.239003,-2.986739,P1R1
-1.623407,-97.385576,12.758223,-30.163909,24.307120,-2.608813,P1R1
-1.652942,-97.472004,12.810025,-30.589795,23.825730,-2.004067,P1R1
-1.681015,-97.545934,12.853382,-32.118269,22.983309,-1.750417,P1R1
-1.706554,-97.637763,12.888069,-32.642047,22.090598,-1.918012,P1R1
-1.729630,-97.713707,12.915180,-33.052948,22.181480,-2.015700,P1R1
-1.749492,-97.804993,12.935813,-33.479568,21.633982,-2.476634,P1R1
-1.836182,-97.925972,12.967142,-33.896785,20.677025,-2.552679,P1R1
-1.909536,-98.023768,12.991585,-33.728599,20.226588,-2.396061,P1R1
-2.008317,-98.101299,13.040083,-33.605393,19.556659,-2.446237,P1R1
-2.147971,-98.228563,13.092962,-33.208935,19.216790,-2.352948,P1R1
-2.246297,-98.329260,13.157062,-32.866872,19.507314,-2.685630,P1R1
-2.323704,-98.436660,13.208678,-32.487494,19.886493,-2.496327,P1R1
-2.253583,-98.488989,13.283669,-32.073721,20.008725,-2.136286,P1R1
-2.170992,-98.554219,13.364411,-32.575809,20.588452,-2.164990,P1R1
-2.095628,-98.631149,13.431674,-32.564369,22.143897,-1.967940,P1R1
-2.029070,-98.688168,13.485317,-33.196323,22.508439,-2.076956,P1R1
-1.971689,-98.728276,13.526061,-33.295637,22.556373,-2.243849,P1R1
-1.907136,-98.754091,13.576435,-33.608243,23.392525,-2.605216,P1R1
-1.853501,-98.768582,13.614610,-34.280865,24.041072,-3.229369,P1R1
-1.809806,-98.774171,13.643576,-34.875512,24.437456,-3.713447,P1R1
-1.774761,-98.802946,13.663846,-35.019302,24.294284,-3.679348,P1R1
-1.737316,-98.860610,13.709226,-35.022695,23.917410,-3.433814,P1R1
-1.636599,-99.353431,13.826949,-35.147579,23.594706,-3.006174,P1R1
-1.554152,-99.765943,13.924233,-35.326984,22.803376,-2.317923,P1R1
-1.504614,-100.103528,13.981339,-35.390272,23.288511,-2.421021,P1R1
-1.467381,-100.372585,14.025103,-35.308096,23.429502,-2.860105,P1R1
-1.439292,-100.670645,14.056785,-35.438044,22.146130,-3.107065,P1R1
-0.752189,-100.708003,13.924104,-35.804261,22.073458,-3.112497,P1R1
-0.174345,-100.716785,13.808069,-36.015490,21.159566,-2.473176,P1R1
0.300954,-100.734101,13.708007,-36.051714,20.960382,-2.095013,P1R1
0.768829,-100.734628,13.567252,-36.596366,20.963899,-1.403166,P1R1
1.155366,-100.719801,13.471884,-37.326390,20.682348,-0.760355,P1R1
1.453094,-100.694415,13.395384,-37.749100,19.854986,-0.538198,P1R1
1.674290,-100.692197,13.335925,-38.102814,20.791697,-0.649558,P1R1
1.830064,-100.681600,13.291504,-38.350759,21.077222,-1.254742,P1R1
1.931715,-100.665234,13.261182,-37.835383,21.453495,-1.261279,P1R1
1.920227,-100.682111,13.286707,-37.386850,21.778611,-1.171446,P1R1
1.884607,-100.691435,13.314238,-36.724310,22.350508,-1.150299,P1R1
1.833204,-100.724828,13.343482,-34.863738,23.330673,-1.177256,P1R1
1.771588,-100.749125,13.372076,-33.890262,23.418108,-1.416132,P1R1
1.704986,-100.765784,13.400378,-32.835572,24.989274,-0.883287,P1R1
1.637629,-100.806143,13.426584,-32.847289,25.355052,-0.839643,P1R1
1.646284,-100.839573,13.435489,-33.033035,25.845272,-0.855074,P1R1
1.647671,-100.864321,13.446406,-32.919061,26.431651,-0.163160,P1R1
1.643867,-100.911682,13.456637,-33.092349,26.983342,0.092461,P1R1
1.660105,-100.955843,13.446890,-33.785284,27.861002,-0.264444,P1R1
1.686592,-101.019280,13.459899,-34.325917,28.086377,-0.916844,P1R1
1.705483,-101.069161,13.471846,-34.548036,27.929770,-1.180608,P1R1
1.626354,-101.094228,13.526069,-34.770009,28.119631,-1.382127,P1R1
1.556595,-101.140985,13.572623,-34.624364,28.052367,-1.400084,P1R1
1.441794,-101.177266,13.621245,-34.251674,28.535941,-1.137857,P1R1
1.344923,-101.233657,13.661712,-34.020735,29.344280,-1.208138,P1R1
1.265279,-101.307158,13.695886,-32.642728,29.875542,-0.453791,P1R1
1.185246,-101.395136,13.702744,-32.180679,29.688535,0.188112,P1R1
1.254857,-101.390179,13.576311,-32.105568,29.605941,0.244434,P1R1
1.303017,-101.410525,13.448363,-32.683969,29.322424,0.527894,P1R1
1.261163,-101.484353,13.309193,-33.042674,28.856777,0.508845,P1R1
1.211245,-101.542754,13.173500,-33.937129,29.103628,0.430927,P1R1
1.171764,-101.617294,13.064655,-34.319603,29.526506,0.679365,P1R1
1.124847,-101.675565,12.958471,-34.585530,29.555654,0.043184,P1R1
1.105232,-101.820009,12.909733,-34.848026,29.598512,-0.219090,P1R1
1.109162,-101.996434,12.898408,-34.030787,29.392375,-0.325999,P1R1
1.115623,-102.138757,12.896824,-33.137729,28.727605,-0.257625,P1R1
1.140348,-102.280152,12.923220,-32.509184,28.431803,-0.409744,P1R1
1.163951,-102.420061,12.951899,-32.185560,28.708362,-0.643343,P1R1
1.185428,-102.527916,12.981325,-31.847503,28.579412,0.038325,P1R1
1.220488,-102.635197,13.037742,-32.815931,28.545466,-0.316760,P1R1
1.251138,-102.744682,13.088718,-33.663201,28.335229,-0.351666,P1R1
1.451385,-103.543150,13.105811,-33.838377,28.236478,-0.388983,P1R1
1.513555,-104.337066,13.245621,-33.539269,28.029282,-0.300662,P1R1
1.578860,-104.986916,13.386537,-32.394456,26.812894,-0.346171,P1R1
1.630577,-105.535581,13.504525,-31.501460,27.036423,-0.812655,P1R1
1.670364,-105.992829,13.601206,-31.099863,27.006418,-1.059748,P1R1
1.699907,-106.369389,13.678598,-31.108921,27.692408,-0.831392,P1R1
1.737145,-106.676033,13.760617,-31.527587,27.300933,-0.523254,P1R1
1.760209,-106.746219,13.716808,-32.584881,25.511566,-0.156981,P1R1
1.775953,-106.794989,13.673822,-33.723072,25.256318,0.442552,P1R1
1.801428,-106.800225,13.653823,-34.073810,25.568123,0.985164,P1R1
1.820037,-106.803326,13.635325,-35.743938,26.758448,-0.147374,P1R1
1.832324,-106.779143,13.617853,-36.220205,26.784881,-0.719977,P1R1
1.839980,-106.765729,13.601975,-36.481398,27.002801,-1.063430,P1R1
1.812064,-106.831656,13.687403,-36.626843,27.192283,-1.236263,P1R1
1.785987,-106.871394,13.760927,-36.223342,26.177467,-1.361986,P1R1
1.762635,-106.920249,13.822040,-35.870738,25.581861,-1.569849,P1R1
1.667077,-107.010248,13.971287,-35.793635,24.982466,-1.932365,P1R1
1.586106,-107.104401,14.095210,-35.788087,23.732643,-2.172981,P1R1
1.518806,-107.172432,14.196957,-35.796713,23.414019,-1.523119,P1R1
1.464996,-107.278527,14.277337,-35.618769,22.928929,-1.248337,P1R1
1.477053,-107.356633,14.332156,-34.840734,24.489016,-0.729689,P1R1
1.491240,-107.441794,14.372208,-34.339386,24.454369,-0.243894,P1R1
1.534767,-107.577008,14.443301,-35.070282,25.347171,-0.264939,P1R1
1.574985,-107.741129,14.498940,-35.603784,26.493208,-0.956512,P1R1
1.626394,-107.868868,14.560787,-35.684115,26.584008,-1.323824,P1R1
1.670360,-107.965046,14.607473,-35.614569,27.124578,-1.383907,P1R1
1.723782,-108.063946,14.661892,-35.354967,27.624551,-1.399002,P1R1
1.768122,-108.135701,14.703412,-34.749817,26.933095,-1.922987,P1R1
1.831975,-108.228757,14.768664,-34.396454,27.602590,-2.396393,P1R1
1.884579,-108.326342,14.820032,-33.563412,27.798704,-2.115016,P1R1
1.926315,-108.397938,14.858369,-32.952575,28.027289,-1.342175,P1R1
1.901341,-108.540304,14.965759,-32.683595,27.947745,-0.821449,P1R1
1.876783,-108.650390,15.051973,-32.676797,27.736323,-0.606259,P1R1
1.838030,-108.762659,15.099973,-34.083663,26.977206,-0.525059,P1R1
1.888013,-108.835124,15.119632,-34.684300,26.377530,-0.576769,P1R1
1.929564,-108.885037,15.130567,-35.343102,27.095471,-1.073125,P1R1
1.980112,-108.946108,15.156500,-36.170611,27.489780,-1.946338,P1R1
2.021549,-109.017702,15.174176,-36.328732,27.797933,-2.092929,P1R1
2.054277,-109.068739,15.185241,-36.139756,27.966583,-1.962056,P1R1
2.095471,-109.102368,15.211725,-35.961888,28.003505,-1.986560,P1R1
2.078437,-109.131923,15.250838,-34.724691,27.252642,-2.005626,P1R1
2.061009,-109.148928,15.281203,-33.794101,27.366193,-2.041400,P1R1
2.043986,-109.156012,15.304105,-33.320342,26.935025,-2.062331,P1R1
1.275793,-110.139499,15.379186,-32.993056,27.107777,-1.153036,P1R1
0.640449,-110.996846,15.460837,-32.916560,26.849938,-0.833907,P1R1
0.113640,-111.702710,15.527683,-33.074033,26.183015,0.160397,P1R1
-0.312839,-112.269550,15.580468,-33.546934,25.509484,0.066946,P1R1
-0.648304,-112.741906,15.621004,-34.245960,25.812584,-0.231341,P1R1
-0.904035,-113.100734,15.651103,-34.969462,25.746834,-0.576979,P1R1
-1.043350,-113.289067,15.788675,-36.212791,25.676082,-1.167865,P1R1
-1.096758,-113.585772,15.942565,-36.084197,25.389817,-1.200689,P1R1
-1.098501,-113.797823,16.088251,-36.505362,25.957968,-1.450756,P1R1
-1.015095,-113.886483,16.271885,-37.139663,26.218355,-1.908463,P1R1
-0.923701,-113.925738,16.419538,-37.348340,26.519274,-2.119162,P1R1
-0.829452,-113.956985,16.534820,-37.497892,26.362049,-2.526414,P1R1
-0.720735,-113.955259,16.643901,-37.041174,26.744385,-2.746929,P1R1
-0.619406,-113.929475,16.725854,-36.452953,26.671469,-2.554446,P1R1
-0.526717,-113.916891,16.785956,-34.678045,27.812881,-2.571627,P1R1
-0.508412,-113.962312,16.790537,-33.872521,28.208875,-2.473025,P1R1
-0.490750,-114.016265,16.785022,-33.673128,28.878772,-2.297551,P1R1
-0.474431,-114.048853,16.773596,-33.262120,29.032162,-1.641082,P1R1
-0.459870,-114.064415,16.757423,-33.379206,29.254070,-1.717363,P1R1
-0.446653,-114.096790,16.738537,-33.611362,29.344306,-1.733611,P1R1
-0.451258,-114.115011,16.699151,-34.478023,28.690203,-1.893546,P1R1
-0.400647,-114.235930,16.666335,-35.272947,28.332859,-2.034654,P1R1
-0.357722,-114.330764,16.636834,-35.947488,27.774106,-2.215633,P1R1
-0.322093,-114.402684,16.611088,-36.542881,28.868929,-2.799780,P1R1
-0.371590,-114.516614,16.563160,-37.221684,28.992517,-3.575472,P1R1
-0.415167,-114.604566,16.523139,-37.388627,29.593346,-3.836269,P1R1
-0.452666,-114.669947,16.490669,-37.308468,30.039683,-3.960284,P1R1
-0.483522,-114.746121,16.466371,-35.992134,30.651733,-3.637783,P1R1
-0.508839,-114.801767,16.448216,-34.995574,30.936376,-3.360074,P1R1
-0.528576,-114.870101,16.435468,-34.144742,30.616553,-3.108594,P1R1
-0.505303,-114.918959,16.399807,-33.136265,31.653562,-2.436589,P1R1
-0.483978,-114.952095,16.372280,-32.506641,31.455118,-2.117115,P1R1
-0.464398,-115.002335,16.351992,-32.407215,31.860329,-1.961420,P1R1
-0.531341,-115.055309,16.327874,-32.837303,31.577971,-1.802408,P1R1
-0.603510,-115.123494,16.290108,-33.399152,31.783274,-1.844008,P1R1
-0.663193,-115.174477,16.262597,-33.826052,31.324085,-1.149091,P1R1
-0.711499,-115.210802,16.242890,-33.740571,32.485963,-1.392037,P1R1
-0.749028,-115.264893,16.229876,-33.777459,32.114883,-1.887607,P1R1
-0.777540,-115.304445,16.222480,-33.860869,31.942782,-2.095594,P1R1
-0.737431,-115.309232,16.261871,-33.926205,32.060796,-2.495707,P1R1
-0.700035,-115.307347,16.298505,-33.881417,31.990808,-2.950793,P1R1
-0.665565,-115.330598,16.331867,-33.560458,32.159090,-3.283665,P1R1
-0.634480,-115.375929,16.361703,-33.223672,32.059047,-3.732554,P1R1
-0.606792,-115.440223,16.389137,-32.841973,32.819917,-3.554348,P1R1
-0.583233,-115.490482,16.412913,-32.841827,32.428089,-3.246003,P1R1
-0.614711,-115.534084,16.433067,-33.494608,32.600236,-3.342584,P1R1
-0.659915,-115.806548,16.501754,-34.647222,32.921349,-3.622267,P1R1
-0.698216,-116.032652,16.559763,-35.059042,33.711213,-4.211164,P1R1
-0.747728,-116.210308,16.625483,-35.176801,33.703004,-4.586136,P1R1
-0.788396,-116.350048,16.679488,-35.361573,33.881692,-4.795499,P1R1
-0.804320,-116.486137,16.743498,-35.218228,33.693225,-4.935670,P1R1
-0.660248,-116.361656,16.871251,-34.771878,33.276903,-5.335767,P1R1
-0.535921,-116.243347,16.976378,-34.360942,32.609655,-5.172064,P1R1
-0.430443,-116.164133,17.060927,-34.075901,33.068177,-5.053707,P1R1
-0.343327,-116.091258,17.127198,-33.858105,33.313117,-4.194476,P1R1
-0.272891,-116.025852,17.178776,-34.004458,32.244931,-3.987839,P1R1
-0.217140,-115.998476,17.216685,-34.301393,32.106006,-3.996214,P1R1
-0.184221,-116.015567,17.251357,-34.746376,31.670719,-3.978693,P1R1
-0.176780,-116.060195,17.256158,-35.787643,30.552059,-3.801896,P1R1
-0.175241,-116.097653,17.255413,-36.219707,29.798830,-3.869748,P1R1
-0.316803,-116.247259,17.224403,-36.601457,30.275295,-4.349552,P1R1
-0.440080,-116.372534,17.196083,-36.863158,30.213436,-4.847050,P1R1
-0.544567,-116.505007,17.171189,-37.421804,29.539560,-4.893307,P1R1
-0.631715,-116.612136,17.148947,-37.594964,28.780387,-5.063110,P1R1
-0.702472,-116.696409,17.130884,-37.763487,28.409539,-4.997139,P1R1
-0.758060,-116.790562,17.115763,-37.310417,27.748656,-4.653658,P1R1
-0.657577,-116.898888,17.140501,-37.118674,28.015962,-4.238579,P1R1
-0.567712,-116.982744,17.162409,-36.921419,27.860983,-3.874103,P1R1
-0.488909,-117.045283,17.182752,-37.569370,27.627422,-3.915504,P1R1
-0.556752,-117.188708,17.133048,-37.953755,27.378257,-3.796430,P1R1
-0.614874,-117.301903,17.091068,-38.047838,27.036312,-3.861512,P1R1
-0.663346,-117.388398,17.057781,-39.173304,26.494995,-4.219430,P1R1
-0.702764,-117.451838,17.032550,-39.986746,27.723726,-4.925323,P1R1
-0.732596,-117.945771,17.085033,-40.793587,27.833482,-5.532727,P1R1
-0.755058,-118.354887,17.134366,-41.970990,28.466982,-7.072779,P1R1
-0.748484,-118.646131,17.220959,-41.935924,28.357660,-7.258793,P1R1
-0.739860,-118.902815,17.294948,-41.895746,28.661641,-7.229864,P1R1
-0.730437,-119.098523,17.356959,-41.809316,28.563850,-7.181748,P1R1
-0.786029,-119.339485,17.389542,-41.579674,29.582141,-7.854961,P1R1
-0.815673,-119.520916,17.435541,-40.927731,29.042248,-7.853411,P1R1
-0.838304,-119.681617,17.472021,-40.472246,29.315169,-7.279897,P1R1
-0.607895,-119.795341,17.577507,-40.793515,29.149547,-6.677802,P1R1
-0.390890,-119.959446,17.695667,-45.724085,29.324884,-8.935222,P1R1
-0.208699,-120.078084,17.792151,-45.401097,29.231384,-8.862005,P1R1
-0.042264,-120.188277,17.891425,-44.095768,29.121769,-9.302374,P1R1
0.091724,-120.262660,17.970065,-44.132491,29.658381,-9.258417,P1R1
0.197111,-120.337721,18.030614,-43.963688,29.331210,-8.913728,P1R1
0.290046,-120.247917,18.113892,-43.917054,28.950536,-8.393526,P1R1
0.359061,-120.156548,18.178310,-43.976709,28.270074,-8.064590,P1R1
0.408271,-120.097525,18.226497,-44.262239,27.941402,-7.948634,P1R1
0.456709,-120.038818,18.281577,-44.360866,28.128938,-7.486769,P1R1
0.489683,-120.012795,18.323449,-46.199857,27.908532,-8.735524,P1R1
0.509405,-119.986345,18.353119,-46.564104,27.592471,-9.109158,P1R1
0.593022,-119.928678,18.419145,-46.378347,26.719221,-8.751891,P1R1
0.696008,-119.906743,18.441403,-45.440833,25.651853,-8.241312,P1R1
0.776261,-119.887005,18.455163,-44.450074,25.510852,-8.105511,P1R1
0.836670,-119.869646,18.462289,-44.169407,25.205713,-8.274921,P1R1
0.880344,-119.854687,18.465598,-44.332408,25.411222,-8.419957,P1R1
1.001415,-120.140575,18.498079,-44.477313,25.526197,-8.666177,P1R1
1.125705,-120.305968,18.544837,-44.392289,25.226838,-8.808279,P1R1
1.223558,-120.471779,18.581835,-43.717926,25.298670,-8.574166,P1R1
1.297953,-120.605924,18.611565,-42.480875,25.439032,-8.911634,P1R1
1.396375,-120.605471,18.639694,-42.484755,26.070535,-8.561383,P1R1
1.455308,-120.626329,18.640271,-42.430256,26.119594,-8.160454,P1R1
1.496396,-120.636298,18.639379,-43.170721,26.229738,-7.832381,P1R1
1.522573,-120.637855,18.636597,-43.638553,26.015564,-7.735669,P1R1
1.537247,-120.663128,18.632703,-44.351574,25.848889,-7.984752,P1R1
1.542694,-120.679341,18.629508,-45.034953,25.849279,-8.008203,P1R1
1.613338,-120.720658,18.641337,-45.119342,26.489601,-8.699393,P1R1
1.652082,-120.781539,18.630437,-44.932435,26.283606,-8.868576,P1R1
1.663722,-120.858952,18.601517,-44.347679,26.656835,-9.010921,P1R1
1.651955,-120.920076,18.556532,-43.849518,27.215078,-9.297777,P1R1
1.637142,-120.966593,18.519123,-43.187733,27.853499,-9.337760,P1R1
1.621383,-121.030495,18.490126,-41.451718,29.426159,-9.601274,P1R1
1.530340,-121.083910,18.477559,-41.496845,30.896611,-9.985822,P1R1
1.434737,-121.123782,18.448739,-41.209861,31.445281,-9.138398,P1R1
1.353933,-121.181857,18.427938,-42.033353,31.807151,-9.076733,P1R1
1.360284,-121.181124,18.429994,-42.993289,31.565679,-9.211843,P1R1
1.367951,-121.174897,18.434547,-43.679686,30.987207,-9.171151,P1R1
1.376436,-121.164836,18.441548,-44.569621,31.452677,-9.305012,P1R1
1.452874,-121.186543,18.463773,-46.128797,31.990254,-10.049145,P1R1
1.519313,-121.231693,18.484607,-47.001971,31.920614,-11.058666,P1R1
1.613555,-121.266221,18.473871,-47.527817,32.015853,-11.477516,P1R1
1.692445,-121.292074,18.467127,-47.776800,32.396284,-11.627311,P1R1
1.719173,-121.341151,18.492659,-47.772161,32.215485,-11.800191,P1R1
1.776601,-121.378769,18.485792,-47.559347,31.643389,-11.854432,P1R1
1.932233,-121.401670,18.487807,-46.903629,31.405929,-11.740682,P1R1
2.060664,-121.417338,18.491840,-46.734843,31.894207,-12.098914,P1R1
2.164397,-121.457069,18.496358,-46.618023,32.369195,-11.275666,P1R1
2.229387,-121.487725,18.480676,-46.455832,32.167402,-11.123561,P1R1
2.277271,-121.510245,18.469595,-47.989134,31.875244,-11.431955,P1R1
2.294878,-121.556161,18.440927,-48.673670,31.323239,-11.600485,P1R1
2.290316,-121.518157,18.428497,-49.544732,31.105747,-11.965387,P1R1
2.280474,-121.482400,18.421041,-52.091208,31.556968,-12.205539,P1R1
2.266956,-121.449695,18.416694,-53.243130,32.821263,-12.949506,P1R1
2.178140,-121.372401,18.406805,-53.665898,32.571937,-13.485251,P1R1
2.100018,-121.336152,18.400358,-53.691666,32.670009,-13.736593,P1R1
2.032860,-121.305977,18.399287,-53.311945,32.873137,-13.757383,P1R1
2.299108,-120.150830,17.841325,-52.570884,32.381988,-13.499499,P1R1
2.525867,-119.173495,17.370450,-52.128936,32.791769,-13.853867,P1R1
2.753605,-118.394411,16.953463,-51.617386,33.551654,-13.679323,P1R1
2.940446,-117.766648,16.618178,-51.890993,32.790109,-13.234098,P1R1
3.090226,-117.304795,16.355281,-52.570270,32.453161,-13.144715,P1R1
3.206492,-116.957659,16.156134,-53.016274,31.953313,-12.847812,P1R1
3.396110,-116.728499,16.014334,-53.624400,31.909845,-12.458999,P1R1
3.545678,-116.608303,15.918452,-54.259157,31.214176,-13.022118,P1R1
3.659535,-116.547630,15.860348,-54.981741,31.470967,-13.754584,P1R1
3.724145,-116.527166,15.849406,-55.244785,31.425734,-14.365026,P1R1
3.950937,-116.929359,15.852018,-55.166801,31.683438,-14.476626,P1R1
4.131040,-117.298194,15.872028,-55.476694,32.717546,-15.627823,P1R1
4.151028,-117.697852,15.991523,-55.260258,32.816298,-15.511252,P1R1
4.153166,-118.045526,16.105033,-54.852595,33.102547,-15.375035,P1R1
4.142781,-118.371398,16.211138,-54.459477,32.280180,-15.313230,P1R1
4.251410,-118.788842,16.383076,-53.719444,32.325042,-15.006640,P1R1
4.334482,-119.133526,16.533397,-53.383140,33.347345,-15.557056,P1R1
4.395811,-119.441226,16.661121,-53.548195,33.116231,-15.319961,P1R1
4.464228,-119.709653,16.790351,-53.893195,32.664676,-15.489213,P1R1
4.530044,-119.946739,16.918114,-55.235107,32.495075,-15.703444,P1R1
4.577079,-120.126224,17.021494,-55.637812,31.875747,-15.340744,P1R1
4.608922,-120.263373,17.087194,-54.694502,30.642216,-14.413038,P1R1
4.628461,-120.387908,17.136284,-54.174862,30.494361,-14.663521,P1R1
4.638016,-120.472737,17.172640,-53.364601,30.694108,-14.262449,P1R1
4.640148,-120.554981,17.197317,-52.639941,30.782239,-13.698092,P1R1
4.674461,-120.605953,17.182685,-52.467893,30.123381,-13.614766,P1R1
4.714872,-120.632129,17.185841,-52.865460,29.513491,-13.552697,P1R1
4.791719,-120.708566,17.210806,-54.144619,28.315707,-13.308342,P1R1
4.852295,-120.760025,17.228805,-54.926604,27.967082,-13.148533,P1R1
4.899046,-120.821045,17.241150,-55.405543,27.740712,-12.897478,P1R1
4.933647,-120.861178,17.250269,-56.988452,27.460643,-14.054093,P1R1
4.957777,-120.884354,17.255780,-57.643174,27.131885,-14.517235,P1R1
4.973766,-120.924100,17.258597,-58.014555,26.996487,-14.577534,P1R1
5.035306,-120.978605,17.272192,-58.019791,27.072033,-14.545333,P1R1
5.099706,-121.016357,17.304394,-56.977450,26.949845,-14.250634,P1R1
5.150302,-121.070514,17.330686,-56.312740,27.157808,-14.110755,P1R1
5.246482,-121.081739,17.349747,-55.537092,26.979476,-13.927463,P1R1
5.323598,-121.114164,17.364658,-55.558609,27.496846,-13.890172,P1R1
5.399661,-121.135135,17.397926,-55.499178,27.080269,-13.087196,P1R1
4.725649,-120.867288,17.308462,-55.611114,27.007004,-12.813651,P1R1
4.165122,-120.664743,17.253228,-55.788014,26.823287,-12.580052,P1R1
3.695621,-120.492878,17.206981,-56.078250,26.764003,-12.693897,P1R1
3.274121,-120.342072,17.160153,-56.875005,27.199449,-13.237832,P1R1
2.936388,-120.219587,17.123971,-58.322481,27.970906,-13.745884,P1R1
2.673824,-120.152738,17.096156,-58.750569,28.523848,-14.369447,P1R1
2.476498,-120.103969,17.075777,-59.141617,29.243073,-14.730706,P1R1
2.334980,-120.070424,17.061858,-59.513887,29.831318,-14.895132,P1R1
2.240892,-120.079375,17.054691,-59.066561,29.991396,-14.845409,P1R1
2.281589,-120.088842,17.088283,-58.206562,30.389753,-14.454795,P1R1
2.338307,-120.132550,17.119842,-57.988059,31.018818,-15.258926,P1R1
2.404544,-120.174262,17.150132,-58.164773,31.947084,-15.032843,P1R1
2.475095,-120.212913,17.177431,-57.868553,31.396485,-14.657566,P1R1
2.546642,-120.277806,17.201658,-57.942492,31.311623,-14.568433,P1R1
2.632174,-120.333714,17.244690,-58.464571,30.903369,-14.188661,P1R1
2.761068,-120.441760,17.326574,-58.464515,30.487219,-14.012318,P1R1
2.874213,-120.532404,17.395778,-58.958372,30.447674,-14.297783,P1R1
2.971413,-120.606707,17.453142,-59.867668,30.529942,-14.861550,P1R1
3.117173,-120.561581,17.370473,-62.021601,30.099539,-16.070956,P1R1
3.239353,-120.549061,17.299254,-62.958755,30.769607,-16.719135,P1R1
3.393084,-120.534668,17.228981,-62.815827,31.491052,-16.745918,P1R1
3.505025,-120.478467,17.162882,-62.713365,31.689002,-16.984980,P1R1
3.631487,-120.458499,17.078981,-62.560086,31.605149,-17.199345,P1R1
3.747237,-120.440725,17.032369,-61.206099,31.653850,-17.272734,P1R1
3.836745,-120.425491,16.996930,-61.555121,31.693924,-17.744929,P1R1
4.146852,-120.768756,17.117067,-61.271850,31.679082,-17.503651,P1R1
4.416563,-121.059687,17.243914,-60.781591,31.766249,-17.391164,P1R1
4.701523,-121.339849,17.409669,-60.933095,31.898850,-17.793941,P1R1
4.966438,-121.597520,17.520145,-60.713490,31.579746,-17.592574,P1R1
5.173727,-121.803589,17.612513,-60.360055,32.053251,-18.558398,P1R1
5.226641,-122.090456,17.810391,-60.115682,32.084345,-18.290717,P1R1
5.252201,-122.317783,17.974857,-59.664588,32.923187,-17.779227,P1R1
5.273009,-122.522141,18.127988,-59.653860,32.980968,-17.501442,P1R1
5.245368,-122.705094,18.290714,-59.149722,33.268520,-17.073031,P1R1
5.208632,-122.840655,18.419314,-59.261457,33.282901,-17.069585,P1R1
5.183500,-122.965697,18.539776,-59.980645,32.354418,-17.438818,P1R1
5.308022,-123.074946,18.629397,-60.238911,31.700652,-17.690217,P1R1
5.406587,-123.149459,18.694489,-60.586597,31.141742,-17.823005,P1R1
5.520350,-123.194829,18.709231,-60.976052,30.588559,-18.036475,P1R1
5.625297,-123.247158,18.733429,-62.404858,29.838543,-19.034281,P1R1
5.705400,-123.277273,18.745522,-63.292305,29.765861,-19.529407,P1R1
5.764597,-123.319809,18.748396,-64.139300,29.527110,-20.212804,P1R1
5.690337,-123.384885,18.801274,-64.782978,29.430986,-20.618498,P1R1
5.619047,-123.429457,18.842118,-64.976919,29.545792,-20.672138,P1R1
5.552994,-123.487182,18.871608,-64.614384,29.381543,-20.664494,P1R1
5.492972,-123.526821,18.891766,-64.100012,28.856557,-20.540871,P1R1
5.456625,-123.581272,18.926275,-63.159626,27.574227,-20.261085,P1R1
5.462931,-123.618617,18.921707,-63.097315,27.565034,-20.158018,P1R1
5.470292,-123.709933,18.959178,-63.135398,27.331949,-19.888952,P1R1
5.492797,-123.775387,19.076964,-63.164672,26.854400,-19.947608,P1R1
5.567738,-123.942207,19.164612,-63.250414,27.204274,-20.099968,P1R1
5.631132,-124.075764,19.237508,-62.897531,27.478033,-19.381642,P1R1
5.683658,-124.209718,19.294604,-63.407858,27.578208,-19.380257,P1R1
5.709879,-124.313416,19.318828,-64.247612,28.389349,-19.426948,P1R1
5.753220,-124.338985,19.302155,-64.649499,28.909631,-19.477712,P1R1
5.787615,-124.379872,19.283636,-65.404891,29.265692,-19.938637,P1R1
5.813702,-124.404910,19.264664,-66.241865,29.914823,-20.589614,P1R1
5.854869,-124.416859,19.196823,-65.999000,30.540190,-20.788019,P1R1
5.887196,-124.449009,19.137881,-65.867411,31.099706,-20.903424,P1R1
5.911375,-124.469254,19.087976,-65.580138,31.338225,-20.833415,P1R1
5.985148,-124.310113,18.855569,-65.107812,31.283330,-20.592575,P1R1
6.044813,-124.169333,18.662007,-64.168193,31.597444,-20.982851,P1R1
6.075454,-124.047840,18.483060,-63.736839,31.877073,-20.680918,P1R1
6.097759,-123.975019,18.339524,-63.702487,32.772496,-20.118232,P1R1
6.112673,-123.915358,18.227858,-63.416367,32.994633,-19.814981,P1R1
6.121843,-123.867627,18.145582,-63.990416,32.978321,-19.652326,P1R1
6.187243,-123.823975,18.087122,-64.187355,32.640481,-19.603800,P1R1
6.240660,-123.820496,18.051501,-64.923376,32.058957,-19.414891,P1R1
6.282852,-123.851347,18.032002,-65.080713,31.525030,-19.527293,P1R1
6.330497,-123.884165,18.042334,-65.716348,31.727180,-19.961778,P1R1
6.405326,-123.913585,18.031465,-66.553166,31.739916,-20.768928,P1R1
6.480795,-123.939681,18.050477,-66.677902,31.755204,-20.763114,P1R1
6.494406,-124.219404,18.315000,-65.352670,31.657526,-20.081449,P1R1
6.484697,-124.456873,18.524352,-64.722357,32.117792,-19.988792,P1R1
6.472188,-124.653696,18.704002,-64.033823,31.690944,-19.984605,P1R1
6.458395,-124.842973,18.853848,-64.162067,32.395783,-19.974607,P1R1
6.443745,-124.993830,18.975780,-63.779538,32.564439,-19.394575,P1R1
6.412984,-125.110742,19.052337,-63.798434,32.567949,-19.450229,P1R1
6.457054,-125.184714,19.104743,-64.548135,32.359504,-19.599218,P1R1
6.494027,-125.265313,19.142126,-64.794798,31.890304,-19.502028,P1R1
6.523961,-125.322118,19.167177,-65.336687,31.751812,-19.409888,P1R1
6.526401,-125.352313,19.170333,-66.237489,31.617075,-19.666366,P1R1
6.526545,-125.367516,19.167649,-67.218358,32.385799,-20.539530,P1R1
6.525512,-125.401039,19.160956,-67.633547,32.458267,-20.842975,P1R1
6.455456,-125.468075,19.171894,-64.317742,33.885246,-19.522752,P1R1
6.394993,-125.517309,19.178462,-64.401839,33.956818,-19.713110,P1R1
6.343977,-125.551489,19.181749,-64.743612,33.844096,-19.827175,P1R1
6.265219,-125.593958,19.189764,-65.644117,32.499216,-20.082347,P1R1
6.238477,-125.622606,19.165211,-66.484337,32.766199,-20.047371,P1R1
6.219194,-125.670450,19.143264,-66.679255,32.305517,-19.964052,P1R1
6.331486,-125.752883,19.164855,-67.906423,33.196837,-21.133918,P1R1
6.429476,-125.816880,19.183374,-67.787798,33.127987,-21.153217,P1R1
6.513658,-125.894780,19.199111,-67.485752,33.293994,-21.027760,P1R1
6.600428,-125.954027,19.234313,-66.750626,33.448245,-20.888442,P1R1
6.672314,-126.027485,19.264043,-66.076194,33.341690,-20.696185,P1R1
6.713937,-126.083288,19.268226,-65.511807,33.253723,-20.896733,P1R1
6.718353,-126.122028,19.286929,-65.309817,33.331660,-21.096855,P1R1
6.772967,-126.177178,19.292995,-65.224666,33.673947,-20.520799,P1R1
6.815910,-126.217486,19.297675,-65.010869,33.646451,-20.262380,P1R1
6.785533,-126.318651,19.354737,-65.393053,33.221596,-19.831157,P1R1
6.756014,-126.398279,19.402965,-65.512929,32.635970,-19.548556,P1R1
6.728301,-126.458929,19.443016,-65.992520,32.491473,-19.360989,P1R1
6.596440,-126.458243,19.433847,-66.168126,32.423520,-18.854462,P1R1
6.483936,-126.450551,19.425929,-67.487097,32.851660,-20.051480,P1R1
6.428477,-126.467406,19.388357,-68.209007,32.983545,-20.883550,P1R1
6.384394,-126.476680,19.356044,-68.598263,32.890643,-21.199130,P1R1
6.366848,-126.479647,19.350985,-68.898211,32.056557,-21.232005,P1R1
6.356115,-126.508110,19.347750,-68.347168,31.156653,-21.055592,P1R1
6.538132,-126.589984,19.392202,-67.677004,30.488545,-20.775758,P1R1
6.695909,-126.685908,19.430782,-67.465772,30.272424,-21.094941,P1R1
6.829667,-126.762838,19.465406,-67.780954,29.292497,-21.229046,P1R1
7.003053,-126.629155,19.356693,-67.908641,29.123130,-20.791185,P1R1
7.184215,-126.539597,19.234372,-68.086953,29.003153,-20.504272,P1R1
7.331536,-126.460932,19.133793,-68.807751,28.466708,-20.141404,P1R1
7.593418,-126.442541,19.054410,-69.157828,28.254148,-20.059850,P1R1
7.805870,-126.427445,18.992030,-69.727844,28.318258,-20.109614,P1R1
7.974442,-126.445263,18.946183,-71.124347,29.461937,-20.695938,P1R1
8.141846,-126.460507,18.884454,-72.991262,30.725810,-22.473374,P1R1
8.269787,-126.503819,18.838207,-73.526997,31.386802,-22.870909,P1R1
8.379692,-126.540264,18.827311,-73.605813,32.094336,-23.406329,P1R1
8.469633,-126.737668,18.952405,-73.001734,32.245157,-23.201067,P1R1
8.531846,-126.903718,19.065570,-71.823102,32.657301,-23.316161,P1R1
8.570994,-127.040281,19.164605,-72.051942,33.358578,-23.438790,P1R1
8.630248,-127.179177,19.219678,-71.966525,33.772208,-22.868734,P1R1
8.669186,-127.289392,19.265883,-71.854113,33.561719,-22.685389,P1R1
8.692418,-127.404084,19.305337,-72.893681,33.492383,-22.821557,P1R1
8.615790,-127.541759,19.406865,-73.339040,33.035633,-22.621132,P1R1
8.797008,-127.974658,19.494920,-74.074303,32.500348,-22.717768,P1R1
8.961124,-128.330657,19.589311,-76.191556,31.467893,-22.625018,P1R1
9.160777,-128.563090,19.600241,-77.419980,32.240465,-23.446025,P1R1
9.320582,-128.740844,19.605103,-77.993322,32.037557,-24.238528,P1R1
9.444854,-128.871367,19.605497,-78.100314,31.951286,-24.248872,P1R1
9.601306,-128.999722,19.587880,-77.638920,32.298151,-24.591366,P1R1
9.721683,-129.089335,19.570545,-77.189161,32.079070,-24.776115,P1R1
9.811102,-129.146795,19.555661,-77.381845,32.766660,-26.444306,P1R1
9.763318,-129.176936,19.552376,-77.415080,32.859812,-26.562671,P1R1
9.726619,-129.186676,19.569858,-77.358975,33.072973,-26.016200,P1R1
9.686560,-129.211092,19.586044,-76.440360,32.535220,-24.802329,P1R1
9.644952,-129.219887,19.599682,-76.110062,31.805285,-24.250067,P1R1
9.604112,-129.216713,19.612488,-75.063058,30.635088,-23.524568,P1R1
9.565978,-129.234790,19.624594,-73.691497,28.179179,-23.261884,P1R1
9.570365,-129.090841,19.482586,-73.065268,27.176844,-23.169189,P1R1
9.572202,-128.961953,19.362188,-73.234382,27.293750,-23.829361,P1R1
9.572124,-128.849133,19.262582,-73.397349,27.207584,-24.383631,P1R1
9.426569,-128.584379,19.005115,-73.527581,27.432047,-24.679192,P1R1
9.302107,-128.360963,18.792327,-73.170882,27.529994,-24.931762,P1R1
9.198049,-128.176656,18.620925,-72.496781,27.417136,-24.836302,P1R1
9.113377,-128.028228,18.488265,-71.798697,27.407135,-25.360020,P1R1
9.065344,-128.060244,18.272305,-70.929149,34.280069,-24.704102,P1R1
9.030585,-128.127814,18.103698,-71.273882,33.718512,-24.023606,P1R1
9.339490,-128.207400,17.929680,-71.366612,33.002528,-23.851241,P1R1
9.606757,-128.310951,17.797698,-72.287118,32.978736,-23.877294,P1R1
9.832896,-128.402547,17.703436,-73.473525,33.079955,-24.155074,P1R1
10.105710,-128.548899,17.663085,-73.786553,33.150836,-24.524749,P1R1
10.329528,-128.672785,17.645737,-73.813988,33.069825,-24.511044,P1R1
10.508846,-128.805366,17.645064,-73.884797,33.263862,-24.704348,P1R1
10.648030,-128.913680,17.656940,-73.836460,33.070237,-24.922215,P1R1
10.791141,-129.029183,17.649311,-73.394354,32.980639,-25.467832,P1R1
10.899014,-129.150554,17.652101,-73.023769,32.694044,-25.609961,P1R1
10.978213,-129.245739,17.704595,-73.295043,33.276063,-25.346491,P1R1
11.031628,-129.318133,17.756244,-73.240418,33.129197,-25.058334,P1R1
11.064470,-129.400890,17.805488,-73.739299,33.038208,-24.925696,P1R1
10.987277,-129.425893,17.856979,-74.485802,32.326731,-24.399796,P1R1
10.949918,-129.467882,17.873569,-74.982640,32.058199,-24.334703,P1R1
10.910801,-129.495650,17.890860,-75.974303,31.679936,-24.541757,P1R1
10.993878,-129.552564,17.889159,-77.095155,32.030552,-25.437021,P1R1
11.059849,-129.594129,17.888933,-77.577185,31.819660,-25.961427,P1R1
11.110689,-129.622746,17.890011,-77.785690,31.659538,-26.003213,P1R1
11.284560,-129.678536,17.841613,-77.385985,31.624562,-25.770610,P1R1
11.426565,-129.719956,17.801898,-76.999124,31.569722,-25.703272,P1R1
11.540100,-129.779149,17.770329,-76.364816,31.895292,-25.592223,P1R1
11.628143,-129.823513,17.747591,-75.924822,32.290072,-26.269815,P1R1
11.693777,-129.855280,17.731265,-76.100216,32.268122,-25.493710,P1R1
11.740863,-129.906499,17.720509,-75.678207,32.081296,-24.938029,P1R1
11.742764,-129.923029,17.713493,-75.971733,32.076771,-25.149995,P1R1
11.736522,-129.931531,17.711961,-77.149814,31.625098,-25.070776,P1R1
11.724311,-129.933840,17.713551,-77.596276,31.179845,-25.104023,P1R1
11.774965,-129.926941,17.693993,-79.487668,29.460410,-25.346759,P1R1
11.852299,-129.976722,17.649981,-80.088037,28.930240,-25.835221,P1R1
11.913064,-130.015810,17.615322,-80.412339,28.502142,-26.141231,P1R1
12.045434,-129.996454,17.482792,-80.422054,28.477436,-26.062980,P1R1
12.265500,-130.454622,16.958918,-81.395016,28.148209,-26.146525,P1R1
12.429138,-130.840325,16.499754,-82.572095,27.662096,-26.483725,P1R1
12.551503,-131.116830,16.033313,-85.447798,26.806435,-27.307602,P1R1
12.644778,-131.336673,15.656793,-86.785512,26.402543,-27.646041,P1R1
12.751144,-131.505583,15.331454,-88.048666,25.871415,-27.936320,P1R1
12.831382,-131.660793,15.083548,-90.103993,24.918590,-27.937330,P1R1
12.888625,-131.774402,14.901378,-90.591401,24.549279,-28.078007,P1R1
12.950939,-131.972420,14.725893,-90.782185,24.371261,-27.691911,P1R1
13.100157,-132.114513,14.524389,-91.075408,23.961367,-27.405483,P1R1
13.217806,-132.247241,14.379654,-91.678910,23.764511,-27.567126,P1R1
13.329164,-132.342023,14.231791,-92.144970,23.547459,-27.531735,P1R1
13.497769,-132.421226,14.037840,-92.611115,23.375243,-27.524113,P1R1
13.630428,-132.472191,13.899645,-93.735329,23.064919,-27.823149,P1R1
13.730997,-132.500478,13.805766,-94.327689,22.901894,-27.986781,P1R1
13.431932,-132.391679,13.752368,-95.000181,22.768560,-28.208643,P1R1
13.166597,-132.287490,13.727775,-95.736260,22.608658,-28.436007,P1R1
12.937182,-132.220599,13.727009,-97.072970,22.315598,-28.556567,P1R1
12.813692,-132.154932,13.677392,-97.676553,22.017248,-28.601319,P1R1
12.712655,-132.095519,13.650365,-98.421464,21.660532,-28.601230,P1R1
12.632774,-132.072934,13.642074,-99.975086,20.895254,-28.470874,P1R1
12.839832,-132.100109,13.531150,-100.631430,20.434952,-28.261551,P1R1
13.022092,-132.152710,13.447658,-101.426619,19.953618,-28.338883,P1R1
13.178658,-132.196475,13.387843,-102.464925,19.555528,-28.562443,P1R1
13.456055,-132.239880,13.097330,-104.561263,19.081404,-29.297829,P1R1
13.725862,-132.274015,12.831691,-106.145294,18.873139,-29.769328,P1R1
13.947505,-132.300415,12.621761,-108.924883,18.186781,-30.622926,P1R1
14.130321,-132.343790,12.433647,-111.405011,17.705181,-31.168135,P1R1
14.256678,-132.378121,12.271051,-111.893498,17.623116,-31.135577,P1R1
14.350761,-132.434208,12.151297,-113.046480,17.236632,-31.802302,P1R1
14.416946,-132.478638,12.067646,-113.552066,16.716201,-31.501616,P1R1
14.460082,-132.512718,12.014384,-113.754437,16.361680,-31.304633,P1R1
14.485351,-132.567731,11.987221,-115.537230,15.446166,-30.957766,P1R1
14.550887,-132.604852,11.894494,-116.529650,14.964166,-30.669882,P1R1
14.597019,-132.632109,11.830923,-119.074808,13.946184,-30.323879,P1R1
14.627330,-132.681086,11.790341,-120.505065,13.545464,-30.143525,P1R1
14.782584,-132.741407,11.463795,-123.500298,12.453723,-29.883970,P1R1
14.906842,-132.818340,11.198678,-125.272351,11.890571,-29.630466,P1R1
15.004123,-132.908807,10.992134,-128.121662,10.837554,-29.517836,P1R1
15.142736,-132.991253,10.710400,-131.233656,10.045449,-30.455149,P1R1
15.250418,-133.055294,10.490103,-132.301976,9.560327,-30.558083,P1R1
15.331644,-133.133256,10.323859,-133.209796,9.228397,-30.581302,P1R1
15.389835,-133.192913,10.204138,-133.734134,8.897125,-30.531823,P1R1
15.429112,-133.236653,10.124990,-133.789366,8.564651,-30.576525,P1R1
15.452701,-133.267018,10.077865,-134.142542,8.400466,-30.781042,P1R1
15.398862,-134.093310,9.246240,-134.581665,8.319439,-31.121394,P1R1
15.330012,-134.817600,8.539175,-134.679061,8.460653,-31.514581,P1R1
15.249727,-135.413228,7.947280,-134.609858,8.514674,-31.644911,P1R1
15.110635,-135.922934,7.424999,-134.732127,8.538342,-31.647380,P1R1
14.975208,-136.352320,7.001579,-134.848841,8.582622,-31.553339,P1R1
14.915334,-136.679181,6.675843,-134.813231,8.652492,-31.452769,P1R1
14.753188,-136.914919,6.310374,-134.652383,8.684818,-31.344522,P1R1
14.658231,-137.136681,6.012986,-134.644928,8.673441,-31.303698,P1R1
14.621374,-137.288332,5.773121,-134.664978,8.680487,-31.311185,P1R1
14.482110,-137.420367,5.415178,-134.682938,8.666526,-31.343205,P1R1
14.450525,-137.469468,5.254943,-134.713658,8.696809,-31.280567,P1R1
14.470198,-137.541542,5.128312,-134.692570,8.683830,-31.232877,P1R1
12.257676,-138.821606,3.665678,-134.751745,8.669700,-31.160067,P1R1
10.411062,-139.912950,2.408934,-134.800852,8.642251,-31.114148,P1R1
8.872121,-140.887830,1.376324,-134.837123,8.600590,-30.971709,P1R1
7.607504,-141.782684,0.453646,-134.880766,8.608053,-30.860786,P1R1
6.622939,-142.571036,-0.324736,-134.943164,8.547758,-30.686177,P1R1
5.884475,-143.293679,-0.977847,-135.132317,8.436586,-30.559561,P1R1
5.404052,-143.866944,-1.463074,-135.280990,8.421351,-30.457975,P1R1
5.125145,-144.342358,-1.827377,-135.392076,8.417029,-30.432709,P1R1
5.011898,-144.735852,-2.091150,-135.773198,8.371646,-30.218968,P1R1
4.992787,-145.063120,-2.246000,-135.972225,8.381053,-30.238625,P1R1
5.050698,-145.367531,-2.384225,-136.582505,8.136247,-30.019504,P1R1
5.157861,-145.626723,-2.444955,-136.890072,7.865343,-29.817929,P1R1
5.320822,-145.798575,-2.405174,-136.782196,7.265607,-29.384487,P1R1
5.499005,-145.953139,-2.327211,-137.206230,7.032981,-29.166560,P1R1
5.735541,-146.066932,-2.233194,-137.707982,6.842799,-29.248511,P1R1
5.976845,-146.181025,-2.100783,-138.504070,6.564051,-29.650301,P1R1
6.268954,-146.298920,-1.952423,-139.445498,6.489205,-29.646489,P1R1
6.527332,-146.394794,-1.805933,-140.956918,6.118924,-29.690905,P1R1
6.730845,-146.441239,-1.618245,-141.011587,6.117367,-29.655763,P1R1
6.941691,-146.512117,-1.479016,-140.741637,6.168191,-29.688115,P1R1
7.117336,-146.577574,-1.353805,-139.300235,6.194664,-30.171805,P1R1
7.243957,-146.641245,-1.265311,-138.976552,6.245210,-30.622193,P1R1
7.327243,-146.705586,-1.210158,-138.388207,6.367661,-30.890590,P1R1
7.443446,-146.771245,-1.173365,-137.637293,6.490983,-31.072317,P1R1
7.457277,-146.888971,-1.095344,-137.155109,6.452230,-30.693926,P1R1
7.443819,-147.003948,-1.051178,-137.451909,6.380645,-30.435417,P1R1
7.423625,-147.056668,-1.015971,-138.006185,6.191815,-30.245750,P1R1
7.384045,-147.117196,-1.009089,-138.613527,5.758934,-29.898551,P1R1
7.431390,-147.123867,-0.972479,-139.926066,4.929825,-29.057790,P1R1
7.517303,-147.206549,-0.882071,-140.486080,4.650081,-28.312445,P1R1
7.400462,-147.381558,-0.623275,-140.950175,4.319608,-27.853027,P1R1
7.351685,-147.548566,-0.414922,-141.655509,3.928276,-27.706073,P1R1
7.324285,-147.678213,-0.224288,-141.335134,3.986123,-27.815444,P1R1
7.316938,-147.805131,-0.049426,-140.430348,4.316520,-28.406517,P1R1
7.348906,-147.929233,0.058617,-140.153988,4.627063,-28.650366,P1R1
7.376669,-148.051299,0.140643,-139.221819,5.839883,-29.848512,P1R1
7.483403,-148.279898,0.048693,-138.848290,6.133546,-29.782182,P1R1
7.557255,-148.490742,-0.060381,-138.537006,6.280374,-29.484649,P1R1
7.617294,-148.654573,-0.160520,-138.138617,6.298750,-29.648150,P1R1
7.464436,-148.838754,-0.052791,-138.004562,6.294229,-29.796077,P1R1
6.661589,-149.243240,0.182076,-137.893308,6.549465,-29.890727,P1R1
5.949385,-149.599323,0.339286,-137.240534,6.744699,-30.215232,P1R1
5.398090,-149.967282,0.342150,-136.953558,6.800508,-30.849417,P1R1
4.947997,-150.285362,0.410478,-136.207731,7.061421,-30.952359,P1R1
4.594200,-150.528877,0.462188,-135.508572,7.172249,-30.421785,P1R1
4.325173,-150.707935,0.499863,-135.641056,7.077745,-30.047414,P1R1
4.129454,-150.832329,0.527505,-135.754230,7.115421,-30.563744,P1R1
4.066063,-150.940520,0.556781,-136.117350,7.194704,-30.949890,P1R1
4.289748,-150.924879,0.334216,-136.029459,7.254408,-31.080695,P1R1
4.511681,-150.858972,0.071844,-135.625362,7.541465,-31.266855,P1R1
4.686727,-150.784757,-0.191473,-134.956375,7.658222,-31.338533,P1R1
4.816198,-150.737303,-0.451185,-134.571423,7.799897,-31.528728,P1R1
4.934406,-150.685282,-0.661782,-133.773340,8.170284,-32.594863,P1R1
5.055733,-150.631700,-0.808211,-133.319602,8.498416,-32.548080,P1R1
5.082594,-150.726660,-1.156107,-132.475562,8.686978,-32.014538,P1R1
5.121199,-150.771664,-1.416352,-132.386460,8.766813,-31.872951,P1R1
5.066998,-150.775079,-1.649364,-132.493249,8.825618,-31.599925,P1R1
5.112525,-150.743284,-1.741495,-132.041938,8.769903,-31.383751,P1R1
5.173360,-150.710933,-1.849467,-131.889318,8.899396,-30.907648,P1R1
5.273461,-150.678615,-1.856901,-131.767357,9.385683,-29.983686,P1R1
5.373893,-150.678043,-1.822712,-131.632761,9.626996,-29.628845,P1R1
5.494440,-150.675074,-1.807648,-131.363375,9.685637,-29.454381,P1R1
5.641935,-150.700009,-1.718298,-130.823996,9.673359,-28.898986,P1R1
6.059011,-150.726132,-1.780548,-130.525439,9.600488,-28.822183,P1R1
6.390361,-150.776800,-1.843791,-130.045403,9.444554,-29.265269,P1R1
6.658776,-150.817954,-1.888901,-129.805403,9.240667,-29.288678,P1R1
6.886080,-150.820224,-1.898092,-130.770756,9.366123,-29.373925,P1R1
7.060497,-150.789475,-1.897705,-131.759725,9.073028,-29.336375,P1R1
7.189437,-150.730934,-1.888466,-133.782909,8.556695,-29.575354,P1R1
7.415719,-150.607154,-1.969193,-134.133246,8.327191,-29.629183,P1R1
7.572894,-150.472153,-2.052532,-134.126461,8.002571,-29.834890,P1R1
7.670903,-150.329509,-2.135825,-134.868972,7.522001,-29.925588,P1R1
7.811578,-150.110149,-2.209175,-135.614672,7.584700,-30.228711,P1R1
7.849055,-149.900295,-2.342948,-134.705761,7.949529,-30.857626,P1R1
7.847686,-149.730715,-2.469061,-134.578759,8.062201,-31.146459,P1R1
7.798734,-149.567687,-2.608023,-134.292311,7.977809,-31.351802,P1R1
7.691047,-149.471595,-2.704904,-132.752757,7.843906,-31.804156,P1R1
7.590235,-149.432407,-2.776064,-131.868837,7.784013,-32.199258,P1R1
7.497523,-149.381164,-2.825258,-132.027548,7.816575,-32.031769,P1R1
7.398688,-149.348805,-2.876667,-131.679128,7.595761,-31.671498,P1R1
7.193990,-149.303170,-2.981278,-131.772092,7.322601,-31.554436,P1R1
6.875584,-149.286099,-2.950740,-131.877475,7.148081,-31.257353,P1R1
6.554948,-149.250621,-2.902082,-131.580002,7.024967,-31.291896,P1R1
6.307311,-149.227718,-2.831788,-131.624684,6.883968,-31.483249,P1R1
6.099453,-149.215197,-2.855537,-132.687481,6.738489,-31.827630,P1R1
5.737097,-149.244034,-2.812836,-132.677562,6.761582,-31.843547,P1R1
5.484620,-149.303077,-2.799461,-132.708434,6.848340,-31.911026,P1R1
5.113491,-149.469287,-2.726381,-132.671897,6.877863,-31.947906,P1R1
4.819822,-149.642704,-2.661379,-132.741047,6.887825,-32.008521,P1R1
4.595099,-149.819011,-2.603021,-132.706172,6.920090,-32.067999,P1R1
4.429783,-149.995197,-2.552934,-132.726882,6.937539,-32.101433,P1R1
4.521413,-150.225412,-2.404408,-133.120324,6.917050,-32.083433,P1R1
4.638870,-150.412630,-2.258699,-133.360857,6.890155,-31.893152,P1R1
4.756694,-150.531101,-2.137973,-133.381792,6.908354,-31.686770,P1R1
4.902984,-150.619273,-1.998986,-132.950498,6.994113,-31.624173,P1R1
5.053665,-150.681680,-1.864541,-131.415455,7.157981,-32.120790,P1R1
5.342641,-150.951877,-1.892309,-130.622362,7.213838,-32.657000,P1R1
5.628771,-151.169308,-1.953338,-130.341078,7.249152,-32.640209,P1R1
5.869333,-151.339910,-2.010837,-130.159792,7.356869,-32.593794,P1R1
6.079741,-151.512274,-2.004380,-129.924119,7.496201,-32.493548,P1R1
6.233113,-151.642817,-2.020302,-129.667036,7.470911,-32.298189,P1R1
6.352058,-151.737304,-2.035389,-129.618152,7.370892,-32.096309,P1R1
6.457666,-151.801006,-2.026090,-129.798199,6.954959,-31.714961,P1R1
6.535725,-151.869912,-2.018478,-130.069128,6.871873,-31.411821,P1R1
6.590392,-151.914252,-2.010569,-130.447371,6.852450,-31.540583,P1R1
6.607530,-151.969200,-1.955510,-131.138139,6.845686,-31.506798,P1R1
6.627754,-152.003704,-1.888194,-131.204735,6.834792,-31.531943,P1R1
6.635283,-151.991989,-1.831712,-130.920137,6.897199,-31.671327,P1R1
6.650393,-151.971561,-1.761403,-130.706709,7.202504,-31.872644,P1R1
6.656254,-151.945953,-1.703616,-130.496190,7.230236,-31.929625,P1R1
6.655108,-151.917481,-1.657062,-130.090784,7.298785,-31.998924,P1R1
6.699976,-151.636004,-1.609770,-128.899536,7.579896,-31.680486,P1R1
6.695450,-151.393962,-1.542627,-128.458875,7.713809,-31.773652,P1R1
6.670887,-151.159912,-1.507637,-128.529608,7.998801,-31.475099,P1R1
6.630280,-150.966493,-1.501900,-128.654127,8.040434,-31.514271,P1R1
6.592703,-150.780283,-1.500216,-129.002392,8.002747,-31.418110,P1R1
6.559114,-150.601960,-1.499744,-129.317617,7.666829,-31.048663,P1R1
6.491821,-150.462627,-1.471404,-129.534729,7.535598,-30.781154,P1R1
6.434546,-150.326789,-1.447638,-129.819011,7.250096,-30.208350,P1R1
6.403174,-150.224191,-1.408801,-130.352684,7.400314,-30.577055,P1R1
6.381203,-150.218202,-1.383451,-130.571563,7.443870,-30.610963,P1R1
6.326486,-150.196289,-1.332007,-130.035638,7.501467,-30.892030,P1R1
6.282384,-150.188625,-1.289919,-130.177770,7.552061,-30.964162,P1R1
5.672826,-149.420785,-1.342527,-130.503335,7.827104,-31.530445,P1R1
5.120936,-148.749142,-1.359208,-130.279389,7.986447,-31.791264,P1R1
4.665349,-148.169409,-1.373988,-129.913200,8.135648,-32.010818,P1R1
4.289153,-147.711234,-1.356979,-129.369562,8.326655,-32.472766,P1R1
3.993827,-147.325512,-1.342538,-129.457496,8.546591,-33.188110,P1R1
3.731999,-147.034271,-1.300046,-129.347574,8.584723,-33.312028,P1R1
3.537543,-146.823463,-1.263749,-129.328120,8.809064,-33.295899,P1R1
3.362100,-146.650609,-1.201649,-129.009828,9.328882,-33.028409,P1R1
3.240140,-146.537602,-1.149535,-128.902922,9.334408,-33.006786,P1R1
3.214778,-146.162467,-1.042165,-128.220358,9.235286,-33.173761,P1R1
3.216648,-145.843069,-0.952772,-127.960935,9.313571,-33.617074,P1R1
3.200746,-145.573121,-0.848289,-127.742149,9.305333,-33.763640,P1R1
3.195057,-145.351500,-0.741272,-127.522271,9.360982,-33.175613,P1R1
3.242834,-145.133728,-0.685005,-127.382586,9.503689,-33.001136,P1R1
3.296627,-144.978830,-0.642625,-127.781996,9.513028,-32.895512,P1R1
3.314897,-144.846567,-0.578669,-128.988344,9.501817,-32.326291,P1R1
3.376764,-144.760825,-0.559240,-129.563330,9.612490,-32.100271,P1R1
3.435504,-144.683249,-0.547687,-129.942602,9.522922,-31.689708,P1R1
3.490140,-144.640242,-0.542150,-130.740675,9.587886,-31.652881,P1R1
3.539542,-144.594225,-0.539375,-131.182124,9.977176,-32.275066,P1R1
3.582872,-144.543469,-0.539913,-130.688800,10.237562,-32.425843,P1R1
3.715304,-144.435993,-0.563294,-130.531963,10.410583,-32.553534,P1R1
3.790358,-144.390006,-0.553210,-130.126403,10.539150,-32.901934,P1R1
3.851378,-144.305066,-0.543823,-130.077069,10.597888,-33.630002,P1R1
3.813307,-144.226112,-0.466096,-129.967800,10.779347,-33.607371,P1R1
3.777734,-144.171469,-0.400666,-130.091854,11.197799,-33.551184,P1R1
3.745271,-144.106687,-0.344932,-129.499126,11.275072,-33.179836,P1R1
3.768954,-144.098867,-0.338217,-129.547610,11.155535,-32.934564,P1R1
3.749927,-144.073099,-0.304930,-129.508944,10.878137,-32.561007,P1R1
3.732426,-143.999931,-0.276905,-129.593679,10.551793,-32.263316,P1R1
3.716833,-143.915860,-0.255015,-129.918430,10.499350,-31.890444,P1R1
3.664618,-143.793155,-0.208337,-130.564527,10.740726,-31.895248,P1R1
3.620120,-143.637076,-0.168753,-130.867389,10.931806,-32.369217,P1R1
3.662466,-143.513458,-0.164113,-130.751901,11.177583,-32.445254,P1R1
3.699649,-143.388698,-0.162181,-130.177425,11.451002,-32.465422,P1R1
3.693445,-143.264071,-0.132161,-129.579447,11.703577,-32.702488,P1R1
3.688266,-143.139188,-0.106155,-128.604222,12.140420,-32.854793,P1R1
3.683732,-143.014632,-0.085288,-127.839266,12.206823,-33.015201,P1R1
3.717951,-142.890052,-0.098693,-127.991597,12.540354,-32.957691,P1R1
3.822736,-143.030945,-0.195293,-127.577043,12.420192,-32.524947,P1R1
3.949410,-143.131580,-0.305856,-127.699840,12.202695,-32.640653,P1R1
4.055041,-143.224844,-0.398141,-127.913001,11.841871,-32.418522,P1R1
4.121153,-143.152617,-0.437843,-128.091139,11.591418,-32.209753,P1R1
4.284899,-143.032339,-0.321437,-129.394374,11.045813,-31.482260,P1R1
4.403103,-142.964290,-0.238693,-130.137894,11.383072,-31.593028,P1R1
4.480872,-142.941858,-0.186772,-130.204798,11.548503,-32.101882,P1R1
4.539522,-142.927971,-0.140164,-129.197727,11.917839,-32.364342,P1R1
4.171040,-142.387728,0.015529,-129.433374,12.331989,-32.414850,P1R1
3.975473,-141.713761,0.117289,-129.216060,12.820769,-30.699510,P1R1
3.691610,-140.946938,0.290766,-129.876633,12.416782,-30.516339,P1R1
3.415815,-140.319074,0.464159,-130.345907,12.098499,-30.117155,P1R1
3.188662,-139.787440,0.605556,-130.676524,12.092551,-29.909027,P1R1
3.006977,-139.372692,0.719808,-132.828128,11.720411,-30.431763,P1R1
2.865619,-139.060351,0.808435,-133.271072,11.526786,-30.647662,P1R1
2.813892,-138.808972,0.868337,-133.017514,11.430149,-30.781506,P1R1
2.784736,-138.634631,0.913989,-132.573868,11.859729,-30.932528,P1R1
2.772835,-138.524179,0.944744,-131.758221,12.161423,-31.045328,P1R1
2.774189,-138.465138,0.963560,-132.156318,12.694937,-32.141910,P1R1
2.747065,-138.416759,1.004682,-131.564254,12.610869,-31.810411,P1R1
2.694029,-138.373923,1.063911,-131.054707,12.752077,-31.317674,P1R1
2.614916,-138.223764,1.165373,-130.433465,12.888838,-31.028713,P1R1
2.554933,-138.087866,1.246271,-130.459977,12.768278,-30.775408,P1R1
2.511365,-137.963288,1.309119,-130.470797,12.598194,-30.573861,P1R1
2.705745,-137.837927,1.279490,-130.140054,12.193695,-29.802510,P1R1
2.877193,-137.720469,1.248597,-129.800663,12.171745,-30.026582,P1R1
3.025093,-137.608924,1.218204,-129.793541,12.194332,-30.512378,P1R1
3.034213,-137.460289,1.231198,-127.943157,12.287482,-31.159019,P1R1
3.001484,-137.351373,1.270426,-126.543427,12.486977,-31.524158,P1R1
2.932835,-137.215925,1.333441,-124.152413,13.103223,-32.372298,P1R1
2.872980,-137.086820,1.385255,-123.244705,13.456652,-32.739315,P1R1
2.783293,-136.933551,1.456972,-122.366950,13.707261,-32.810162,P1R1
2.707442,-136.758948,1.515366,-121.215765,13.884119,-33.012482,P1R1
2.947656,-136.864340,1.452182,-120.547194,14.187902,-32.871121,P1R1
3.153550,-136.909570,1.395476,-120.284870,14.340552,-32.851787,P1R1
3.327058,-136.959755,1.345987,-119.985707,14.371880,-32.738157,P1R1
3.470232,-136.981279,1.307386,-119.957655,13.778460,-31.466794,P1R1
3.623497,-137.006058,1.245743,-120.552550,13.408179,-30.983734,P1R1
3.745860,-137.032788,1.195220,-121.146285,13.171543,-30.900000,P1R1
4.039297,-136.936125,1.140706,-121.937290,13.301203,-31.141826,P1R1
4.278868,-136.857392,1.099579,-121.728471,13.288644,-31.632532,P1R1
4.468713,-136.765069,1.068719,-121.527040,13.436029,-31.903843,P1R1
4.614995,-136.691810,1.046881,-121.173124,13.496701,-32.117869,P1R1
4.685756,-136.635846,1.064431,-120.644274,14.008480,-32.757068,P1R1
4.767922,-136.563807,1.053759,-120.951644,14.702431,-33.336730,P1R1
4.755722,-136.470106,1.101863,-121.017431,15.249645,-33.809951,P1R1
4.798868,-135.795692,1.088086,-121.577988,15.615799,-33.638668,P1R1
4.824237,-135.231045,1.078955,-121.433041,15.675548,-33.315413,P1R1
4.975800,-134.771876,1.123732,-122.090535,15.718779,-33.404589,P1R1
5.188047,-134.434410,1.125049,-122.830158,15.875682,-33.984520,P1R1
5.459966,-134.143827,1.180293,-123.512760,16.018600,-34.388390,P1R1
5.715974,-133.961687,1.227578,-123.628186,16.702007,-34.007833,P1R1
6.004980,-133.804515,1.302874,-122.987123,17.338178,-34.033398,P1R1
6.287729,-133.697938,1.357564,-122.547270,17.563670,-34.206943,P1R1
6.524409,-133.603298,1.423729,-122.176438,17.725602,-34.334731,P1R1
6.688899,-133.546959,1.459710,-121.799876,18.094440,-34.894384,P1R1
6.861019,-133.490119,1.478974,-121.620851,18.246269,-34.930233,P1R1
7.244339,-133.705083,1.440805,-121.209510,18.564661,-35.094275,P1R1
7.859127,-133.871290,1.607436,-120.750672,18.779634,-34.773711,P1R1
8.372395,-133.993285,1.768668,-121.153908,19.265556,-34.932959,P1R1
9.092235,-134.212681,1.938294,-121.640524,19.731185,-35.904357,P1R1
9.669104,-134.402416,2.079076,-122.782201,20.743620,-37.360562,P1R1
10.139441,-134.532741,2.141400,-123.032106,21.265177,-38.022493,P1R1
10.458697,-134.682938,2.182800,-123.156362,21.824576,-38.660366,P1R1
10.684868,-134.805412,2.210739,-122.847886,22.249869,-38.926228,P1R1
10.849660,-134.872226,2.250281,-122.902712,23.295137,-40.044679,P1R1
10.926177,-134.899209,2.276527,-123.043668,24.319820,-39.713861,P1R1
11.008471,-134.913668,2.284167,-122.900203,24.663486,-39.744104,P1R1
11.045648,-134.919040,2.286014,-123.646528,24.730763,-39.795100,P1R1
11.854564,-134.789276,2.682090,-126.407887,22.835711,-39.058926,P1R1
12.514165,-134.643999,3.014669,-128.159526,22.184098,-38.720145,P1R1
13.022459,-134.518659,3.267265,-129.640400,22.085596,-38.747263,P1R1
13.397026,-134.382686,3.450107,-132.676603,22.810934,-40.382172,P1R1
13.656197,-134.269841,3.570104,-133.397073,23.376293,-41.556184,P1R1
13.833498,-134.148176,3.656869,-133.039043,23.637098,-41.804111,P1R1
13.971009,-133.869149,3.750237,-132.374680,23.940734,-41.553266,P1R1
14.072727,-133.608483,3.767276,-131.860271,24.321346,-42.329836,P1R1
14.087365,-133.398040,3.798989,-131.444772,24.308157,-42.223852,P1R1
14.069580,-133.202040,3.816853,-130.834605,23.998453,-41.925317,P1R1
14.059970,-132.989457,3.863660,-131.052942,23.866833,-41.999221,P1R1
14.030134,-132.824373,3.895236,-131.681839,23.490471,-42.117682,P1R1
13.954859,-132.700921,3.876164,-132.895597,22.514313,-42.082444,P1R1
13.876008,-132.612741,3.853467,-133.002477,22.477928,-42.186922,P1R1
13.797507,-132.554023,3.828780,-133.036400,22.462405,-42.216922,P1R1
14.430787,-132.707623,4.219496,-133.094829,22.406645,-42.243694,P1R1
14.945591,-132.851521,4.529304,-133.043120,22.341982,-42.276558,P1R1
15.366591,-132.982637,4.783718,-133.039860,22.359597,-42.318069,P1R1
15.686906,-133.129302,4.968914,-133.030513,22.348286,-42.397471,P1R1
15.917487,-133.256410,5.091584,-133.011548,22.351237,-42.432011,P1R1
16.086739,-133.363936,5.181152,-132.998550,22.367040,-42.430997,P1R1
16.246492,-133.055391,5.442458,-132.787483,22.374199,-42.376960,P1R1
16.357106,-132.790341,5.650782,-132.541118,22.371869,-42.308303,P1R1
16.428090,-132.597376,5.813993,-131.727321,22.635375,-41.967636,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data5_positions_rotations_fuzzy_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.162073,-0.086218,0.128253,0.097652,0.059389,0.050783,P0R0
-0.278684,-0.148252,0.220530,0.211151,0.119655,0.042055,P0R0
-0.359057,-0.180231,0.300322,1.130055,0.947704,0.158533,P0R0
-0.421992,-0.205272,0.362802,1.146835,1.082582,0.258655,P0R0
-0.472681,-0.225441,0.413127,1.037648,1.071864,0.360397,P0R0
-0.514440,-0.242056,0.454586,0.918745,0.988303,0.369300,P0R0
-0.549483,-0.255999,0.489378,0.814202,0.886766,0.427434,P0R0
-0.579346,-0.267881,0.519028,0.766609,0.763985,0.405047,P0R0
-0.605127,-0.278139,0.544627,0.563588,0.698957,0.329522,P0R0
-0.629187,-0.286110,0.570253,0.558031,0.612258,0.317445,P0R0
-0.650394,-0.293137,0.592841,0.534215,0.563724,0.301847,P0R0
-0.659236,-0.299219,0.605070,0.583196,0.468343,0.274284,P0R0
-0.663084,-0.304599,0.621206,0.595792,0.400787,0.281337,P0R0
-0.666550,-0.309447,0.635749,0.549515,0.341736,0.261816,P0R0
-0.669693,-0.313841,0.648930,0.549061,0.341157,0.261625,P0R0
-0.672555,-0.317843,0.660940,0.535696,0.304596,0.262809,P0R0
-0.675174,-0.321506,0.671931,0.466824,0.293187,0.232963,P0R0
-0.677580,-0.324872,0.682031,0.364262,0.280230,0.192873,P0R0
-0.691424,-0.321794,0.693335,0.369870,0.264219,0.176065,P0R0
-0.717959,-0.300442,0.686691,0.130103,0.345425,0.121685,P0R0
-0.749274,-0.274609,0.672130,0.066951,0.377730,0.119428,P0R0
-0.777257,-0.250901,0.656246,0.082385,0.421478,0.118434,P0R0
-0.814180,-0.223031,0.643280,0.122376,0.428328,0.155353,P0R0
-0.848699,-0.196976,0.631158,0.092593,0.402776,0.157540,P0R0
-0.887240,-0.172667,0.611896,0.093147,0.389239,0.147084,P0R0
-0.923410,-0.149854,0.593820,0.143559,0.371409,0.185739,P0R0
-0.947213,-0.128242,0.575070,0.188972,0.412057,0.124760,P0R0
-0.970315,-0.108150,0.559737,0.129100,0.412144,0.133023,P0R0
-0.993084,-0.094754,0.558387,0.100437,0.353759,0.169894,P0R0
-1.004743,-0.076464,0.555404,0.005345,0.401456,0.133968,P0R0
-1.018203,-0.064479,0.546525,0.016197,0.511436,0.109448,P0R0
-1.033842,-0.053187,0.534423,-0.048747,0.568009,0.092763,P0R0
-1.045761,-0.042449,0.526647,-0.078403,0.640978,0.078691,P0R0
-1.054183,-0.032225,0.522945,-0.005996,0.645755,0.115434,P0R0
-1.062169,-0.022528,0.519435,-0.037783,0.680300,0.131037,P0R0
-1.069748,-0.013324,0.516107,-0.054062,0.686951,0.131693,P0R0
-1.076946,-0.004583,0.512947,-0.079568,0.658653,0.116359,P0R0
-1.084554,-0.012017,0.522363,-0.046798,0.652663,0.147524,P0R0
-1.088979,-0.019039,0.534896,-0.026330,0.674676,0.142000,P0R0
-1.093187,-0.025717,0.546823,-0.120932,0.736055,0.195443,P0R0
-1.097191,-0.032073,0.558175,-0.211691,0.823976,0.220729,P0R0
-1.098220,-0.038078,0.572534,-0.289964,0.821732,0.225577,P0R0
-1.097152,-0.043041,0.585672,-0.374728,0.914837,0.231435,P0R0
-1.096133,-0.047769,0.598191,-0.383325,0.914730,0.245281,P0R0
-1.095079,-0.057412,0.610125,-0.439226,0.933220,0.233107,P0R0
-1.091316,-0.066558,0.625022,-0.499960,0.980019,0.283295,P0R0
-1.087727,-0.075280,0.639229,-0.472519,1.001168,0.321195,P0R0
-1.084302,-0.083598,0.652784,-0.467135,1.155015,0.344855,P0R0
-1.081034,-0.091532,0.665722,-0.551824,1.264783,0.309397,P0R0
-1.075175,-0.099058,0.681561,-0.605659,1.272978,0.282883,P0R0
-1.069583,-0.106240,0.696681,-0.621543,1.317552,0.284271,P0R0
-1.064244,-0.113095,0.711118,-0.727694,1.354019,0.293937,P0R0
-1.059147,-0.119639,0.724904,-0.770013,1.407847,0.295135,P0R0
-1.051468,-0.130913,0.741549,-0.796830,1.403016,0.328645,P0R0
-1.044252,-0.141659,0.759648,-0.804412,1.402602,0.370535,P0R0
-1.037358,-0.151922,0.776938,-0.858347,1.353920,0.435166,P0R0
-1.030773,-0.161724,0.793456,-0.834230,1.312432,0.450840,P0R0
-1.021763,-0.171043,0.812704,-0.851117,1.322581,0.468802,P0R0
-1.013154,-0.179943,0.831100,-0.906105,1.219541,0.496018,P0R0
-1.004927,-0.188447,0.848679,-0.285909,1.294088,0.137084,P0R0
-0.997067,-0.196572,0.865479,0.207688,1.490894,-0.456223,P0R0
-0.975661,-0.224290,0.898828,0.615441,1.650017,-0.451856,P0R0
-0.952494,-0.250733,0.934158,0.883188,1.690760,-0.382493,P0R0
-0.929806,-0.276124,0.970090,0.931752,1.839441,-0.195066,P0R0
-0.901718,-0.300286,0.999413,1.471590,2.078821,0.678046,P0R0
-0.874872,-0.323378,1.027443,1.762291,2.169959,0.967794,P0R0
-0.849211,-0.345449,1.054237,1.826769,2.009510,1.261049,P0R0
-0.831081,-0.366647,1.084877,1.493590,1.249972,1.401584,P0R0
-0.808332,-0.386810,1.121121,-2.178065,4.344999,0.250287,P0R0
-0.785745,-0.405930,1.157754,-1.282672,3.887253,0.818619,P0R0
-0.764152,-0.424208,1.192778,-0.762987,3.922060,1.057777,P0R0
-0.743508,-0.441678,1.226270,0.306680,4.596434,1.625700,P0R0
-0.723791,-0.458937,1.260528,0.429460,4.670275,1.894937,P0R0
-0.704859,-0.480461,1.293289,-0.554154,4.587004,2.280498,P0R0
-0.686759,-0.501038,1.324615,-0.956594,4.205181,2.621198,P0R0
-0.669453,-0.520709,1.354575,-1.936103,4.156869,3.059989,P0R0
-0.652906,-0.539514,1.383224,-2.249258,3.874671,3.147947,P0R0
-0.637085,-0.557493,1.410621,-2.524922,4.081890,2.698892,P0R0
-0.622011,-0.575002,1.439054,-3.342521,5.150003,2.016539,P0R0
-0.604895,-0.591699,1.469689,-3.815475,5.368502,1.667986,P0R0
-0.588529,-0.607661,1.498986,-4.085628,5.514020,1.544524,P0R0
-0.572878,-0.622919,1.527014,-3.690382,4.605141,1.419814,P0R0
-0.557830,-0.642529,1.553819,-2.924748,4.214921,1.351634,P0R0
-0.543440,-0.661277,1.579460,-1.287264,3.473678,1.186970,P0R0
-0.528938,-0.679140,1.605992,-0.459666,3.695876,1.415813,P0R0
-0.515069,-0.696217,1.631373,0.562100,4.598132,2.055639,P0R0
-0.499106,-0.712501,1.659090,0.847628,4.661743,2.166010,P0R0
-0.483194,-0.728550,1.687638,0.216382,4.436840,2.331460,P0R0
-0.467979,-0.743895,1.714943,-0.340796,4.074210,2.386972,P0R0
-0.453428,-0.758566,1.741058,-0.610412,4.154319,2.322291,P0R0
-0.439731,-0.772227,1.768107,-1.716026,3.347804,1.556372,P0R0
-0.426552,-0.790308,1.793979,-2.281448,3.353380,1.711496,P0R0
-0.413948,-0.807597,1.818724,-2.639105,2.996351,1.541905,P0R0
-0.399193,-0.824081,1.845839,-2.244764,2.675604,1.693022,P0R0
-0.385083,-0.839842,1.871775,-1.868730,2.543493,1.582857,P0R0
-0.371589,-0.854912,1.896582,-1.658671,2.455936,1.357949,P0R0
-0.361116,-0.869078,1.922719,-1.146662,2.396887,0.782207,P0R0
-0.351101,-0.882623,1.947720,-1.046013,2.405723,0.607179,P0R0
-0.341522,-0.895574,1.971633,-0.831764,2.490312,0.950833,P0R0
-0.333107,-0.913483,1.996736,-0.485471,2.666660,1.340030,P0R0
-0.325059,-0.930607,2.020748,-0.655913,2.781435,1.476101,P0R0
-0.317361,-0.946979,2.043717,-0.994442,2.594264,1.619887,P0R0
-0.307298,-0.962588,2.069136,-2.037864,2.034399,1.845983,P0R0
-0.297674,-0.977512,2.093452,-2.510301,1.795510,1.892942,P0R0
-0.283088,-1.041703,2.136271,-4.720676,5.454932,2.278797,P0R0
-0.268478,-1.102422,2.179364,-4.528072,5.100842,2.361987,P0R0
-0.254504,-1.160481,2.220585,-4.325812,4.752539,2.457870,P0R0
-0.241139,-1.215997,2.260016,-4.139486,4.631482,2.492448,P0R0
-0.227406,-1.268849,2.299796,-3.943418,4.823975,2.365639,P0R0
-0.214271,-1.319386,2.337849,-3.711447,5.149893,2.294143,P0R0
-0.198924,-1.372680,2.377706,-3.242790,5.764503,1.948389,P0R0
-0.186318,-1.422460,2.417953,-3.326164,5.579713,1.900197,P0R0
-0.174261,-1.470060,2.456453,-3.525710,5.495707,1.994068,P0R0
-0.159863,-1.525564,2.496737,-4.491513,5.506528,1.982591,P0R0
-0.146092,-1.578637,2.535274,-5.268003,5.735619,1.892041,P0R0
-0.132920,-1.629386,2.572139,-5.988848,5.635670,1.401978,P0R0
-0.120317,-1.677907,2.607419,-7.040720,6.115427,0.825344,P0R0
-0.107542,-1.723901,2.643307,-7.654387,6.438439,0.703551,P0R0
-0.095323,-1.767879,2.677639,-7.958742,6.791317,0.847742,P0R0
-0.083551,-1.814946,2.710495,-7.286742,7.047684,1.465612,P0R0
-0.072290,-1.859951,2.741928,-6.580437,7.054376,1.482610,P0R0
-0.061518,-1.902984,2.772001,-5.861215,6.643073,1.656774,P0R0
-0.051214,-1.944132,2.800773,-5.170544,5.936588,1.686004,P0R0
-0.042635,-1.985824,2.830427,-4.152612,5.574179,1.402320,P0R0
-0.034427,-2.025688,2.858799,-4.153895,5.899719,1.422665,P0R0
-0.026490,-2.068820,2.885959,-4.196680,5.853442,1.401048,P0R0
-0.018897,-2.110063,2.911946,-4.482083,5.907424,1.497790,P0R0
-0.011633,-2.149497,2.936811,-4.902257,5.652063,1.723010,P0R0
-0.004679,-2.187200,2.960618,-5.836056,5.121663,1.959062,P0R0
0.003423,-2.223029,2.985560,-6.378838,4.900751,2.247564,P0R0
0.011175,-2.257288,3.009426,-6.709927,4.655648,1.972583,P0R0
0.018594,-2.290040,3.032279,-7.500027,5.205983,1.439076,P0R0
0.027894,-2.322264,3.056167,-7.700395,5.387875,1.377195,P0R0
0.036871,-2.358093,3.079026,-7.586832,5.265998,1.415928,P0R0
0.045464,-2.392347,3.100917,-7.577800,5.081513,1.511332,P0R0
0.048943,-2.424481,3.124085,-7.504035,4.304712,1.522631,P0R0
0.052281,-2.455198,3.146288,-7.595752,2.368861,1.382027,P0R0
0.055476,-2.484569,3.167533,-7.503678,1.481290,1.338448,P0R0
0.058535,-2.512651,3.187865,-7.328645,0.918177,1.429254,P0R0
0.061549,-2.544516,3.207340,-6.929273,1.123803,1.652924,P0R0
0.067134,-2.574939,3.229422,-6.719963,1.294772,1.710088,P0R0
0.076169,-2.603068,3.252693,-6.522754,0.899680,1.768698,P0R0
0.084812,-2.629963,3.274963,-6.693862,0.595538,1.897232,P0R0
0.093085,-2.655672,3.296295,-7.391678,0.528837,1.803850,P0R0
0.101000,-2.680253,3.316712,-8.034687,0.264774,1.335579,P0R0
0.108572,-2.703754,3.336255,-8.681971,0.755846,1.234173,P0R0
0.115821,-2.726218,3.354980,-8.999717,1.938910,1.417300,P0R0
0.122028,-2.744631,3.374930,-9.052660,3.182695,1.175421,P0R0
0.128130,-2.772270,3.394026,-8.687705,4.108568,1.078592,P0R0
0.138220,-2.833765,3.403859,-8.397329,4.559389,1.011482,P0R0
0.146737,-2.890298,3.415207,-7.868239,3.949143,0.952902,P0R0
0.154885,-2.944353,3.426079,-7.557348,3.918841,1.115796,P0R0
0.162681,-2.996040,3.436494,-7.375608,3.839235,1.174983,P0R0
0.170148,-3.045451,3.446512,-7.178671,4.331119,1.354994,P0R0
0.177374,-3.097714,3.456112,-6.791066,4.494305,1.447215,P0R0
0.184288,-3.147686,3.465312,-6.526190,4.882364,1.548979,P0R0
0.190341,-3.195156,3.476316,-6.652016,5.157899,1.518205,P0R0
0.196222,-3.245553,3.486898,-7.983433,4.714641,1.279817,P0R0
0.201850,-3.293741,3.497038,-8.020521,4.758592,1.257292,P0R0
0.207241,-3.339810,3.506775,-7.245725,4.884389,1.824280,P0R0
0.212399,-3.383860,3.516107,-7.252195,5.430606,1.820102,P0R0
0.217336,-3.425978,3.525051,-7.637550,5.439737,1.818701,P0R0
0.223740,-3.464577,3.535555,-8.883217,3.460201,1.684931,P0R0
0.232812,-3.516494,3.549062,-9.758691,2.707242,1.781876,P0R0
0.241495,-3.566131,3.562019,-10.945153,1.103623,1.837141,P0R0
0.249884,-3.619387,3.577235,-11.485931,1.000760,1.897430,P0R0
0.257991,-3.675328,3.591807,-11.963359,0.759677,1.754258,P0R0
0.265751,-3.728811,3.605785,-12.365594,0.635099,2.010726,P0R0
0.270859,-3.781096,3.617066,-12.351386,0.390528,1.944071,P0R0
0.275748,-3.831090,3.627875,-12.195023,0.093027,1.818094,P0R0
0.280431,-3.878886,3.638257,-11.853638,-0.144090,1.770799,P0R0
0.284996,-3.929604,3.648206,-11.497661,-0.526630,2.126305,P0R0
0.289368,-3.978092,3.657766,-10.678102,-0.190306,2.333339,P0R0
0.293554,-4.024454,3.666930,-10.658554,-0.051780,2.653524,P0R0
0.297144,-4.070202,3.677896,-10.654231,0.136731,2.761598,P0R0
0.300662,-4.118961,3.688407,-10.651993,0.054458,2.831695,P0R0
0.304038,-4.165570,3.698528,-10.733913,-0.430931,3.057101,P0R0
0.308914,-4.207002,3.710335,-10.905331,-0.296743,3.044413,P0R0
0.313582,-4.246617,3.721650,-11.003133,-0.346958,2.830038,P0R0
0.318130,-4.289511,3.732495,-11.296894,-0.262385,2.377219,P0R0
0.323537,-4.329470,3.744956,-11.783398,0.975479,2.089848,P0R0
0.328712,-4.367675,3.756898,-11.910510,1.351595,1.925278,P0R0
0.333665,-4.404202,3.768342,-11.851578,2.062679,2.002894,P0R0
0.340380,-4.437159,3.781261,-11.391948,2.942349,1.883269,P0R0
0.346887,-4.473686,3.793641,-10.937156,3.008570,1.778636,P0R0
0.353118,-4.508602,3.805529,-10.171154,3.352804,1.310582,P0R0
0.359081,-4.541984,3.816924,-9.696809,3.524690,1.389788,P0R0
0.364787,-4.573899,3.827845,-9.175220,4.185782,1.774113,P0R0
0.370334,-4.609424,3.838340,-7.967689,4.034088,2.117390,P0R0
0.373824,-4.641991,3.849942,-7.709285,4.145665,2.113945,P0R0
0.374474,-4.673156,3.857674,-8.271389,3.637342,2.069512,P0R0
0.375182,-4.707970,3.865095,-9.262958,3.887389,2.115428,P0R0
0.373164,-4.741298,3.868776,-9.914847,4.039297,2.102901,P0R0
0.362327,-4.783338,3.873915,-10.786441,5.928530,2.215989,P0R0
0.271788,-5.115981,3.823188,-11.732181,5.885581,2.473064,P0R0
-0.847914,-10.115861,3.078226,-12.387378,5.293099,2.413098,P2R0
-1.185996,-11.244539,2.981467,-13.326542,5.757811,2.000885,P0R0
-1.779001,-13.672369,2.702667,-13.501092,5.434364,1.607118,P1R0
-2.083957,-14.985898,2.602389,-13.283751,5.363787,1.319751,P1R0
-2.129432,-17.340561,2.347050,-12.030733,5.664936,0.505224,P2R0
-1.924683,-17.527292,2.341492,-12.279923,5.395721,-0.109540,P1R0
-1.881115,-18.454582,2.283117,-12.258255,5.409370,-0.032317,P2R0
-1.722513,-18.215971,2.345350,-11.744083,5.809765,0.060446,P1R0
-1.729902,-18.634167,2.268740,-11.157131,5.519113,0.079129,P2R0
-1.668408,-18.284097,2.333170,-10.971822,5.265909,-0.224834,P1R0
-1.606681,-18.483362,2.420688,-10.596312,5.351531,0.166455,P2R0
-1.481679,-18.143156,2.558645,-10.310273,5.459976,0.428697,P1R0
-1.357995,-18.107869,2.711519,-10.070134,5.891321,0.775936,P2R0
-1.238951,-17.762015,2.841089,-10.039860,6.130373,0.868323,P1R0
-1.136209,-17.640678,2.959056,-10.219428,6.268108,0.887562,P2R0
-0.978798,-17.486069,3.106008,-11.002226,6.284302,1.190152,P2R0
-0.828858,-17.318207,3.248480,-11.600903,6.029987,1.355768,P2R0
-0.716564,-17.137295,3.352714,-12.563768,5.442259,1.691355,P2R0
-0.637645,-17.008493,3.423338,-13.079076,5.057485,1.455574,P2R0
-0.564128,-16.932621,3.495007,-13.400488,4.966335,1.142231,P2R0
-0.465204,-16.904100,3.500340,-13.758226,5.335526,0.698476,P2R0
-0.315505,-16.930216,3.501177,-13.881047,5.232318,0.446499,P2R0
-0.230491,-16.947764,3.466123,-13.982527,5.417785,0.427564,P2R0
-0.226465,-16.998838,3.471899,-13.774143,5.523494,0.245441,P2R0
-0.214454,-17.035520,3.499441,-13.382164,5.367636,0.218449,P2R0
-0.214485,-17.100284,3.517584,-12.962258,5.267979,0.014711,P2R0
-0.222906,-17.147146,3.528325,-12.578348,4.872934,0.103073,P2R0
-0.241199,-17.214804,3.551999,-11.953283,4.634093,0.646490,P2R0
-0.260002,-17.302576,3.567797,-11.714735,4.828395,0.981096,P2R0
-0.328307,-17.406240,3.617120,-11.467124,4.991854,1.445599,P2R0
-0.398449,-17.480337,3.672025,-11.276071,5.164568,1.608788,P2R0
-0.452895,-17.569802,3.711824,-11.256531,5.381996,1.534235,P2R0
-0.442335,-17.670288,3.699159,-11.346790,5.400761,1.529979,P2R0
-0.466881,-17.734577,3.675912,-12.484492,4.985342,1.132084,P2R0
-0.483299,-17.814567,3.654461,-13.507007,4.929805,1.055205,P2R0
-0.493043,-17.907242,3.635991,-14.915907,4.728410,0.574500,P2R0
-0.548299,-18.010646,3.660448,-15.238388,4.697744,0.695203,P2R0
-0.546861,-18.059096,3.751001,-15.017149,5.062105,0.701351,P2R0
-0.488391,-18.762843,3.876430,-14.414420,5.277222,0.731506,P2R0
-0.474925,-19.346773,3.989917,-12.283328,3.657462,0.723347,P2R0
-0.463764,-19.778870,4.073524,-11.830715,2.572236,0.843960,P2R0
-0.454234,-20.120515,4.131647,-11.566680,1.847686,0.814783,P2R0
-0.446774,-20.346770,4.169268,-11.195188,0.163192,0.857916,P2R0
-0.438549,-20.640818,4.190907,-10.694782,0.933865,0.593587,P2R0
-0.432564,-20.831597,4.200397,-10.080990,1.435602,0.531157,P2R0
-0.436487,-20.993168,4.217943,-9.285963,2.218520,0.584714,P2R0
-0.440185,-21.082814,4.226375,-8.790564,2.759712,0.700073,P2R0
-0.443277,-21.118943,4.228584,-8.503671,2.942849,1.235884,P2R0
-0.394417,-21.156395,4.271738,-9.081481,3.327466,1.360045,P2R0
-0.355884,-21.161249,4.302653,-9.452587,3.393017,1.706735,P2R0
-0.326841,-21.144462,4.323406,-10.041974,3.215598,1.935538,P2R0
-0.305247,-21.154530,4.336364,-10.488977,3.002144,1.916313,P2R0
-0.290520,-21.149780,4.343418,-11.843432,2.748089,1.464706,P2R0
-0.281432,-21.135755,4.345945,-12.163991,3.393289,1.585724,P2R0
-0.240693,-21.137279,4.361957,-12.393810,3.442237,1.234753,P2R0
-0.210686,-21.132499,4.372554,-12.456736,3.600148,1.291993,P2R0
-0.167399,-21.163274,4.406813,-12.185733,3.212356,1.002436,P2R0
-0.183048,-21.180974,4.450580,-12.102361,2.818017,0.583820,P2R0
-0.227551,-21.231463,4.549840,-12.054336,2.594325,0.583994,P2R0
-0.264992,-21.267730,4.625050,-11.680983,2.558136,0.783532,P2R0
-0.283644,-21.326720,4.696515,-11.396985,2.558014,0.975287,P2R0
-0.297554,-21.368727,4.747002,-11.233176,2.748876,1.287234,P2R0
-0.307458,-21.396670,4.779983,-11.500145,2.677064,1.330890,P2R0
-0.258972,-21.442234,4.813672,-11.867364,2.491696,1.370639,P2R0
-0.219115,-21.472961,4.834591,-12.587253,2.109186,1.693332,P2R0
-0.187343,-21.531781,4.845265,-12.777995,2.251401,1.956748,P2R0
-0.142176,-21.572740,4.875876,-13.160335,2.003894,1.529358,P2R0
-0.107676,-21.639116,4.895998,-14.129360,2.709345,1.086960,P2R0
-0.083236,-21.685757,4.907648,-14.319957,3.400932,0.946942,P2R0
0.438251,-21.852899,4.582387,-14.591836,3.993995,0.934807,P2R0
0.847008,-22.018031,4.322983,-14.565736,5.244079,0.988636,P2R0
1.152060,-22.138394,4.125123,-14.388647,5.438622,0.874630,P2R0
1.367592,-22.220735,3.982088,-13.748538,5.625507,0.381715,P2R0
1.509686,-22.312238,3.884989,-13.226359,5.553125,-0.233969,P2R0
1.593110,-22.371512,3.824944,-12.844578,5.644004,-0.900639,P2R0
1.595684,-22.363467,3.865157,-12.060908,5.802329,-0.892633,P2R0
1.574955,-22.385176,3.911183,-11.911180,5.827821,-0.663887,P2R0
1.540036,-22.393135,3.957740,-12.068834,5.821163,-0.377160,P2R0
1.517335,-22.365148,3.996812,-12.249204,5.930500,-0.218762,P2R0
1.489450,-22.336504,4.032133,-12.236899,5.797429,0.137645,P2R0
1.460104,-22.309557,4.062278,-12.118876,6.067648,0.403231,P2R0
1.413110,-22.322767,4.118603,-11.907659,5.709998,0.655921,P2R0
1.397599,-23.009357,4.284692,-11.954850,4.611708,0.682119,P2R0
1.405712,-23.548752,4.441358,-12.200155,3.581039,0.627087,P2R0
1.411858,-23.953279,4.559278,-12.850716,1.987751,0.859021,P2R0
1.416184,-24.240622,4.643216,-13.190385,1.259888,0.917374,P2R0
1.419689,-24.470581,4.698980,-13.619227,0.386091,1.003852,P2R0
1.465354,-24.608866,4.699427,-13.781031,0.298435,1.387893,P2R0
1.501021,-24.681982,4.690236,-14.174651,-0.081882,0.656903,P2R0
1.548942,-24.706997,4.702572,-14.396521,0.026452,0.642638,P2R0
1.584598,-24.698969,4.706799,-14.076405,2.662951,0.210564,P2R0
1.610232,-24.709887,4.705245,-14.232238,3.384442,-0.166753,P2R0
1.627147,-24.700679,4.700417,-14.670567,4.120782,-0.316484,P2R0
1.637215,-24.678963,4.693938,-13.110224,4.078013,-0.344830,P2R0
1.620553,-24.651061,4.659328,-12.525503,3.794667,-0.536925,P2R0
1.605314,-24.660710,4.630579,-12.223444,3.327369,-0.540778,P2R0
1.592368,-24.652454,4.627376,-11.231720,3.460552,-0.157402,P2R0
1.581296,-24.641100,4.625636,-10.951790,3.873056,0.139975,P2R0
1.572923,-24.668393,4.625045,-10.815537,3.966871,0.322026,P2R0
1.578717,-24.671746,4.678163,-10.591069,4.140131,0.391475,P2R0
1.583640,-24.671560,4.720702,-10.574954,3.916818,0.485930,P2R0
1.587671,-24.669056,4.753332,-10.773624,3.470757,0.515867,P2R0
1.584532,-24.676054,4.798483,-11.426372,3.160075,0.476558,P2R0
1.582781,-24.719898,4.832087,-12.604149,2.650673,0.271752,P2R0
1.581462,-24.753100,4.855539,-13.042703,2.954563,0.141937,P2R0
1.580551,-24.776937,4.870739,-13.278964,3.692458,0.257678,P2R0
1.602246,-24.832339,4.907189,-13.810178,4.495701,0.093579,P2R0
1.619540,-24.873093,4.933031,-13.861971,4.992511,0.138208,P2R0
1.656111,-24.888978,4.944983,-13.690722,5.402322,0.112925,P2R0
1.684294,-24.897139,4.951504,-13.135338,5.539296,-0.113780,P2R0
1.705526,-24.939600,4.953815,-12.929684,4.873840,-0.464863,P2R0
1.736495,-24.992231,4.949262,-12.719909,4.309058,-0.869954,P2R0
1.780154,-25.029541,4.971147,-12.521946,4.392340,-0.916808,P2R0
1.812781,-25.094180,4.987460,-11.719601,5.383369,-0.688288,P2R0
1.835398,-25.140360,4.999098,-10.747772,6.119730,-0.101448,P2R0
1.871207,-25.170870,5.033982,-10.652252,6.301774,0.099905,P2R0
1.896729,-25.229072,5.059936,-10.815504,6.263108,0.238671,P2R0
1.888507,-25.254797,5.124582,-11.057967,6.113026,0.490644,P2R0
1.827885,-25.269872,5.213211,-12.382712,5.812280,0.975645,P2R0
1.778181,-25.316164,5.279457,-12.932533,5.344962,1.070772,P2R0
1.846664,-25.630583,5.070469,-13.192784,5.713716,0.931704,P2R0
1.901852,-25.873327,4.899731,-13.592990,5.661450,0.620278,P2R0
1.945201,-26.091500,4.766700,-14.698122,5.787901,0.714579,P2R0
1.977094,-26.246360,4.667691,-14.619861,6.052274,0.921808,P2R0
1.999239,-26.348691,4.598107,-14.186399,6.054154,0.878780,P2R0
2.014099,-26.449197,4.552824,-13.787446,5.882504,0.905624,P2R0
2.029184,-26.502244,4.527580,-12.816413,5.329452,0.379061,P2R0
2.038183,-26.526333,4.516644,-12.867958,4.634936,0.168311,P2R0
2.042589,-26.529763,4.515907,-12.704773,4.353732,0.374842,P2R0
2.044358,-26.559310,4.521951,-12.246736,4.088674,0.375967,P2R0
2.044088,-26.571955,4.532741,-11.600001,4.770851,0.510578,P2R0
2.042953,-26.612671,4.545377,-11.358795,4.734219,0.594330,P2R0
2.103449,-27.323953,4.744685,-11.407761,4.769504,0.578685,P2R0
2.150391,-27.877341,4.904263,-11.841318,5.341486,0.918002,P2R0
2.185011,-28.287770,5.026184,-11.377008,5.485743,1.065795,P2R0
2.193442,-28.592586,5.136767,-10.781645,5.486584,1.052864,P2R0
2.197269,-28.832561,5.214631,-10.523407,5.524187,0.729901,P2R0
2.197481,-28.981176,5.265939,-10.167661,5.559187,0.274958,P2R0
2.220763,-29.044101,5.288819,-10.374241,5.652322,0.615542,P2R0
2.237227,-29.058734,5.297261,-10.290087,5.545886,0.582787,P2R0
2.248083,-29.040771,5.295744,-10.284879,5.346410,0.255554,P2R0
2.284315,-29.173039,5.311113,-10.816269,5.705129,-0.007302,P2R0
2.310927,-29.258938,5.318088,-11.209738,5.933497,-0.295048,P2R0
2.329516,-29.308243,5.319505,-11.877575,6.168441,-0.361780,P2R0
2.362884,-29.329818,5.344322,-12.142683,6.206759,-0.263548,P2R0
2.387180,-29.371861,5.361041,-12.167331,6.113396,-0.201192,P2R0
2.403468,-29.392515,5.371697,-11.648125,5.979113,-0.373203,P2R0
2.402128,-29.415354,5.427820,-11.450826,6.256879,-0.677821,P2R0
2.419826,-29.423572,5.497406,-11.347229,6.648314,-0.359360,P2R0
2.431597,-29.421994,5.548892,-11.245838,6.854605,-0.225849,P2R0
2.439328,-29.453983,5.584919,-11.118070,7.470441,0.066768,P2R0
2.443529,-29.473856,5.608688,-11.035640,7.206598,0.240271,P2R0
2.445037,-29.484450,5.622532,-11.282216,7.033192,0.208498,P2R0
2.444709,-29.488200,5.628974,-11.516813,6.735388,0.290472,P2R0
2.443236,-29.487191,5.630195,-11.907530,6.308924,0.374996,P2R0
2.441948,-29.522886,5.628357,-13.250769,5.458816,0.316067,P2R0
2.407837,-29.592009,5.652767,-13.776096,4.952664,-0.119482,P2R0
2.402087,-29.642962,5.697881,-14.585526,5.645024,-0.769447,P2R0
2.376744,-29.679064,5.704054,-14.614494,5.607241,-0.877998,P2R0
2.379054,-29.702109,5.733791,-14.078865,5.765756,-0.685336,P2R0
2.361375,-29.755525,5.727563,-13.537441,5.802872,-0.749837,P2R0
2.348432,-29.793023,5.720041,-12.883040,5.425421,-0.733076,P2R0
2.345090,-29.841933,5.735496,-12.159322,5.007355,-1.298893,P2R0
2.344039,-29.875192,5.746897,-11.458296,6.038695,-1.224082,P2R0
2.344472,-29.895899,5.754615,-11.018640,5.868962,-0.696586,P2R0
2.346018,-29.906783,5.759817,-10.657374,6.069534,-0.639883,P2R0
2.348883,-29.950290,5.763158,-10.995969,6.205520,-0.324992,P2R0
2.351806,-29.980431,5.764829,-11.260759,5.921967,-0.284046,P2R0
2.099042,-29.746309,6.072433,-13.187197,5.362358,0.213243,P2R0
1.900729,-29.597182,6.314232,-13.520049,4.788326,0.128835,P2R0
1.730378,-29.483018,6.468436,-13.808799,4.849821,-0.040426,P2R0
1.616111,-29.397091,6.590171,-14.648244,4.657635,-0.486115,P2R0
1.540633,-29.377646,6.670830,-14.360766,4.930132,-0.429559,P2R0
1.495439,-29.371388,6.718934,-14.020839,5.005061,-0.597259,P2R0
1.473303,-29.374163,6.742398,-13.774189,4.989857,-0.744297,P2R0
1.537973,-29.446476,7.206829,-12.941367,5.155244,-0.941065,P2R0
1.179219,-31.030827,7.205176,-11.940180,4.448023,-0.748904,P2R0
0.956157,-32.049307,7.176623,-10.919784,3.529865,-1.234208,P1R0
0.694476,-33.102893,7.134826,-10.290250,3.711403,-1.682229,P2R0
0.498263,-33.910546,7.078967,-10.682874,3.779218,-1.669481,P2R0
0.368281,-34.629939,7.020837,-11.453058,3.934752,-1.597716,P2R0
0.291270,-35.106240,6.968030,-12.140894,3.758244,-1.631140,P2R0
0.255150,-35.427185,6.925134,-13.216595,3.715731,-1.812192,P2R0
0.234605,-35.630295,6.907390,-13.436759,4.158551,-1.802006,P2R0
0.235845,-35.754110,6.895094,-13.583054,4.875997,-2.031497,P2R0
0.250539,-35.786196,6.887441,-13.852088,5.140806,-2.300083,P2R0
0.361820,-35.737785,6.906890,-14.133354,5.698759,-2.136809,P2R0
0.457615,-35.655036,6.924313,-13.894979,5.864179,-2.212149,P2R0
0.537401,-35.595656,6.940494,-13.029005,6.148743,-2.604633,P2R0
0.600448,-35.523951,6.954073,-12.787066,6.260336,-3.221246,P2R0
0.648729,-35.489177,6.965204,-12.509896,6.288078,-3.356216,P2R0
0.683585,-35.449597,6.975245,-11.697776,6.779461,-3.123540,P2R0
0.682340,-35.412436,7.011617,-11.433843,6.884019,-2.725041,P2R0
0.677881,-35.417222,7.040279,-11.083049,7.036720,-2.411628,P2R0
0.671169,-35.417500,7.062062,-10.850597,7.091344,-2.149966,P2R0
0.611879,-35.438555,7.116653,-10.920800,6.195052,-1.839233,P2R0
0.563489,-35.452901,7.158327,-11.589804,5.952983,-1.751336,P2R0
0.526085,-35.462159,7.190960,-12.612839,5.259585,-1.801727,P2R0
0.475525,-35.532530,7.235861,-13.353492,5.458594,-1.944515,P2R0
0.438124,-35.586003,7.268307,-13.898770,5.665784,-2.425075,P2R0
0.412694,-35.664484,7.290508,-14.448616,5.321695,-2.398546,P2R0
0.312236,-35.725913,7.338914,-14.896621,5.273337,-1.930404,P2R0
0.237448,-35.808628,7.374008,-14.937174,5.016602,-1.841248,P2R0
0.184341,-35.867710,7.398107,-14.722098,4.736900,-1.815205,P2R0
0.151954,-35.953371,7.430089,-13.651799,3.977827,-1.962606,P2R0
0.133326,-36.013594,7.452006,-13.325247,3.654687,-2.085515,P2R0
0.125706,-36.092764,7.465999,-13.036429,3.820961,-2.045996,P2R0
0.125515,-36.147177,7.475127,-12.208079,4.023189,-1.656425,P2R0
0.109460,-36.221777,7.453543,-12.478274,4.167509,-1.751008,P2R0
0.101231,-36.312093,7.434490,-12.963435,3.998935,-1.605349,P2R0
0.151474,-36.405203,7.419372,-13.508337,3.541367,-1.365840,P2R0
0.194236,-36.469301,7.408427,-13.910021,3.470622,-0.844864,P2R0
0.229607,-36.549648,7.400573,-14.319139,3.586033,-1.053576,P2R0
0.257299,-36.603389,7.396626,-14.767494,4.182887,-1.306777,P2R0
0.278524,-36.675670,7.394876,-14.824368,4.124107,-1.647311,P2R0
0.294166,-36.763146,7.394914,-14.774124,4.297207,-1.535726,P2R0
0.333338,-36.792680,7.408385,-14.475846,4.528571,-1.728619,P2R0
0.340834,-36.806399,7.393011,-14.040291,4.483399,-1.718130,P2R0
0.344318,-36.808705,7.382902,-13.796306,4.925894,-2.034061,P2R0
0.251840,-36.850814,7.423077,-13.582048,4.979487,-2.017922,P2R0
0.167301,-37.596250,7.429027,-13.414732,4.843834,-2.111896,P2R0
0.102033,-38.178292,7.435196,-13.475275,4.713313,-2.230187,P2R0
0.129309,-38.809746,7.427981,-14.063029,4.881149,-2.465493,P2R0
0.155359,-39.270887,7.422635,-14.560895,5.111505,-2.462468,P2R0
0.179409,-39.627466,7.419127,-14.595676,5.344464,-2.312926,P2R0
0.244593,-39.931282,7.409462,-14.259888,5.382286,-2.375724,P2R0
0.246549,-40.161787,7.442693,-13.860279,5.288260,-2.492889,P2R0
0.246949,-40.295738,7.471359,-12.875514,5.171673,-3.105380,P2R0
0.246199,-40.356919,7.494326,-12.802808,5.234451,-3.209202,P2R0
0.244790,-40.366222,7.512146,-12.532367,5.144997,-2.990068,P2R0
0.243736,-40.380896,7.525553,-12.285040,5.436346,-2.830031,P2R0
0.181133,-40.386794,7.567028,-11.689700,5.783944,-2.202129,P2R0
0.131543,-40.370467,7.598959,-11.638329,5.963405,-2.113432,P2R0
0.094890,-40.380851,7.623706,-12.307238,6.313861,-2.058984,P2R0
0.068712,-40.376257,7.641325,-12.766254,6.276702,-2.174193,P2R0
0.051297,-40.362251,7.653254,-13.402080,6.080295,-2.165577,P2R0
0.041078,-40.343281,7.661960,-13.857020,5.342571,-2.128733,P2R0
0.056288,-40.334423,7.685725,-14.361820,4.953298,-2.329834,P2R0
0.071202,-40.323347,7.703787,-14.817195,5.163119,-2.365298,P2R0
0.084811,-40.311598,7.716611,-15.184167,5.263812,-2.722543,P2R0
0.122682,-40.241953,7.743897,-15.294379,5.174771,-2.497634,P2R0
0.153048,-40.185790,7.764175,-14.895229,5.066613,-2.462000,P2R0
0.177007,-40.182378,7.778649,-14.402786,5.034425,-2.524246,P2R0
0.194764,-40.182225,7.789655,-13.291258,5.453881,-2.926442,P2R0
0.207083,-40.184129,7.796945,-13.089502,5.462024,-3.033467,P2R0
0.215002,-40.187266,7.801518,-12.750382,5.411879,-2.904041,P2R0
0.181649,-40.248161,7.830222,-12.277082,6.699537,-2.833143,P2R0
0.153802,-40.297109,7.852243,-12.031956,6.987584,-2.667011,P2R0
0.131598,-40.334750,7.868547,-11.985606,7.315330,-2.618563,P2R0
0.165399,-40.361499,7.840407,-12.174596,7.394470,-2.443738,P2R0
0.193383,-40.380022,7.818167,-12.667162,7.200418,-2.236120,P2R0
0.215445,-40.391759,7.800725,-13.303046,7.205028,-1.800793,P2R0
0.305542,-40.391697,7.785951,-13.546639,6.743211,-1.910016,P2R0
0.376033,-40.429024,7.775772,-13.733911,7.008827,-1.870791,P2R0
0.428163,-40.456504,7.769565,-14.142584,6.920231,-2.203068,P2R0
0.465415,-40.515600,7.767770,-14.533540,7.091955,-2.277207,P2R0
0.446077,-40.998784,7.808094,-14.435222,7.156765,-2.311914,P2R0
0.426314,-41.376222,7.845147,-11.163460,6.660928,-1.947444,P2R0
0.368178,-41.710871,7.902887,-10.386693,7.101375,-1.624274,P2R0
0.320225,-41.950852,7.948042,-10.293694,7.035048,-1.441575,P2R0
0.283065,-42.151612,7.981960,-10.279057,7.025419,-1.226190,P2R0
0.295768,-42.186206,8.019748,-10.650597,7.278788,-0.898604,P2R0
0.307968,-42.184752,8.046946,-11.069376,6.956526,-0.590520,P2R0
0.319830,-42.199907,8.066658,-12.312930,7.018080,-0.240598,P2R0
0.351439,-42.192802,8.106724,-12.790428,7.052901,-0.557947,P2R0
0.376705,-42.171987,8.135769,-13.013747,7.502110,-0.522689,P2R0
0.396187,-42.143853,8.156626,-13.759600,8.686048,-1.073451,P2R0
0.410415,-42.112924,8.170190,-13.829700,9.087427,-1.398666,P2R0
0.421518,-42.162172,8.178255,-13.648433,9.102350,-1.618358,P2R0
0.428986,-42.197182,8.183544,-12.948816,8.276910,-2.053183,P2R0
0.457073,-42.269664,8.226459,-12.542845,7.917478,-2.624122,P2R0
0.478735,-42.362285,8.260154,-12.140983,7.680526,-2.934450,P2R0
0.522570,-42.867914,8.312056,-11.965708,7.696804,-2.788919,P2R0
0.555130,-43.259473,8.350682,-11.953415,7.754984,-2.585021,P2R0
0.578207,-43.548456,8.379255,-12.316112,7.205806,-1.914042,P2R0
0.593966,-43.789416,8.398529,-12.811078,7.039968,-1.717168,P2R0
0.574484,-43.993241,8.432448,-13.601261,6.766136,-1.661141,P2R0
0.505626,-44.124766,8.496171,-14.021262,7.590244,-1.736059,P2R0
0.450349,-44.238851,8.543479,-14.457376,7.785067,-1.998609,P2R0
0.458374,-44.257578,8.584116,-14.707545,7.866568,-2.120543,P2R0
0.467032,-44.247869,8.613155,-14.363985,7.809865,-2.162388,P2R0
0.476012,-44.260101,8.631849,-14.028794,7.533526,-2.349293,P2R0
0.442436,-44.259095,8.673388,-13.805901,7.520675,-2.663909,P2R0
0.417381,-44.285681,8.703929,-13.682203,6.825861,-3.107223,P2R0
0.399070,-44.296701,8.724406,-13.755363,6.772243,-3.233711,P2R0
0.408615,-44.336313,8.764412,-13.850397,7.814448,-3.242212,P2R0
0.418382,-44.360570,8.794038,-12.874596,8.003418,-2.787374,P2R0
0.427476,-44.372980,8.814066,-12.613669,7.950548,-2.666719,P2R0
0.454018,-44.457900,8.978060,-12.851687,7.198532,-2.632571,P2R0
0.573504,-44.797308,9.119430,-13.337359,7.332692,-2.811986,P2R0
0.688800,-45.058092,9.251620,-13.814331,7.530222,-2.904006,P2R0
0.788530,-45.227503,9.365011,-14.827061,8.009195,-3.533603,P2R0
0.912407,-45.381150,9.404073,-14.891528,8.567415,-3.433079,P2R0
1.002479,-45.482498,9.423571,-14.518988,8.828200,-3.525099,P2R0
1.109406,-45.541462,9.468181,-14.349046,9.735181,-4.032436,P2R0
1.183701,-45.569277,9.495310,-13.941239,9.721711,-3.688274,P2R0
1.231372,-45.574772,9.509332,-13.119710,9.767265,-3.384724,P2R0
1.300783,-45.470823,9.560125,-12.482486,9.995608,-3.048036,P2R0
1.346567,-45.417775,9.596275,-12.126327,9.763442,-2.738412,P2R0
1.373001,-45.370153,9.619522,-12.132954,9.842176,-2.750621,P2R0
1.406382,-45.329181,9.660267,-12.498145,9.925049,-2.727485,P2R0
1.425130,-45.295881,9.689367,-13.401788,9.387838,-2.444403,P2R0
1.432863,-45.269947,9.708027,-13.706366,9.262590,-2.374650,P2R0
1.319922,-45.270980,9.765426,-14.178260,9.777811,-2.646043,P2R0
1.247546,-45.273227,9.835885,-14.843784,10.398055,-3.078264,P2R0
1.212156,-45.315971,9.916625,-15.090860,10.310372,-3.097842,P2R0
1.267043,-45.339428,9.973608,-14.690530,10.294574,-3.162580,P2R0
1.333993,-45.357182,10.039949,-14.256521,10.248415,-3.291252,P2R0
1.387226,-45.370300,10.087491,-13.662541,9.634300,-3.924066,P2R0
1.449640,-45.418920,10.145920,-13.184176,9.621817,-3.973096,P2R0
1.496078,-45.455909,10.185850,-12.730930,10.094653,-3.866371,P2R0
1.530000,-45.522746,10.214911,-12.313763,10.208773,-3.254306,P2R0
1.589385,-45.629018,10.233734,-12.483491,9.883498,-3.096095,P2R0
1.632467,-45.748456,10.243423,-12.945168,9.340422,-3.004372,P2R0
1.682962,-45.836023,10.275332,-14.096926,8.595876,-2.649063,P2R0
1.718197,-45.936564,10.297039,-14.402716,8.381428,-2.352269,P2R0
1.740456,-46.006744,10.310789,-14.799129,8.436047,-2.461972,P2R0
1.774966,-46.091651,10.347234,-15.387221,9.316924,-2.822581,P2R0
1.189394,-47.901364,9.706206,-14.505907,9.025476,-3.029366,P2R0
0.805642,-49.069819,9.289351,-13.320523,9.245330,-3.453574,P1R0
0.423588,-50.209930,8.869530,-12.714909,9.277710,-3.875367,P2R0
0.081133,-51.169770,8.534753,-12.869712,9.945902,-3.674101,P2R0
-0.164518,-51.874384,8.301420,-12.882715,9.842220,-3.226531,P2R0
-0.323324,-52.398563,8.155155,-13.280164,10.070677,-3.053395,P2R0
-0.378426,-52.920944,8.090379,-13.863168,10.396175,-3.160926,P2R0
-0.367744,-53.313115,8.101179,-14.125506,10.494344,-3.434780,P2R0
-0.332746,-53.610102,8.137004,-13.896537,10.539027,-3.290581,P2R0
-0.245451,-53.800857,8.228431,-12.939062,10.055206,-3.142692,P2R0
-0.161605,-53.917135,8.316526,-12.470092,10.047466,-3.386639,P2R0
-0.064303,-53.984287,8.423566,-12.180618,9.861618,-3.656182,P2R0
0.013947,-53.994205,8.534024,-11.917916,9.467357,-3.596964,P2R0
0.099924,-54.036521,8.652000,-11.465655,9.962926,-3.153983,P2R0
0.167297,-54.073761,8.744012,-11.377947,10.081505,-2.886103,P2R0
0.213411,-54.178390,8.894103,-11.128900,10.319147,-2.481685,P2R0
0.296869,-54.275408,8.968599,-11.694125,9.786682,-2.244649,P2R0
0.358612,-54.369367,9.019430,-12.420598,9.911292,-2.077913,P2R0
0.502025,-54.331524,9.050631,-12.886556,9.785666,-2.017485,P2R0
0.558532,-54.323529,9.107221,-13.437023,10.044381,-2.308357,P2R0
0.594105,-54.303451,9.146350,-14.044983,10.132140,-2.561522,P2R0
0.616675,-54.348991,9.185028,-14.296794,10.013320,-2.839422,P2R0
0.626721,-54.377046,9.210676,-14.062564,10.215172,-2.808498,P2R0
0.649846,-54.431145,9.252547,-13.655092,10.296089,-2.942297,P2R0
0.546030,-54.559735,9.320596,-12.904490,10.198958,-3.825920,P2R0
0.459718,-54.694113,9.369403,-12.591126,10.086863,-4.262258,P2R0
0.390792,-54.791064,9.403690,-12.103249,11.246913,-3.940689,P2R0
0.360166,-54.896067,9.452600,-11.737273,10.979224,-3.679211,P2R0
0.339937,-55.007319,9.486141,-11.338987,11.132935,-3.372233,P2R0
0.327730,-55.083132,9.509116,-11.630906,11.340133,-2.878005,P2R0
0.440151,-55.230245,9.545615,-12.078981,11.292732,-2.755690,P2R0
0.553477,-55.333825,9.598912,-13.207113,12.034098,-3.037737,P2R0
0.642749,-55.441615,9.636914,-14.112556,12.105083,-3.435734,P2R0
0.710353,-55.552773,9.664401,-15.099590,12.122151,-3.750408,P2R0
0.759071,-55.666389,9.683066,-15.197533,12.289138,-3.745291,P2R0
0.791962,-55.781651,9.693870,-14.845711,12.216498,-3.799698,P2R0
0.818830,-55.886474,9.715334,-14.438595,12.104830,-3.700023,P2R0
0.835255,-55.994459,9.732152,-14.019262,11.671352,-3.877127,P2R0
0.843534,-56.104900,9.742941,-13.691445,11.971370,-3.827423,P2R0
0.716227,-56.201729,9.762831,-13.333167,12.331068,-3.078727,P2R0
0.612660,-56.303292,9.776764,-13.120863,12.422407,-3.016854,P2R0
0.531598,-56.369043,9.786072,-13.010102,12.181644,-2.897772,P2R0
0.471766,-56.446556,9.791959,-13.398394,11.998968,-2.837005,P2R0
0.379809,-56.535343,9.836528,-14.775851,12.660663,-2.915340,P2R0
0.313691,-56.632671,9.870861,-15.400381,12.917954,-3.260580,P2R0
0.334865,-56.644014,9.935823,-15.950223,13.544324,-3.700007,P2R0
0.723092,-58.269622,10.207462,-15.558915,13.158653,-3.901080,P2R0
0.982961,-59.320417,10.372616,-14.832869,13.325872,-4.029257,P1R0
1.225740,-60.346888,10.540973,-13.762799,12.414064,-3.385925,P2R0
1.415655,-61.154447,10.665674,-13.474460,12.573997,-3.379038,P2R0
1.550298,-61.705570,10.749075,-13.177744,13.153245,-3.213034,P2R0
1.704068,-62.097234,10.803263,-12.382470,13.606668,-2.899865,P2R0
1.805643,-62.311104,10.831168,-12.480484,13.890846,-3.047101,P2R0
1.866529,-62.435943,10.840610,-12.680376,14.202621,-3.394244,P2R0
1.836067,-62.438757,10.866388,-12.959831,14.788747,-4.032521,P2R0
1.797152,-62.422281,10.878652,-13.129899,14.881298,-4.294140,P2R0
1.755979,-62.402688,10.883474,-13.415926,15.049127,-4.729785,P2R0
1.715496,-62.350499,10.881803,-13.404757,14.994673,-4.797504,P2R0
1.679195,-62.320582,10.877557,-13.521801,14.820308,-4.763654,P2R0
1.669000,-62.275237,10.898481,-13.344875,14.821619,-4.693236,P2R0
1.589099,-62.251823,10.908152,-13.096614,14.750753,-4.626665,P2R0
1.526515,-62.261850,10.917087,-12.974095,15.077053,-4.507782,P2R0
1.478881,-62.261287,10.922593,-13.143819,15.174365,-4.305574,P2R0
1.466780,-62.293448,10.954365,-14.113333,15.104837,-4.027056,P2R0
1.461134,-62.313308,10.978581,-14.978202,14.655885,-3.984265,P2R0
1.460999,-62.363655,10.997690,-17.061599,13.932634,-3.883290,P2R0
1.591039,-62.427067,11.010436,-18.359244,13.974784,-4.193728,P2R0
1.695928,-62.471924,11.019084,-19.307592,13.559123,-4.479828,P2R0
1.777512,-62.541315,11.024706,-20.015532,13.554646,-4.608095,P2R0
1.837728,-62.590203,11.029526,-21.057182,14.236027,-4.988353,P2R0
1.829495,-62.662831,11.072484,-21.654306,14.459065,-5.082373,P2R0
1.817508,-62.753358,11.105997,-21.987992,14.374837,-5.117352,P2R0
1.678049,-62.804613,11.136171,-21.943035,13.074410,-5.086561,P2R0
1.565915,-62.876729,11.160947,-21.191050,10.556396,-5.119110,P2R0
1.478922,-62.925578,11.178606,-20.912830,9.658679,-5.103379,P2R0
1.360084,-63.057477,11.211570,-20.622267,9.240995,-4.867933,P2R0
1.272321,-63.153466,11.235821,-20.424348,9.254460,-4.779297,P2R0
1.211424,-63.219163,11.254227,-20.335206,9.622175,-4.265484,P2R0
1.172985,-63.300175,11.266721,-20.144110,9.875743,-4.142533,P2R0
1.152155,-63.393632,11.274729,-20.045821,10.461764,-3.983694,P2R0
1.122610,-63.457304,11.253500,-20.348914,11.070336,-3.595027,P2R0
1.304671,-63.575960,11.191989,-20.507226,11.760869,-3.195461,P2R0
1.454654,-63.659101,11.143455,-20.516901,11.944202,-3.202181,P2R0
1.573556,-63.752942,11.107172,-20.926876,12.166801,-3.477456,P2R0
1.663916,-63.855335,11.082775,-22.080043,13.304492,-4.358090,P2R0
1.729177,-63.964177,11.067387,-22.406572,13.670080,-4.626172,P2R0
1.772876,-64.037798,11.059265,-22.552728,13.874926,-4.813882,P2R0
1.799389,-64.083128,11.056750,-22.298517,13.804922,-4.925968,P2R0
1.791577,-64.107145,11.032348,-21.503316,14.040951,-5.477647,P2R0
1.779439,-64.155076,11.016299,-21.209640,13.867494,-5.728729,P2R0
1.703248,-64.155643,11.035227,-20.898279,14.366012,-5.780888,P2R0
1.639624,-64.147405,11.053640,-20.613302,14.868872,-5.400366,P2R0
1.568246,-64.174305,11.044660,-20.551566,14.373304,-5.020096,P2R0
1.500959,-64.218152,11.057436,-20.486502,14.622696,-4.755316,P2R0
1.430640,-64.288182,11.044752,-20.770905,14.044706,-4.350754,P2R0
1.379618,-64.338304,11.036187,-21.374709,14.209872,-4.003197,P2R0
1.092500,-64.245021,11.037479,-21.576701,13.570233,-3.884507,P2R0
0.872876,-64.205272,11.041753,-22.104037,14.617256,-4.342420,P2R0
0.712739,-64.171777,11.048219,-21.539711,14.630231,-4.439514,P2R0
0.489722,-65.223328,11.201521,-21.437454,14.810903,-4.620842,P2R0
0.384395,-65.895795,11.300564,-21.391023,14.879834,-4.709992,P1R0
0.309032,-66.407756,11.372383,-21.278833,14.984202,-4.565242,P1R0
0.265803,-66.850568,11.416114,-21.188594,14.872996,-4.186743,P1R0
0.235926,-67.225016,11.450664,-21.330491,14.781202,-4.076807,P1R0
0.217110,-67.518708,11.477637,-21.251145,14.833805,-3.917174,P1R0
0.208626,-67.772502,11.499336,-20.505753,15.401536,-3.845188,P1R0
0.144077,-68.135150,11.504832,-20.686656,15.746142,-4.582363,P1R0
0.094608,-68.419130,11.507001,-20.873982,15.503514,-5.036108,P1R0
0.059028,-68.661492,11.506664,-20.902706,16.031127,-5.031816,P1R0
0.035131,-68.837875,11.505601,-20.122140,15.976532,-3.677936,P1R0
-0.016922,-68.958278,11.533013,-19.763476,15.978515,-3.286884,P1R0
-0.033286,-69.061301,11.506311,-19.935185,15.464687,-3.058921,P1R0
-0.041623,-69.122438,11.482510,-20.601256,15.206152,-2.978234,P1R0
-0.081732,-69.151025,11.492978,-21.304293,15.279620,-2.254101,P1R0
-0.068444,-69.174272,11.515073,-21.747613,15.894648,-2.312089,P1R0
-0.052676,-69.175648,11.535070,-22.081678,15.380195,-2.930021,P1R0
-0.035336,-69.190939,11.552029,-22.217883,15.640073,-3.222237,P1R0
0.114970,-69.160729,11.569745,-21.626668,15.445789,-3.015275,P1R0
0.244289,-69.123377,11.584498,-20.766288,15.109825,-2.915560,P1R0
0.353178,-69.082198,11.596646,-19.948098,14.864595,-2.936825,P1R0
0.522003,-68.872766,11.559866,-19.635063,14.998628,-2.860088,P1R0
0.661096,-68.689615,11.528350,-19.424458,14.500383,-2.475787,P1R0
0.772931,-68.532883,11.502075,-19.375810,14.651082,-2.395154,P1R0
0.843149,-68.516239,11.486804,-19.702888,14.788759,-2.451051,P1R0
0.895131,-68.535965,11.475295,-20.211965,14.648765,-2.584420,P1R0
0.931406,-68.556271,11.468169,-21.439242,14.761061,-2.744990,P1R0
0.912558,-68.608684,11.462534,-21.948492,14.777178,-3.207412,P1R0
0.889539,-68.655084,11.459227,-22.427707,15.317190,-3.606439,P1R0
0.848735,-68.725525,11.437571,-22.769828,15.228458,-4.089801,P1R0
0.809878,-68.785264,11.421892,-22.957546,15.492864,-4.014084,P1R0
0.758202,-68.865023,11.389957,-22.768131,15.496272,-4.007977,P1R0
0.712717,-68.930791,11.366957,-21.638943,15.003584,-4.054465,P1R0
0.729561,-68.980138,11.351246,-21.407194,15.142942,-4.326421,P1R0
0.728200,-69.048696,11.319930,-20.839282,14.696698,-4.154482,P1R0
0.726962,-69.103055,11.296992,-19.983152,16.104161,-3.615206,P1R0
0.587108,-69.147180,11.291223,-19.625270,16.237264,-3.238575,P1R0
0.452836,-69.210274,11.268469,-19.583062,16.647558,-3.099395,P1R0
0.341248,-69.259163,11.251946,-19.708679,17.035359,-2.836895,P1R0
0.251363,-69.325721,11.241829,-20.474596,16.514170,-2.809117,P1R0
0.180596,-69.377204,11.237134,-21.082387,17.466858,-2.670927,P1R0
0.013738,-70.137384,11.235078,-21.164221,17.601285,-2.622824,P1R0
-0.221728,-71.053477,11.238441,-21.172800,17.591437,-2.566892,P2R0
-0.398994,-71.860477,11.250178,-20.815534,17.632197,-2.497194,P2R0
-0.511996,-72.435144,11.266149,-20.361812,17.332011,-2.481729,P2R0
-0.548171,-73.011223,11.310526,-21.013745,17.797300,-2.847778,P2R0
-0.554886,-73.420826,11.346248,-21.524146,18.135790,-2.999925,P2R0
-0.543914,-73.664964,11.375421,-22.165118,18.283057,-3.354941,P2R0
-0.425391,-73.826378,11.403465,-22.177414,18.363139,-3.424362,P2R0
-0.301478,-73.892505,11.454797,-21.458876,17.896604,-3.163992,P2R0
-0.198866,-73.931678,11.493805,-20.915197,18.221870,-3.225415,P2R0
-0.117117,-73.917913,11.523787,-20.293292,17.894905,-3.088162,P2R0
-0.053851,-73.909778,11.546330,-19.122117,18.315442,-2.193131,P2R0
-0.007758,-73.873975,11.561599,-18.857190,18.068547,-1.769315,P2R0
0.026370,-73.841414,11.587826,-18.889468,17.831444,-1.516546,P2R0
0.048250,-73.798357,11.606502,-18.933452,17.719607,-1.325921,P2R0
0.061436,-73.791480,11.620540,-20.113231,17.350141,-1.605443,P2R0
0.067362,-73.777157,11.629741,-20.702640,17.076506,-1.554298,P2R0
0.090462,-73.798604,11.664104,-21.415283,16.310815,-1.805288,P2R0
0.105489,-73.810520,11.689961,-22.228532,16.397371,-2.228089,P2R0
-0.024462,-73.773310,11.741752,-23.503845,15.950773,-2.923487,P2R0
-0.150552,-73.780274,11.753480,-23.821552,15.873626,-2.948207,P2R0
-0.248495,-73.783714,11.760156,-23.879613,15.462613,-2.877425,P2R0
-0.320097,-73.824537,11.764709,-23.330803,15.481271,-3.082896,P2R0
-0.369970,-73.855198,11.766749,-22.973108,16.249070,-3.375557,P2R0
-0.402018,-73.877021,11.767288,-22.266183,16.636153,-3.279941,P2R0
-0.388044,-73.916192,11.781368,-21.965741,17.370703,-3.112749,P2R0
-0.370169,-73.944366,11.793619,-21.631770,17.750765,-2.201582,P2R0
-0.372604,-73.963644,11.775658,-21.767187,18.005213,-2.113155,P2R0
-0.370444,-74.015329,11.761214,-21.820666,17.778579,-1.893680,P2R0
-0.365755,-74.052898,11.751427,-22.343721,17.495936,-2.055081,P2R0
-0.359834,-74.078521,11.744856,-22.871057,17.630528,-1.958341,P2R0
-0.262859,-74.160144,11.749325,-23.407075,17.312550,-2.188347,P2R0
-0.184360,-74.260355,11.755858,-24.137637,17.990512,-2.845322,P2R0
-0.123909,-74.333921,11.764529,-24.131761,18.080932,-2.792685,P2R0
-0.079809,-74.384737,11.772620,-24.021720,18.284194,-2.660524,P2R0
-0.070318,-74.457260,11.752702,-23.874537,18.306021,-2.755974,P2R0
-0.067372,-74.506914,11.739262,-23.651244,18.362193,-3.063586,P2R0
-0.179186,-74.521650,11.755698,-23.593362,18.501285,-3.406240,P2R0
-0.270105,-74.525612,11.773307,-23.399103,18.384767,-3.265724,P2R0
-0.341107,-74.522193,11.788510,-23.109938,18.561673,-2.848114,P2R0
-0.359208,-74.679485,11.847477,-22.713867,18.616693,-2.579216,P2R0
-0.872920,-78.596108,11.278256,-22.522685,18.700862,-2.438599,P2R0
-1.128703,-80.562985,11.045076,-22.343248,18.843755,-2.240515,P0R0
-1.401475,-83.176920,10.751330,-22.539625,18.704960,-2.093230,P2R0
-1.573474,-84.706579,10.623778,-23.649149,17.936939,-1.761560,P1R0
-1.860115,-86.573793,10.364444,-24.210044,17.671426,-1.425195,P2R0
-2.110909,-87.898641,10.171939,-25.038663,17.720548,-1.609407,P2R0
-2.351033,-89.882034,10.037264,-25.388917,17.715800,-1.562414,P2R0
-2.554928,-91.328360,10.006128,-26.040649,17.775373,-1.778444,P2R0
-2.679942,-92.256672,10.009650,-26.663847,18.411641,-2.046577,P2R0
-2.744877,-92.839230,10.035363,-26.868174,19.088502,-2.685403,P2R0
-2.724872,-92.882995,10.086864,-26.608480,19.118168,-2.587156,P1R0
-2.837166,-92.954199,10.141721,-26.264361,18.798404,-2.354097,P1R0
-2.957617,-93.056300,10.216024,-25.600337,18.645986,-2.090557,P1R0
-3.085905,-93.138676,10.306768,-25.489861,18.746046,-1.921250,P1R0
-3.060024,-93.128008,10.377351,-25.142007,18.947276,-1.689701,P1R0
-3.027762,-93.132221,10.438544,-24.933326,19.308989,-1.688559,P1R0
-2.990341,-93.150882,10.491330,-24.639773,19.638829,-1.707704,P1R0
-2.950075,-93.157563,10.536155,-24.274078,20.058115,-1.605780,P1R0
-2.871710,-93.158181,10.545336,-23.611536,20.738752,-1.421605,P1R0
-2.761900,-93.158732,10.521910,-22.971754,21.004339,-1.202128,P1R0
-2.558129,-93.130320,10.471163,-22.220727,21.390963,-1.010815,P1R0
-2.383264,-93.115657,10.426937,-21.761588,21.589598,-0.788839,P1R0
-2.236961,-93.116778,10.390653,-21.364064,21.935463,-0.813156,P1R0
-2.118340,-93.104285,10.361030,-21.431034,22.197167,-0.881478,P1R0
-1.910307,-93.170689,10.481904,-21.573616,22.422814,-0.715391,P1R0
-1.654647,-93.246308,10.619390,-22.659157,21.534530,-1.034362,P1R0
-1.485057,-93.405167,10.795624,-24.096343,21.081863,-1.605712,P1R0
-1.321322,-93.560338,10.984013,-25.444533,20.956565,-2.172105,P1R0
-1.211665,-93.711969,11.119597,-27.183282,20.580184,-2.686920,P1R0
-1.045247,-93.851130,11.251469,-27.777216,20.703289,-2.892354,P1R0
-0.901414,-93.986885,11.376103,-28.212703,20.667190,-3.098866,P1R0
-0.776660,-94.149321,11.494846,-28.727227,21.021049,-3.239581,P1R0
-0.652575,-94.303747,11.628579,-28.768116,21.342832,-3.259412,P1R0
-0.545182,-94.450900,11.752984,-28.601337,21.451379,-3.168613,P1R0
-0.402741,-94.620644,11.931636,-28.726476,21.978943,-3.490912,P1R0
-0.289394,-94.795482,12.085077,-28.748885,21.692533,-3.270360,P1R0
-0.206739,-94.958821,12.204574,-27.933167,21.743109,-2.663296,P1R0
-0.149976,-95.111776,12.293658,-27.637422,21.633418,-2.437837,P1R0
-0.135770,-95.285973,12.408542,-26.767157,21.506446,-1.924436,P1R0
-0.041491,-96.286266,12.837097,-26.675465,22.361381,-0.614159,P1R0
0.087675,-97.430350,13.341699,-27.669504,22.167658,-0.699368,P2R0
0.108985,-98.381714,13.744587,-28.432341,21.689186,-1.189959,P2R0
0.092380,-99.028823,14.007516,-29.872661,23.171413,-2.034336,P2R0
0.059987,-99.460357,14.156872,-30.214156,23.082751,-2.553307,P2R0
0.023652,-99.736823,14.228899,-30.882299,23.853813,-3.006493,P2R0
-0.012339,-99.866428,14.248259,-30.605298,24.015440,-3.127629,P2R0
-0.015165,-99.934853,14.165194,-30.495577,23.762007,-3.359131,P2R0
-0.073564,-99.936216,14.100700,-30.301339,23.528048,-3.457786,P2R0
-0.142627,-99.925353,14.006751,-28.875024,23.265446,-3.108938,P2R0
-0.197567,-99.874096,13.920577,-28.673122,23.856908,-2.782018,P2R0
-0.154655,-99.682985,13.840305,-28.287866,23.900844,-1.967844,P2R0
-0.117514,-99.545969,13.773882,-28.491940,23.881398,-1.734181,P2R0
-0.065687,-99.422148,13.749901,-29.188342,23.378044,-1.487473,P2R0
-0.046467,-99.316474,13.705909,-29.796877,23.159714,-1.331378,P2R0
-0.032287,-99.269896,13.673954,-30.666193,22.612397,-1.754072,P2R0
-0.022891,-99.233744,13.652474,-31.346532,23.338868,-2.055537,P2R0
0.011489,-99.264981,13.658648,-32.084489,23.609393,-2.562882,P2R0
0.037617,-99.331921,13.667704,-32.238172,23.895100,-2.537448,P2R0
0.056004,-99.385746,13.678284,-32.002398,23.944536,-2.477129,P2R0
0.068918,-99.467032,13.690824,-30.823845,24.039238,-2.606242,P2R0
0.076691,-99.528767,13.702903,-30.176492,24.130844,-3.027365,P2R0
0.102250,-99.572973,13.742873,-29.911718,23.909197,-3.539762,P2R0
0.143281,-99.702984,13.791316,-29.961320,24.353329,-3.839376,P2R0
0.173623,-99.800286,13.831128,-29.762269,24.335175,-3.130740,P2R0
0.195319,-99.909063,13.861595,-29.813861,24.239288,-2.988770,P2R0
0.230781,-99.985549,13.911395,-30.161915,24.306820,-2.611890,P2R0
0.255936,-100.035750,13.950303,-30.586434,23.828531,-2.008928,P2R0
0.272635,-100.065184,13.979894,-32.107697,22.989509,-1.753844,P2R0
0.184133,-100.131621,14.029080,-32.634756,22.098422,-1.918322,P2R0
0.111320,-100.175670,14.065106,-33.047637,22.183967,-2.015221,P2R0
0.054695,-100.241801,14.090241,-33.474927,21.638253,-2.473652,P2R0
0.012420,-100.286013,14.107838,-33.892458,20.684486,-2.551056,P2R0
-0.017519,-100.312715,14.118690,-33.727941,20.232219,-2.396384,P2R0
-0.087880,-100.326887,14.164430,-33.605894,19.562900,-2.446063,P2R0
-0.316473,-100.508828,14.230124,-33.211535,19.221272,-2.353445,P2R0
-0.469815,-100.646113,14.308085,-32.869958,19.507287,-2.683807,P2R0
-0.579436,-100.784465,14.365921,-32.490992,19.884173,-2.496763,P2R0
-0.652857,-100.881969,14.408205,-32.077587,20.007079,-2.138643,P2R0
-0.675387,-100.985278,14.463770,-32.574265,20.584301,-2.165735,P2R0
-0.679351,-101.093539,14.506301,-32.563828,22.132852,-1.969420,P2R0
-0.334575,-101.131483,14.513373,-33.192284,22.501930,-2.076871,P2R0
-0.054186,-101.147819,14.513964,-33.293461,22.553569,-2.242800,P2R0
0.185419,-101.148530,14.537923,-33.605508,23.386377,-2.602617,P2R0
0.364156,-101.139273,14.554056,-34.275726,24.034749,-3.224574,P2R0
0.490520,-101.124206,14.565691,-34.869908,24.432600,-3.708647,P2R0
0.574097,-101.146291,14.572693,-35.016256,24.293273,-3.677694,P2R0
0.555763,-101.181772,14.605222,-35.021500,23.919311,-3.434668,P2R0
0.621316,-101.802412,14.739662,-35.146362,23.597406,-3.009104,P2R0
0.661440,-102.287522,14.845494,-35.325425,22.809223,-2.323236,P2R0
0.607651,-102.640401,14.922859,-35.389283,23.287844,-2.422462,P2R0
0.555516,-102.888424,14.978491,-35.308211,23.428374,-2.857993,P2R0
0.510080,-103.169697,15.015352,-35.437303,22.153472,-3.104741,P2R0
0.518717,-102.380692,14.791616,-35.801752,22.076765,-3.111562,P2R0
0.521141,-101.802808,14.635101,-36.013232,21.166379,-2.476692,P1R0
0.523625,-101.422913,14.524767,-36.050619,20.964239,-2.098679,P1R0
0.667643,-101.162255,14.421968,-36.592643,20.965367,-1.408782,P1R0
0.799393,-100.956227,14.362356,-37.320515,20.684619,-0.766434,P1R0
0.907944,-100.792485,14.316620,-37.744254,19.860884,-0.541903,P1R0
0.997717,-100.692672,14.282623,-38.098793,20.788314,-0.650314,P1R0
1.070327,-100.620261,14.258891,-38.347699,21.074158,-1.251360,P1R0
1.127486,-100.571655,14.245172,-37.837323,21.450027,-1.259918,P1R0
1.090943,-100.580172,14.276354,-37.390333,21.775294,-1.171468,P1R0
1.052967,-100.599902,14.308433,-36.729680,22.345755,-1.150439,P1R0
1.016257,-100.656789,14.341076,-34.877105,23.322885,-1.177147,P1R0
0.981595,-100.713648,14.371952,-33.901365,23.414551,-1.414641,P1R0
0.950142,-100.768000,14.401490,-32.846266,24.978380,-0.885936,P1R0
0.922762,-100.848201,14.428026,-32.851364,25.348593,-0.840945,P1R0
0.984784,-100.916631,14.441423,-33.033474,25.839806,-0.855482,P1R0
1.037786,-100.975409,14.455533,-32.919914,26.425979,-0.167510,P1R0
1.082285,-101.054795,14.467866,-33.091630,26.977798,0.089215,P1R0
1.102402,-101.120959,14.459107,-33.780801,27.853532,-0.263537,P1R0
1.134059,-101.204356,14.472480,-34.320893,28.082109,-0.912528,P1R0
1.158849,-101.271877,14.484276,-34.544739,27.929071,-1.177327,P1R0
1.117121,-101.320856,14.522219,-34.767390,28.118217,-1.379635,P1R0
1.080026,-101.387886,14.554635,-34.624232,28.052225,-1.399011,P1R0
0.993120,-101.440962,14.591251,-34.253888,28.532957,-1.139034,P1R0
1.026041,-101.504412,14.602093,-34.022999,29.338216,-1.208173,P1R0
1.055629,-101.583074,14.611536,-32.651960,29.869963,-0.458376,P1R0
1.065442,-101.674614,14.598229,-32.187076,29.687507,0.182432,P1R0
1.091887,-101.633017,14.511178,-32.108498,29.606054,0.241888,P1R0
1.098585,-101.621599,14.417827,-32.681590,29.324189,0.525195,P1R0
1.018126,-101.668484,14.308391,-33.039565,28.860288,0.507914,P1R0
0.933190,-101.704543,14.197695,-33.930500,29.103497,0.431042,P1R0
0.862686,-101.760998,14.109388,-34.314706,29.523883,0.677906,P1R0
0.788889,-101.805024,14.019658,-34.582023,29.554454,0.046472,P1R0
0.750029,-101.953971,13.982016,-34.845078,29.597791,-0.216214,P1R0
0.738072,-102.135469,13.978861,-34.034600,29.393346,-0.324237,P1R0
0.731740,-102.283093,13.982973,-33.144636,28.732016,-0.257359,P1R0
0.746448,-102.429752,14.013020,-32.515680,28.435314,-0.408722,P1R0
0.762470,-102.574696,14.043696,-32.190040,28.708045,-0.641529,P1R0
0.778456,-102.687222,14.073823,-31.851285,28.580062,0.034898,P1R0
0.817091,-102.805129,14.128777,-32.811525,28.545926,-0.315948,P1R0
0.851638,-102.923768,14.177753,-33.656337,28.336682,-0.351130,P1R0
1.055873,-103.729952,14.192527,-33.834647,28.237643,-0.388550,P1R0
1.141412,-104.842004,14.340967,-33.539643,28.030989,-0.301030,P2R0
1.225234,-105.758102,14.506605,-32.401551,26.820932,-0.346040,P2R0
1.281840,-106.438532,14.635341,-31.509640,27.038199,-0.809775,P2R0
1.315990,-106.908757,14.725354,-31.105473,27.007274,-1.057127,P2R0
1.334147,-107.221985,14.783952,-31.111036,27.688579,-0.831761,P2R0
1.363853,-107.424714,14.848934,-31.525861,27.301811,-0.525272,P2R0
1.367050,-107.256624,14.755049,-32.577794,25.522765,-0.159987,P2R0
1.364493,-107.105608,14.674003,-33.713411,25.262232,0.437749,P2R0
1.379261,-106.941594,14.633969,-34.067931,25.568514,0.980008,P2R0
1.387978,-106.819317,14.603077,-35.731542,26.751371,-0.142509,P2R0
1.391450,-106.700508,14.579350,-36.212496,26.781959,-0.714596,P2R0
1.391913,-106.631931,14.562273,-36.476837,27.000356,-1.059260,P2R0
1.360970,-106.730034,14.672823,-36.624199,27.190188,-1.233601,P2R0
1.334931,-106.802815,14.764170,-36.224768,26.182808,-1.360195,P2R0
1.314494,-106.893630,14.835484,-35.873438,25.587560,-1.567896,P2R0
1.173982,-107.055013,15.005679,-35.795153,24.988310,-1.929410,P2R0
1.064745,-107.213897,15.135901,-35.788707,23.742486,-2.170374,P2R0
0.983598,-107.328085,15.232420,-35.796898,23.419777,-1.526048,P2R0
0.927750,-107.484588,15.298715,-35.619919,22.934093,-1.251152,P2R0
0.964109,-107.593079,15.331675,-34.845899,24.481559,-0.733924,P2R0
1.001206,-107.703188,15.348288,-34.344437,24.451659,-0.248484,P2R0
1.066368,-107.882159,15.407063,-35.067809,25.340718,-0.266592,P2R0
1.122373,-108.087866,15.448380,-35.599574,26.483750,-0.952954,P2R0
1.188643,-108.232649,15.501772,-35.681991,26.579783,-1.320205,P2R0
1.239888,-108.327492,15.537852,-35.614172,27.119674,-1.382140,P2R0
1.299765,-108.422414,15.587674,-35.356390,27.619617,-1.398230,P2R0
1.343678,-108.479233,15.622659,-34.754042,26.935374,-1.919513,P2R0
1.441815,-108.590475,15.694707,-34.400240,27.599431,-2.392170,P2R0
1.515389,-108.703018,15.748068,-33.569930,27.796278,-2.115082,P2R0
1.566970,-108.776697,15.784499,-32.958812,28.024964,-1.346895,P2R0
0.917282,-108.842112,15.834087,-32.687643,27.947326,-0.826447,P2R0
0.398107,-108.879651,15.867984,-32.678403,27.737446,-0.609502,P2R0
-0.018905,-108.936510,15.863681,-34.075751,26.982248,-0.526805,P2R0
-0.199279,-108.939154,15.875254,-34.677569,26.383129,-0.577129,P2R0
-0.309964,-108.930670,15.881042,-35.336501,27.093291,-1.070253,P2R0
-0.344803,-108.955065,15.911791,-36.163035,27.486526,-1.939923,P2R0
-0.370403,-109.021014,15.953766,-36.324834,27.794801,-2.089545,P2R0
-0.368162,-109.067206,15.984754,-36.139399,27.964347,-1.961544,P2R0
-0.326421,-109.096820,16.033980,-35.962835,28.002416,-1.986220,P2R0
-0.277972,-109.153628,16.071726,-34.732562,27.256774,-2.005379,P2R0
-0.229295,-109.192495,16.098371,-33.802811,27.367119,-2.041087,P2R0
-0.183939,-109.216849,16.116161,-33.326594,26.937991,-2.062083,P2R0
0.249627,-109.709382,16.209308,-32.997459,27.107885,-1.158452,P2R0
0.615589,-110.131660,16.307515,-32.918726,26.851536,-0.837955,P2R0
0.893721,-110.446280,16.381728,-33.073913,26.187681,0.152803,P2R0
1.097624,-110.644238,16.447780,-33.544016,25.515384,0.064559,P2R0
1.236459,-110.810385,16.493404,-34.240584,25.813037,-0.230446,P2R0
1.322340,-110.912191,16.522715,-34.962985,25.747395,-0.574529,P2R0
1.501691,-110.921698,16.640696,-36.202739,25.676729,-1.163330,P2R0
1.669633,-111.142817,16.782932,-36.081070,25.391804,-1.198727,P2R0
1.802456,-111.296786,16.915076,-36.501613,25.955297,-1.448485,P2R0
1.916242,-111.260285,17.020929,-37.134362,26.215730,-1.904807,P2R0
1.985354,-111.209680,17.093450,-37.345016,26.516432,-2.116464,P2R0
2.020954,-111.193398,17.138916,-37.495701,26.361899,-2.522901,P2R0
2.053412,-111.168746,17.192946,-37.043096,26.742015,-2.744228,P2R0
2.064339,-111.140696,17.226112,-36.457274,26.670987,-2.554567,P2R0
2.061386,-111.152311,17.245139,-34.690486,27.805779,-2.571576,P2R0
1.968558,-111.270549,17.306435,-33.882247,28.203705,-2.473603,P2R0
1.888141,-111.400070,17.348617,-33.678102,28.872710,-2.298840,P2R0
1.821435,-111.496003,17.377149,-33.266530,29.028880,-1.645564,P2R0
1.836695,-111.617013,17.409317,-33.380205,29.251458,-1.718646,P2R0
1.850904,-111.742803,17.429574,-33.610334,29.342748,-1.734003,P2R0
1.841759,-111.831376,17.415135,-34.472365,28.693566,-1.892726,P2R0
1.835514,-111.928867,17.399843,-35.265924,28.336341,-2.033478,P2R0
1.831157,-111.993552,17.385423,-35.940672,27.778844,-2.214079,P2R0
1.828401,-112.032152,17.372937,-36.536629,28.864132,-2.795635,P2R0
1.660231,-112.160397,17.382070,-37.215146,28.989886,-3.569157,P2R0
1.528365,-112.251174,17.389823,-37.385079,29.588688,-3.832234,P2R0
1.429774,-112.310940,17.396441,-37.307585,30.035167,-3.957973,P2R0
1.360985,-112.386002,17.403722,-35.999778,30.646272,-3.638846,P2R0
1.315948,-112.434054,17.410002,-35.004599,30.932531,-3.362178,P2R0
1.290366,-112.500873,17.415497,-34.153403,30.617004,-3.110937,P2R0
1.330073,-112.542680,17.383757,-33.145736,31.647460,-2.441572,P2R0
1.369016,-112.565814,17.359366,-32.514132,31.453940,-2.120990,P2R0
1.405346,-112.614956,17.341859,-32.410718,31.857427,-1.963864,P2R0
1.437150,-112.645921,17.331994,-32.836045,31.578554,-1.804316,P2R0
1.442750,-112.703014,17.299587,-33.395247,31.782263,-1.844494,P2R0
1.447636,-112.741162,17.278348,-33.821944,31.326473,-1.153489,P2R0
1.339626,-112.792614,17.294098,-33.739495,32.479853,-1.392279,P2R0
1.255098,-112.866390,17.310141,-33.776825,32.114744,-1.884687,P2R0
1.191545,-112.917821,17.325540,-33.860119,31.943785,-2.093194,P2R0
1.147171,-112.990807,17.340906,-33.925518,32.060472,-2.492351,P2R0
1.117907,-113.041014,17.354536,-33.881422,31.991104,-2.946731,P2R0
1.101318,-113.112595,17.366375,-33.562407,32.158185,-3.280070,P2R0
1.305069,-113.200499,17.372736,-33.226474,32.059300,-3.728440,P2R0
1.471470,-113.301561,17.379946,-32.845376,32.815406,-3.553832,P2R0
1.600810,-113.372339,17.386274,-32.843149,32.428704,-3.247680,P2R0
1.474970,-113.333478,17.418240,-33.491159,32.599442,-3.342654,P2R0
1.343547,-113.612416,17.512758,-34.638886,32.919091,-3.620595,P2R0
1.236889,-113.825599,17.587201,-35.053302,33.705545,-4.206941,P2R0
1.155067,-114.020315,17.645058,-35.173867,33.700849,-4.582220,P2R0
1.094696,-114.157343,17.686996,-35.359322,33.879781,-4.792711,P2R0
1.074833,-114.286344,17.743176,-35.218226,33.693627,-4.933742,P2R0
1.357702,-114.076481,17.710417,-34.774588,33.279588,-5.332596,P2R0
1.586228,-113.892712,17.680014,-34.364491,32.614746,-5.171824,P2R0
1.763479,-113.779115,17.653671,-34.079006,33.067377,-5.054338,P2R0
1.902836,-113.724633,17.657723,-33.860629,33.311308,-4.199932,P2R0
2.000726,-113.683576,17.663003,-34.004548,32.250703,-3.991219,P2R0
2.064972,-113.694126,17.667787,-34.299622,32.109104,-3.997469,P2R0
2.102165,-113.706009,17.672229,-34.742987,31.674553,-3.979281,P2R0
2.098542,-113.758100,17.650695,-35.780013,30.560329,-3.803194,P2R0
2.084862,-113.800822,17.634497,-36.214120,29.806614,-3.869842,P2R0
1.815917,-114.003223,17.700219,-36.596981,30.275423,-4.346677,P2R0
1.597962,-114.161415,17.755616,-36.859838,30.213843,-4.842913,P2R0
1.429788,-114.319188,17.800929,-37.417132,29.543804,-4.891420,P2R0
1.305582,-114.433721,17.835470,-37.592100,28.786644,-5.061354,P2R0
1.219371,-114.511738,17.862397,-37.761359,28.414218,-4.996858,P2R0
1.164669,-114.600169,17.881486,-37.312340,27.754473,-4.655635,P2R0
1.314544,-114.686726,17.893782,-37.120591,28.016600,-4.241867,P2R0
1.444170,-114.742592,17.901584,-36.923358,27.862158,-3.877591,P2R0
1.551546,-114.774365,17.907807,-37.566194,27.629295,-3.916606,P2R0
1.424668,-114.928198,17.927989,-37.950182,27.380495,-3.797573,P2R0
1.321915,-115.039627,17.943193,-38.045881,27.039254,-3.861561,P2R0
1.242658,-115.115304,17.955975,-39.165726,26.499419,-4.217277,P2R0
1.197131,-115.176034,17.985659,-39.978863,27.717996,-4.920203,P2R0
1.168834,-115.809804,18.103691,-40.785638,27.830572,-5.527053,P2R0
1.152826,-116.297918,18.198928,-41.960770,28.462019,-7.061241,P2R0
1.207070,-116.621226,18.308479,-41.932168,28.356393,-7.253178,P2R0
1.255268,-116.880833,18.389482,-41.894548,28.659315,-7.227876,P2R0
1.295584,-117.048530,18.446334,-41.809381,28.563539,-7.181277,P2R0
1.167783,-117.231457,18.512298,-41.581095,29.575852,-7.850701,P2R0
1.087830,-117.341587,18.584412,-40.932237,29.043068,-7.851760,P2R0
1.028526,-117.436399,18.633612,-40.476761,29.313849,-7.282739,P2R0
1.362800,-117.522215,18.659081,-40.793319,29.150035,-6.682564,P2R0
1.657719,-117.683750,18.713766,-45.694107,29.324014,-8.923388,P2R0
1.885211,-117.788742,18.750966,-45.391362,29.231610,-8.857822,P2R0
2.074831,-117.888732,18.804091,-44.099953,29.122524,-9.298100,P2R0
2.208266,-117.946952,18.840575,-44.133924,29.655422,-9.257026,P2R0
2.296097,-118.013572,18.863889,-43.965260,29.332037,-8.915285,P2R0
2.389434,-117.878412,18.863056,-43.917947,28.953174,-8.397290,P2R0
2.446360,-117.756667,18.858096,-43.976692,28.275226,-8.068049,P2R0
2.476116,-117.692340,18.851129,-44.260499,27.945398,-7.950677,P2R0
2.506982,-117.638198,18.871015,-44.359589,28.129348,-7.490359,P2R0
2.520342,-117.634731,18.887235,-46.188215,27.910019,-8.729349,P2R0
2.520638,-117.633018,18.898972,-46.557358,27.594966,-9.104476,P2R0
2.612670,-117.572851,18.929928,-46.376868,26.725485,-8.752245,P2R0
2.730204,-117.565201,18.915362,-45.445955,25.660761,-8.244556,P2R0
2.815070,-117.561465,18.902725,-44.458081,25.515168,-8.107599,P2R0
2.907154,-117.469683,18.882545,-44.174220,25.209225,-8.274701,P2R0
2.970225,-117.399012,18.868754,-44.333279,25.411337,-8.418987,P2R0
3.131398,-117.744037,18.903017,-44.476763,25.525537,-8.664306,P2R0
3.260045,-117.991704,18.937968,-44.392588,25.228395,-8.806691,P2R0
3.349787,-118.221104,18.966286,-43.722132,25.298843,-8.574969,P2R0
3.407489,-118.390398,18.990138,-42.490014,25.438245,-8.909906,P2R0
3.521964,-118.416750,18.982003,-42.488287,26.066399,-8.562830,P2R0
3.579516,-118.460602,18.947510,-42.431943,26.117685,-8.163453,P2R0
3.612579,-118.480815,18.921872,-43.166882,26.228335,-7.835537,P2R0
3.627108,-118.484158,18.902941,-43.634215,26.016320,-7.737479,P2R0
3.629196,-118.516115,18.890088,-44.345569,25.850197,-7.983941,P2R0
3.622851,-118.532822,18.884048,-45.028477,25.849785,-8.007741,P2R0
3.687987,-118.562943,18.887214,-45.116318,26.485914,-8.695024,P2R0
3.713582,-118.620400,18.864999,-44.932403,26.283415,-8.865848,P2R0
3.707546,-118.699869,18.824066,-44.351219,26.654506,-9.009004,P2R0
1.663798,-119.341692,18.580924,-43.853918,27.210786,-9.295297,P2R0
0.655089,-119.627756,18.471413,-43.193454,27.847960,-9.336555,P0R0
-0.282251,-119.945440,18.364505,-41.464463,29.414475,-9.599212,P1R0
-1.462793,-120.334368,18.203002,-41.501529,30.883151,-9.982689,P2R0
-2.405225,-120.628909,18.051728,-41.213399,31.436732,-9.142318,P2R0
-3.036290,-120.857530,17.948223,-42.029730,31.801654,-9.078643,P2R0
-3.396105,-120.990643,17.888810,-42.986049,31.565018,-9.211760,P2R0
-3.557881,-121.053157,17.861291,-43.672709,30.990469,-9.171361,P2R0
-3.587501,-121.068100,17.856488,-44.561521,31.451129,-9.304283,P2R0
-3.366651,-121.096878,17.983628,-46.116202,31.986384,-10.044349,P2R0
-3.133803,-121.137920,18.092859,-46.991783,31.919530,-11.050677,P2R0
-2.858217,-121.150956,18.143503,-47.520684,32.014862,-11.471872,P2R0
-2.655311,-121.206997,18.185774,-47.772532,32.393594,-11.624219,P2R0
-2.530221,-121.278612,18.259097,-47.770541,32.215534,-11.797950,P2R0
-2.374118,-121.322126,18.276550,-47.560015,31.646883,-11.853236,P2R0
-2.080957,-121.263489,18.384201,-46.907868,31.408731,-11.740910,P2R0
-1.852076,-121.206704,18.468810,-46.737519,31.892332,-12.096834,P2R0
-1.681223,-121.195081,18.531327,-46.619765,32.365578,-11.279845,P2R0
-1.582511,-121.182576,18.547903,-46.457489,32.167218,-11.126118,P2R0
-1.520710,-121.170085,18.556860,-47.980480,31.876952,-11.431073,P2R0
-1.508437,-121.198744,18.531934,-48.666141,31.327252,-11.599114,P2R0
-1.525754,-121.108664,18.509875,-49.536535,31.108627,-11.962642,P2R0
-1.550540,-121.036010,18.492273,-52.072591,31.555347,-12.203016,P2R0
-1.578576,-120.980000,18.477916,-53.228903,32.812960,-12.944018,P2R0
-1.710473,-120.872829,18.409548,-53.657828,32.570213,-13.479868,P2R0
-1.817671,-120.832202,18.356749,-53.688395,32.668761,-13.732983,P2R0
-1.900865,-120.806276,18.321457,-53.312989,32.871423,-13.755861,P2R0
-1.888113,-119.551004,17.755100,-52.575792,32.384300,-13.500477,P2R0
-1.869038,-118.761111,17.401475,-52.133527,32.790190,-13.852104,P1R0
-1.814690,-118.227215,17.119819,-51.622266,33.546426,-13.679691,P1R0
-1.772330,-117.823128,16.908669,-51.891228,32.792691,-13.236945,P1R0
-1.737292,-117.539871,16.746138,-52.566232,32.456223,-13.146367,P1R0
-1.708001,-117.325299,16.622135,-53.011995,31.957531,-12.850250,P1R0
-1.586799,-117.146887,16.581771,-53.619054,31.911747,-12.462303,P1R0
-1.482491,-117.050983,16.563026,-54.253233,31.219125,-13.019987,P1R0
-1.394832,-116.997646,16.562154,-54.975062,31.471337,-13.749305,P1R0
-1.345535,-117.013899,16.606103,-55.240599,31.426141,-14.359271,P1R0
-1.126059,-117.432578,16.648613,-55.165656,31.682034,-14.473717,P1R0
-0.942401,-117.812405,16.695483,-55.474378,32.710729,-15.619723,P1R0
-0.907183,-118.259547,16.726378,-55.260669,32.813043,-15.508805,P1R0
-0.886904,-118.642217,16.758261,-54.855232,33.099558,-15.374925,P1R0
-0.877659,-118.991335,16.790895,-54.462888,32.284007,-15.313567,P1R0
-0.748275,-119.389520,16.906512,-53.725255,32.326269,-15.008631,P1R0
-0.644964,-119.711571,17.008139,-53.387437,33.341618,-15.554495,P1R0
-0.564587,-119.994950,17.094602,-53.548857,33.115395,-15.320395,P1R0
-0.450668,-120.297585,17.254954,-53.891352,32.667101,-15.488362,P1R0
-0.345490,-120.560578,17.410355,-55.226252,32.497051,-15.701812,P1R0
-0.265149,-120.758853,17.537723,-55.631921,31.880267,-15.342308,P1R0
-0.171183,-120.905183,17.654920,-54.697943,30.651452,-14.419276,P1R0
-0.100095,-121.034625,17.747339,-54.179367,30.498850,-14.664432,P1R0
-0.048770,-121.121012,17.819337,-53.371263,30.694627,-14.265222,P1R0
0.164992,-121.309444,18.005228,-52.646922,30.781897,-13.702593,P1R0
0.375842,-121.448394,18.125252,-52.471644,30.127241,-13.617020,P1R0
0.560097,-121.545717,18.238274,-52.864497,29.518694,-13.553943,P1R0
0.583086,-121.621378,18.289467,-54.136480,28.324989,-13.310303,P1R0
0.589155,-121.667371,18.323025,-54.918691,27.972804,-13.150264,P1R0
0.583013,-121.719668,18.342451,-55.399572,27.744295,-12.899671,P1R0
0.567945,-121.749007,18.352115,-56.976544,27.463725,-14.047933,P1R0
0.546697,-121.760275,18.353322,-57.634574,27.135072,-14.512019,P1R0
0.522220,-121.787747,18.348418,-58.008977,26.998544,-14.575148,P1R0
0.566235,-121.781206,18.369082,-58.017603,27.072370,-14.544610,P1R0
0.615585,-121.766004,18.404492,-56.982929,26.950712,-14.252144,P1R0
0.653538,-121.775219,18.431018,-56.318912,27.156885,-14.112193,P1R0
0.697365,-121.776272,18.470707,-55.544190,26.980195,-13.929132,P1R0
0.730609,-121.801465,18.501240,-55.561233,27.493992,-13.891045,P1R0
0.770751,-121.817652,18.545834,-55.500545,27.081679,-13.092401,P1R0
1.804416,-122.519978,18.814110,-55.610963,27.008005,-12.817337,P1R0
2.978507,-123.342419,19.148972,-55.786880,26.824788,-12.582894,P2R0
3.693715,-123.839667,19.339366,-56.076048,26.764945,-12.694307,P1R0
4.243554,-124.241131,19.503569,-56.869318,27.197173,-13.234688,P1R0
4.656357,-124.542597,19.628967,-58.311493,27.965339,-13.741577,P1R0
4.963254,-124.796971,19.723021,-58.743700,28.518330,-14.363994,P1R0
5.067385,-124.959183,19.821128,-59.136592,29.236573,-14.726399,P1R0
5.119139,-125.069061,19.893473,-59.509686,29.825229,-14.892468,P1R0
5.129301,-125.165046,19.945466,-59.067646,29.988066,-14.844681,P1R0
5.122213,-125.220999,19.999573,-58.212208,30.386053,-14.456886,P1R0
5.088741,-125.274441,20.035938,-57.991584,31.013569,-15.254868,P1R0
5.036440,-125.298460,20.059057,-58.165064,31.939417,-15.032626,P1R0
5.153362,-125.288006,20.048704,-57.870454,31.396844,-14.659766,P1R0
5.237323,-125.292117,20.032684,-57.942784,31.312295,-14.569831,P1R0
5.309539,-125.281206,20.035076,-58.461516,30.906105,-14.191504,P1R0
5.369130,-125.316586,20.045280,-58.463323,30.490808,-14.014492,P1R0
5.406282,-125.336579,20.050350,-58.954921,30.449307,-14.296894,P1R0
5.425475,-125.344442,20.051631,-59.860812,30.530072,-14.857781,P1R0
5.464908,-125.191642,20.029375,-62.005877,30.102196,-16.062156,P1R0
5.489410,-125.085183,20.009863,-62.946956,30.766581,-16.711782,P1R0
5.555649,-124.990618,19.982880,-62.812127,31.485492,-16.742907,P1R0
5.609700,-124.866204,19.982074,-62.712570,31.685640,-16.982373,P1R0
5.686389,-124.790609,19.951713,-62.560714,31.604358,-17.197035,P1R0
5.760267,-124.728621,19.947921,-61.214554,31.653254,-17.271394,P1R0
5.815343,-124.679299,19.945730,-61.556302,31.693450,-17.741549,P1R0
6.097861,-124.997290,20.090775,-61.274008,31.678988,-17.503798,P1R0
6.346064,-125.270379,20.235395,-60.785403,31.765685,-17.391912,P1R0
6.655032,-125.561738,20.350523,-60.933658,31.897826,-17.791791,P1R0
6.942377,-125.832139,20.415063,-60.715032,31.581282,-17.592955,P1R0
7.170069,-126.051585,20.466726,-60.362798,32.050982,-18.552696,P1R0
7.272234,-126.391947,20.562247,-60.118230,32.083268,-18.290115,P1R0
7.339910,-126.666099,20.639967,-59.668310,32.917686,-17.782106,P1R0
7.395946,-126.910557,20.721217,-59.655371,32.978475,-17.504250,P1R0
7.427350,-127.098295,20.785865,-59.153359,33.265817,-17.076717,P1R0
7.439174,-127.236942,20.834873,-59.262195,33.281765,-17.071037,P1R0
7.452989,-127.363693,20.892456,-59.976565,32.359610,-17.437138,P1R0
7.641996,-127.486425,20.885582,-60.235752,31.706643,-17.688034,P1R0
7.792316,-127.571634,20.874321,-60.583266,31.147455,-17.821352,P1R0
7.946443,-127.625230,20.830522,-60.972399,30.594127,-18.034541,P1R0
8.081788,-127.683646,20.811586,-62.394778,29.845249,-19.027482,P1R0
8.183759,-127.718034,20.793583,-63.283002,29.768904,-19.523757,P1R0
8.257682,-127.763337,20.777149,-64.130560,29.529729,-20.206473,P1R0
8.103809,-127.840757,20.847568,-64.775687,29.432583,-20.613582,P1R0
7.961764,-127.895066,20.908496,-64.972919,29.545713,-20.669910,P1R0
7.834221,-127.960228,20.959178,-64.615038,29.382504,-20.663683,P1R0
7.721916,-128.005319,21.000531,-64.103395,28.860115,-20.541309,P1R0
7.642094,-128.063546,21.055422,-63.166645,27.583387,-20.262954,P1R0
7.613104,-128.103284,21.069854,-63.100423,27.568654,-20.159371,P1R0
7.553100,-128.225379,21.107124,-63.136363,27.334754,-19.891106,P1R0
7.520804,-128.316236,21.225416,-63.164864,26.858380,-19.948089,P1R0
7.552330,-128.503511,21.314074,-63.249967,27.203699,-20.099228,P1R0
7.582389,-128.653082,21.388313,-62.899495,27.476140,-19.385707,P1R0
7.610306,-128.799154,21.446946,-63.405532,27.576863,-19.381852,P1R0
7.619309,-128.911626,21.472791,-64.241609,28.383912,-19.427278,P1R0
7.664930,-128.920846,21.487271,-64.644727,28.904359,-19.477529,P1R0
7.704510,-128.946489,21.495332,-65.398464,29.261490,-19.935771,P1R0
7.737730,-128.957687,21.498541,-66.234295,29.909260,-20.584550,P1R0
7.787193,-128.957363,21.448779,-65.997534,30.534239,-20.784847,P1R0
7.828357,-128.978870,21.404191,-65.867654,31.094006,-20.901499,P1R0
7.861432,-128.990085,21.365339,-65.581978,31.334570,-20.833096,P1R0
8.067240,-128.711219,21.235228,-65.111392,31.282250,-20.593915,P1R0
8.239538,-128.469280,21.127160,-64.175282,31.595127,-20.981008,P1R0
8.364152,-128.264227,21.018010,-63.742211,31.874476,-20.682027,P1R0
8.463035,-128.124060,20.929992,-63.704774,32.766060,-20.122079,P1R0
8.538735,-128.011616,20.861166,-63.418981,32.990782,-19.818318,P1R0
8.594689,-127.923888,20.810716,-63.987950,32.976932,-19.654605,P1R0
8.687220,-127.861963,20.768302,-64.185193,32.641996,-19.604976,P1R0
8.758616,-127.847797,20.741932,-64.918076,32.063076,-19.416489,P1R0
8.811336,-127.873976,20.726311,-65.077697,31.529870,-19.527233,P1R0
8.848434,-127.913086,20.735063,-65.711331,31.727834,-19.959116,P1R0
8.910491,-127.951246,20.719786,-66.546142,31.740082,-20.762997,P1R0
8.972035,-127.987554,20.732469,-66.674418,31.755175,-20.760841,P1R0
8.954495,-128.368319,20.835970,-65.359361,31.658107,-20.084709,P1R0
8.916532,-128.693158,20.907165,-64.728796,32.115228,-19.990630,P1R0
8.878993,-128.963896,20.970859,-64.040493,31.692530,-19.985340,P1R0
8.843516,-129.214307,21.025603,-64.163876,32.392134,-19.974950,P1R0
8.810484,-129.414507,21.071494,-63.782547,32.561990,-19.398223,P1R0
8.764489,-129.570157,21.089009,-63.799489,32.566980,-19.451314,P1R0
8.833133,-129.672802,21.074913,-64.543995,32.360395,-19.598730,P1R0
8.891669,-129.774170,21.061851,-64.791686,31.893499,-19.502424,P1R0
8.940112,-129.845108,21.050254,-65.332197,31.753896,-19.410602,P1R0
8.963403,-129.891019,21.021187,-66.230284,31.618697,-19.665089,P1R0
8.980798,-129.916507,20.996909,-67.209612,32.381767,-20.533737,P1R0
8.993695,-129.955911,20.977301,-67.627635,32.456251,-20.838879,P1R0
8.928088,-130.006658,21.011558,-64.335558,33.875818,-19.529171,P1R0
8.870437,-130.039794,21.042299,-64.408291,33.952711,-19.714469,P1R0
8.820915,-130.058637,21.069462,-64.744016,33.843199,-19.826999,P1R0
8.780086,-130.096102,21.094502,-65.638801,32.507029,-20.080728,P1R0
8.784773,-130.119738,21.086133,-66.477169,32.767630,-20.046952,P1R0
8.790908,-130.162759,21.079125,-66.675289,32.308850,-19.964398,P1R0
8.896499,-130.252332,21.054635,-67.897453,33.192731,-21.126962,P1R0
8.987095,-130.322104,21.034543,-67.785027,33.126794,-21.150386,P1R0
9.063659,-130.404548,21.018673,-67.486523,33.292532,-21.027433,P1R0
9.142935,-130.467254,21.028656,-66.755390,33.446743,-20.889165,P1R0
9.207708,-130.543240,21.038853,-66.082139,33.341753,-20.697633,P1R0
9.242774,-130.600784,21.028456,-65.517536,33.254284,-20.896080,P1R0
9.242582,-130.633524,21.046299,-65.313262,33.331406,-21.095384,P1R0
9.293108,-130.683236,21.053567,-65.226513,33.671772,-20.523719,P1R0
9.332502,-130.718732,21.060927,-65.012877,33.645770,-20.265089,P1R0
9.362883,-130.772284,21.069295,-65.391515,33.223911,-19.834821,P1R0
9.384893,-130.811572,21.077414,-65.511598,32.640424,-19.551692,P1R0
9.399914,-130.838803,21.085240,-65.989097,32.494082,-19.363341,P1R0
9.264782,-130.814957,21.149957,-66.165729,32.424939,-18.858443,P1R0
9.147448,-130.789278,21.206981,-67.478174,32.849612,-20.045771,P1R0
9.086193,-130.792661,21.225249,-68.201155,32.981943,-20.876270,P1R0
9.030302,-130.870466,21.261465,-68.592861,32.890586,-21.194390,P1R0
9.001669,-130.933245,21.313286,-68.894303,32.061595,-21.229973,P1R0
8.980810,-131.012778,21.356141,-68.348997,31.164074,-21.055880,P1R0
9.130449,-131.088382,21.345945,-67.681789,30.495479,-20.777572,P1R0
9.260571,-131.177649,21.335182,-67.468915,30.276421,-21.093713,P1R0
9.371227,-131.247893,21.326276,-67.780258,29.299981,-21.227749,P1R0
9.534599,-131.044893,21.294324,-67.907589,29.127067,-20.793337,P1R0
9.708262,-130.896043,21.237157,-68.085463,29.005399,-20.506854,P1R0
9.850229,-130.767766,21.190652,-68.802803,28.470827,-20.144606,P1R0
10.109363,-130.731281,21.105022,-69.153779,28.257038,-20.061587,P1R0
10.320402,-130.702911,21.034775,-69.722820,28.318988,-20.109982,P1R0
10.488600,-130.711525,20.980169,-71.113931,29.455281,-20.692524,P1R0
10.656414,-130.720925,20.909358,-72.975892,30.715550,-22.461266,P1R0
10.785327,-130.761100,20.854139,-73.517778,31.378808,-22.863784,P1R0
10.896583,-130.796529,20.834698,-73.601774,32.086952,-23.400332,P1R0
11.046480,-131.004278,20.819707,-73.003842,32.241381,-23.199989,P1R0
11.159840,-131.180345,20.813753,-71.831079,32.653347,-23.315056,P1R0
11.241663,-131.326299,20.813733,-72.053662,33.352792,-23.437618,P1R0
11.335696,-131.473763,20.788380,-71.967696,33.767453,-22.871735,P1R0
11.402241,-131.591607,20.771009,-71.855247,33.561154,-22.687674,P1R0
11.446722,-131.712942,20.761779,-72.887819,33.492593,-22.821616,P1R0
11.391534,-131.850345,20.814993,-73.334051,33.038485,-22.622365,P1R0
11.588645,-132.282934,20.867526,-74.067913,32.504705,-22.717663,P1R0
11.763945,-132.638607,20.937210,-76.176239,31.475845,-22.625537,P1R0
12.230892,-132.926467,20.813003,-77.406573,32.238874,-23.441251,P1R0
12.615116,-133.151147,20.708165,-77.984652,32.038148,-24.231860,P1R0
12.923510,-133.320512,20.621866,-78.096314,31.952043,-24.246220,P1R0
13.202965,-133.471790,20.524235,-77.640177,32.296342,-24.588271,P1R0
13.417178,-133.578897,20.446536,-77.192387,32.079690,-24.773794,P1R0
13.575283,-133.649170,20.388121,-77.381932,32.762738,-26.433294,P1R0
13.688400,-133.602601,20.340235,-77.414905,32.857716,-26.557663,P1R0
13.777782,-133.545439,20.326985,-77.359247,33.070872,-26.017585,P1R0
13.833239,-133.512773,20.323865,-76.446035,32.537665,-24.810239,P1R0
13.860897,-133.473930,20.327378,-76.114278,31.810669,-24.256498,P1R0
13.867273,-133.431927,20.337231,-75.071036,30.644276,-23.531456,P1R0
13.858252,-133.419173,20.351793,-73.702914,28.197639,-23.266149,P1R0
13.857803,-133.326407,20.351144,-73.073499,27.190100,-23.171398,P1R0
13.846510,-133.243414,20.354124,-73.236541,27.298170,-23.826211,P1R0
13.827681,-133.170815,20.359875,-73.397184,27.209800,-24.379037,P1R0
13.674320,-132.801899,20.371856,-73.526722,27.431541,-24.675616,P1R0
13.538173,-132.489932,20.384599,-73.172710,27.529197,-24.928846,P1R0
13.420016,-132.232011,20.397619,-72.501583,27.417510,-24.835752,P1R0
13.320002,-132.023830,20.411928,-71.804798,27.407344,-25.356637,P1R0
13.256301,-132.008628,20.309624,-70.936789,34.238484,-24.706760,P1R0
13.206233,-132.040055,20.225696,-71.278101,33.700425,-24.022068,P1R1
10.903122,-134.780686,19.195189,-71.368105,32.995544,-23.850886,P1R1
9.567251,-136.474751,18.603886,-72.287738,32.976125,-23.877186,P0R1
7.334461,-139.099016,17.604138,-73.473766,33.078966,-24.155037,P2R1
6.709950,-139.963022,17.332996,-73.786644,33.150460,-24.524736,P0R1
5.562430,-141.385109,16.825707,-73.814022,33.069682,-24.511039,P1R1
4.021960,-143.314447,16.144601,-73.884810,33.263808,-24.704346,P2R1
3.185911,-144.566948,15.782711,-73.836465,33.070216,-24.922215,P2R1
3.227841,-144.789859,15.755877,-73.394356,32.980631,-25.467831,P1R1
2.981304,-145.384012,15.605701,-73.023770,32.694041,-25.609961,P2R1
3.238972,-145.263827,15.716114,-73.295043,33.276062,-25.346491,P1R1
3.262209,-145.440261,15.720162,-73.240418,33.129197,-25.058334,P2R1
3.550812,-145.209701,15.851417,-73.739299,33.038208,-24.925696,P1R1
3.756059,-145.234762,15.914316,-74.485802,32.326731,-24.399796,P2R1
4.104929,-145.024989,16.002685,-74.982640,32.058199,-24.334703,P1R1
4.366234,-144.951106,16.055969,-75.974303,31.679936,-24.541757,P2R1
4.580205,-144.771489,16.193536,-77.095155,32.030552,-25.437021,P2R1
4.772928,-144.562623,16.322598,-77.577185,31.819660,-25.961427,P2R1
4.929664,-144.362802,16.431428,-77.785690,31.659538,-26.003213,P2R1
5.101783,-144.228850,16.478796,-77.385985,31.624562,-25.770610,P2R1
5.228910,-144.117074,16.513847,-76.999124,31.569722,-25.703272,P2R1
5.318676,-144.067992,16.538854,-76.364816,31.895292,-25.592223,P2R1
5.377939,-144.030677,16.557857,-75.924822,32.290072,-26.269815,P2R1
5.413006,-144.003656,16.570508,-76.100216,32.268122,-25.493710,P2R1
5.430513,-144.025075,16.578490,-75.678207,32.081296,-24.938029,P2R1
5.548935,-144.046946,16.691582,-75.971733,32.076771,-25.149995,P2R1
5.634679,-144.065804,16.781500,-77.149814,31.625098,-25.070776,P2R1
5.692702,-144.081416,16.848744,-77.596276,31.179845,-25.104023,P2R1
5.685815,-144.038443,16.977095,-79.487668,29.460410,-25.346759,P2R1
5.722891,-144.083009,17.033029,-80.088037,28.930240,-25.835221,P2R1
5.744917,-144.118988,17.069518,-80.412339,28.502142,-26.141231,P2R1
5.755974,-144.146616,17.092928,-80.422054,28.477436,-26.062980,P2R1
5.909511,-144.802513,16.553275,-81.395016,28.148209,-26.146525,P2R1
5.978159,-145.217545,16.171259,-82.572095,27.662096,-26.483725,P1R1
6.222168,-145.463172,16.149239,-85.447798,26.806435,-27.307602,P1R1
6.408677,-145.648687,16.135537,-86.785512,26.402543,-27.646041,P1R1
6.592655,-145.790628,16.101016,-88.048666,25.871415,-27.936320,P1R1
5.659742,-144.989543,16.007098,-90.103993,24.918590,-27.937330,P1R1
4.650826,-144.139526,15.888236,-90.591401,24.549279,-28.078007,P2R1
3.954430,-143.621026,15.795698,-90.782185,24.371261,-27.691911,P1R1
3.589511,-143.243087,15.937366,-91.075408,23.961367,-27.405483,P1R1
3.313586,-142.980715,16.057437,-91.678910,23.764511,-27.567126,P1R1
3.130300,-142.780516,16.110046,-92.144970,23.547459,-27.531735,P1R1
3.153091,-142.657987,16.320349,-92.611115,23.375243,-27.524113,P1R1
3.198542,-142.574755,16.502667,-93.735329,23.064919,-27.823149,P1R1
3.260037,-142.524313,16.656351,-94.327689,22.901894,-27.986781,P1R1
3.564399,-142.501274,16.989075,-95.000181,22.768560,-28.208643,P1R1
3.840007,-142.499075,17.267336,-95.736260,22.608658,-28.436007,P1R1
4.084558,-142.542198,17.495994,-97.072970,22.315598,-28.556567,P1R1
4.379882,-142.595932,17.691376,-97.676553,22.017248,-28.601319,P1R1
4.629843,-142.651990,17.843822,-98.421464,21.660532,-28.601230,P1R1
4.837012,-142.737394,17.959511,-99.975086,20.895254,-28.470874,P1R1
5.457544,-142.876455,18.251704,-100.631430,20.434952,-28.261551,P1R1
5.973305,-143.027908,18.484985,-101.426619,19.953618,-28.338883,P1R1
6.391185,-143.157020,18.665886,-102.464925,19.555528,-28.562443,P1R1
7.211773,-143.305177,18.932699,-104.561263,19.081404,-29.297829,P1R1
7.917464,-143.426443,19.110914,-106.145294,18.873139,-29.769328,P1R1
8.478922,-143.523603,19.243986,-108.924883,18.186781,-30.622926,P1R1
9.086160,-143.672837,19.351678,-111.405011,17.705181,-31.168135,P1R1
9.539304,-143.792307,19.404142,-111.893498,17.623116,-31.135577,P1R1
9.875534,-143.914969,19.431552,-113.046480,17.236632,-31.802302,P1R1
10.258593,-144.041278,19.442390,-113.552066,16.716201,-31.501616,P1R1
10.536637,-144.138462,19.438404,-113.754437,16.361680,-31.304633,P1R1
10.727244,-144.240291,19.425226,-115.537230,15.446166,-30.957766,P1R1
10.996042,-144.332168,19.374665,-116.529650,14.964166,-30.669882,P1R1
11.184040,-144.399374,19.325721,-119.074808,13.946184,-30.323879,P1R1
11.305409,-144.475824,19.278864,-120.505065,13.545464,-30.143525,P1R1
12.178131,-144.455996,19.099621,-123.500298,12.453723,-29.883970,P1R1
12.885703,-144.459400,18.945629,-125.272351,11.890571,-29.630466,P1R1
13.444785,-144.484053,18.819214,-128.121662,10.837554,-29.517836,P1R1
14.180626,-144.549831,18.542952,-131.233656,10.045449,-30.455149,P1R1
14.755409,-144.599247,18.314294,-132.301976,9.560327,-30.558083,P1R1
15.189662,-144.664657,18.129793,-133.209796,9.228397,-30.581302,P1R1
15.672201,-144.733464,17.880163,-133.734134,8.897125,-30.531823,P1R1
16.027922,-144.785240,17.683223,-133.789366,8.564651,-30.576525,P1R1
16.276090,-144.822508,17.531784,-134.142542,8.400466,-30.781042,P1R1
16.376537,-145.658530,16.778775,-134.581665,8.319439,-31.121394,P1R1
16.580624,-146.633712,15.888826,-134.679061,8.460653,-31.514581,P2R1
16.416470,-147.216394,15.392517,-134.609858,8.514674,-31.644911,P1R1
16.587906,-147.701135,14.760108,-134.732127,8.538342,-31.647380,P1R1
16.692575,-148.096512,14.260737,-134.848841,8.582622,-31.553339,P1R1
16.815121,-148.391547,13.874990,-134.813231,8.652492,-31.452769,P1R1
16.866649,-148.636574,13.550806,-134.652383,8.684818,-31.344522,P1R1
16.929107,-148.868759,13.287379,-134.644928,8.673441,-31.303698,P1R1
17.000867,-149.031701,13.074784,-134.664978,8.680487,-31.311185,P1R1
17.326716,-149.027494,12.689785,-134.682938,8.666526,-31.343205,P1R1
17.667305,-148.961345,12.502873,-134.713658,8.696809,-31.280567,P1R1
17.976933,-148.936402,12.353530,-134.692570,8.683830,-31.232877,P1R1
18.558406,-148.951609,11.761478,-134.751745,8.669700,-31.160067,P1R1
19.051920,-148.975491,11.241430,-134.800852,8.642251,-31.114148,P1R1
19.427367,-149.069727,10.818752,-134.837123,8.600590,-30.971709,P1R1
19.688552,-149.256058,10.389478,-134.880766,8.608053,-30.860786,P1R1
19.883821,-149.490480,9.999477,-134.943164,8.547758,-30.686177,P1R1
20.024242,-149.794705,9.642322,-135.132317,8.436586,-30.559561,P1R1
20.166667,-150.065677,9.373460,-135.280990,8.421351,-30.457975,P1R1
20.297576,-150.336166,9.158410,-135.392076,8.417029,-30.432709,P1R1
20.421062,-150.604515,8.988557,-135.773198,8.371646,-30.218968,P1R1
20.501727,-150.870372,8.883137,-135.972225,8.381053,-30.238625,P1R1
20.554436,-151.162818,8.759530,-136.582505,8.136247,-30.019504,P1R1
20.579057,-151.447015,8.687166,-136.890072,7.865343,-29.817929,P1R1
20.583839,-151.734772,8.679459,-136.782196,7.265607,-29.384487,P1R1
20.572550,-152.012874,8.699688,-137.206230,7.032981,-29.166560,P1R1
20.603780,-152.251097,8.730625,-137.707982,6.842799,-29.248511,P1R1
20.635968,-152.485498,8.798436,-138.504070,6.564051,-29.650301,P1R1
20.724183,-152.716034,8.883558,-139.445498,6.489205,-29.646489,P1R1
20.790359,-152.914556,8.970250,-140.956918,6.118924,-29.690905,P1R1
20.855137,-153.123842,9.007028,-141.011587,6.117367,-29.655763,P1R1
20.940136,-153.334762,9.015690,-140.741637,6.168191,-29.688115,P1R1
21.004293,-153.518038,9.030379,-139.300235,6.194664,-30.171805,P1R1
21.034317,-153.678583,9.027404,-138.976552,6.245210,-30.622193,P1R1
21.035716,-153.820605,9.008679,-138.388207,6.367661,-30.890590,P1R1
21.084048,-153.946781,8.987425,-137.637293,6.490983,-31.072317,P1R1
21.154928,-154.066202,8.899760,-137.155109,6.452230,-30.693926,P1R1
21.193105,-154.176734,8.808788,-137.451909,6.380645,-30.435417,P1R1
21.218561,-154.220645,8.736614,-138.006185,6.191815,-30.245750,P1R1
21.218455,-154.269478,8.660745,-138.613527,5.758934,-29.898551,P1R1
21.299197,-154.262773,8.635978,-139.926066,4.929825,-29.057790,P1R1
21.412735,-154.331352,8.683156,-140.486080,4.650081,-28.312445,P1R1
21.520826,-154.436519,8.750121,-140.950175,4.319608,-27.853027,P1R1
21.661243,-154.542743,8.803848,-141.655509,3.928276,-27.706073,P1R1
21.789368,-154.620635,8.873282,-141.335134,3.986123,-27.815444,P1R1
22.029118,-154.606435,8.679864,-140.430348,4.316520,-28.406517,P1R1
22.261910,-154.612440,8.487050,-140.153988,4.627063,-28.650366,P1R1
22.448598,-154.637951,8.329587,-139.221819,5.839883,-29.848512,P1R1
22.542837,-154.661184,8.409826,-138.848290,6.133546,-29.782182,P1R1
22.592659,-154.703728,8.465789,-138.537006,6.280374,-29.484649,P1R1
22.621069,-154.733108,8.519059,-138.138617,6.298750,-29.648150,P1R1
22.695227,-154.827309,8.282586,-138.004562,6.294229,-29.796077,P1R1
22.077362,-155.165923,8.230995,-137.893308,6.549465,-29.890727,P1R1
21.381655,-155.592381,8.115737,-137.240534,6.744699,-30.215232,P2R1
20.744588,-155.972661,7.942414,-136.953558,6.800508,-30.849417,P2R1
20.250024,-156.277564,7.924977,-136.207731,7.061421,-30.952359,P2R1
19.911357,-156.471394,7.931623,-135.508572,7.172249,-30.421785,P2R1
19.657247,-156.473745,8.264959,-135.641056,7.077745,-30.047414,P2R1
19.506651,-156.442444,8.531752,-135.754230,7.115421,-30.563744,P2R1
19.527165,-156.431322,8.752085,-136.117350,7.194704,-30.949890,P2R1
19.291004,-156.971336,8.987612,-136.029459,7.254408,-31.080695,P2R1
19.144082,-157.335545,9.068523,-135.625362,7.541465,-31.266855,P2R1
19.016706,-157.593715,9.063035,-134.956375,7.658222,-31.338533,P2R1
18.903260,-157.804506,8.990696,-134.571423,7.799897,-31.528728,P2R1
18.840984,-157.936926,8.924942,-133.773340,8.170284,-32.594863,P2R1
18.837962,-158.008258,8.894639,-133.319602,8.498416,-32.548080,P2R1
18.655084,-157.912932,8.913791,-132.475562,8.686978,-32.014538,P2R1
18.548740,-157.771836,8.955750,-132.386460,8.766813,-31.872951,P2R1
18.368462,-157.604690,8.948210,-132.493249,8.825618,-31.599925,P2R1
18.330081,-157.461487,9.050466,-132.041938,8.769903,-31.383751,P2R1
18.348476,-157.344875,9.063720,-131.889318,8.899396,-30.907648,P2R1
18.444671,-157.252949,9.157669,-131.767357,9.385683,-29.983686,P2R1
18.555663,-157.224202,9.259088,-131.632761,9.626996,-29.628845,P2R1
18.701233,-157.206747,9.295418,-131.363375,9.685637,-29.454381,P2R1
18.884191,-157.237159,9.402659,-130.823996,9.673359,-28.898986,P2R1
18.916157,-157.232772,9.818889,-130.525439,9.600488,-28.822183,P2R1
18.914483,-157.272266,10.115233,-130.045403,9.444554,-29.265269,P2R1
18.907209,-157.305804,10.332372,-129.805403,9.240667,-29.288678,P2R1
18.917691,-157.292775,10.509903,-130.770756,9.366123,-29.373925,P2R1
18.921972,-157.242241,10.627542,-131.759725,9.073028,-29.336375,P2R1
18.922272,-157.162349,10.700109,-133.782909,8.556695,-29.575354,P2R1
18.787167,-157.284098,10.739281,-134.133246,8.327191,-29.629183,P2R1
18.656841,-157.343865,10.724971,-134.126461,8.002571,-29.834890,P2R1
18.534968,-157.350407,10.673624,-134.868972,7.522001,-29.925588,P2R1
18.423224,-157.353509,10.594919,-135.614672,7.584700,-30.228711,P2R1
18.257661,-157.314942,10.420962,-134.705761,7.949529,-30.857626,P2R1
18.115365,-157.283071,10.253814,-134.578759,8.062201,-31.146459,P2R1
17.793812,-157.356343,10.164780,-134.292311,7.977809,-31.351802,P2R1
17.483219,-157.455483,10.116820,-132.752757,7.843906,-31.804156,P2R1
17.259231,-157.571826,10.088060,-131.868837,7.784013,-32.199258,P2R1
17.106873,-157.619499,10.074342,-132.027548,7.816575,-32.031769,P2R1
16.991423,-157.650798,10.044534,-131.679128,7.595761,-31.671498,P2R1
16.767351,-157.631315,9.933663,-131.772092,7.322601,-31.554436,P2R1
16.869985,-157.425940,9.705655,-131.877475,7.148081,-31.257353,P2R1
16.903757,-157.220545,9.551799,-131.580002,7.024967,-31.291896,P2R1
16.968645,-157.060565,9.472044,-131.624684,6.883968,-31.483249,P2R1
17.019032,-156.942028,9.305530,-132.687481,6.738489,-31.827630,P2R1
16.800469,-156.903235,9.266740,-132.677562,6.761582,-31.843547,P2R1
16.685253,-156.922980,9.216868,-132.708434,6.848340,-31.911026,P2R1
16.792696,-156.810559,9.028912,-132.671897,6.877863,-31.947906,P2R1
16.889536,-156.769310,8.894676,-132.741047,6.887825,-32.008521,P2R1
16.973113,-156.785525,8.807743,-132.706172,6.920090,-32.067999,P2R1
17.034646,-156.815047,8.816013,-132.726882,6.937539,-32.101433,P2R1
17.357938,-156.959377,8.980528,-133.120324,6.917050,-32.083433,P2R1
17.632187,-157.076740,9.151029,-133.360857,6.890155,-31.893152,P2R1
17.827460,-157.115343,9.356950,-133.381792,6.908354,-31.686770,P2R1
18.008193,-157.140932,9.574696,-132.950498,6.994113,-31.624173,P2R1
18.154377,-157.156131,9.771016,-131.415455,7.157981,-32.120790,P2R1
18.187185,-156.980049,10.199990,-130.622362,7.213838,-32.657000,P2R1
18.244330,-156.836578,10.485757,-130.341078,7.249152,-32.640209,P2R1
18.273175,-156.725359,10.689366,-130.159792,7.356869,-32.593794,P2R1
18.341238,-156.580635,10.896443,-129.924119,7.496201,-32.493548,P2R1
18.361675,-156.474188,11.009003,-129.667036,7.470911,-32.298189,P2R1
18.366374,-156.400217,11.072584,-129.618152,7.370892,-32.096309,P2R1
18.382643,-156.352076,11.130568,-129.798199,6.954959,-31.714961,P2R1
18.388526,-156.364620,11.156983,-130.069128,6.871873,-31.411821,P2R1
18.387217,-156.384027,11.163457,-130.447371,6.852450,-31.540583,P2R1
18.454190,-156.356364,11.160946,-131.138139,6.845686,-31.506798,P2R1
18.524495,-156.339408,11.175986,-131.204735,6.834792,-31.531943,P2R1
18.574354,-156.291025,11.180186,-130.920137,6.897199,-31.671327,P2R1
18.630182,-156.256393,11.209046,-130.706709,7.202504,-31.872644,P2R1
18.668291,-156.233802,11.227335,-130.496190,7.230236,-31.929625,P2R1
18.692174,-156.220657,11.237849,-130.090784,7.298785,-31.998924,P2R1
18.481007,-156.347112,11.338586,-128.899536,7.579896,-31.680486,P2R1
18.258642,-156.451337,11.455410,-128.458875,7.713809,-31.773652,P2R1
18.063613,-156.493096,11.518036,-128.529608,7.998801,-31.475099,P2R1
17.896311,-156.522849,11.533840,-128.654127,8.040434,-31.514271,P2R1
17.775621,-156.502428,11.540040,-129.002392,8.002747,-31.418110,P2R1
17.694461,-156.442192,11.542110,-129.317617,7.666829,-31.048663,P2R1
17.594538,-156.392849,11.579859,-129.534729,7.535598,-30.781154,P2R1
17.529506,-156.313457,11.608716,-129.819011,7.250096,-30.208350,P2R1
17.513620,-156.251559,11.655657,-130.352684,7.400314,-30.577055,P2R1
17.514539,-156.117384,11.761299,-130.571563,7.443870,-30.610963,P2R1
17.475254,-155.976409,11.883685,-130.035638,7.501467,-30.892030,P2R1
17.452967,-155.872236,11.975404,-130.177770,7.552061,-30.964162,P2R1
16.679029,-154.774651,11.926068,-130.503335,7.827104,-31.530445,P2R1
16.154865,-154.062209,11.910339,-130.279389,7.986447,-31.791264,P1R1
15.779982,-153.521147,11.901146,-129.913200,8.135648,-32.010818,P1R1
15.401137,-153.122608,12.000810,-129.369562,8.326655,-32.472766,P1R1
15.104790,-152.785926,12.081545,-129.457496,8.546591,-33.188110,P1R1
14.837505,-152.526501,12.176706,-129.347574,8.584723,-33.312028,P1R1
14.630540,-152.332140,12.256236,-129.328120,8.809064,-33.295899,P1R1
14.439992,-152.166340,12.351883,-129.009828,9.328882,-33.028409,P1R1
14.300596,-152.053151,12.430867,-128.902922,9.334408,-33.006786,P1R1
14.256629,-151.682183,12.557077,-128.220358,9.235286,-33.173761,P1R1
14.242618,-151.359452,12.660748,-127.960935,9.313571,-33.617074,P1R1
14.213958,-151.081925,12.774734,-127.742149,9.305333,-33.763640,P1R1
14.217733,-150.883966,12.857383,-127.522271,9.360982,-33.175613,P1R1
14.273679,-150.684186,12.890612,-127.382586,9.503689,-33.001136,P1R1
14.334293,-150.542336,12.911620,-127.781996,9.513028,-32.895512,P1R1
14.357807,-150.418955,12.956369,-128.988344,9.501817,-32.326291,P1R1
14.423558,-150.338652,12.958845,-129.563330,9.612490,-32.100271,P1R1
14.484873,-150.263619,12.955856,-129.942602,9.522922,-31.689708,P1R1
14.540985,-150.220922,12.949212,-130.740675,9.587886,-31.652881,P1R1
14.590987,-150.173469,12.942032,-131.182124,9.977176,-32.275066,P1R1
14.634253,-150.120047,12.933566,-130.688800,10.237562,-32.425843,P1R1
14.562738,-150.136718,13.009288,-130.531963,10.410583,-32.553534,P1R1
14.464619,-150.194936,13.103940,-130.126403,10.539150,-32.901934,P1R1
14.381857,-150.195453,13.183902,-130.077069,10.597888,-33.630002,P1R1
14.305567,-150.234381,13.238076,-129.967800,10.779347,-33.607371,P1R1
14.244397,-150.274798,13.280499,-130.091854,11.197799,-33.551184,P1R1
14.196639,-150.284572,13.314515,-129.499126,11.275072,-33.179836,P1R1
14.121179,-150.248771,13.425778,-129.547610,11.155535,-32.934564,P1R1
14.023396,-150.192457,13.546690,-129.508944,10.878137,-32.561007,P1R1
13.945222,-150.088023,13.646472,-129.593679,10.551793,-32.263316,P1R1
13.884644,-149.973351,13.725640,-129.918430,10.499350,-31.890444,P1R1
13.800765,-149.821716,13.816699,-130.564527,10.740726,-31.895248,P1R1
13.735656,-149.639050,13.889431,-130.867389,10.931806,-32.369217,P1R1
13.553183,-149.451265,14.101033,-130.751901,11.177583,-32.445254,P1R1
13.405164,-149.271449,14.273947,-130.177425,11.451002,-32.465422,P1R1
13.250142,-149.100609,14.441799,-129.579447,11.703577,-32.702488,P1R1
13.128739,-148.937824,14.575852,-128.604222,12.140420,-32.854793,P1R1
13.036525,-148.782962,14.678612,-127.839266,12.206823,-33.015201,P1R1
13.007517,-148.634850,14.724636,-127.991597,12.540354,-32.957691,P1R1
13.008381,-148.214061,14.880746,-127.577043,12.420192,-32.524947,P1R1
13.057256,-147.841145,14.974988,-127.699840,12.202695,-32.640653,P1R1
13.107376,-147.544158,15.044252,-127.913001,11.841871,-32.418522,P1R1
13.254748,-147.570030,14.959059,-128.091139,11.591418,-32.209753,P1R1
13.496861,-147.553543,15.022836,-129.394374,11.045813,-31.482260,P1R1
13.688282,-147.589501,15.049700,-130.137894,11.383072,-31.593028,P1R1
13.832652,-147.667237,15.045488,-130.204798,11.548503,-32.101882,P1R1
13.950454,-147.746834,15.037934,-129.197727,11.917839,-32.364342,P1R1
13.633350,-147.291542,15.143003,-129.433374,12.331989,-32.414850,P1R1
13.337373,-146.717383,15.250272,-129.216060,12.820769,-30.699510,P1R1
12.967725,-146.036674,15.426519,-129.876633,12.416782,-30.516339,P1R1
12.620243,-145.481499,15.600553,-130.345907,12.098499,-30.117155,P1R1
12.334573,-145.009844,15.740993,-130.676524,12.092551,-29.909027,P1R1
12.106347,-144.643381,15.853145,-132.828128,11.720411,-30.431763,P1R1
11.929083,-144.368833,15.938909,-133.271072,11.526786,-30.647662,P1R1
11.720186,-144.169586,16.062756,-133.017514,11.430149,-30.781506,P1R1
11.561635,-144.035884,16.161874,-132.573868,11.859729,-30.932528,P1R1
11.445832,-143.956021,16.236298,-131.758221,12.161423,-31.045328,P1R1
11.366105,-143.918969,16.289868,-132.156318,12.694937,-32.141910,P1R1
11.277876,-143.885382,16.357824,-131.564254,12.610869,-31.810411,P1R1
11.180836,-143.851453,16.437006,-131.054707,12.752077,-31.317674,P1R1
11.146670,-143.925527,16.424400,-130.433465,12.888838,-31.028713,P1R1
11.131958,-143.976636,16.405941,-130.459977,12.768278,-30.775408,P1R1
11.132160,-144.004381,16.384116,-130.470797,12.598194,-30.573861,P1R1
10.996521,-143.951573,16.501081,-130.140054,12.193695,-29.802510,P1R1
10.890972,-143.886149,16.596744,-129.800663,12.171745,-30.026582,P1R1
10.811686,-143.809483,16.673244,-129.793541,12.194332,-30.512378,P1R1
10.755659,-143.752830,16.734584,-127.943157,12.287482,-31.159019,P1R1
10.680598,-143.713882,16.811098,-126.543427,12.486977,-31.524158,P1R1
10.588098,-143.629454,16.901796,-124.152413,13.103223,-32.372298,P1R1
10.499308,-143.565993,16.955417,-123.244705,13.456652,-32.739315,P1R1
10.394804,-143.460562,17.024871,-122.366950,13.707261,-32.810162,P1R1
10.315133,-143.318807,17.078083,-121.215765,13.884119,-33.012482,P1R1
10.048922,-142.922778,17.381887,-120.547194,14.187902,-32.871121,P1R1
9.832348,-142.536395,17.633862,-120.284870,14.340552,-32.851787,P1R1
9.661642,-142.223121,17.838121,-119.985707,14.371880,-32.738157,P1R1
9.531634,-141.945497,18.002937,-119.957655,13.778460,-31.466794,P1R1
9.474686,-141.730131,18.099719,-120.552550,13.408179,-30.983734,P1R1
9.441425,-141.569528,18.168295,-121.146285,13.171543,-30.900000,P1R1
9.198915,-141.561232,18.285417,-121.937290,13.301203,-31.141826,P1R1
9.006100,-141.575374,18.374646,-121.728471,13.288644,-31.632532,P1R1
8.856670,-141.575690,18.438639,-121.527040,13.436029,-31.903843,P1R1
8.745496,-141.591331,18.481785,-121.173124,13.496701,-32.117869,P1R1
8.629132,-141.618090,18.539759,-120.644274,14.008480,-32.757068,P1R1
8.583315,-141.621033,18.549814,-120.951644,14.702431,-33.336730,P1R1
8.562430,-141.635389,18.572591,-121.017431,15.249645,-33.809951,P1R1
8.625047,-141.053762,18.526635,-121.577988,15.615799,-33.638668,P1R1
8.689937,-140.567059,18.481502,-121.433041,15.675548,-33.315413,P1R1
8.786679,-140.168436,18.481808,-122.090535,15.718779,-33.404589,P1R1
8.968329,-139.879271,18.440102,-122.830158,15.875682,-33.984520,P1R1
9.228722,-139.626085,18.455046,-123.512760,16.018600,-34.388390,P1R1
9.505146,-139.434917,18.460973,-123.628186,16.702007,-34.007833,P1R1
9.822525,-139.266273,18.499659,-122.987123,17.338178,-34.033398,P1R1
10.138433,-139.146863,18.522654,-122.547270,17.563670,-34.206943,P1R1
10.410535,-139.038876,18.561970,-122.176438,17.725602,-34.334731,P1R1
10.610755,-138.969324,18.575716,-121.799876,18.094440,-34.894384,P1R1
10.817460,-138.899877,18.577006,-121.620851,18.246269,-34.930233,P1R1
10.516829,-138.472574,18.818772,-121.209510,18.564661,-35.094275,P1R1
10.554215,-138.093956,19.223806,-120.750672,18.779634,-34.773711,P1R1
10.590977,-137.764042,19.583602,-121.153908,19.265556,-34.932959,P1R1
10.196632,-137.393890,19.967821,-121.640524,19.731185,-35.904357,P1R1
9.854204,-137.105820,20.281507,-122.782201,20.743620,-37.360562,P1R1
9.584533,-136.859244,20.479294,-123.032106,21.265177,-38.022493,P1R1
9.360678,-136.678649,20.627191,-123.156362,21.824576,-38.660366,P1R1
9.179326,-136.553704,20.732816,-122.847886,22.249869,-38.926228,P1R1
9.052410,-136.444189,20.825776,-122.902712,23.295137,-40.044679,P1R1
9.067743,-136.340875,20.883970,-123.043668,24.319820,-39.713861,P1R1
9.147388,-136.275354,20.907743,-122.900203,24.663486,-39.744104,P1R1
9.225255,-136.240987,20.913421,-123.646528,24.730763,-39.795100,P1R1
8.349047,-136.274859,20.848064,-126.407887,22.835711,-39.058926,P1R1
7.368701,-136.235662,20.806602,-128.159526,22.184098,-38.720145,P2R1
6.529159,-136.273263,20.692403,-129.640400,22.085596,-38.747263,P2R1
5.912736,-136.300583,20.551500,-132.676603,22.810934,-40.382172,P2R1
5.498751,-136.342270,20.406925,-133.397073,23.376293,-41.556184,P2R1
5.259174,-136.344420,20.297998,-133.039043,23.637098,-41.804111,P2R1
5.094238,-136.713354,20.101999,-132.374680,23.940734,-41.553266,P2R1
5.057029,-136.960881,19.893383,-131.860271,24.321346,-42.329836,P2R1
5.030220,-137.148686,19.783601,-131.444772,24.308157,-42.223852,P2R1
5.053844,-137.244724,19.715723,-130.834605,23.998453,-41.925317,P2R1
5.151257,-137.226255,19.733012,-131.052942,23.866833,-41.999221,P2R1
5.257619,-137.198098,19.761855,-131.681839,23.490471,-42.117682,P2R1
5.110148,-137.180842,19.691174,-132.895597,22.514313,-42.082444,P2R1
5.007713,-137.159637,19.644774,-133.002477,22.477928,-42.186922,P2R1
4.942096,-137.137383,19.617498,-133.036400,22.462405,-42.216922,P2R1
4.501859,-136.453392,19.421538,-133.094829,22.406645,-42.243694,P2R1
4.147645,-135.911514,19.250934,-133.043120,22.341982,-42.276558,P2R1
3.891942,-135.501569,19.129501,-133.039860,22.359597,-42.318069,P2R1
3.698840,-135.247319,19.024465,-133.030513,22.348286,-42.397471,P2R1
3.555283,-135.081700,18.930653,-133.011548,22.351237,-42.432011,P2R1
3.471519,-134.985554,18.873084,-132.998550,22.367040,-42.430997,P2R1
3.198969,-135.714273,18.433756,-132.787483,22.374199,-42.376960,P2R1
3.075867,-136.239442,18.181920,-132.541118,22.371869,-42.308303,P1R1
2.988148,-136.644454,18.005128,-131.727321,22.635375,-41.967636,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data5_state_cov_constant_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data5_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
2.13 0.00 0.00 0.33 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 2.13 0.00 0.00 0.33 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 2.13 0.00 0.00 0.33 0.00 0.00 0.00 0.00 0.00 0.00 
0.33 0.00 0.00 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.33 0.00 0.00 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.33 0.00 0.00 0.08 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.77 0.00 0.00 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.77 0.00 0.00 0.20 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.77 0.00 0.00 0.20 0.00 0.00 0.00 0.00 0.00 0.00 
0.20 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.20 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.20 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.10 0.00 0.00 0.17 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.10 0.00 0.00 0.17 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.10 0.00 0.00 0.17 0.00 0.00 0.00 0.00 0.00 0.00 
0.17 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.17 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.17 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data6_error_constantMotionModel_GPS_Camera_IMU.txt <==
5.716687
4.781638
2.983836
1.113198
1.304452
1.780063
1.963991
2.001457
1.974934
1.877759
1.809547
1.565363
1.459047
1.340677
1.214295
1.082994
0.959490
0.821136
0.735119
0.560634
0.457519
0.458932
0.331106
0.219795
0.281297
0.289458
0.206474
0.065945
0.133677
0.083261
0.074936
0.077657
0.149788
0.139678
0.131675
0.084989
0.076970
0.242762
0.251493
0.160152
0.290862
0.336380
0.128309
0.079044
0.066640
0.089932
0.091847
0.074361
0.193461
0.355023
0.281456
0.153409
0.080085
0.119324
0.170037
0.134445
0.114592
0.191381
0.123256
0.221611
0.290864
0.255485
0.235942
0.219017
4.304456
2.446929
1.011622
0.509525
0.428721
0.390313
0.199881
0.369846
0.340542
0.304606
0.310010
0.121751
0.557497
0.521197
0.446654
1.117788
0.373076
0.197876
0.612253
0.734964
0.598954
1.175728
0.210906
0.264830
0.439441
0.977665
0.774749
0.715473
0.558251
0.286094
0.573753
1.093440
0.637293
0.599763
0.338484
0.698907
0.943051
0.514333
0.647600
1.297211
1.456310
0.924889
2.093639
0.468131
0.721254
0.565514
1.171726
4.292067
3.090759
2.415759
1.676852
1.563621
1.424463
0.748893
0.586496
0.827946
1.992046
1.349749
1.542991
0.893224
0.703730
1.104017
1.784302
1.247350
1.227790
1.240205
1.059643
1.027203
1.650406
0.787624
1.085923
1.067638
0.553081
0.707972
0.676938
0.830556
1.090044
0.201142
0.509750
0.886747
0.725380
1.295304
0.978707
1.085551
0.614229
0.656387
0.856443
0.511723
0.923090
0.434878
0.714670
0.458733
0.805762
0.639525
1.149880
0.948642
1.022723
0.660875
0.317143
1.067908
0.694565
0.508138
0.753007
0.265754
0.522623
0.894928
1.580421
0.770118
0.638513
0.234353
1.320981
0.582879
0.730696
1.129029
0.941150
1.118558
1.087504
0.351474
0.958205
1.649053
4.482909
2.915973
1.725972
0.871654
0.194308
0.518770
0.881352
1.198213
0.955746
1.146068
1.210112
1.089246
1.074234
1.065796
1.211373
0.943922
1.123726
0.782781
0.871329
0.677465
0.815007
0.963775
0.622904
0.585796
0.562520
1.247866
0.329836
0.339307
0.773504
0.740255
0.283076
0.878520
0.533933
0.409933
0.628320
0.710135
0.630664
0.387463
0.396911
0.271526
0.356289
4.236622
3.252954
2.046406
1.310173
0.800112
0.343784
0.584125
0.925796
1.227166
1.015833
0.879556
1.572878
1.048752
0.835643
0.709067
0.845646
0.846366
1.213269
0.815621
1.128646
0.906687
0.663673
0.946630
0.646365
0.398829
0.635850
1.622469
0.883752
0.821306
0.869412
1.750813
1.430650
1.194924
2.113295
1.010240
0.838379
0.755620
1.405823
1.335702
1.033049
1.091484
0.600391
0.861000
0.498729
0.367093
0.794873
0.751139
0.859251
0.368040
0.515692
0.699260
0.270167
0.535417
0.970256
0.691534
0.433019
0.395538
1.097594
0.590725
0.537842
1.119179
0.497824
0.580452
0.478813
0.687996
0.455491
0.345148
0.828799
0.374638
0.735348
0.412143
0.496455
0.454311
0.548704
0.751884
0.356786
1.102637
0.413271
0.933500
1.209844
2.848153
2.144856
1.302537
0.813243
0.441394
1.198317
1.050881
0.847901
1.264526
1.000439
1.390115
0.685764
0.783383
0.612947
0.623184
0.715952
0.613073
0.615983
0.482982
0.762630
0.397441
0.793855
0.484807
0.323930
0.745481
0.670986
0.765558
0.467876
0.413781
0.549885
0.434780
0.657148
0.563008
0.430872
0.906123
0.307129
0.423597
2.995380
2.208400
1.705150
1.180984
0.686956
1.042604
1.147429
0.441441
0.559694
1.580206
0.726729
0.523489
0.831121
0.713687
0.715521
0.631957
0.825113
0.610108
0.437776
0.978879
0.589765
0.629702
1.149261
0.850146
0.728993
0.859504
0.627011
0.580048
1.163240
0.408693
0.894754
0.861453
0.650797
1.658029
1.492535
0.779282
0.807593
2.257047
1.139392
0.946588
1.282715
0.422802
0.870205
0.609544
0.634701
0.859349
0.795342
1.127095
1.572833
0.991538
0.649819
0.865057
0.677967
1.341803
0.973961
0.956659
1.023980
0.687290
0.612933
0.661821
0.723583
0.481372
0.505214
0.931849
2.106715
0.952644
0.557656
1.379536
0.226117
0.282423
5.961774
4.239726
2.629435
1.798539
0.873698
0.290273
0.571604
1.568712
1.374651
1.565405
1.712142
1.595747
1.474511
1.325050
1.455074
1.013586
1.795041
1.220047
0.870319
0.664666
1.203908
0.664818
0.900233
0.943621
1.542864
0.477004
0.608056
0.415222
0.429535
1.129605
0.474974
0.524179
0.483575
0.793057
0.524360
0.805670
0.690230
0.809118
0.472341
0.902656
0.278550
0.726993
0.821697
1.335694
0.853091
2.591503
2.567414
2.222835
0.985145
0.901503
0.650567
0.523848
0.906032
1.099254
0.749856
0.698008
1.160792
1.178008
1.389400
1.727701
1.114542
0.680351
0.895012
0.694238
3.572995
1.968376
0.593192
1.078870
1.429083
1.080411
0.795137
0.639869
1.070350
0.997810
0.696619
0.955620
0.683982
0.443503
0.746327
0.539754
0.482532
0.464033
0.659345
0.540272
0.525145
0.872427
0.491504
0.518495
1.031548
0.623670
1.078258
0.829019
1.122007
0.535499
0.314056
0.725340
0.508265
0.789809
0.515443
0.331716
0.624705
0.473768
0.154341
0.259174
0.620102
0.404500
1.213664
0.783600
0.258944
0.233582
0.487081
0.533367
0.570516
0.363347
0.442136
1.770003
0.986450
0.166151
0.954862
0.750417
0.575588
1.826729
1.284838
0.806853
0.728184
0.849996
0.603392
0.788928
0.714586
0.580683
1.308183
0.699394
0.649185
0.537579
0.422548
0.862992
0.622560
0.332381
1.018497
1.089386
0.493493
0.503654
0.744896
0.701633
0.685656
1.115961
0.934954
1.039477
1.029164
1.682028
0.428226
0.383212
0.317150
0.489081
1.242053
0.597722
1.929400
0.865488
0.782854
0.826148
0.497903
0.548281
1.324905
0.796275
0.570895
0.946714
0.391922
0.618345
1.543263
0.913568
0.684359
1.042785
0.968240
0.300899
1.154077
0.586144
0.434359
0.752930
0.903777
1.107771
0.618873
0.562900
1.343550
3.184655
1.622345
1.065511
1.247719
1.092489
0.894952
0.512587
0.651750
1.156762
0.912543
0.611947
0.637638
0.667764
0.634666
0.349060
0.684769
0.669921
0.623258
0.848838
0.463896
0.165121
0.712717
1.965618
1.394973
0.968882
0.970478
0.670994
1.140068
0.456573
0.989530
0.654680
0.473928
0.362712
0.788882
0.368846
0.956270
1.432161
0.606897
1.190209
0.622438
1.475291
0.855098
0.512537
1.124233
0.444743
0.958031
1.546559
0.773292
0.607407
0.481617
0.563626
1.190056
0.660043
0.494248
0.668332
1.137745
0.996071
0.734299
1.498396
0.875520
0.786102
0.446674
1.045952
0.702216
0.976104
0.893883
0.570916
0.547010
0.544899
0.677312
0.416392
0.917835
0.352775
0.421802
0.783813
0.659437
0.359449
0.661359
1.067818
0.376112
0.543464
0.469057
2.479247
0.627575
1.274522
0.827433
0.909562
0.414544
0.267469
0.515250
0.545200
0.534383
0.686989
0.418396
0.848789
0.559521
0.719405
1.349126
1.041828
0.854994
0.424801
0.483753
0.397975
0.499509
0.268279
0.968732
0.751479
0.541906
0.604080
0.936380
0.501411
0.398202
1.024864
1.094316
0.705487
0.796837
0.760432
0.681168
0.973189
0.967353
0.875091
0.631394
0.660094
0.517929
1.064860
0.418933
0.408410
0.469822
0.647478
0.527664
1.686718
1.560328
0.831438
0.271994
0.473857
1.208077
1.627652
1.132655
1.442081
1.192354
0.503535
0.474962
0.610220
0.261787
0.725009
0.599913
1.482350
0.285056
0.586355
1.811748
0.677368
1.706585
0.808616
0.673454
0.658387
0.767603
0.389090
2.017994
1.750946
0.817539
0.520357
0.746825
1.043741
0.571307
0.616055
1.177806
0.791064
0.878564
0.793067
0.815666
0.637298
0.881811
0.616821
0.632869
0.993965
0.472109
0.649834
0.951180
0.809359
2.015410
0.952235
0.498866
1.225241
1.315932
0.672462
1.261473
0.328301
1.076044
1.651688
1.934506
0.995148
1.633790
0.670050
0.654323
0.944290
0.933396
0.688692
0.639479
0.899682
0.760721
0.791931
0.401686
0.702624
0.366503
0.283930
1.471162
0.803333
0.399032
0.299943
0.937250
0.633178
1.431264
0.887895
1.102815
0.425097
1.418476
0.653661
0.464316
0.543025
1.538904
0.348573
1.081346
0.802784
0.847424
0.928676
0.788276
0.569998
1.328955
0.639725
1.049011
1.270087
0.841436
1.111929
1.378900
1.497980
0.661728
0.752420
0.572731
0.713066
0.626959
1.111226
0.834054
0.864672
0.869077
0.964440
0.872117
0.713434
0.516249
1.068618
0.707802
0.468366
0.795853
0.696042
1.792715
1.358591
1.414742
1.040808
1.031786
0.573953
0.828155
1.198688
0.806168
0.423835
0.648933
0.954662
0.778888
0.431574
0.960365
0.550472
0.547858
0.360959
0.356941
2.040946
0.786517
0.899523
1.122248
0.583301
0.324988
1.713726
0.506958
0.396667
1.523039
0.465969
1.146560
1.303920
0.842080
0.504932
0.595528
0.661360
1.222651
0.908558
0.807677
0.412425
0.816113
0.614050
0.461899
0.932358
0.894875
0.545807
0.779992
0.597394
0.421546
0.825747
1.294796
0.781175
0.681906
1.095087
2.024686
0.538223
1.048151
0.440756
1.257024
1.018556
0.410463
0.729417
0.581640
2.650403
1.468057
0.903590
1.430905
0.916229
0.275090
0.807434
1.395683
0.445685
0.666641
1.433637
0.927274
0.824245
1.014897
1.090989
0.329417
1.331082
0.715489
0.795332
1.139189
1.580581
0.708404
0.811238
0.691060
0.756430
0.548841
1.151218
1.075932
0.700036
0.792066
0.908727
0.876869
1.160800
0.441162
2.481609
1.870586
1.488184
0.743587
1.021759
0.427630
1.525345
1.383666
0.887399
0.885528
1.678004
1.073157
0.946339
1.430191
0.930538
1.094579
0.790946
0.660186
0.542713
0.880763
1.779802
0.769922
0.731416
0.915224
1.047687
0.590352
1.093651
0.596183
0.447267
0.731774
0.513074
1.033343
1.132620
0.358929
1.378758
0.965139
0.720494
0.690844
1.117158
0.710949
0.390472
0.966182
0.726799
0.474138
0.471483
0.374277
0.374134
0.860088
1.999518
0.838399
0.516654
0.798562
1.313119
1.219345
1.956143
1.291354
1.258519
1.009545
0.777057
0.582009
0.923987
0.664039
2.005683
1.341712
1.701220
1.183453
1.862880
0.418354
0.291809
0.943324
0.909886
1.301343
0.966232
0.875281
0.930726
1.189540
0.955633
0.571085
1.277790
1.985355
1.800761
0.647136
0.536924
0.408671
0.671848
0.911515
0.615343
2.187700
1.034279
0.734203
0.825367
1.337310
0.557060
0.365353
1.485630
1.636039
0.917693
0.472739
1.189733
1.123059
0.614707
0.787298
1.009300
1.789655
0.323192
0.473533
0.429927
0.710908
0.752688
0.286745
0.947686
0.701159
0.816679
0.593709
1.294115
0.483460
1.287647
1.548683
1.505012
1.937517
1.063676
1.051797
0.370086
1.240773
0.549793
0.438938
1.369857
1.056260
0.370188
0.603862
1.263151
0.918331
0.483943
0.899175
0.931660
0.318253
0.254750
0.598310
1.661026
1.128851
0.947793
0.772390
1.337530
1.085365
1.610042
1.210512
1.655858
1.392968
1.549798
0.946782
0.740424
0.808489
1.706299
1.063586
1.086173
0.928790
1.073855
1.225311
0.324449
1.206661
1.230074
0.807122
0.857728
0.669377
0.914517
1.577067
0.648804
0.761980
1.163395
1.056671
1.915650
0.907726
0.721224
1.373747
0.521483
1.719930
1.363684
1.070521
0.521342
0.947322
0.405924
0.852320
0.995603
1.197224
1.534716
0.697697
2.111446
1.727813
1.350065
1.405074
1.221752
0.626875
1.644625
1.343954
2.106302
0.868211
0.797038
2.066235
0.900999
1.857357
1.229815
1.445768
1.131319
0.568942
0.528837
1.462682
0.915485
3.243279
1.485869
0.909001
1.443524
1.391065
0.738870
0.941489
1.029439
1.986720
0.651580
0.863231
0.474661
1.995731
0.856022
0.971112
1.424544
1.679946
0.550551
0.805280
1.035349
0.659882
0.947767
0.869349
1.629182
1.243970
0.806414
1.005744
0.932809
0.813673
2.421392
0.561612
1.488883
0.808190
0.771300
0.627461
0.759616
2.356006
1.358641
1.169966
0.887476
0.958529
0.988025
1.090843
1.312065
0.821905
1.276491
1.016449
1.237505
0.745940
0.699008
0.655631
0.605406
0.459123
1.459735
0.398738
0.585894
1.593291
1.482983
0.366612
1.076539
0.712975
0.660717
0.674504
0.750180
0.662611
0.656123
0.547182
1.083908
0.899817
1.018122
0.535027
0.971743
0.717297
1.804560
1.538594
0.540555
1.353358
0.384029
0.417633
1.812744
0.757814
0.689374
1.174629
0.538654
0.353521
1.116427
0.552553
0.385544
0.452859
0.747271
0.537793
0.596912
0.447909
0.269289
0.211519
0.899978
0.379646
0.171808
0.119980
1.116783
0.394042
0.391441
1.222524
0.765844
0.921450
0.689081
0.411428
0.651449
0.530956
0.447349
0.412683
0.255055
0.357399
0.666721
0.940517
0.692677
0.567134
0.677397
0.592525
0.365953
1.053999
0.902515
0.484559
0.369223
0.694174
0.470011
0.282230
0.680948
0.261038
0.227039
0.528565
0.461051
1.378806
0.899305
1.224642
0.506261
0.336743
0.205665
0.522966
0.785702
0.731541
0.546609
0.569280
0.612002
0.379483
0.259424
0.589179
0.762948
0.524954
0.551757
0.350363
0.494386
0.432286
0.652943
0.883710
0.355716
0.676158
0.496970
0.657948
1.281912
0.781360
0.428840
1.881630
1.220817
0.640044
0.332638
0.691303
0.861287
1.001381
1.830321
0.783018
0.996990
0.781205
0.796272
1.260019
0.745930
0.615586
0.605892
0.466443
0.782854
1.426986
0.857570
0.986529
1.055929
1.044299
0.787189
0.449054
0.789837
0.583373
1.531577
1.101705
0.962505
0.772508
0.488640
1.428036
0.771343
0.589947
0.915300
1.114140
0.711860
0.537872
0.915898
0.794216
0.632441
1.572744
1.085949
0.987301
0.440136
0.184768
0.415220
1.250233
1.009075
2.378200
1.636302
0.675879
0.532277
0.462663
0.344279
0.841065
0.580064
0.536554
0.309824
1.059224
0.485666
0.765276
1.976131
0.896076
0.831806
1.415654
0.598937
0.953573
0.455400
0.814277
1.159242
0.633583
0.959052
1.923233
1.339704
1.647417
2.645316
0.782740
1.497563
0.545586
0.795882
1.640344
1.469300
0.778862
0.675961
1.076807
0.897780
0.691474
0.839134
0.369033
1.285892


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data6_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
5.716687
4.781167
2.705827
0.980501
1.322434
1.636042
1.780719
1.827438
1.823052
1.758818
1.689605
1.470701
1.375796
1.262707
1.138522
1.010144
0.877096
0.756353
0.574867
0.442600
0.355723
0.434602
0.301614
0.176070
0.335765
0.132310
0.168575
0.115131
0.058511
0.056191
0.096300
0.109237
0.136874
0.108530
0.105596
0.066353
0.042522
0.245491
0.357859
0.300656
0.291948
0.128566
0.140145
0.135151
0.048722
0.065709
0.061119
0.084079
0.197896
0.388052
0.218547
0.147076
0.077836
0.114650
0.084742
0.100930
0.109506
0.122032
0.124247
0.167129
0.366634
0.247854
0.195923
0.210187
4.215665
0.218422
0.127490
0.366621
0.298527
0.409820
0.324106
0.217109
0.271971
0.450462
0.360344
0.325366
0.423701
0.488845
0.590693
1.186640
0.711368
0.825760
1.155098
0.297636
0.187056
1.100711
0.473254
0.442173
0.724514
1.187046
0.608385
0.275435
0.544203
0.599748
1.059461
0.655213
0.829640
0.285343
0.509381
0.617017
1.359005
0.821312
1.355886
1.677798
0.397276
0.607668
2.283659
1.113667
0.888186
0.821816
0.384457
4.259887
3.037592
2.506328
1.204807
1.086420
0.887981
0.816969
0.813430
1.202722
1.455283
1.071718
1.376682
0.518237
0.738068
1.110610
2.132748
1.481919
1.039078
0.837011
1.004605
1.349018
1.209613
0.693871
0.903539
0.983907
0.760152
1.060101
0.966580
0.487570
0.839010
0.366570
0.533874
0.825666
0.575524
1.387381
0.422205
1.071667
0.903021
0.568013
0.903761
0.310711
0.920420
0.867585
0.997989
0.470161
0.851062
0.872392
1.538014
0.644451
0.701614
0.659843
0.734729
1.060116
0.362014
0.219477
0.678195
0.488238
0.725638
1.362739
0.834588
0.516328
0.748109
0.399596
1.533809
1.161218
0.518615
1.424702
0.342636
1.007246
0.968991
0.884288
0.614200
1.470866
4.376332
2.579925
1.354222
0.584459
0.305019
0.617724
0.937104
1.201960
0.943731
1.078022
1.242127
1.270586
1.182122
1.086196
1.078671
0.834362
0.910956
0.838511
1.163031
0.595517
0.769221
1.231421
0.497969
0.400585
0.367575
1.291079
0.703939
0.693970
0.702368
0.371882
0.337283
1.012364
0.580298
0.760842
0.813461
0.314676
0.482680
0.392118
0.360303
0.470688
0.664883
4.366879
2.838771
1.690810
1.097734
0.477618
0.376666
0.793788
1.303451
0.665508
0.907890
0.874382
1.340737
0.794761
1.128026
0.752339
0.516564
0.722225
1.328628
0.630950
0.993969
0.459204
0.854426
0.560268
0.643897
0.479425
0.642743
1.650517
1.627852
1.172046
1.130508
0.974707
1.427644
1.626091
1.366381
1.155582
0.851402
0.786021
1.158051
1.789042
0.606830
0.637785
0.539154
0.756605
0.702090
0.671715
1.013247
1.021510
0.515436
0.484446
0.358474
0.633713
0.606077
0.926400
0.777654
0.669953
0.277312
0.340142
1.180078
0.384519
0.348921
1.165830
0.370084
0.227202
0.314999
0.811775
0.594046
0.400535
0.619265
0.366489
0.610703
0.552585
0.854803
0.444307
0.322463
0.759896
0.235699
0.849655
0.775045
1.099023
0.586400
2.863101
1.939441
0.850677
0.586923
0.596550
1.339835
1.260026
1.088155
1.565687
0.748151
1.132966
0.871424
0.808502
0.814335
0.484199
0.308912
0.537292
0.560117
0.285579
0.633444
0.392751
0.971646
0.770104
0.794093
0.538575
0.614313
0.764538
0.300276
0.296443
0.678652
0.603492
1.063575
0.339929
0.321117
0.668567
0.301600
0.636317
2.967651
1.965178
1.583657
1.365496
0.966377
1.501210
0.271133
0.268779
0.470200
1.313693
0.464621
0.422017
0.711836
0.594850
0.575862
0.508548
0.742529
0.510039
0.325948
0.910851
0.363405
0.632252
1.452111
0.431429
0.330491
0.828796
0.661786
0.607739
1.097206
0.376042
0.682832
0.934960
0.592645
1.510786
1.564227
0.786815
0.618539
2.428006
1.531700
1.789411
0.890918
0.847038
0.484468
0.541974
0.636261
0.842672
1.006600
1.200701
1.464239
1.025874
0.691401
0.672167
0.767060
1.653857
1.007656
0.892960
0.636387
0.607253
0.604330
0.817806
0.994893
0.495015
0.344748
0.674630
2.322799
0.826474
0.951995
0.729803
0.554714
0.398372
5.940753
4.002903
2.221882
1.492844
0.765954
0.394084
0.715933
1.392643
1.497144
1.528163
2.005631
1.487193
1.414394
1.321787
1.222336
1.080300
1.953644
0.833624
0.646323
0.516560
1.054550
0.740301
1.081701
1.675903
0.843054
0.858948
0.791932
0.679580
0.474981
1.266627
0.898431
0.490608
0.823017
0.817743
0.383176
0.531578
0.803731
1.284010
0.657308
0.729742
0.685237
0.294164
0.643917
1.528867
0.441950
2.954578
2.092874
2.057850
0.922571
0.761054
0.449606
0.684670
0.810508
0.961362
1.050382
0.716800
0.994203
1.226862
1.626986
0.876888
1.081017
0.845013
0.747997
0.543727
3.287361
1.054377
0.813113
0.745287
1.454712
0.528100
0.624280
0.665835
1.217641
0.697354
0.570611
0.957999
0.470385
0.548690
0.557660
0.496927
0.616907
0.507960
0.502619
0.446262
0.478682
0.818954
0.442183
0.513082
1.116326
0.440236
1.219825
0.504600
0.732630
0.360458
0.439608
1.031841
0.695551
0.737798
0.573087
0.395646
0.304269
0.533367
0.402519
0.520503
0.433236
0.572247
1.365714
0.725147
0.668161
0.597333
0.598989
0.659549
0.399950
0.417406
0.293593
1.756800
0.277078
0.486271
0.599943
0.731429
0.404136
1.748144
1.460205
1.041329
1.104680
0.475886
0.446996
0.750024
1.089634
0.547578
1.086019
0.508408
0.606846
0.389393
0.559978
1.221090
0.670155
0.454157
0.653490
0.833042
0.731011
0.614498
0.741871
0.677672
0.608457
1.103281
0.743856
0.764033
0.980462
1.423337
0.459902
0.515784
0.291564
0.291542
1.227349
0.941355
1.720005
0.645386
0.584964
0.646014
0.708829
0.716957
1.413439
0.381660
0.561936
0.757649
0.462442
0.855826
1.398372
0.334822
0.627320
1.264337
0.706475
0.744889
1.530233
0.952624
0.775719
0.401958
0.526569
1.234839
0.833310
0.589807
1.457686
2.993935
1.335537
0.603285
1.725804
0.576955
0.503135
0.623803
0.890494
1.415670
0.503108
0.646283
0.799088
0.400032
0.512802
0.319587
0.790697
0.311168
0.552287
0.983484
0.410951
0.401062
0.758725
1.464405
2.013171
0.746239
1.485172
0.690627
0.816221
0.785006
0.559248
0.503804
0.516480
0.411359
0.781483
0.534774
1.279418
0.624966
0.653423
1.643136
0.766432
1.499566
0.387629
0.255169
0.931654
0.604253
1.163499
1.052251
1.167455
0.432896
0.277839
0.353381
1.152511
0.623604
0.627143
0.668557
1.036962
1.129998
0.798204
1.623239
0.403551
0.310432
0.311047
1.214119
0.488109
0.585632
0.948195
0.410932
0.840048
0.518868
0.890959
0.495631
0.527972
0.481689
0.365743
0.929933
0.693888
0.427413
0.642115
0.845108
0.584720
0.404985
0.568390
2.199241
1.479997
0.676848
0.895241
0.594300
0.484440
0.397533
0.411293
0.471864
0.776624
0.953344
0.891786
0.387376
0.390559
0.746999
1.767909
0.870957
0.402834
0.622247
0.550011
0.231807
0.585611
0.605259
1.369181
0.810763
0.415521
0.519473
0.722872
0.849958
0.835017
1.521824
0.564683
0.329524
0.729825
0.834566
0.887118
0.926283
1.610845
0.523723
0.299027
0.460052
0.502358
1.084336
0.437299
0.617229
0.369910
0.540720
0.834759
1.833332
0.640046
0.818220
0.702573
0.854992
0.741181
1.882950
0.560759
1.669605
0.417161
0.217947
0.360247
0.507450
0.386553
0.864557
0.830713
1.567235
0.946131
0.467573
1.250594
1.057310
1.862669
0.579547
0.249257
0.484877
0.659268
0.604139
2.041989
1.518024
0.983163
0.818669
0.578331
0.914616
0.687035
0.650255
1.059589
1.245878
0.690656
0.635355
0.614955
0.786530
1.244252
0.726538
1.072309
0.733714
0.840902
0.515926
0.666416
0.730955
2.173473
0.913334
1.099917
0.628171
1.347953
0.409179
1.003268
0.471687
0.863658
1.895684
1.283313
0.806027
1.655246
0.535480
0.433800
0.955739
0.917245
0.825379
0.563647
1.070065
0.486101
0.439280
0.366458
0.714195
0.553510
0.419255
1.259858
0.729896
0.341226
0.342869
0.870401
0.538632
1.296152
1.251561
0.802829
0.875801
0.771859
0.877760
0.712745
0.653884
1.528377
1.148411
0.311525
0.552866
0.998591
0.796917
0.871046
0.896347
1.827350
1.028897
0.757351
1.193749
1.371755
0.655836
1.040675
1.850530
0.838422
0.891120
0.405977
0.377747
0.546365
1.294751
0.381894
0.746748
0.994105
0.606322
0.743233
0.750615
0.625923
0.781408
0.820008
0.495810
0.760683
0.851792
2.061876
2.200466
0.804527
0.878423
0.600956
0.605199
1.111313
1.217379
0.840198
0.721974
1.144432
0.354813
0.587082
0.659815
1.073018
0.812947
0.938048
0.733680
0.663663
1.534054
1.369603
0.437024
0.837418
0.765837
0.885940
1.015698
0.359655
0.387254
1.551189
0.642274
1.745750
0.454257
0.636865
0.843719
0.900542
0.488082
1.221899
1.336485
0.574621
0.525743
0.711165
0.475976
0.674380
0.856621
0.502558
0.427022
0.870831
0.688869
0.565375
1.063281
0.709939
0.905790
1.149913
0.629602
1.850952
1.124242
0.946361
0.809038
0.638171
0.840594
0.699109
0.819607
0.669650
2.195961
0.993786
0.998482
1.644130
0.393483
0.716830
0.447033
1.304026
0.462319
0.662807
1.888162
0.665392
0.414239
0.783737
0.941645
0.654225
1.579585
1.001066
0.653764
0.599797
1.712650
1.456662
0.975336
0.419577
0.342323
0.384344
1.099757
1.437034
0.749708
0.422690
1.094483
0.545836
1.233095
0.908723
2.434676
1.917821
1.573482
0.982281
0.587399
0.440957
1.735168
1.512536
1.149254
1.312494
1.223224
1.239604
1.136244
1.706262
0.811276
0.693688
0.761372
0.922685
0.544959
0.512626
1.804892
0.773597
0.568222
0.771260
1.051257
0.288185
1.186900
0.703538
0.592530
0.805032
0.878029
0.463635
1.152757
0.774678
1.702252
0.847614
0.839323
0.609642
0.951921
0.686441
0.752620
1.388442
0.609643
0.559594
0.333436
0.352171
0.392346
1.117067
1.389534
0.884286
0.844954
0.665392
1.261068
1.308438
2.549278
0.913149
0.471845
0.726813
0.763705
0.929184
0.964446
0.926389
1.799348
1.123100
1.763175
0.673905
1.534203
0.641597
0.564746
0.969044
0.423786
1.151422
1.060471
1.380616
1.025898
0.829725
0.838411
0.678267
1.520325
2.766289
0.577554
0.652868
0.444459
0.732884
0.530351
0.708197
0.963601
2.618555
1.004415
0.615996
0.470459
1.184912
0.915462
0.814033
2.097450
0.840220
0.468965
0.561840
1.318757
1.132805
0.953575
0.838401
0.434480
1.633343
0.783397
0.589192
1.003772
0.766507
0.962404
0.553297
0.353190
0.596098
0.904280
1.096107
1.450470
1.259698
0.440380
1.154723
1.608280
0.945348
1.305298
0.514181
0.477879
0.958882
0.558183
0.641895
1.455448
0.614280
0.546564
0.866087
0.933659
1.276950
1.152348
0.618408
0.755136
0.591217
0.684339
0.978686
1.993499
0.719794
0.318115
0.506461
1.373937
1.235366
1.842569
0.966154
0.857670
1.566019
0.842466
0.943686
0.934997
1.138345
1.640214
0.545307
0.811327
0.903033
1.477002
0.781017
0.828144
1.881794
0.340967
0.344179
0.482073
0.498458
1.095648
1.423506
1.192261
0.711583
0.771949
0.845874
2.282044
1.069992
0.670239
0.717663
0.399285
1.774734
0.998115
0.724407
0.451532
1.173387
0.664486
0.796624
1.316630
0.702046
1.238857
1.101140
2.845736
1.408832
1.491994
0.661407
0.805153
0.821072
2.177963
0.884714
1.918377
0.848205
0.700552
1.970788
0.805481
2.506643
1.087970
0.963720
1.097909
0.935292
1.022664
2.060995
2.152070
1.519584
1.203042
1.186693
2.213219
1.389648
1.357900
1.206193
0.600541
1.546788
0.665923
0.450265
0.494112
1.959510
1.416390
0.763734
0.707795
1.575616
1.418831
0.820874
0.355883
0.293290
0.680457
0.861630
2.101533
1.499096
1.040316
0.533168
0.526570
0.731051
2.359224
1.375175
0.258007
0.441945
0.986143
1.111005
1.029027
2.801716
0.690485
0.145894
0.960015
0.857355
1.182224
1.203623
1.638929
1.532893
0.486550
0.552666
1.392026
0.925547
1.175283
0.992165
0.981975
0.608953
0.906902
0.547956
0.828351
2.103761
0.435274
0.651732
0.758744
0.468966
0.743348
0.616101
0.875718
1.136952
0.363554
0.500340
1.265142
0.898787
0.667199
0.848094
0.513122
0.737766
2.240681
0.639081
0.605255
1.412822
0.762040
0.486892
2.140998
0.768739
0.498179
0.681145
0.469081
0.480273
1.247912
0.530366
0.411470
0.231631
0.564326
0.679602
0.840490
0.778689
0.774369
0.678713
1.556826
1.009819
1.058823
1.138531
2.201623
2.120538
1.747328
1.016529
1.022413
1.783352
0.881168
1.357213
0.692232
1.169242
1.274293
0.825654
0.924237
0.717104
1.394067
0.994692
0.929419
1.113744
0.562177
1.138126
0.812039
1.737207
0.996713
0.894784
0.873600
1.392722
0.774520
1.013584
0.474106
0.615912
0.633752
1.071542
0.552372
1.494596
1.150594
1.839375
0.973041
0.805981
0.931092
1.310548
0.481418
0.372009
0.515507
0.519167
0.602201
0.291795
0.367832
0.795746
0.445017
0.730816
0.511066
0.127181
0.365837
0.421087
0.804011
1.192792
0.636534
1.317563
0.592863
1.376342
1.161162
0.814688
0.670124
1.976455
1.512262
0.970113
0.727919
0.964042
0.559260
1.345868
1.354983
1.092400
0.776198
0.759501
0.730367
1.349361
0.834971
0.680202
0.547483
0.403215
0.776847
1.850992
1.373130
1.950790
1.342251
0.766269
0.437415
0.498727
0.765412
0.713803
1.653439
1.347686
0.626747
0.415838
0.446721
1.673284
1.156396
0.974493
1.522504
0.551973
0.467536
0.454904
0.870209
1.104258
0.549402
2.000523
1.328461
1.025875
0.610236
0.547431
0.559768
1.584677
0.739802
2.215570
0.610653
0.325873
0.535398
0.654573
0.738480
0.665309
0.448465
0.767421
0.467069
0.953958
0.968130
0.431509
1.998194
0.563726
0.229387
1.195203
0.676231
0.902935
0.768679
0.751212
1.563373
0.710722
0.292496
1.741545
2.323442
0.774496
1.675760
1.205887
1.071230
0.942055
0.629386
1.864588
0.276954
0.762676
1.047172
0.782427
0.551447
0.572713
1.114936
0.804209
1.592055


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data6_positions_rotations_constant_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.312321,-0.374310,0.827783,0.009389,-0.051981,0.010500,P0R0
1.095494,-0.481250,1.942652,-0.042290,0.009563,0.030722,P1R1
1.794966,-1.078175,3.561981,-0.094050,0.074501,0.007526,P1R1
2.176319,-1.656804,4.759732,-0.132162,0.086503,-0.007235,P1R1
2.337249,-2.028820,5.424175,-0.130985,0.087974,0.051212,P1R1
2.396077,-2.246284,5.768397,-0.008129,0.050172,0.039824,P1R1
2.409920,-2.372277,5.942456,0.082087,0.048357,0.064261,P1R1
2.402428,-2.444641,6.023070,0.126746,0.115362,0.060314,P1R1
2.383467,-2.483932,6.048175,-0.049052,0.205672,-0.005885,P1R1
2.357379,-2.501430,6.037239,-0.112791,0.297566,-0.038401,P1R1
2.326267,-2.503622,6.000973,0.121747,0.183145,-0.073525,P1R1
2.309230,-2.494231,5.968675,0.123342,0.182254,-0.073657,P1R1
2.285606,-2.476352,5.917413,0.146805,0.174827,-0.028685,P1R1
2.257081,-2.452081,5.851935,0.198854,0.195082,-0.006527,P1R1
2.225141,-2.423196,5.776339,0.262354,0.157542,-0.027709,P1R1
2.191163,-2.391299,5.694363,0.296437,0.072873,0.032465,P1R1
2.156426,-2.357850,5.609436,0.235123,0.152978,0.058668,P1R1
2.122076,-2.324153,5.524631,0.258578,0.305108,0.063833,P1R1
2.091615,-2.290528,5.429769,0.353044,0.312676,0.041530,P1R1
2.063391,-2.288747,5.341717,0.423831,0.331618,0.038264,P1R1
2.037427,-2.284927,5.261892,0.422662,0.302053,-0.003057,P1R1
2.026527,-2.277078,5.188056,0.679747,0.329313,-0.214128,P1R1
2.016096,-2.238835,5.124098,0.816121,0.350561,-0.255627,P1R1
2.007311,-2.235154,5.069904,0.845118,0.414348,-0.320553,P1R1
1.999182,-2.201587,5.025021,0.962492,0.671270,-0.395919,P1R1
1.992267,-2.172815,4.988749,0.968571,0.606405,-0.426664,P1R1
1.986515,-2.148698,4.960238,0.822217,0.598209,-0.469256,P1R1
1.981844,-2.128947,4.938561,0.725928,0.562137,-0.497940,P1R1
1.978152,-2.113183,4.922761,0.758393,0.520981,-0.492259,P1R1
1.975323,-2.100969,4.911911,0.736626,0.556234,-0.518340,P1R1
1.973242,-2.091847,4.905134,0.736486,0.609032,-0.516263,P1R1
1.971792,-2.085357,4.901625,0.706349,0.676307,-0.552320,P1R1
1.970863,-2.081062,4.900668,0.603665,0.624264,-0.588630,P1R1
1.972786,-2.076631,4.914245,0.599276,0.645774,-0.574652,P1R1
1.974667,-2.073908,4.927280,0.651751,0.613427,-0.594107,P1R1
1.976445,-2.072552,4.939411,0.654216,0.611716,-0.579608,P1R1
1.978079,-2.072257,4.950409,0.621930,0.614951,-0.585943,P1R1
1.979542,-2.072756,4.960157,0.543389,0.422628,-0.712478,P1R1
2.002816,-2.073468,4.918121,0.590109,0.172698,-0.825748,P1R1
2.010274,-2.070944,4.880992,0.696662,-0.012542,-0.961628,P1R1
2.016230,-2.069255,4.850212,0.953745,-0.000760,-1.045602,P1R1
2.020848,-2.068248,4.825302,0.858584,0.018566,-0.986873,P1R1
2.026257,-2.069320,4.792939,0.841072,-0.090196,-0.945443,P1R1
2.030371,-2.070574,4.767193,0.890414,-0.197673,-0.893030,P1R1
2.033372,-2.071916,4.747321,0.909913,-0.239443,-0.888773,P1R1
2.035435,-2.073270,4.732552,0.944292,-0.248635,-0.938379,P1R1
2.036726,-2.074582,4.722122,0.900489,-0.236501,-0.952398,P1R1
2.037397,-2.075810,4.715297,0.841062,-0.202679,-0.950677,P1R1
2.037582,-2.076929,4.711405,0.883832,-0.019320,-0.928652,P1R1
2.026645,-2.048099,4.618230,0.781075,0.140732,-0.845372,P1R1
2.017087,-2.023693,4.540812,0.795135,0.129441,-0.840724,P1R1
2.008914,-2.003493,4.478017,0.759890,0.098138,-0.790473,P1R1
2.002079,-1.987176,4.428431,0.744163,0.055312,-0.786157,P1R1
1.996489,-1.974349,4.390528,0.661998,0.128608,-0.775119,P1R1
1.983942,-1.964570,4.372962,0.716671,0.120255,-0.838589,P1R1
1.973643,-1.957442,4.362338,0.775540,0.189562,-0.828316,P1R1
1.965401,-1.952544,4.357253,0.854112,0.217063,-0.839743,P1R1
1.958994,-1.949482,4.356454,0.765819,0.289945,-0.836241,P1R1
1.954189,-1.947894,4.358854,0.776898,0.393066,-0.817600,P1R1
1.950749,-1.947452,4.363531,0.677491,0.319829,-0.738813,P1R1
1.910325,-1.948491,4.399632,0.468894,0.305755,-0.625180,P1R1
1.876653,-1.950057,4.432041,0.492829,0.289677,-0.516196,P1R1
1.849264,-1.951952,4.460472,0.579692,0.308342,-0.554619,P1R1
1.827568,-1.954019,4.484873,0.423748,0.286311,-0.501719,P1R1
1.762510,-1.956901,4.443725,4.562401,0.410416,-1.164321,P1R1
1.709206,-1.959618,4.408315,4.686108,0.368243,-1.146928,P1R1
1.674863,-1.963973,4.368564,4.733656,0.340664,-1.205135,P1R1
1.648824,-1.967778,4.335623,4.849469,0.673028,-1.120607,P1R1
1.629921,-1.971032,4.308972,4.664794,0.905276,-1.121684,P1R1
1.616520,-1.971939,4.300611,4.486239,1.021922,-0.779829,P1R1
1.608120,-1.972626,4.295320,4.216075,1.117167,-0.653579,P1R1
1.603739,-1.973121,4.292509,4.354202,1.157259,-0.512810,P1R1
1.602493,-1.973458,4.291632,4.424523,1.358735,-0.658869,P1R1
1.587481,-1.973925,4.271658,4.415361,1.765274,-0.842161,P1R1
1.576636,-1.974248,4.255885,4.630827,2.030595,-0.741558,P1R1
1.568799,-1.944459,4.243830,4.755265,2.299868,-0.725348,P1R1
1.563902,-1.919153,4.234980,4.418768,2.376244,-0.500102,P1R1
1.561362,-1.898132,4.228838,4.181392,2.028284,-0.266408,P1R1
1.558631,-1.879111,4.238364,3.949345,1.492059,-0.276431,P1R1
1.557597,-1.863980,4.247655,2.823220,1.715186,-0.003084,P1R1
1.595980,-1.851687,4.226487,2.201197,1.957263,0.080839,P1R1
1.629487,-1.842490,4.209156,1.437408,2.199178,0.153697,P1R1
1.658107,-1.835931,4.195334,0.367329,2.283401,-0.236064,P1R1
1.682015,-1.831574,4.184629,0.145080,2.292469,-0.410854,P1R1
1.702818,-1.827747,4.189296,0.212286,2.185891,-0.528274,P1R1
1.719428,-1.825535,4.194354,1.161240,1.912648,-1.001600,P1R1
1.716169,-1.824863,4.178938,1.544987,1.794469,-1.231004,P1R1
1.712118,-1.825133,4.166532,1.972526,1.806246,-1.301963,P1R1
1.707638,-1.826087,4.156825,2.637400,2.072894,-1.262624,P1R1
1.703015,-1.827509,4.149496,3.111693,3.044279,-0.791014,P1R1
1.695563,-1.828887,4.157852,2.903810,3.454724,-0.413013,P1R1
1.688781,-1.830466,4.165827,2.663875,3.377799,-0.339371,P1R1
1.682755,-1.832132,4.173215,2.217495,3.087490,-0.264945,P1R1
1.677519,-1.833800,4.179888,1.632545,2.991765,-0.248608,P1R1
1.673071,-1.835405,4.185784,0.677944,2.588659,-0.069177,P1R1
1.669374,-1.836903,4.190874,0.469673,3.192607,-0.200549,P1R1
1.649404,-1.838561,4.187784,0.348386,4.005046,-0.195525,P1R1
1.632657,-1.840020,4.185075,0.292311,4.096076,-0.452616,P1R1
1.618939,-1.841277,4.182757,0.466267,4.531794,-0.639276,P1R1
1.607984,-1.842336,4.180812,1.065884,4.475760,-0.759705,P1R1
1.599494,-1.843209,4.179225,2.387860,4.550930,-1.029663,P1R1
1.593150,-1.843912,4.177958,3.095216,4.937045,-0.922080,P1R1
1.581615,-1.846450,4.189874,4.346303,5.156948,-0.479169,P1R1
1.572683,-1.848556,4.200073,5.048962,6.630180,-0.141655,P1R1
1.566013,-1.850259,4.208606,4.757486,6.855406,-0.286747,P1R1
1.561269,-1.851598,4.215581,4.185002,6.848554,-0.485248,P1R1
1.542005,-1.852884,4.200574,2.227021,5.934285,-1.186968,P1R1
1.526511,-1.853856,4.187444,1.180464,5.773785,-1.482176,P1R1
1.512948,-1.857439,4.189536,0.610766,5.123193,-1.635287,P1R1
1.502569,-1.860358,4.191420,-0.082588,5.132913,-2.060663,P1R1
1.494947,-1.862680,4.193074,0.261493,5.294954,-2.127739,P1R1
1.193435,-1.053403,3.531927,1.242330,5.144030,-2.230485,P1R1
0.922467,-0.337800,2.951178,2.102283,4.723281,-2.326808,P1R1
0.687898,0.285564,2.378068,3.393131,3.927149,-2.485785,P1R1
0.497915,0.821395,1.910759,3.827722,3.849041,-2.292909,P1R1
0.370094,1.276733,1.489075,3.880509,4.700211,-1.980046,P1R1
0.262542,1.749031,1.068759,3.510117,4.152769,-2.039110,P1R1
0.195180,2.142822,0.757031,2.826480,4.027612,-2.395903,P1R1
0.188635,2.469106,0.496234,2.218828,4.225277,-2.565047,P1R1
0.194682,2.736860,0.308588,1.379153,4.676164,-2.862450,P1R1
0.181881,3.045027,0.070002,1.634691,3.290989,-3.030512,P1R1
0.253626,3.510448,-0.394869,1.563225,3.409022,-3.095056,P1R1
0.305495,3.898141,-0.779243,1.405539,4.644983,-3.299875,P1R1
0.393839,4.218617,-1.092050,1.577446,4.649585,-3.489673,P1R1
0.456352,4.450892,-1.343296,1.979178,4.931916,-3.591475,P1R1
0.489149,4.608953,-1.471399,2.599242,4.826130,-3.689344,P1R1
0.517989,4.676424,-1.546691,4.372206,4.701207,-3.847828,P1R1
0.580015,4.730581,-1.609987,5.256696,4.630274,-4.353824,P1R1
0.745394,4.808454,-1.726908,5.592414,4.277860,-4.527789,P1R1
0.851929,4.851000,-1.830282,5.388051,4.137490,-4.341910,P1R1
0.906072,4.862902,-1.936536,4.789907,3.831425,-4.163871,P1R1
0.865782,4.880712,-2.108824,3.791235,3.200029,-4.218133,P1R1
0.877755,4.879471,-2.160876,3.462663,4.113425,-4.370195,P1R1
0.922295,4.863427,-2.215569,3.251532,4.182787,-4.532554,P1R1
0.972793,4.836788,-2.224057,3.718977,4.288158,-4.856608,P1R1
0.995862,4.802871,-2.236174,4.074588,3.601520,-4.923626,P1R1
0.995410,4.764839,-2.253534,4.347940,3.140016,-5.008664,P1R1
0.991847,4.695460,-2.256567,4.662366,2.358333,-5.269940,P1R1
0.996676,4.675904,-2.217545,4.898752,1.611861,-5.040215,P1R1
0.982030,4.655485,-2.196272,4.881623,1.543395,-4.761712,P1R1
0.940841,4.634943,-2.283894,4.178466,1.886439,-4.739012,P1R1
0.946253,4.611965,-2.368996,3.846898,1.917923,-4.688134,P1R1
0.933891,4.590844,-2.455565,3.516677,1.741634,-5.042868,P1R1
1.029681,4.663854,-2.541094,3.684441,1.089053,-5.171609,P1R1
1.110363,4.725348,-2.606611,4.025167,0.941430,-4.863961,P1R1
1.213935,4.836568,-2.684754,4.641894,1.268295,-3.762671,P1R1
1.298258,4.958549,-2.743707,4.504111,1.186303,-3.681338,P1R1
1.416348,5.087550,-2.821407,3.817191,0.552310,-3.372274,P1R1
1.457729,5.160879,-2.870609,3.197203,0.618050,-2.743731,P1R1
1.507745,5.276939,-2.955314,2.698355,0.528880,-2.848701,P1R1
1.543797,5.398622,-3.019957,2.133004,1.034813,-3.280232,P1R1
1.568080,5.524196,-3.067282,1.936342,1.051292,-3.348686,P1R1
1.566529,5.651963,-3.120579,2.124232,1.868386,-3.619173,P1R1
1.559647,5.781077,-3.158689,2.407512,2.564366,-3.962676,P1R1
1.571007,5.910982,-3.234616,3.160790,2.904360,-4.481301,P1R1
1.576578,6.040589,-3.292491,3.491760,3.006744,-4.756138,P1R1
1.578073,6.139413,-3.334810,4.274066,2.743050,-4.604143,P1R1
1.559880,6.241429,-3.384576,4.930451,3.286921,-4.593315,P1R1
1.542011,6.316519,-3.420420,5.716297,4.160908,-3.632186,P1R1
1.493991,6.357510,-3.474951,5.652046,4.664632,-3.406014,P1R1
1.435918,6.381133,-3.535878,5.222699,4.545514,-2.992718,P1R1
1.407919,6.421590,-3.632113,4.617514,4.490423,-2.986069,P1R1
1.400515,6.477296,-3.687112,3.948494,4.320356,-2.765865,P1R1
1.416763,6.546659,-3.777585,3.377640,5.105517,-3.145972,P1R1
1.446677,6.657808,-3.827154,3.214145,5.041867,-3.380753,P1R1
1.466214,6.772109,-3.869270,3.329891,5.103968,-3.415986,P1R1
1.482781,6.860503,-3.898214,3.937771,4.861419,-3.536669,P1R1
1.533674,6.986967,-3.946216,4.281258,4.637856,-3.636959,P1R1
1.576276,7.085001,-3.980936,4.792306,4.747676,-4.114857,P1R1
1.696657,7.219639,-3.972778,5.694819,4.399478,-4.931697,P1R1
1.796414,7.353782,-3.960337,5.699613,5.015963,-4.498981,P1R1
1.878121,7.487473,-3.912592,5.615855,4.803988,-4.229686,P1R1
2.012733,7.620668,-3.857259,5.546105,4.529770,-3.716215,P1R1
2.089370,7.721309,-3.849107,5.393359,4.276458,-3.475033,P1R1
2.188392,7.830027,-3.858058,4.008129,3.872431,-2.995461,P1R1
2.286990,7.940558,-3.915275,3.293678,3.048179,-2.717735,P1R1
2.347008,8.022032,-3.983453,2.874716,2.903011,-2.709074,P1R1
2.475522,8.140507,-4.007840,2.548402,1.621536,-3.089439,P1R1
2.582106,8.259496,-4.097056,2.499346,1.512655,-3.150724,P1R1
2.701444,8.379227,-4.200087,3.236739,1.356993,-3.728852,P1R1
2.842398,8.515024,-4.302442,3.552029,2.133388,-4.083383,P1R1
2.935591,8.647774,-4.405049,3.924818,2.794388,-4.465852,P1R1
3.074480,8.748952,-4.475161,4.283940,2.416358,-4.733156,P1R1
3.203251,8.852283,-4.578646,4.624306,3.580594,-3.922064,P1R1
3.603876,9.892218,-5.274834,4.649522,3.710725,-3.664079,P1R1
3.964051,10.761554,-5.816332,4.783974,4.183485,-3.635661,P1R1
4.241803,11.468356,-6.266970,4.938176,4.373153,-3.614052,P1R1
4.495662,12.030828,-6.655283,5.064488,4.529089,-3.571607,P1R1
4.689593,12.464531,-6.957151,5.293804,4.650387,-3.577538,P1R1
4.815676,12.786196,-7.204105,5.395082,4.665916,-3.548052,P1R1
4.900553,13.012956,-7.383486,5.524885,4.611978,-3.503111,P1R1
4.952834,13.159228,-7.508661,5.488707,4.528722,-3.118159,P1R1
5.187882,13.304075,-7.630982,5.430699,4.568984,-3.010022,P1R1
5.385640,13.419442,-7.688270,5.845034,4.351328,-3.117232,P1R1
5.535380,13.452828,-7.712821,6.228409,4.010246,-3.256914,P1R1
5.669055,13.492461,-7.731689,6.800260,3.412810,-3.437267,P1R1
5.780062,13.499166,-7.708531,7.316182,3.062420,-3.511025,P1R1
5.856290,13.481082,-7.672735,7.711820,2.849005,-3.686526,P1R1
5.958167,13.446237,-7.638372,8.183206,3.289347,-3.509057,P1R1
6.028790,13.399617,-7.598387,8.313244,3.324001,-3.269584,P1R1
6.089759,13.346329,-7.535261,7.905873,3.012980,-3.175171,P1R1
6.154020,13.315458,-7.439957,7.505877,2.664769,-3.132580,P1R1
6.266010,13.281696,-7.343251,6.665462,2.207838,-2.768172,P1R1
6.348909,13.246137,-7.258762,6.317789,2.022261,-2.827006,P1R1
6.423267,13.210877,-7.165988,5.811078,2.421119,-2.913154,P1R1
6.490842,13.177213,-7.067664,5.234699,3.419592,-3.104566,P1R1
6.553176,13.146070,-6.965980,4.979045,3.668321,-3.196318,P1R1
6.591146,13.116600,-6.850704,4.924401,3.794039,-3.165250,P1R1
6.629495,13.090748,-6.737035,5.114005,3.739456,-3.190778,P1R1
6.652909,13.068312,-6.646492,6.323199,3.559951,-3.504978,P1R1
6.669689,13.080490,-6.551393,6.963847,3.658747,-3.667412,P1R1
6.676433,13.091090,-6.478072,7.598713,3.840868,-3.641437,P1R1
6.675476,13.100158,-6.423596,7.765187,4.451914,-3.432383,P1R1
6.704919,13.113124,-6.363242,7.688644,4.314115,-3.131425,P1R1
6.724935,13.123884,-6.319540,7.533896,4.333224,-2.886773,P1R1
6.753368,13.132834,-6.269296,7.202185,3.670243,-2.211113,P1R1
6.773158,13.139893,-6.233667,6.719413,3.396569,-2.138437,P1R1
6.839574,13.176151,-6.219564,6.081450,3.280961,-1.823027,P1R1
6.908163,13.206490,-6.193396,5.321543,3.461154,-1.957105,P1R1
6.971923,13.230980,-6.163180,5.296190,3.753040,-1.948914,P1R1
7.021165,13.250292,-6.142790,5.141488,3.428436,-2.253062,P1R1
7.073953,13.265254,-6.109946,5.109976,3.608111,-2.594557,P1R1
7.113550,13.276239,-6.086654,5.346929,3.819924,-2.743004,P1R1
7.141884,13.283859,-6.071317,5.678567,3.928683,-3.033829,P1R1
7.160827,13.288676,-6.062480,5.966523,4.000783,-3.607809,P1R1
7.067698,14.084206,-6.731403,6.866959,3.505369,-4.947946,P1R1
6.983939,14.786845,-7.301564,7.246950,3.900185,-4.757173,P1R1
6.910726,15.368301,-7.776837,7.466960,4.010277,-4.366583,P1R1
6.822284,15.870504,-8.172282,7.748436,3.719817,-4.037995,P1R1
6.747542,16.297036,-8.486298,7.586357,3.729542,-3.884385,P1R1
6.669593,16.655425,-8.748662,7.399379,3.666178,-3.609884,P1R1
6.588131,16.930569,-8.973569,7.419801,3.258122,-3.012855,P1R1
6.538002,17.188552,-9.117491,6.920780,2.341710,-2.369098,P1R1
6.591411,17.434058,-9.252851,7.248411,2.137679,-2.539112,P1R1
6.695053,17.639338,-9.352547,7.751128,2.134235,-2.794190,P1R1
6.785985,17.780629,-9.414156,7.973198,1.868764,-2.723477,P1R1
6.831276,17.898707,-9.486369,7.948961,2.939127,-3.186053,P1R1
6.982825,18.114009,-9.675375,7.407691,2.992291,-3.129972,P1R1
7.093853,18.269741,-9.838713,6.932211,3.924227,-3.101388,P1R1
7.238226,18.406549,-9.968673,6.424815,4.145564,-3.183280,P1R1
7.393923,18.546389,-10.109749,6.565422,4.267258,-3.030787,P1R1
7.588909,18.702777,-10.200816,7.016504,4.250575,-3.170185,P1R1
7.761877,18.843463,-10.240479,7.844695,3.578931,-3.725900,P1R1
7.919112,19.031691,-10.308639,8.321519,3.835032,-3.724749,P1R1
8.115548,19.291314,-10.412990,8.467297,4.495527,-3.148784,P1R1
8.269942,19.490862,-10.488200,8.138212,4.302394,-3.002172,P1R1
8.399335,19.689217,-10.548318,7.547173,4.228358,-2.430446,P1R1
8.563513,19.956754,-10.575888,7.900552,4.229674,-2.382794,P1R1
8.704340,20.192089,-10.567320,8.158925,3.808992,-2.402785,P1R1
8.841678,20.408217,-10.548866,8.217133,3.548567,-2.270830,P1R1
9.054883,20.750010,-10.614489,8.064744,3.343278,-2.204985,P1R1
9.274644,21.047258,-10.672545,6.494135,3.485319,-1.942688,P1R1
9.412859,21.286530,-10.699705,5.103944,2.722429,-1.672404,P1R1
9.512402,21.492971,-10.715854,4.155805,2.867885,-1.083898,P1R1
9.563846,21.641346,-10.743863,3.222197,3.245266,-1.142894,P1R1
9.526529,21.770319,-10.844229,3.682672,3.138036,-1.536495,P1R1
9.448269,21.854789,-10.965164,4.602749,2.927100,-2.134051,P1R1
9.359551,21.933336,-11.153270,5.667219,2.238487,-2.581626,P1R1
9.268177,21.999642,-11.333785,5.643606,3.291215,-2.185805,P1R1
9.136360,22.036051,-11.539371,5.569226,4.007907,-1.990714,P1R1
9.004882,22.049382,-11.723529,5.578727,4.317485,-1.816532,P1R1
8.876338,22.045108,-11.887811,5.319298,4.600835,-1.719320,P1R1
8.752530,22.027952,-12.034129,5.047819,3.683916,-1.451165,P1R1
8.650260,22.032115,-12.144070,4.327119,2.105442,-1.482000,P1R1
8.624743,22.013008,-12.252188,3.927974,1.892437,-1.627671,P1R1
8.682496,22.169203,-12.390819,4.247088,1.865351,-1.719619,P1R1
8.774730,22.295624,-12.524539,4.342374,1.925591,-1.828969,P1R1
8.855898,22.424633,-12.624011,3.798005,2.049247,-1.535591,P1R1
8.926180,22.525030,-12.694340,3.440590,2.066815,-1.036204,P1R1
8.985234,22.630420,-12.740442,3.093989,2.233431,-0.595255,P1R1
9.016382,22.707844,-12.758003,2.393071,2.856249,-0.533108,P1R1
9.040871,22.763355,-12.761387,2.143975,3.756960,-0.656935,P1R1
9.097140,22.831152,-12.784092,1.795781,3.699268,-0.899063,P1R1
9.145289,22.878419,-12.781906,1.594427,4.009613,-1.017357,P1R1
9.182358,22.969421,-12.772356,1.755738,4.199346,-1.107673,P1R1
9.248777,23.038679,-12.787662,2.273048,4.034704,-1.374220,P1R1
9.301794,23.088702,-12.795196,2.737549,4.080762,-1.683598,P1R1
9.343378,23.092577,-12.796740,3.360596,3.860750,-2.247811,P1R1
9.412615,23.088429,-12.823695,3.669084,4.510336,-2.255281,P1R1
9.450525,23.078460,-12.842080,4.018488,4.717799,-1.809091,P1R1
9.515617,23.094773,-12.884027,3.999870,4.921892,-1.714609,P1R1
9.604308,23.104381,-12.946171,3.886217,4.958654,-1.495226,P1R1
9.674536,23.108084,-12.995405,3.133196,4.537416,-0.711656,P1R1
9.728892,23.077331,-13.033155,3.024091,4.313423,-0.556281,P1R1
9.807145,23.048502,-13.090894,2.808879,4.258829,-0.702828,P1R1
9.867545,23.021647,-13.135706,2.029374,4.905047,-1.247945,P1R1
9.912425,22.997300,-13.169220,1.705150,4.927646,-1.330627,P1R1
9.944119,22.975738,-13.193108,1.791961,5.053241,-1.267290,P1R1
10.021220,22.967389,-13.232161,2.046963,4.894884,-1.262853,P1R1
10.080844,22.960279,-13.261182,2.751370,4.523327,-1.395760,P1R1
10.125741,22.924383,-13.281650,3.186552,4.601284,-1.756961,P1R1
10.157623,22.894180,-13.295019,3.436913,4.360274,-1.878573,P1R1
10.216790,22.869957,-13.332555,3.528638,4.967483,-1.897961,P1R1
10.261320,22.850558,-13.360978,3.570717,5.215315,-1.638884,P1R1
10.283173,22.838837,-13.393147,3.141378,5.042121,-1.286057,P1R1
10.296104,22.830351,-13.416998,2.827008,4.672902,-1.109094,P1R1
10.340089,22.825165,-13.463753,2.463857,3.971789,-0.799002,P1R1
10.346601,22.856563,-13.510671,2.454871,3.615882,-0.687033,P1R1
10.385656,22.884995,-13.576810,2.196168,3.625040,-0.776870,P1R1
10.414746,22.909590,-13.629126,1.646251,4.103225,-0.945370,P1R1
10.451478,22.930689,-13.648631,1.552789,4.247673,-1.061035,P1R1
10.478724,22.948108,-13.660780,2.149323,3.716566,-1.327224,P1R1
10.497888,22.962184,-13.666962,2.560115,3.431899,-1.903077,P1R1
10.607899,22.968379,-13.670276,2.305445,3.395589,-2.911624,P1R1
10.697116,23.002621,-13.669885,2.750002,3.347217,-2.611917,P1R1
11.138012,23.636676,-13.732240,3.050663,3.664265,-2.539876,P1R1
11.505622,24.202516,-13.782731,2.726869,3.664686,-2.811838,P1R1
11.805367,24.670669,-13.822475,2.561203,3.633082,-2.762667,P1R1
11.972615,25.077480,-13.864018,2.292307,3.560391,-2.483928,P1R1
12.104951,25.416854,-13.882511,2.223007,3.629141,-2.372795,P1R1
12.141619,25.767004,-13.651491,2.349723,3.665047,-2.255846,P1R1
12.171640,26.005863,-13.431910,2.215237,4.132226,-2.262987,P1R1
12.195766,26.190768,-13.217278,2.080188,4.411231,-2.284841,P1R1
12.201889,26.348410,-13.039686,1.217718,5.363882,-1.979994,P1R1
12.232997,26.454929,-12.926146,1.238038,5.519750,-1.889515,P1R1
12.264516,26.549280,-12.818257,2.142543,5.273755,-1.601948,P1R1
12.319893,26.605854,-12.766113,2.694245,4.978582,-1.590247,P1R1
12.390027,26.662331,-12.690515,2.886538,4.308368,-1.697145,P1R1
12.478196,26.714257,-12.672090,3.288048,3.850367,-1.371315,P1R1
12.544803,26.740588,-12.665470,3.535521,3.670187,-1.299283,P1R1
12.609081,26.747223,-12.647318,3.517979,3.784535,-1.200513,P1R1
12.671548,26.739085,-12.618336,3.938923,3.961993,-1.016549,P1R1
12.770756,26.721025,-12.609328,4.350818,4.141739,-1.234753,P1R1
12.863149,26.695839,-12.586885,4.468771,4.273906,-1.384603,P1R1
12.994000,26.701795,-12.593987,4.086938,4.400319,-1.823268,P1R1
13.112507,26.700361,-12.584121,3.769506,4.322069,-2.007933,P1R1
13.203609,26.693262,-12.579691,2.895566,3.918501,-2.081719,P1R1
13.270950,26.682275,-12.579414,2.197325,3.811683,-1.822452,P1R1
13.318156,26.668833,-12.582222,1.537769,3.448409,-1.680049,P1R1
13.386801,26.654708,-12.617125,1.147567,3.726371,-1.853384,P1R1
13.422944,26.641144,-12.633983,1.021004,4.294128,-1.907307,P1R1
13.445454,26.597587,-12.649627,0.736457,4.331593,-2.575446,P1R1
13.456596,26.559153,-12.663741,0.664604,4.516301,-2.694679,P1R1
13.468025,26.528268,-12.664778,0.846789,4.673369,-2.814947,P1R1
13.471488,26.502152,-12.665903,1.349216,5.083399,-2.969808,P1R1
13.468916,26.480587,-12.667016,1.871254,5.079241,-3.249057,P1R1
13.522969,26.484732,-12.693148,2.528255,4.985713,-4.050069,P1R1
13.564761,26.489343,-12.715386,2.798157,4.881247,-4.181110,P1R1
13.595895,26.494116,-12.733900,2.940312,5.119231,-4.328932,P1R1
13.601856,26.498523,-12.769572,2.957390,5.196469,-3.678426,P1R1
13.602734,26.502737,-12.798973,2.823421,5.179475,-3.428530,P1R1
13.599854,26.506608,-12.822671,2.449546,5.176151,-2.924083,P1R1
13.805074,27.240189,-13.017693,2.496946,5.137592,-2.346772,P1R1
14.008137,27.892333,-13.140175,2.271441,5.325332,-1.967740,P1R1
14.205973,28.493760,-13.198285,1.719657,5.319347,-1.519056,P1R1
14.390851,28.984682,-13.242450,0.928863,4.870507,-0.973142,P1R1
14.575204,29.404276,-13.303896,0.253351,4.907904,-0.598188,P1R1
14.703431,29.758585,-13.370918,-0.673831,3.846794,-0.174987,P1R1
14.852679,30.086628,-13.431205,-0.628292,3.807202,-0.090599,P1R1
14.950191,30.330413,-13.496886,-0.836987,3.802021,-0.037637,P1R1
15.019462,30.502870,-13.546412,-0.996813,3.744501,0.200496,P1R1
15.037804,30.602054,-13.583518,-0.042885,3.239646,-0.206597,P1R1
15.148256,30.746928,-13.627545,-0.069523,3.071730,-0.508393,P1R1
15.230709,30.871728,-13.659036,-0.013020,2.781791,-0.542676,P1R1
15.398941,30.944930,-13.665799,0.302566,2.974114,-0.698660,P1R1
15.569040,30.983265,-13.696132,0.314748,3.007173,-0.734826,P1R1
15.701468,30.993838,-13.717199,0.119115,3.032443,-0.718477,P1R1
15.792883,30.988924,-13.716139,0.058691,3.076501,-0.722198,P1R1
15.857917,30.967185,-13.712423,0.292723,3.516376,-0.913628,P1R1
15.922522,30.935002,-13.756277,0.451321,3.586444,-0.949252,P1R1
16.019918,30.922507,-13.777472,0.419117,3.744952,-0.895934,P1R1
16.091619,30.902057,-13.792834,-0.084706,3.652239,-0.211943,P1R1
16.141433,30.876845,-13.802823,-0.166173,3.773789,-0.171507,P1R1
16.211778,30.819704,-13.838386,-0.297148,4.265419,-0.222420,P1R1
16.261670,30.766194,-13.866006,-1.309693,5.234120,-0.345497,P1R1
16.294528,30.717441,-13.886670,-1.504223,5.384782,-0.175085,P1R1
16.313543,30.674071,-13.901409,-1.341036,5.375179,-0.133371,P1R1
16.392026,30.637396,-13.900130,-1.103601,5.052351,0.564144,P1R1
16.451357,30.606168,-13.896532,-1.267357,4.455112,0.729666,P1R1
16.465076,30.560796,-13.888147,-1.653064,4.105133,0.621567,P1R1
16.561387,30.554676,-13.918640,-2.586970,4.650061,0.577880,P1R1
16.636610,30.550956,-13.943136,-2.928498,4.649982,0.444021,P1R1
16.747186,30.639724,-13.925336,-2.735431,5.125354,0.401604,P1R1
16.833276,30.746044,-13.908612,-2.289305,5.665145,0.854504,P1R1
16.919879,30.866032,-13.943771,-2.518780,6.011184,0.991022,P1R1
17.048278,31.257968,-14.072059,-2.268315,5.709769,0.927292,P1R1
17.186470,31.616903,-14.209589,-1.609591,4.877238,0.861961,P1R1
17.294449,31.911633,-14.323036,-1.344437,4.628783,0.889568,P1R1
17.375968,32.147598,-14.414354,-1.033432,4.948813,0.643033,P1R1
17.371310,32.629998,-14.639163,-0.288145,6.504421,-0.302517,P1R1
17.356372,33.080906,-14.823155,-0.085391,7.320606,-1.022737,P1R1
17.273202,33.451485,-14.983829,0.577034,8.638120,-1.680129,P1R1
17.217259,33.769077,-15.159739,1.274538,8.878290,-1.620160,P1R1
17.164765,34.039392,-15.297137,1.963113,9.198775,-1.791382,P1R1
17.096626,34.265630,-15.435807,2.106570,9.191145,-1.593097,P1R1
16.981905,34.486869,-15.530848,2.100749,9.319469,-1.526872,P1R1
16.845201,34.704851,-15.568092,1.992813,9.492232,-1.478478,P1R1
16.633125,34.919782,-15.710163,1.631881,9.355258,-1.303325,P1R1
16.456429,35.104352,-15.818996,0.846083,9.159916,-1.011691,P1R1
16.496385,35.236780,-15.743982,0.275850,8.856928,-1.388992,P1R1
16.637846,35.353301,-15.628297,-0.039325,9.652027,-1.521988,P1R1
16.769954,35.427923,-15.592209,-0.305651,9.710280,-1.951998,P1R1
16.852354,35.498067,-15.596899,-0.374302,9.997591,-2.154654,P1R1
16.938432,35.567355,-15.575853,0.001706,9.896458,-2.200193,P1R1
17.064832,35.608417,-15.563510,0.433529,9.864840,-2.282094,P1R1
17.202173,35.626775,-15.509031,1.853780,9.895632,-2.767813,P1R1
17.320870,35.601314,-15.425566,2.330680,9.517199,-3.146310,P1R1
17.470321,35.567409,-15.363169,2.819443,9.899161,-3.231714,P1R1
17.606618,35.528047,-15.290236,2.709368,9.629108,-3.112857,P1R1
17.784560,35.487134,-15.218591,2.693567,9.862280,-3.099618,P1R1
17.926924,35.415592,-15.160332,2.471204,9.984319,-2.863724,P1R1
18.052733,35.380074,-15.093548,2.019064,10.584856,-2.751011,P1R1
18.186489,35.354475,-15.033667,1.712974,11.389494,-3.188883,P1R1
18.256004,35.330042,-15.028214,1.495913,11.648524,-3.438280,P1R1
18.341039,35.308468,-15.058028,1.372687,11.677961,-3.576021,P1R1
18.386112,35.259049,-15.107798,1.741369,11.328538,-3.404522,P1R1
18.412822,35.246704,-15.152929,3.259919,9.619537,-3.297156,P1R1
18.409693,35.206417,-15.213418,3.715986,9.113593,-3.446239,P1R1
18.436140,35.173407,-15.295376,4.440578,8.678588,-3.209760,P1R1
18.450881,35.146547,-15.364481,4.561129,9.339581,-3.129102,P1R1
18.510669,35.126134,-15.430804,4.944547,9.681916,-3.027901,P1R1
18.556869,35.096312,-15.495003,5.291203,9.776811,-3.070856,P1R1
19.271260,36.373786,-16.064224,5.067012,9.708863,-2.902214,P1R1
19.924772,37.459005,-16.552178,4.910390,9.686637,-2.677856,P1R1
20.462411,38.329755,-16.953377,4.717528,9.528510,-2.426660,P1R1
20.947176,39.065020,-17.284498,4.463556,10.102887,-1.869012,P1R1
21.366525,39.646223,-17.573084,4.489022,10.699981,-1.704832,P1R1
21.726564,40.121358,-17.823576,4.331761,10.994180,-1.519732,P1R1
21.996830,40.473818,-18.010726,4.111932,11.304702,-1.540181,P1R1
22.180185,40.721848,-18.235635,5.019839,11.264124,-1.995132,P1R1
22.265060,40.913090,-18.386294,5.554653,10.812619,-2.523852,P1R1
22.320735,41.029980,-18.468794,6.062479,10.423628,-2.265014,P1R1
22.338970,41.087183,-18.515380,7.403999,10.078274,-2.201064,P1R1
22.366953,41.098749,-18.563526,7.801791,10.209320,-2.227139,P1R1
22.384681,41.075889,-18.564901,8.002801,10.448992,-2.287906,P1R1
22.364265,41.027989,-18.569782,8.214176,10.643911,-2.281950,P1R1
22.365507,41.024467,-18.542348,7.485049,10.870055,-2.001995,P1R1
22.352605,41.001979,-18.506767,7.052774,10.965087,-1.524118,P1R1
22.367902,40.966913,-18.496521,5.475438,10.041235,-1.503584,P1R1
22.387039,40.923670,-18.459263,4.989039,10.256625,-1.516833,P1R1
22.394521,40.875820,-18.421030,4.798870,10.063410,-1.651693,P1R1
22.393111,40.826399,-18.383554,4.703971,10.023725,-1.575069,P1R1
22.427374,40.743238,-18.339814,4.958692,10.830052,-1.901971,P1R1
22.466827,40.668010,-18.279631,5.409029,11.054100,-2.174296,P1R1
22.494841,40.601302,-18.227161,6.349779,10.868913,-2.510736,P1R1
22.512872,40.573392,-18.182469,7.944882,10.738989,-2.924983,P1R1
22.523231,40.549663,-18.145200,8.026692,11.558986,-2.892167,P1R1
22.581784,40.530807,-18.124213,8.398168,12.281681,-2.653823,P1R1
22.566465,40.535054,-18.128363,8.746973,12.622443,-2.079610,P1R1
22.565287,40.539795,-18.113074,8.772906,13.210142,-1.779549,P1R1
22.560845,40.544489,-18.101560,8.592245,13.585734,-1.599771,P1R1
22.554190,40.548916,-18.093342,7.468414,13.844124,-1.103978,P1R1
22.546138,40.553007,-18.087835,7.055224,14.523006,-0.717031,P1R1
22.553015,40.586938,-18.063989,6.666450,14.779513,-0.712928,P1R1
22.557315,40.615795,-18.045061,6.367867,15.530261,-0.791106,P1R1
22.542950,40.669484,-18.051108,5.940525,15.726049,-1.417695,P1R1
22.529027,40.744107,-18.057805,5.900682,15.822106,-1.682568,P1R1
22.492486,40.831285,-18.071012,6.203020,15.499144,-1.758396,P1R1
22.444898,40.902327,-18.103735,6.865105,15.140952,-1.704054,P1R1
22.442407,40.989496,-18.162069,8.036881,14.808014,-1.946329,P1R1
22.457333,41.059414,-18.190955,8.543171,14.411087,-1.906745,P1R1
22.508432,41.144282,-18.244446,9.053428,14.851541,-1.711313,P1R1
22.552187,41.210815,-18.288545,9.624994,15.006630,-1.401606,P1R1
22.615156,41.224137,-18.356583,9.655146,14.896817,-1.433943,P1R1
22.705092,41.259891,-18.441845,9.243278,14.572632,-1.525163,P1R1
22.778925,41.314680,-18.511092,7.776402,14.298698,-1.691234,P1R1
22.827197,41.352268,-18.550810,7.485312,14.499360,-1.556066,P1R1
23.249624,41.774753,-18.787901,5.819976,14.168481,-0.788228,P1R1
23.574714,42.277072,-19.096517,6.098249,14.472272,-0.564856,P1R1
23.807285,42.720927,-19.391637,7.541614,14.503650,-0.236372,P1R1
23.990007,43.109429,-19.630323,7.843411,14.477942,-0.128052,P1R1
24.149865,43.506802,-19.868710,7.797353,14.525792,0.051081,P1R1
24.368598,43.868976,-20.049050,7.554361,14.651151,0.130181,P1R1
24.537601,44.148122,-20.184334,7.240107,15.174354,0.388600,P1R1
24.716653,44.506062,-20.524186,6.962587,15.078585,0.430251,P1R1
24.796584,44.778832,-20.785507,7.668330,15.424731,0.640598,P1R1
24.830837,44.948742,-21.007273,8.299082,15.605411,1.079294,P1R1
24.864888,45.092287,-21.224248,8.565218,15.707377,1.212231,P1R1
24.832835,45.181425,-21.430381,8.186805,15.600306,1.268074,P1R1
24.792687,45.229945,-21.582997,7.666849,15.000424,1.091814,P1R1
24.769643,45.276883,-21.740781,6.233182,15.114283,0.907993,P1R1
24.725138,45.324732,-21.873771,6.780738,15.023798,0.993978,P1R1
24.664569,45.345733,-21.986446,7.557004,14.779758,0.901358,P1R1
24.646322,45.346973,-22.092113,7.987172,14.556805,0.547242,P1R1
24.673256,45.483108,-22.259471,8.346625,15.191789,0.577689,P1R1
24.747283,45.616460,-22.393259,8.101685,15.539362,0.355389,P1R1
24.951735,45.957834,-22.773349,9.365774,12.953463,1.027510,P1R1
25.134700,46.232635,-23.068072,8.795636,12.654372,1.110390,P1R1
25.283546,46.448641,-23.297145,8.343157,12.173627,1.364582,P1R1
25.369220,46.612327,-23.510198,7.838511,12.337409,0.849536,P1R1
25.495853,46.759043,-23.669426,7.581730,13.478588,0.048885,P1R1
25.609927,46.864398,-23.761072,7.661061,13.512156,0.067336,P1R1
25.696098,46.964913,-23.816832,7.875097,13.430687,0.193467,P1R1
25.742631,47.032137,-23.864523,8.127955,13.314732,0.275640,P1R1
25.787517,47.102594,-23.866481,9.127641,13.366265,0.068414,P1R1
25.816108,47.146970,-23.852023,9.102495,13.546928,0.037491,P1R1
25.894883,47.269003,-23.821767,8.924145,13.530004,0.055706,P1R1
25.953708,47.359508,-23.784788,8.324405,13.394206,0.588711,P1R1
25.984284,47.483102,-23.835769,8.058445,13.282965,0.263982,P1R1
25.964283,47.574759,-23.841699,7.764723,13.293463,0.060448,P1R1
25.956360,47.640006,-23.819275,7.837905,13.133430,0.374445,P1R1
25.959540,47.713311,-23.773646,8.102396,13.015656,0.375539,P1R1
25.957470,47.792639,-23.722269,8.521428,12.759600,0.427048,P1R1
25.934975,47.878606,-23.695957,8.906551,12.869669,0.292758,P1R1
25.933955,47.971092,-23.722277,8.805253,12.404428,0.179527,P1R1
25.892360,48.038379,-23.713388,9.035100,12.526474,-0.055789,P1R1
25.838779,48.084723,-23.724935,9.233696,12.830486,0.021584,P1R1
25.776534,48.083715,-23.754323,9.609716,12.408558,0.441449,P1R1
25.728435,48.068519,-23.782760,9.670998,12.212495,0.482177,P1R1
25.688527,48.047765,-23.805467,9.439165,11.917057,0.538761,P1R1
25.672850,47.993837,-23.802819,8.438898,11.735155,0.385335,P1R1
25.642955,47.953913,-23.783277,8.262390,11.651875,0.093595,P1R1
25.651787,47.916952,-23.724342,7.681892,12.341345,-0.658040,P1R1
25.661357,47.883199,-23.673547,7.296334,12.451537,-0.475852,P1R1
25.671122,47.853039,-23.630885,7.839111,12.637303,-0.057618,P1R1
25.680645,47.826738,-23.595767,7.985957,12.343377,0.014777,P1R1
25.705758,47.804549,-23.547031,8.376955,12.243522,0.053057,P1R1
25.754317,47.802248,-23.479661,9.317780,11.929897,0.101982,P1R1
25.827860,47.801395,-23.383907,9.893904,11.990942,0.008076,P1R1
25.905647,47.801450,-23.285402,10.202490,12.525895,0.233336,P1R1
25.953078,47.791910,-23.142594,10.446257,12.614138,0.555764,P1R1
25.990563,47.784127,-23.026985,10.726364,12.773322,0.551259,P1R1
26.019250,47.777990,-22.935804,10.438673,12.748562,0.562234,P1R1
26.051097,47.743461,-22.831028,9.960156,12.670733,0.692360,P1R1
26.074880,47.714721,-22.750254,9.642406,12.537717,0.871666,P1R1
26.091811,47.691285,-22.690487,9.332420,12.227793,1.124762,P1R1
26.119146,47.672993,-22.627830,9.041265,12.518309,1.003871,P1R1
26.123233,47.658696,-22.603600,8.576868,12.424992,0.769459,P1R1
26.139900,47.648304,-22.570763,8.070465,11.229598,0.388087,P1R1
26.152817,47.639558,-22.538713,8.311092,10.569069,0.397037,P1R1
26.161304,47.633602,-22.518346,8.459495,9.948129,0.373865,P1R1
26.166194,47.629926,-22.507415,8.641604,9.421780,0.292459,P1R1
26.148974,47.686556,-22.502018,8.559512,9.047602,0.025645,P1R1
26.132522,47.735656,-22.502541,8.584777,8.523615,0.286415,P1R1
26.117272,47.777295,-22.507438,8.890625,8.439194,0.222113,P1R1
26.103517,47.811745,-22.515555,9.231399,8.427280,0.374545,P1R1
26.091383,47.839609,-22.525628,9.326226,8.643658,0.274614,P1R1
26.135186,47.862338,-22.546293,8.535383,10.133623,0.688039,P1R1
26.172337,47.879699,-22.565897,8.421520,10.172172,0.872603,P1R1
26.219279,47.892678,-22.563425,8.265806,10.572934,1.038197,P1R1
26.257429,47.931610,-22.562455,7.971781,10.184629,0.707767,P1R1
26.339481,47.927979,-22.542583,7.827515,10.767787,0.400192,P1R1
26.461173,47.923519,-22.535902,7.714350,10.671395,0.272552,P1R1
26.645829,48.157457,-22.737028,8.358622,11.698757,0.470491,P1R1
26.819222,48.384470,-22.958917,9.247074,12.073701,0.345939,P1R1
26.958805,48.601737,-23.144583,9.807249,12.477093,0.391197,P1R1
27.051869,48.807540,-23.317058,10.233080,13.310695,0.467486,P1R1
27.119432,48.938043,-23.504092,10.302500,13.379995,0.577982,P1R1
27.188565,49.066833,-23.703944,10.182504,13.424326,0.519954,P1R1
27.274992,49.224173,-23.892338,9.540952,13.301362,0.630899,P1R1
27.355354,49.345005,-24.019206,8.571779,13.115540,1.076364,P1R1
27.404091,49.433921,-24.204712,8.275020,12.818967,1.239751,P1R1
27.458378,49.496257,-24.398934,8.064408,13.822031,1.355890,P1R1
27.505194,49.572751,-24.563412,7.745610,13.843633,1.069114,P1R1
27.504536,49.625074,-24.728579,7.551140,13.554139,0.778816,P1R1
27.533972,49.688640,-24.882639,7.749512,13.290113,0.743727,P1R1
27.535791,49.761678,-25.017639,8.070178,12.896720,0.702063,P1R1
27.498599,49.842929,-25.157143,8.858341,12.035818,0.579260,P1R1
27.413538,49.901259,-25.321105,9.181433,11.696497,0.454839,P1R1
27.385107,49.964066,-25.462071,9.561027,11.502146,0.333867,P1R1
27.375272,50.008405,-25.544893,9.514275,12.066403,0.124638,P1R1
27.403974,50.037628,-25.629390,9.006043,11.877186,0.672549,P1R1
27.412587,50.047869,-25.657007,8.610531,11.842524,1.090740,P1R1
27.402618,50.048747,-25.687032,8.353848,11.540577,1.361103,P1R1
27.409189,50.043179,-25.679539,8.137351,11.047716,1.182035,P1R1
27.409912,50.070116,-25.634092,7.817486,11.073172,1.436260,P1R1
27.480167,50.089277,-25.575301,7.741635,11.129635,1.297384,P1R1
27.555161,50.101300,-25.497792,7.772191,12.059294,1.146957,P1R1
27.617047,50.107278,-25.427164,7.629725,11.944644,0.582078,P1R1
27.792783,50.196719,-25.372696,7.450250,11.870243,0.960531,P1R1
27.976594,50.269843,-25.354977,7.370023,11.045216,0.783921,P1R1
28.141904,50.333293,-25.330283,6.348217,11.824343,0.284073,P1R1
28.274314,50.382266,-25.309350,5.992030,11.950038,0.085450,P1R1
28.377329,50.418671,-25.291982,5.774671,12.383746,-0.056593,P1R1
28.464608,50.441600,-25.292488,5.659707,12.498491,-0.250360,P1R1
28.511838,50.485776,-25.314386,5.676614,12.322701,-0.337194,P1R1
28.525282,50.548244,-25.354465,6.214535,11.280905,-0.262555,P1R1
28.511262,50.596250,-25.409334,6.784118,10.763903,-0.603152,P1R1
28.490820,50.661867,-25.455679,8.009319,11.899227,-0.507395,P1R1
28.434054,50.741904,-25.534947,8.365571,11.991434,-0.381800,P1R1
28.383857,50.840225,-25.645321,8.339900,12.251451,-0.394694,P1R1
28.337165,50.947675,-25.736172,7.844605,12.295788,-0.349755,P1R1
28.279145,51.031885,-25.829696,7.247250,12.407163,-0.329179,P1R1
28.211745,51.155493,-25.924990,6.868366,12.609896,0.081192,P1R1
28.176075,51.282897,-26.050777,6.287862,13.654851,-0.569842,P1R1
28.162483,51.412625,-26.130516,6.389413,13.910247,-0.753849,P1R1
28.084196,51.540718,-26.194190,6.614496,14.303952,-0.651020,P1R1
28.003214,51.638930,-26.261367,7.249975,13.979902,-0.617207,P1R1
27.990410,51.772358,-26.320420,7.517945,13.705643,-0.826637,P1R1
27.982490,51.904800,-26.363101,8.211584,13.353240,-0.515730,P1R1
27.994642,52.035946,-26.371860,8.767041,14.571339,-0.227287,P1R1
28.007250,52.165390,-26.372493,8.669797,14.630486,-0.032661,P1R1
28.075020,52.268191,-26.331513,8.378384,14.852683,-0.042087,P1R1
28.134166,52.342864,-26.291947,7.630974,15.398490,0.695870,P1R1
28.206143,52.424286,-26.305303,7.150786,14.992156,0.783573,P1R1
28.249391,52.541388,-26.334766,6.442236,14.855812,0.865212,P1R1
28.300115,52.659476,-26.337361,5.114925,15.504690,0.538819,P1R1
28.362480,52.778435,-26.387679,4.511353,16.147320,0.266054,P1R1
28.387763,52.869000,-26.412434,4.132299,16.796774,0.138859,P1R1
28.405617,52.963681,-26.431394,4.295518,17.131504,0.019854,P1R1
28.417606,53.032335,-26.444952,4.440946,16.727141,-0.239035,P1R1
28.424858,53.079044,-26.454205,5.461293,16.196830,-0.614296,P1R1
28.428297,53.107796,-26.459798,5.803395,15.489124,-0.612348,P1R1
28.498209,53.183293,-26.451295,6.188094,15.229337,-0.327206,P1R1
28.841369,53.296018,-26.340489,6.630831,15.102207,-0.382269,P1R1
29.182726,53.443154,-26.255485,6.694720,17.654699,0.648165,P1R1
29.479685,53.588615,-26.163702,5.882323,18.297742,0.784942,P1R1
29.719058,53.701493,-26.087850,5.647182,18.434152,0.642970,P1R1
29.906749,53.785885,-26.026886,4.876282,19.806725,0.006600,P1R1
30.081328,53.846493,-25.938194,4.819518,20.198458,0.291842,P1R1
30.247066,53.880639,-25.870477,5.199143,20.277881,0.444273,P1R1
30.369968,53.899177,-25.818238,5.676879,20.344747,0.596678,P1R1
30.494637,53.906082,-25.809385,6.469388,20.174945,0.636767,P1R1
30.583356,53.903519,-25.807608,7.330997,19.139491,0.340192,P1R1
30.642078,53.894112,-25.810998,7.681382,19.145503,0.346889,P1R1
30.660261,53.879739,-25.838662,8.094425,19.133121,0.433819,P1R1
30.691390,53.852132,-25.876779,8.661139,19.448620,0.495900,P1R1
30.721585,53.824873,-25.891154,8.711245,19.305875,0.507267,P1R1
30.736178,53.798685,-25.905003,8.462472,19.065489,0.559293,P1R1
30.792508,53.805083,-25.927494,8.611297,19.058001,0.780269,P1R1
30.831644,53.808971,-25.947531,9.335985,18.967001,0.995811,P1R1
30.872731,53.811080,-25.944515,9.322049,19.229551,0.910137,P1R1
30.866310,53.960737,-25.961142,9.379120,19.400203,0.995418,P1R1
30.853738,54.086361,-25.975517,9.969210,20.056092,1.208929,P1R1
30.875185,54.190091,-26.017420,10.076114,20.306353,1.385593,P1R1
30.904567,54.273370,-26.032034,10.341954,20.545018,1.539636,P1R1
30.963101,54.338656,-26.073587,11.049092,20.378612,1.416725,P1R1
31.024547,54.387855,-26.087416,9.697186,20.685786,0.965657,P1R1
31.125885,54.356335,-26.073384,7.945271,20.339233,0.224012,P1R1
31.206833,54.323346,-26.060032,7.404383,20.526128,-0.008345,P1R1
31.285797,54.290717,-26.027341,6.447102,21.493502,-0.458537,P1R1
31.346454,54.259455,-25.998986,5.998111,21.929969,-0.496384,P1R1
31.412831,54.260654,-26.025649,6.325204,22.533741,-0.084087,P1R1
31.462658,54.259725,-26.049282,6.715303,23.184308,0.041989,P1R1
31.431846,54.268151,-26.051399,6.393165,23.120854,-0.105692,P1R1
31.421938,54.273311,-26.106022,6.501525,22.779804,-0.186513,P1R1
31.408526,54.276448,-26.152028,6.656458,22.511496,0.112575,P1R1
31.393096,54.277885,-26.190121,6.573296,22.466074,0.438942,P1R1
31.376297,54.307977,-26.220962,5.831245,22.502730,0.532949,P1R1
31.359513,54.332552,-26.245124,5.359047,22.527792,0.356113,P1R1
31.331652,54.355074,-26.250683,4.437823,22.869532,-0.441105,P1R1
31.306751,54.372584,-26.253404,4.845526,22.406908,-0.475186,P1R1
31.323082,54.386392,-26.283705,5.330985,21.986362,-0.489393,P1R1
31.331066,54.392061,-26.312090,6.181033,20.657510,-0.898344,P1R1
31.337465,54.395106,-26.334470,6.759895,20.185734,-0.794149,P1R1
31.358592,54.396333,-26.331052,8.108254,20.750046,-0.524091,P1R1
31.363248,54.401326,-26.313924,8.329818,20.802534,-0.332435,P1R1
31.366435,54.404358,-26.297751,8.378560,20.890711,-0.209957,P1R1
31.368516,54.405654,-26.283325,7.592680,20.583957,0.146359,P1R1
31.369626,54.405740,-26.270439,7.069178,20.816490,0.275360,P1R1
31.370032,54.404838,-26.259410,6.298855,19.996921,0.531574,P1R1
31.407991,54.403915,-26.279956,5.962468,20.956630,0.317970,P1R1
31.500672,54.405031,-26.289104,5.312578,21.512141,-0.384678,P1R1
31.562100,54.405156,-26.317273,5.195644,21.816226,-0.542808,P1R1
31.628054,54.404895,-26.320639,5.246105,21.904907,-0.738133,P1R1
31.702969,54.381010,-26.307652,5.422769,21.957972,-0.531598,P1R1
31.801067,54.360918,-26.326210,6.172112,21.177096,-0.810817,P1R1
31.879966,54.343932,-26.341697,6.747189,21.352089,-0.791484,P1R1
31.941172,54.359871,-26.354351,7.141048,20.987840,-0.493480,P1R1
32.008445,54.434182,-26.415136,7.124823,20.439385,-0.404363,P1R1
32.043567,54.497003,-26.486701,6.202756,20.087851,-0.367251,P1R1
32.050735,54.578871,-26.566510,5.225999,20.495612,-0.276851,P1R1
32.051129,54.646344,-26.631706,4.674949,20.053879,-0.521609,P1R1
32.046560,54.700496,-26.683834,3.678896,21.209768,-1.015669,P1R1
32.038029,54.772694,-26.724366,3.561283,21.490519,-1.150551,P1R1
32.027280,54.829925,-26.754632,3.814263,21.552377,-1.182416,P1R1
32.053436,54.874506,-26.806101,4.098153,21.450706,-1.123709,P1R1
32.073161,54.889816,-26.830509,5.270093,21.340235,-0.878259,P1R1
32.087049,54.927969,-26.847033,5.488806,20.918740,-0.895985,P1R1
32.096501,54.955957,-26.857076,5.489828,21.489030,-0.962688,P1R1
32.101891,55.005237,-26.862226,6.034864,21.562769,-0.205714,P1R1
32.104455,55.042830,-26.863419,6.010812,21.914974,-0.039290,P1R1
32.143009,55.070867,-26.891798,5.861318,22.316854,0.670212,P1R1
32.176902,55.099701,-26.902388,6.069136,22.201865,1.117977,P1R1
32.203289,55.149802,-26.909353,5.622340,22.593704,1.768974,P1R1
32.223507,55.188155,-26.913260,5.233068,22.624974,2.058711,P1R1
32.238359,55.216415,-26.914612,5.087055,22.549232,1.592045,P1R1
32.248684,55.236123,-26.914057,4.970208,22.729275,1.191508,P1R1
32.239144,55.248481,-26.932705,5.197082,22.761024,0.967017,P1R1
32.155879,55.285070,-26.938361,5.732399,22.442880,0.372056,P1R1
32.083788,55.312614,-26.941870,5.685113,22.684857,-0.219020,P1R1
32.060365,55.363013,-26.973609,5.524873,22.642081,-0.600445,P1R1
32.041746,55.402150,-26.999701,5.682022,23.212194,-0.785507,P1R1
32.027355,55.431525,-27.020474,6.400678,23.052938,-0.395939,P1R1
32.016209,55.482451,-27.036762,6.730779,23.011497,0.066428,P1R1
32.065286,55.527801,-27.040782,6.672604,22.806234,0.399269,P1R1
32.146458,55.562792,-27.072513,6.596158,22.404865,0.721080,P1R1
32.215757,55.588158,-27.098216,5.370631,24.215822,0.720658,P1R1
32.273589,55.605501,-27.118330,4.908412,25.541983,0.433144,P1R1
32.320736,55.616239,-27.133575,4.542008,25.559509,-0.085281,P1R1
32.470176,55.773393,-27.234634,4.282174,25.817680,-0.242396,P1R1
32.600382,55.884457,-27.302551,4.595539,25.693579,-0.401312,P1R1
32.705386,56.003203,-27.357005,4.524586,25.535282,-0.711677,P1R1
32.788160,56.097465,-27.399451,4.388910,25.652784,-1.033787,P1R1
32.889514,56.170537,-27.461556,4.665825,25.410363,-1.184364,P1R1
32.968144,56.224681,-27.510130,5.072982,25.595870,-1.053507,P1R1
33.026973,56.262752,-27.546872,5.694900,25.800558,-0.672573,P1R1
33.020663,56.309446,-27.582396,6.389099,25.380678,-0.322463,P1R1
32.991568,56.341610,-27.628865,7.048378,25.331553,0.130974,P1R1
32.959999,56.392083,-27.663946,6.937886,25.261294,0.294811,P1R1
32.940346,56.444080,-27.680079,6.714145,25.139432,0.241531,P1R1
32.919931,56.481942,-27.689490,6.055899,25.265563,0.054861,P1R1
32.899794,56.507805,-27.693815,4.546183,25.719116,-0.686833,P1R1
32.880603,56.523874,-27.694069,4.287200,26.509729,-0.885517,P1R1
32.900979,56.532697,-27.721256,4.283403,26.500876,-1.249788,P1R1
32.900671,56.565017,-27.762366,4.359161,27.012280,-1.578261,P1R1
32.942214,56.592911,-27.786857,4.666140,27.460455,-1.607661,P1R1
32.976460,56.612331,-27.804830,4.863996,27.515777,-1.685735,P1R1
33.004007,56.624731,-27.817328,5.427802,27.493661,-1.573533,P1R1
33.025605,56.631365,-27.825544,5.969787,27.680746,-1.714531,P1R1
33.041591,56.663291,-27.830723,7.064721,28.329772,-1.235739,P1R1
33.053123,56.687290,-27.832991,7.651191,28.135712,-0.726964,P1R1
33.075335,56.678239,-27.816183,7.861573,28.128521,-0.448016,P1R1
33.059161,56.726785,-27.841905,7.703821,28.248297,0.005003,P1R1
33.043042,56.795427,-27.862643,7.017421,28.148614,-0.087439,P1R1
33.011873,56.850417,-27.899495,6.238881,28.377424,-0.036724,P1R1
33.022188,56.924029,-27.959246,5.446168,28.242377,-0.090677,P1R1
33.030219,57.012345,-28.008347,4.192917,29.019405,-0.365172,P1R1
32.980417,57.128521,-28.053983,3.899469,28.786394,-0.628688,P1R1
32.921150,57.251369,-28.110405,3.871029,28.812770,-0.596377,P1R1
32.843490,57.438598,-28.267282,3.936611,28.637387,-0.724204,P1R1
32.783143,57.597623,-28.379456,3.995339,27.903440,-0.785669,P1R1
32.772062,57.753530,-28.499174,4.550268,27.323220,-0.626968,P1R1
32.749042,57.904829,-28.614751,5.009284,27.406886,0.126500,P1R1
32.753822,58.051793,-28.756020,6.047128,27.210502,1.287073,P1R1
32.743473,58.223809,-28.888186,6.288505,27.010483,1.580218,P1R1
32.736942,58.356766,-28.991045,6.211450,26.825095,1.779985,P1R1
32.783941,58.518334,-29.109174,5.889982,26.850798,1.790590,P1R1
32.863821,58.641957,-29.229375,5.878425,26.535146,1.675214,P1R1
32.953437,58.792584,-29.371513,5.179459,26.634395,0.955072,P1R1
32.995809,58.913305,-29.439649,5.083134,26.696830,0.574880,P1R1
33.067522,59.031544,-29.516096,5.056904,26.487540,0.038408,P1R1
33.093264,59.146830,-29.611193,4.930310,26.747211,-0.177733,P1R1
33.094899,59.290076,-29.701928,5.400949,26.952732,-0.283688,P1R1
33.114764,59.427864,-29.818928,6.103291,27.052552,-0.704432,P1R1
33.112479,59.559976,-29.928802,5.764169,27.824784,-2.319127,P1R1
33.162906,59.764543,-30.041357,5.927884,28.122980,-1.943622,P1R1
33.241155,59.954148,-30.155894,6.452061,28.397706,-1.498810,P1R1
33.304367,60.129284,-30.242006,6.789383,28.833311,-1.127948,P1R1
33.354024,60.291305,-30.304064,6.874149,29.362362,-0.494041,P1R1
33.391656,60.441888,-30.345814,6.176027,29.232281,-0.495191,P1R1
33.418941,60.582538,-30.371209,4.540485,28.366568,-0.330069,P1R1
33.407713,60.699469,-30.409261,4.233193,28.561644,-0.008136,P1R1
33.393801,60.811869,-30.433387,3.079298,29.697095,-0.249613,P1R1
33.415972,60.951688,-30.476066,2.850424,29.447711,-0.468517,P1R1
33.431778,61.084674,-30.505320,2.826217,29.559270,-0.586927,P1R1
33.480385,61.212425,-30.553706,3.055107,29.794866,-0.672895,P1R1
33.556851,61.335964,-30.618608,3.374982,29.470935,-0.770068,P1R1
33.636378,61.506837,-30.667470,3.534042,29.298755,-0.982878,P1R1
33.738350,61.637259,-30.732999,3.574688,28.478538,-1.124240,P1R1
33.819943,61.762321,-30.782646,4.113215,27.906119,-0.900283,P1R1
33.878979,61.899900,-30.811856,5.340150,28.193599,0.014746,P1R1
33.922690,62.031430,-30.830707,6.134403,28.333845,0.473358,P1R1
33.953325,62.157858,-30.841157,6.504304,28.300658,0.689778,P1R1
34.066544,62.354263,-30.897043,5.340110,28.144053,0.590721,P1R1
34.194306,62.566406,-30.970192,4.610363,27.697164,1.021050,P1R1
34.332894,62.820896,-31.057745,3.124391,28.162949,0.154018,P1R1
34.442844,63.019683,-31.126899,2.655909,28.015410,-0.073235,P1R1
34.526988,63.199568,-31.180056,2.583466,27.931832,-0.291638,P1R1
34.626852,63.363672,-31.249117,2.818001,27.554234,-0.455798,P1R1
34.657347,63.467711,-31.297642,3.246192,27.640471,-0.223257,P1R1
34.711486,63.567631,-31.362562,3.735342,27.646034,-0.338835,P1R1
35.178577,64.024497,-31.511172,4.282062,27.086803,-0.550437,P1R1
35.565768,64.424842,-31.631078,4.653982,27.878635,-0.308884,P1R1
35.879474,64.742459,-31.725211,5.128770,28.077323,0.246161,P1R1
36.164990,64.987295,-31.826905,5.532733,28.061013,0.856612,P1R1
36.469209,65.176460,-31.894921,5.504235,27.861426,1.095340,P1R1
36.704753,65.310347,-31.943978,4.881318,27.341872,1.065629,P1R1
36.934758,65.399186,-31.986320,4.458927,27.199055,1.106039,P1R1
37.143692,65.451157,-32.044178,4.298546,26.934198,1.175714,P1R1
37.312176,65.503569,-32.065383,3.815892,27.533187,0.699292,P1R1
37.523345,65.529963,-32.115590,2.996663,27.934857,0.030420,P1R1
37.686331,65.539620,-32.117457,2.760628,28.220708,0.018126,P1R1
37.871723,65.533572,-32.101771,2.851414,28.501430,0.093222,P1R1
38.060254,65.546125,-32.092384,3.280954,28.319297,0.058575,P1R1
38.201766,65.586712,-32.101166,3.826154,27.864739,0.056462,P1R1
38.353693,65.642143,-32.114742,4.308452,26.815508,-0.330358,P1R1
38.569135,65.741873,-32.141887,4.202305,26.120845,-0.388112,P1R1
38.726023,65.819657,-32.149029,4.597308,25.218042,-0.007610,P1R1
38.892066,65.907532,-32.161655,5.175789,25.295661,0.421945,P1R1
38.958377,65.972262,-32.160546,5.676917,25.068075,0.851954,P1R1
39.010395,66.048401,-32.136794,5.835572,24.986149,0.981117,P1R1
39.074175,66.134759,-32.144984,5.434378,25.390028,1.069350,P1R1
39.111609,66.229206,-32.151008,4.949012,25.076166,0.856863,P1R1
39.230952,66.320878,-32.161078,3.646860,26.352889,-0.304706,P1R1
39.302735,66.389297,-32.189179,2.780201,26.499010,-0.343424,P1R1
39.355788,66.468132,-32.283323,2.080686,27.053100,-0.823338,P1R1
39.405345,66.546779,-32.349475,2.303311,27.456904,-0.589071,P1R1
39.418857,66.664195,-32.423827,3.276399,28.109848,-0.114703,P1R1
39.473577,66.785682,-32.493146,3.585137,28.130389,-0.050709,P1R1
39.531809,66.939458,-32.598770,3.754566,27.255077,-0.327049,P1R1
39.571964,67.089754,-32.683912,4.014956,26.981840,-0.380760,P1R1
39.635274,67.236741,-32.780543,4.513941,27.646027,-0.272524,P1R1
39.768927,67.659363,-33.044175,5.375244,28.495420,0.139719,P1R1
39.858404,68.004688,-33.281921,5.276224,28.143508,-0.740304,P1R1
39.946584,68.340265,-33.524135,5.520906,27.900604,-0.592382,P1R1
39.987736,68.581480,-33.618737,6.624197,28.591216,0.394672,P1R1
40.035673,68.763503,-33.735287,6.927208,28.560276,0.771119,P1R1
40.068024,68.894490,-33.820559,6.961343,28.627790,0.928254,P1R1
40.112233,69.001390,-33.806083,6.553725,28.423298,1.389848,P1R1
40.142022,69.100455,-33.781145,5.935113,28.446266,1.225539,P1R1
40.176562,69.164594,-33.728923,5.544256,28.605599,1.286741,P1R1
40.183395,69.199974,-33.696697,5.274502,28.580544,1.319595,P1R1
40.220415,69.273480,-33.693216,4.542669,29.207631,0.952158,P1R1
40.230003,69.350423,-33.705926,4.240059,28.944892,0.752841,P1R1
40.260330,69.414831,-33.721993,4.512909,29.227314,0.690533,P1R1
40.265485,69.455927,-33.752529,4.556641,29.155321,0.476823,P1R1
40.265608,69.478433,-33.775089,4.899746,28.644865,0.310419,P1R1
40.315779,69.517202,-33.800292,5.026745,28.391373,-0.134674,P1R1
40.355131,69.540151,-33.818543,5.155759,28.268471,-0.441425,P1R1
40.406491,69.580783,-33.881793,5.872106,29.203497,-0.029169,P1R1
40.398822,69.679590,-33.930806,6.379625,29.005426,0.418552,P1R1
40.388427,69.755721,-33.968976,6.534752,29.043041,0.633318,P1R1
40.414542,69.812781,-34.027632,6.561100,29.006190,0.854987,P1R1
40.403816,69.829170,-34.026005,6.218175,28.263098,0.959605,P1R1
40.446380,69.836098,-34.029990,5.900820,28.121753,0.660535,P1R1
40.501910,69.865273,-34.080820,5.160044,29.038358,1.148390,P1R1
40.513786,69.913403,-34.162147,4.724057,30.144630,0.838305,P1R1
40.504277,69.978265,-34.248409,4.163785,30.014141,0.333019,P1R1
40.476902,70.057292,-34.338302,3.626892,30.082637,-0.291013,P1R1
40.488711,70.178944,-34.439964,4.318236,29.992931,-0.219825,P1R1
40.497316,70.275775,-34.520672,5.151753,29.825717,-0.341114,P1R1
40.556995,70.381409,-34.592205,5.565179,29.456370,-0.715846,P1R1
40.650041,70.394531,-34.591257,5.925645,29.189267,-0.717287,P1R1
40.710678,70.396976,-34.604656,6.867954,29.845182,0.229103,P1R1
40.742188,70.421369,-34.631257,7.648730,29.981540,1.032005,P1R1
40.765142,70.435737,-34.648826,7.586060,29.799356,1.189127,P1R1
40.764760,70.441896,-34.679579,7.126106,29.606320,1.305335,P1R1
40.945182,70.526111,-34.797599,6.897857,29.597608,2.007480,P1R1
41.095282,70.654367,-34.914764,7.196673,30.015385,2.263473,P1R1
41.270800,70.788642,-35.018105,7.256153,30.700278,2.262511,P1R1
41.412490,70.895850,-35.099323,6.971505,31.498978,2.213395,P1R1
41.601786,70.990869,-35.183096,5.713407,32.730304,1.970489,P1R1
41.751927,71.093014,-35.246833,4.810983,33.155366,1.896216,P1R1
41.829182,71.200269,-35.263443,4.196876,32.832516,1.772828,P1R1
41.824207,71.313387,-35.331975,4.023606,33.941627,1.683117,P1R1
41.807994,71.429635,-35.383828,3.646705,34.932528,0.917475,P1R1
41.729274,71.577383,-35.411742,3.712477,35.116556,0.788978,P1R1
41.621303,71.751576,-35.470387,4.421762,34.876229,1.059964,P1R1
41.545250,71.948190,-35.564968,6.101323,34.360178,1.197015,P1R1
41.461623,72.102180,-35.659763,6.772430,34.122544,1.324745,P1R1
41.423654,72.228706,-35.767392,7.391952,34.399394,1.848454,P1R1
41.429291,72.352226,-35.881769,7.576495,34.553922,2.121442,P1R1
41.402544,72.442246,-36.012135,7.343954,34.617157,2.207914,P1R1
41.380424,72.504486,-36.114271,6.949323,34.346279,2.170797,P1R1
41.415872,72.604549,-36.201241,5.706926,34.592230,2.001583,P1R1
41.501280,72.677741,-36.274903,5.583271,34.616763,1.995078,P1R1
41.605931,72.735411,-36.317968,5.671511,35.206477,2.092967,P1R1
41.693105,72.802479,-36.345634,5.173562,35.667683,1.450975,P1R1
41.812815,72.849216,-36.298978,5.270998,35.758559,1.585879,P1R1
41.942946,72.878973,-36.210749,5.561899,35.565462,1.563590,P1R1
42.102533,72.895311,-36.139965,5.744403,35.293190,1.239379,P1R1
42.230989,72.930307,-36.076892,5.916862,34.835467,1.196280,P1R1
42.401024,72.951760,-36.018731,6.186676,35.410192,1.340369,P1R1
42.552423,72.963053,-35.948481,6.597000,35.500779,1.938718,P1R1
42.686611,72.966423,-35.869019,6.855953,35.365885,2.172855,P1R1
42.809855,72.967784,-35.799238,6.768218,34.693668,2.368122,P1R1
42.903127,72.933999,-35.742872,6.385574,34.004653,2.242338,P1R1
42.970284,72.900966,-35.698917,4.598123,33.424470,1.457641,P1R1
42.980335,72.873431,-35.682873,2.674951,33.864405,0.695465,P1R1
42.977863,72.847949,-35.673385,2.296811,34.255085,0.406077,P1R1
43.004385,72.825413,-35.699359,2.224560,35.034749,0.276979,P1R1
43.034905,72.805757,-35.704242,2.709290,35.252531,0.418630,P1R1
43.069580,72.789000,-35.690379,3.290113,35.249857,0.447096,P1R1
43.129897,72.805246,-35.710994,4.284858,34.942400,0.108579,P1R1
43.248094,72.777010,-35.718669,4.977335,35.832392,0.449755,P1R1
43.363910,72.753357,-35.777156,5.435687,35.826440,1.049882,P1R1
43.454761,72.733672,-35.827917,5.881529,35.667516,1.536600,P1R1
43.523705,72.717507,-35.871362,6.401932,36.086008,2.445218,P1R1
43.573801,72.704666,-35.907523,6.216836,35.937897,2.682230,P1R1
43.662308,72.695631,-35.946315,5.825097,35.518314,2.677503,P1R1
43.646699,72.714446,-35.969811,5.383165,35.273807,2.809578,P1R1
43.641577,72.731481,-35.967549,4.547080,35.267198,2.215650,P1R1
43.646757,72.746691,-35.943116,4.057719,35.593521,1.725657,P1R1
43.661723,72.759984,-35.900266,3.515583,35.297374,1.132824,P1R1
43.701850,72.771628,-35.821918,3.058860,35.277267,0.721016,P1R1
43.747175,72.811244,-35.735219,2.680248,35.273765,0.319550,P1R1
43.851786,72.795335,-35.599984,3.936539,34.966110,0.886243,P1R1
43.935998,72.780764,-35.487897,4.886449,34.214762,1.373998,P1R1
44.055676,72.798590,-35.406618,5.088499,34.143203,1.395944,P1R1
44.151145,72.813007,-35.343893,5.039705,34.869532,1.751535,P1R1
44.225023,72.824587,-35.296810,4.853841,35.602463,1.739346,P1R1
44.280117,72.833604,-35.263135,4.608211,36.437413,1.833140,P1R1
44.281807,72.815735,-35.249512,4.424856,35.526200,1.616354,P1R1
44.275416,72.829664,-35.243756,4.347346,35.593580,1.723136,P1R1
44.263720,72.840942,-35.244078,4.259059,35.807939,1.786009,P1R1
44.248585,72.849656,-35.249228,2.993060,35.454976,1.020966,P1R1
44.231473,72.856246,-35.257532,2.550542,35.405986,0.638929,P1R1
44.251712,72.861460,-35.298118,1.183572,34.521671,0.090844,P1R1
44.288820,72.953404,-35.332365,1.129912,34.340599,0.193570,P1R1
44.317696,73.030484,-35.363123,1.459635,33.872418,0.207196,P1R1
44.339388,73.093598,-35.390166,1.859918,33.159342,0.146769,P1R1
44.354969,73.143795,-35.413778,2.615130,32.777099,-0.122462,P1R1
44.365419,73.182630,-35.433733,3.062641,32.860802,0.027592,P1R1
44.526639,73.334065,-35.407297,3.524750,33.692278,0.313644,P1R1
44.732548,73.445348,-35.371464,4.301186,34.092353,1.011769,P1R1
44.902414,73.533751,-35.341065,4.356087,34.362321,1.229133,P1R1
45.039132,73.601834,-35.315895,4.361120,34.522410,1.662679,P1R1
45.134189,73.620802,-35.276496,4.168537,34.024948,2.061367,P1R1
45.243119,73.630196,-35.274360,3.757771,33.964098,2.017395,P1R1
45.325596,73.631606,-35.274358,3.202492,34.117189,2.287089,P1R1
45.369148,73.624217,-35.240794,3.126030,34.940483,2.299162,P1R1
45.396113,73.613000,-35.213786,3.567270,34.943602,2.363076,P1R1
45.376560,73.658822,-35.233828,3.667781,34.899958,2.169470,P1R1
45.306912,73.694223,-35.240358,3.737772,34.403446,1.870916,P1R1
45.224084,73.780310,-35.267897,3.792408,34.367225,1.618332,P1R1
45.149296,73.849567,-35.292406,3.790999,34.302353,1.342103,P1R1
45.067227,73.903288,-35.334656,4.157505,33.705676,0.683831,P1R1
44.996214,73.973638,-35.370946,4.266378,34.217745,1.029237,P1R1
44.903255,74.087556,-35.442337,4.795163,34.390217,1.561638,P1R1
44.841705,74.201614,-35.520405,5.482760,34.447483,2.393586,P1R1
44.813844,74.322035,-35.635133,5.215468,34.110242,2.651975,P1R1
44.777014,74.446190,-35.750401,3.442299,34.018019,2.279182,P1R1
44.732995,74.542824,-35.864438,2.504001,33.863589,1.749069,P1R1
44.682992,74.615354,-35.976252,2.086056,34.568477,1.332755,P1R1
44.627668,74.697062,-36.085519,1.449566,34.549551,0.872993,P1R1
44.602355,74.753380,-36.160829,1.844849,34.983994,1.071711,P1R1
44.585174,74.791746,-36.217316,2.564246,34.612931,1.045083,P1R1
44.574622,74.815554,-36.257367,3.033310,34.229589,0.832451,P1R1
44.617383,74.867285,-36.275696,3.711529,34.550260,0.601427,P1R1
44.678445,74.934188,-36.334702,4.144608,35.003658,0.693814,P1R1
44.752859,75.191916,-36.667121,3.086752,33.839675,1.483567,P1R1
44.753525,75.403358,-36.952760,3.317630,33.848085,1.196035,P1R1
44.791289,75.602910,-37.214151,3.904100,33.552414,1.359804,P1R1
44.838590,75.789967,-37.401883,5.170426,34.088836,2.123852,P1R1
44.899738,75.935272,-37.595775,5.317133,33.967489,2.378870,P1R1
44.950050,76.043662,-37.744091,5.707273,34.122592,2.900699,P1R1
44.957648,76.150202,-37.893928,5.514418,33.794087,3.064463,P1R1
44.996576,76.246424,-38.019993,4.273852,33.528324,2.835065,P1R1
44.994356,76.343452,-38.151272,3.872081,33.433777,2.979597,P1R1
45.027887,76.412806,-38.276250,3.441811,33.805059,2.712686,P1R1
45.069715,76.488590,-38.346072,2.117396,34.164904,1.495933,P1R1
45.102690,76.540522,-38.389773,1.678261,34.236448,1.271614,P1R1
45.127378,76.602808,-38.412549,1.616703,34.227824,1.198060,P1R1
45.165961,76.711662,-38.485175,2.085280,33.632016,1.043730,P1R1
45.109291,76.792224,-38.567236,2.725151,34.206883,0.941097,P1R1
45.112516,76.850760,-38.635596,3.147598,34.424571,0.539143,P1R1
45.097024,76.919510,-38.704280,4.222950,35.273872,1.203912,P1R1
45.098551,76.968291,-38.732017,5.036592,35.243224,1.652207,P1R1
45.028006,77.028883,-38.757568,5.175848,35.305765,2.051726,P1R1
44.956550,77.066502,-38.786300,4.704518,35.028689,1.947037,P1R1
44.933095,77.180265,-38.833302,3.043104,34.806910,1.701388,P1R1
44.915226,77.238589,-38.866576,1.833292,34.765921,0.919849,P1R1
44.900754,77.339403,-38.888193,1.199606,35.255280,0.462397,P1R1
44.890711,77.386381,-38.900759,0.947757,35.426581,0.271076,P1R1
44.899527,77.447741,-38.885356,1.024000,35.542784,0.399804,P1R1
44.960635,77.534078,-38.834749,1.188316,35.572753,0.333187,P1R1
45.036206,77.569263,-38.839207,1.194676,34.685642,-0.244605,P1R1
45.100360,77.590679,-38.840923,1.612271,33.354265,-0.121392,P1R1
45.153097,77.631215,-38.840307,1.442641,32.834165,-0.328724,P1R1
45.195309,77.688700,-38.838042,1.481721,32.766134,-0.039281,P1R1
45.265738,77.791320,-38.864958,2.000519,32.406399,0.795758,P1R1
45.332714,77.889847,-38.866454,1.943613,32.767223,1.066860,P1R1
45.423568,77.996728,-38.896297,1.332032,33.734611,1.347672,P1R1
45.495545,78.139348,-38.920802,0.762765,34.141647,1.786633,P1R1
46.128694,78.429028,-38.891907,0.308461,34.062513,1.736618,P1R1
46.714066,78.665928,-38.875263,-0.089687,34.522042,1.411300,P1R1
47.211511,78.854223,-38.839817,-0.667147,34.278033,0.553526,P1R1
47.635629,79.023775,-38.806056,-0.992600,34.287261,0.093812,P1R1
47.968488,79.151578,-38.778456,-0.502862,34.213762,0.001233,P1R1
48.237208,79.244159,-38.735372,-0.172252,34.011930,0.008746,P1R1
48.467213,79.286335,-38.693420,1.518599,33.947409,0.207392,P1R1
48.631373,79.337176,-38.659662,2.289357,34.799062,1.083871,P1R1
48.757139,79.367121,-38.612744,3.033713,34.658484,1.729213,P1R1
48.811176,79.362732,-38.560419,3.490423,34.794264,2.331589,P1R1
48.852849,79.378223,-38.569848,2.702220,34.579519,2.414205,P1R1
48.864973,79.411856,-38.581577,1.838063,34.787866,2.235853,P1R1
48.832136,79.504330,-38.593819,1.339239,34.337924,2.117461,P1R1
48.787138,79.574673,-38.607313,0.262338,34.854215,1.197261,P1R1
48.734308,79.656305,-38.620520,-0.121982,34.765963,0.987145,P1R1
48.662014,79.717271,-38.653622,0.147887,34.751714,0.955725,P1R1
48.591888,79.760827,-38.682660,0.567450,34.403766,0.876508,P1R1
48.526116,79.789643,-38.707983,1.161750,34.027049,0.472319,P1R1
48.495399,79.834255,-38.721460,1.208182,33.900984,-0.015412,P1R1
48.466733,79.865196,-38.732443,1.278169,33.701736,0.415420,P1R1
48.440736,79.884647,-38.741569,2.216467,34.555035,1.677001,P1R1
48.508651,79.871937,-38.733870,2.609843,34.440380,2.181660,P1R1
48.581868,79.855856,-38.706199,2.763737,34.152435,2.410584,P1R1
48.642434,79.837654,-38.682430,2.454544,33.522012,2.373182,P1R1
48.649709,79.816359,-38.647277,1.437235,33.483997,2.467893,P1R1
48.668985,79.795707,-38.597548,1.289438,33.476961,2.527516,P1R1
48.682196,79.805888,-38.556909,0.517390,33.983639,1.799311,P1R1
48.642924,79.775430,-38.525646,0.192063,33.864635,1.214341,P1R1
48.622933,79.778216,-38.481206,-0.128213,34.235378,0.910941,P1R1
48.777123,79.812569,-38.382501,-0.246353,34.225832,0.593697,P1R1
48.855175,79.806654,-38.284368,-0.698636,34.347582,-0.076422,P1R1
48.917610,79.830414,-38.205303,-0.356144,34.093843,0.013815,P1R1
49.003736,79.909992,-38.173690,0.712988,33.885625,0.267992,P1R1
49.078322,79.987394,-38.140948,1.323761,33.587894,0.578051,P1R1
49.174100,80.081049,-38.148877,2.707286,34.422717,0.972941,P1R1
49.233094,80.186861,-38.181332,3.221385,34.194927,1.477050,P1R1
49.392055,80.330949,-38.234996,3.624021,34.321038,1.787681,P1R1
49.487728,80.477105,-38.324824,3.722521,34.394581,2.016094,P1R1
49.544349,80.623558,-38.423814,3.215779,33.823086,2.291927,P1R1
49.620907,80.708311,-38.490766,2.639482,33.868916,2.129189,P1R1
49.698870,80.831037,-38.596691,2.039243,33.824648,2.119597,P1R1
49.756522,80.955410,-38.684692,0.857880,34.188616,1.599566,P1R1
49.820114,81.088353,-38.773033,0.540573,34.100869,1.178166,P1R1
49.865255,81.250414,-38.843598,0.306968,33.899441,0.804440,P1R1
49.895438,81.406375,-38.898739,0.331303,33.888722,0.545539,P1R1
49.913302,81.556376,-38.940111,0.379985,33.637488,0.396097,P1R1
49.921318,81.700591,-38.969776,0.656064,33.495363,0.262121,P1R1
49.905611,81.838929,-39.010632,1.168757,32.704656,-0.281162,P1R1
49.848385,82.091504,-39.065868,1.609504,33.855143,0.170508,P1R1
49.746854,82.320739,-39.169608,2.064190,33.980219,0.718273,P1R1
49.641583,82.528714,-39.273194,2.494274,34.270808,1.226353,P1R1
49.535212,82.717154,-39.376127,2.281959,34.334577,1.738682,P1R1
49.483945,82.889116,-39.487112,1.088005,34.666517,1.872494,P1R1
49.443211,83.016320,-39.574002,0.108084,33.854808,1.666376,P1R1
49.484438,83.097273,-39.650450,-1.866234,33.840532,0.133234,P1R1
49.544693,83.148337,-39.757704,-2.420205,33.469664,-0.219810,P1R1
49.651221,83.235892,-39.849949,-2.468182,33.538119,-0.152011,P1R1
49.641284,83.247529,-39.914384,-2.003737,33.238395,-0.199065,P1R1
49.648084,83.243448,-39.939771,-1.472943,33.464526,-0.181468,P1R1
49.674311,83.287815,-40.003780,-0.595235,33.365373,-0.348022,P1R1
49.733546,83.345538,-40.080459,-0.099827,34.103022,-0.062930,P1R1
49.836618,83.415458,-40.147816,0.580089,34.142885,0.461719,P1R1
50.087891,83.738225,-40.530155,0.689872,33.751452,0.202972,P1R1
50.367565,84.033841,-40.835541,0.979628,33.915624,0.263520,P1R1
50.635116,84.331684,-41.112625,1.776535,34.925499,1.092231,P1R1
50.905426,84.599198,-41.341411,1.731860,35.187433,1.080556,P1R1
51.099206,84.829208,-41.533875,0.326055,34.854424,0.800901,P1R1
51.270052,85.004630,-41.728938,-0.157920,34.558118,0.621064,P1R1
51.398154,85.162650,-41.875423,-0.572152,34.318302,0.359617,P1R1
51.491300,85.272758,-41.987191,-1.175395,34.922150,0.069819,P1R1
51.629870,85.377318,-42.123174,-0.953499,35.093794,0.158239,P1R1
51.732122,85.446903,-42.221219,0.084722,34.889471,0.352872,P1R1
51.945242,85.455631,-42.279128,0.585630,35.420680,0.748436,P1R1
52.095105,85.446488,-42.332670,1.468766,35.741055,1.550355,P1R1
52.190122,85.424430,-42.384009,2.182939,35.450285,1.796772,P1R1
52.180659,85.424737,-42.429367,2.138086,35.111152,1.707777,P1R1
52.157567,85.415249,-42.455646,1.765400,35.058515,1.863261,P1R1
52.163440,85.399437,-42.496879,1.366741,34.998767,1.974176,P1R1
52.141845,85.378742,-42.542673,0.062247,34.603140,1.594105,P1R1
52.130754,85.355498,-42.552423,-1.739833,32.663392,1.032324,P1R1
52.113559,85.361169,-42.552438,-2.004608,32.631451,0.744202,P1R1
52.190651,85.397571,-42.548778,-2.148112,32.179904,0.383668,P1R1
52.267225,85.425483,-42.519090,-2.224052,31.885640,0.288531,P1R1
52.342920,85.445867,-42.468737,-2.410087,31.355807,-0.035088,P1R1
52.385121,85.459560,-42.442878,-2.235601,30.975127,0.207329,P1R1
52.430860,85.468238,-42.398065,-1.613812,31.207856,0.212750,P1R1
52.464190,85.442637,-42.358567,-0.711903,31.337631,0.072469,P1R1
52.489585,85.400512,-42.309032,1.035118,33.007186,1.008080,P1R1
52.505664,85.362901,-42.267298,1.751437,33.289613,1.592808,P1R1
52.530384,85.330305,-42.212425,2.120274,33.625172,1.881690,P1R1
52.530181,85.341791,-42.149853,1.986081,33.986529,1.990242,P1R1
52.525812,85.351586,-42.099536,0.839880,34.107860,2.175071,P1R1
52.534621,85.360153,-42.039372,0.344661,34.841422,2.323842,P1R1
52.555209,85.367495,-41.971280,-0.332731,35.243668,2.208464,P1R1
52.608614,85.343876,-41.947753,-1.866580,36.138601,1.126988,P1R1
52.651245,85.323446,-41.932340,-1.979343,35.644168,0.475325,P1R1
52.602469,85.292251,-41.887671,-1.776469,35.527584,0.256089,P1R1
52.612101,85.266990,-41.863143,-1.709040,35.033461,0.023200,P1R1
52.617820,85.276098,-41.846899,-0.790551,34.125265,0.224176,P1R1
52.734168,85.317811,-41.809975,0.216078,34.368912,0.336758,P1R1
52.847268,85.353883,-41.762237,1.006477,34.753585,0.367417,P1R1
52.994070,85.385197,-41.734967,1.392768,34.987608,0.931292,P1R1
53.075736,85.410397,-41.686022,1.197047,34.621495,0.981007,P1R1
53.122608,85.430150,-41.669474,-0.367658,34.967143,0.712268,P1R1
53.155691,85.445483,-41.659681,-1.128372,34.913845,0.724982,P1R1
53.152129,85.473541,-41.644742,-1.641659,34.739320,0.858578,P1R1
53.159399,85.495586,-41.615869,-2.630114,34.733144,0.769599,P1R1
53.199142,85.483057,-41.624660,-3.114192,35.236677,0.544810,P1R1
53.227935,85.500487,-41.635474,-3.584157,35.225304,-0.257245,P1R1
53.264155,85.513828,-41.627255,-3.973823,35.182103,-0.612511,P1R1
53.290663,85.523554,-41.622554,-3.703841,35.181127,-0.428182,P1R1
53.237441,85.570422,-41.643742,-3.256919,35.033468,-0.151653,P1R1
53.188409,85.608591,-41.663634,-2.681891,34.468888,-0.501184,P1R1
53.181580,85.699239,-41.712174,-1.752469,34.077934,-0.759696,P1R1
53.158323,85.773357,-41.774774,-0.768679,34.379409,0.039092,P1R1
53.137171,85.862401,-41.828268,0.238380,34.041699,0.512940,P1R1
53.102139,85.963338,-41.893263,0.044977,33.845834,0.503017,P1R1
53.264963,86.051359,-41.971196,-1.054386,33.911807,0.509033,P1R1
53.434784,86.180276,-41.994191,-1.750502,32.536380,0.771367,P1R1
53.592709,86.283041,-41.990350,-1.824728,33.342960,0.338560,P1R1
53.721066,86.422241,-41.984488,-2.531747,33.079758,-0.645376,P1R1
53.855208,86.562498,-41.935958,-2.487787,33.375147,-0.683990,P1R1
53.945243,86.671827,-41.913470,-2.556093,33.784634,-0.797387,P1R1
53.932542,86.765063,-41.922160,-1.694286,33.720672,-0.416898,P1R1
53.912599,86.863612,-41.929246,-1.244181,33.465223,-0.528797,P1R1
53.888075,86.966474,-41.935328,-0.724665,33.370806,-0.224022,P1R1
53.844927,87.072658,-41.961111,-0.834905,32.102299,0.132196,P1R1
53.803321,87.181992,-41.982640,-1.194831,32.081046,0.031679,P1R1
53.802515,87.294450,-42.030175,-1.586091,31.922216,0.260959,P1R1
53.809739,87.432354,-42.123749,-2.022985,31.686954,0.909113,P1R1
53.829295,87.598251,-42.181070,-2.295720,32.551492,0.816626,P1R1
53.898057,87.757906,-42.236362,-2.557014,33.716453,0.450159,P1R1
54.008441,87.911324,-42.289464,-2.579578,34.778622,0.193233,P1R1
54.099054,88.057666,-42.331378,-2.207736,35.067892,-0.138493,P1R1
54.192970,88.228059,-42.413618,-1.555581,35.096808,0.089732,P1R1
54.260092,88.366460,-42.432428,-0.979204,35.054515,0.110516,P1R1
54.365194,88.499682,-42.453216,-0.323589,35.050070,0.169464,P1R1
54.469964,88.627944,-42.517222,0.507930,34.847652,-0.252199,P1R1
54.611337,88.782454,-42.648486,2.102057,35.581915,0.552283,P1R1
54.707203,88.928292,-42.776094,2.574428,35.256163,0.847902,P1R1
54.779468,89.066724,-42.878619,2.561172,35.001424,0.737176,P1R1
54.918305,89.189218,-42.997187,2.342054,35.322823,0.794297,P1R1
55.253151,89.461405,-43.269818,2.077056,35.339029,0.788485,P1R1
55.543506,89.677080,-43.472552,1.322662,35.719101,1.187281,P1R1
55.795966,89.844153,-43.621843,1.405808,37.011511,2.418631,P1R1
56.047995,89.968467,-43.744957,1.951212,37.009221,3.113245,P1R1
56.259398,90.085890,-43.815520,1.368869,36.922758,2.560742,P1R1
56.268333,90.205781,-43.849270,0.511709,36.754291,1.538148,P1R1
56.294367,90.290940,-43.895894,1.047210,36.682936,1.715356,P1R1
56.299466,90.346787,-43.924434,1.648023,36.778741,1.998312,P1R1
56.310908,90.379162,-43.989059,2.335219,36.494140,1.867243,P1R1
56.307846,90.392621,-44.034859,3.013177,35.784321,1.955565,P1R1
56.309912,90.421606,-44.044892,3.961005,36.617815,2.877863,P1R1
56.499101,90.445568,-44.050801,4.081881,36.622266,2.999549,P1R1
56.705689,90.456824,-44.058529,3.754878,37.124459,2.835678,P1R1
56.870879,90.457614,-44.059123,2.993655,37.162454,2.537268,P1R1
57.085048,90.444918,-44.053070,1.874294,38.026862,2.412558,P1R1
57.253911,90.427573,-44.043606,1.428881,37.543063,2.099902,P1R1
57.366209,90.437159,-44.052608,0.790553,37.618583,1.615455,P1R1
57.484787,90.441292,-44.087752,-0.427574,37.308034,0.236613,P1R1
57.570881,90.440857,-44.115050,-0.680074,37.298067,0.175767,P1R1
57.629682,90.437034,-44.135564,-0.582786,37.102229,0.148326,P1R1
57.551459,90.465945,-44.153714,-0.305607,36.875428,0.021801,P1R1
57.494304,90.518284,-44.217080,0.107753,36.748549,0.007485,P1R1
57.436713,90.559580,-44.269235,0.853749,36.011292,0.189411,P1R1
57.380905,90.591460,-44.310467,1.416802,36.942375,0.753361,P1R1
57.328150,90.644908,-44.342519,1.782650,37.306239,1.648018,P1R1
57.263914,90.686541,-44.386829,1.768903,37.768096,1.841017,P1R1
57.249535,90.788147,-44.482795,1.663132,37.135195,2.068468,P1R1
57.236637,90.870315,-44.560593,0.958675,37.235830,1.672707,P1R1
57.230296,90.994803,-44.693498,-0.571825,36.538126,0.195617,P1R1
57.208208,91.124401,-44.821676,-1.206440,36.661019,-0.396678,P1R1
57.172903,91.257136,-44.944521,-1.506978,36.553859,-0.756017,P1R1
57.126828,91.391213,-45.062206,-1.067141,36.774525,-0.363502,P1R1
57.125305,91.520872,-45.158907,-1.096233,36.499005,-0.615095,P1R1
57.267892,91.892953,-45.281295,-1.935199,36.267690,-1.596208,P1R1
57.405191,92.258027,-45.355439,-2.033250,36.463397,-1.533739,P1R1
57.394365,92.594151,-45.444153,-1.668083,36.611024,-1.191369,P1R1
57.365425,92.890127,-45.530598,-1.374226,36.517729,-1.149328,P1R1
57.338470,93.119468,-45.594989,-0.223498,36.501581,-1.089330,P1R1
57.351606,93.321534,-45.670238,0.357086,36.327773,-1.321601,P1R1
57.361758,93.469547,-45.725160,0.763117,36.901396,-1.100632,P1R1
57.320026,93.630898,-45.825123,1.634926,36.947504,-0.166190,P1R1
57.318498,93.656312,-45.864079,1.561778,37.076352,-0.129431,P1R1
57.338989,93.656786,-45.939024,0.574510,36.920064,-0.449435,P1R1
57.339592,93.668212,-46.015240,-0.309997,36.822460,-0.839673,P1R1
57.339281,93.691564,-46.072628,-2.522848,35.870193,-2.276632,P1R1
57.370908,93.698017,-46.072303,-3.401439,36.654523,-2.867173,P1R1
57.451240,93.721914,-46.074282,-3.923046,35.862317,-3.928309,P1R1
57.425584,93.670101,-46.060853,-3.789603,35.925944,-4.115477,P1R1
57.417576,93.647032,-46.023525,-3.200321,36.036593,-3.834547,P1R1
57.409090,93.650237,-45.987581,-2.537196,35.908120,-3.505501,P1R1
57.423061,93.647251,-46.005008,-0.544793,36.197302,-2.721193,P1R1
57.417660,93.669386,-46.038394,0.001032,35.518279,-2.728379,P1R1
57.395788,93.713348,-46.085802,0.408256,36.942940,-1.532965,P1R1
57.361073,93.716286,-46.144466,0.705142,37.021080,-1.133575,P1R1
57.315427,93.714320,-46.212278,0.529016,37.403363,-1.046731,P1R1
57.331129,93.739429,-46.276987,-1.407262,37.567819,-1.264308,P1R1
57.260531,93.733469,-46.336137,-2.050241,37.186423,-1.532525,P1R1
57.287131,93.786268,-46.351364,-3.857000,37.795045,-3.083187,P1R1
57.381335,93.859559,-46.348775,-4.565949,37.500918,-3.491254,P1R1
57.462311,93.918362,-46.343184,-4.424740,37.883474,-3.435929,P1R1
57.600257,93.995492,-46.324078,-3.824631,37.784738,-3.321357,P1R1
57.715370,94.056605,-46.305344,-3.157050,37.830994,-3.157171,P1R1
57.832124,94.110720,-46.275494,-2.258271,37.841647,-2.905730,P1R1
57.979828,94.182272,-46.258390,-0.811820,38.589225,-1.728381,P1R1
58.098995,94.237145,-46.244328,0.823212,38.537326,-0.370169,P1R1
58.262461,94.308512,-46.222270,-0.340345,37.682788,-0.785905,P1R1
58.392618,94.363205,-46.203829,-1.249473,38.269109,-1.296964,P1R1
58.509310,94.403708,-46.168275,-2.005621,37.679538,-1.971264,P1R1
58.729494,94.445897,-46.158265,-3.804084,37.682348,-3.233555,P1R1
59.065756,94.628124,-46.179706,-4.223344,37.392337,-4.274950,P1R1
59.376160,94.777408,-46.229213,-4.902585,37.046147,-5.237306,P1R1
59.622541,94.926052,-46.272098,-5.513252,37.498562,-5.848739,P1R1
59.834089,95.073243,-46.358988,-5.634857,37.283506,-5.908669,P1R1
59.993020,95.217553,-46.432504,-4.785864,37.889901,-4.821200,P1R1
60.105777,95.361564,-46.501284,-4.591479,38.352523,-4.776254,P1R1
60.197087,95.502064,-46.536362,-4.700245,38.205050,-4.945783,P1R1
60.293409,95.639116,-46.593170,-4.361905,38.075152,-4.822278,P1R1
60.232015,95.732096,-46.620161,-3.420116,39.285191,-3.669798,P1R1
60.147464,95.797446,-46.659943,-2.573702,39.825893,-2.810656,P1R1
60.100033,95.900441,-46.720548,-2.509784,40.307679,-2.354912,P1R1
60.087754,96.006363,-46.798283,-2.865831,39.779859,-2.302406,P1R1
60.069390,96.113998,-46.860690,-4.103226,39.796295,-3.215614,P1R1
60.030994,96.223070,-46.929615,-5.258044,39.814769,-3.919531,P1R1
60.239149,96.332595,-46.993963,-5.853022,39.926382,-4.433293,P1R1
60.449566,96.443880,-47.073753,-5.996342,39.635500,-4.517674,P1R1
60.620937,96.556232,-47.136041,-6.160781,39.736910,-4.329387,P1R1
60.811132,96.670080,-47.192891,-5.648281,39.490047,-3.968056,P1R1
60.962018,96.754488,-47.235235,-5.012936,40.040239,-3.961226,P1R1
61.100156,96.813882,-47.316477,-3.963324,41.586930,-3.060165,P1R1
61.054609,96.896356,-47.347342,-3.234168,41.754860,-1.902510,P1R1
60.987066,96.954983,-47.388082,-2.636634,41.968351,-1.313452,P1R1
60.990084,96.994843,-47.406347,-2.793874,42.225041,-1.041832,P1R1
61.038798,97.049368,-47.425893,-3.125397,41.885673,-1.054607,P1R1
61.089732,97.086292,-47.417628,-3.338342,42.509891,-1.139770,P1R1
61.127094,97.078512,-47.406817,-4.680979,41.623561,-2.811945,P1R1
61.288092,97.049614,-47.394607,-5.534260,41.236657,-3.778053,P1R1
61.456800,97.018640,-47.411955,-5.575884,41.100542,-3.665644,P1R1
61.592159,96.986962,-47.424618,-5.323824,40.789910,-3.573136,P1R1
61.681560,96.955682,-47.453964,-4.773076,40.815349,-3.233428,P1R1
61.763476,96.926349,-47.456478,-3.898725,40.932128,-2.880312,P1R1
61.861088,96.899942,-47.486601,-3.394500,40.246606,-2.560807,P1R1
61.841009,96.860376,-47.493828,-1.266249,40.816249,-0.872281,P1R1
61.797990,96.825769,-47.518726,-0.683836,40.846046,-0.544359,P1R1
61.791570,96.796960,-47.568173,-0.643924,40.861589,-0.569487,P1R1
61.779437,96.802972,-47.608403,-1.013059,40.801627,-0.707056,P1R1
61.930651,96.931557,-47.739462,-1.530239,40.641235,-1.003869,P1R1
62.037992,97.070541,-47.869146,-2.495334,40.390124,-0.753846,P1R1
62.111726,97.256409,-48.019608,-3.345256,40.825872,-1.204295,P1R1
62.151299,97.409749,-48.162661,-4.427030,39.926484,-1.901427,P1R1
62.161276,97.563050,-48.297910,-5.294012,39.714596,-3.057484,P1R1
62.163141,97.685243,-48.404322,-5.338436,39.403383,-3.074913,P1R1
62.142820,97.779463,-48.505975,-4.866037,39.220321,-2.965188,P1R1
62.136851,97.849610,-48.562661,-3.605419,38.802519,-2.594445,P1R1
62.273252,97.928299,-48.596265,-2.776509,39.042234,-2.350474,P1R1
62.401890,97.985101,-48.596424,-1.749905,39.499613,-2.343154,P1R1
62.505487,98.053796,-48.588446,-1.020423,39.629198,-1.764107,P1R1
62.516839,98.137040,-48.621577,-0.248874,39.261911,-1.330397,P1R1
62.535139,98.229032,-48.623445,0.191030,39.234734,-1.013944,P1R1
62.544572,98.297932,-48.620123,-0.659500,39.153211,-0.814977,P1R1
62.547066,98.347242,-48.612856,-1.038241,38.847925,-0.733261,P1R1
62.582471,98.380770,-48.632943,-1.657755,38.431906,-1.032765,P1R1
62.608372,98.400547,-48.647507,-3.477815,38.242724,-2.028803,P1R1
62.606305,98.388027,-48.633952,-3.609540,38.453551,-2.030311,P1R1
62.654908,98.371358,-48.629309,-4.019234,38.554279,-2.414637,P1R1
62.692857,98.351237,-48.624010,-3.826419,39.201791,-2.191860,P1R1
62.775695,98.330390,-48.627442,-3.468802,39.132355,-2.137531,P1R1
62.841809,98.338770,-48.629773,-2.870046,38.978122,-2.525395,P1R1
62.909533,98.343267,-48.610296,-2.718386,38.404434,-2.496104,P1R1
63.059226,98.347221,-48.581859,-2.472901,37.926380,-1.951136,P1R1
63.219049,98.348611,-48.587942,-2.343005,37.147442,-1.236214,P1R1
63.347656,98.347699,-48.593423,-2.412448,36.914262,-1.067975,P1R1
63.432139,98.344823,-48.618881,-2.813324,36.644161,-1.049125,P1R1
63.510735,98.340813,-48.620583,-4.046008,36.536567,-1.272275,P1R1
63.568165,98.336067,-48.621861,-4.285410,35.729355,-1.542883,P1R1
63.577520,98.272062,-48.654763,-4.662571,36.085568,-1.659467,P1R1
63.576376,98.246664,-48.683105,-5.178875,35.979182,-2.229146,P1R1
63.567883,98.225412,-48.706518,-5.017298,36.347718,-2.117868,P1R1
63.554308,98.207951,-48.725567,-4.563968,36.812577,-1.898932,P1R1
63.521434,98.193420,-48.761785,-3.001353,38.226401,-1.237121,P1R1
63.489289,98.182007,-48.791410,-3.068523,38.660057,-1.624356,P1R1
63.463831,98.138822,-48.799107,-2.572556,38.894720,-1.470869,P1R1
63.538408,98.104546,-48.914839,-1.518473,38.257533,-0.977015,P1R1
63.600180,98.076983,-49.011480,-0.897448,38.022925,-0.796005,P1R1
63.650126,98.055401,-49.090379,-0.454802,37.984150,-0.761886,P1R1
63.689467,98.038846,-49.153587,0.935216,38.891376,0.571479,P1R1
63.719435,98.026761,-49.202530,1.381930,39.315621,1.011650,P1R1
63.799628,98.049050,-49.231714,1.590415,39.465105,1.320602,P1R1
63.864179,98.069454,-49.252078,1.272551,38.898701,1.374768,P1R1
63.914657,98.087853,-49.264794,0.925299,38.726334,1.160324,P1R1
63.942890,98.157822,-49.311497,0.780521,38.437631,0.945482,P1R1
63.961642,98.247018,-49.347922,0.004025,38.665011,0.056127,P1R1
63.973046,98.321583,-49.375003,-0.140066,38.895205,-0.331181,P1R1
64.016230,98.413046,-49.424134,-0.391671,38.972271,-0.527750,P1R1
64.033002,98.487071,-49.482781,-0.336122,38.895967,-0.649233,P1R1
64.081131,98.575667,-49.559665,0.017228,38.983098,-0.279331,P1R1
64.086040,98.724461,-49.600828,0.479465,38.831747,-0.007112,P1R1
64.085998,98.874701,-49.631606,0.875618,39.026772,0.612452,P1R1
64.065576,99.054549,-49.673736,1.350985,39.144562,1.030412,P1R1
64.083603,99.198999,-49.735087,1.952934,39.247850,1.448346,P1R1
64.096343,99.341176,-49.782835,2.525944,39.331631,1.748856,P1R1
64.105163,99.450343,-49.819281,3.919072,39.639024,2.343660,P1R1
64.067913,99.583679,-49.824496,4.792467,39.753284,2.722358,P1R1
64.072213,99.715474,-49.854454,5.756441,39.767888,3.122911,P1R1
64.074946,99.814922,-49.876092,6.790574,39.811809,3.563216,P1R1
64.092607,99.886627,-49.870778,8.806790,39.728749,4.377202,P1R1
64.144509,99.965397,-49.893365,10.739378,39.620252,5.174676,P1R1
64.203753,100.020437,-49.889766,12.337275,39.476452,5.760629,P1R1
64.335691,100.036319,-49.824130,13.050209,39.512137,6.036305,P1R1
64.515074,100.070368,-49.755250,13.761783,39.535360,6.303238,P1R1
64.663047,100.089684,-49.696764,15.342604,39.630687,6.940763,P1R1
64.782149,100.097300,-49.648356,16.107772,39.680855,7.182179,P1R1
64.875362,100.095906,-49.609405,17.384624,39.631064,7.520064,P1R1
65.000087,100.088969,-49.587932,17.996565,39.665034,7.650786,P1R1
65.082540,100.256378,-49.605262,18.962630,39.765930,7.910111,P1R1
65.143066,100.392946,-49.623573,20.097805,39.776237,8.338115,P1R1
65.184990,100.501879,-49.641101,20.820567,39.735319,8.649046,P1R1
65.212055,100.556184,-49.657455,21.620073,39.807669,9.047776,P1R1
65.226698,100.593594,-49.672388,22.236307,39.787250,9.294649,P1R1
65.231661,100.616794,-49.686294,23.477066,39.711167,9.829098,P1R1
65.295491,100.453151,-49.662141,24.215696,39.581132,10.080804,P1R1
65.327723,100.307292,-49.662487,25.004425,39.576280,10.284359,P1R1
65.349197,100.180106,-49.663979,26.042416,39.517394,10.438010,P1R1
65.345729,100.071518,-49.686453,26.471609,39.442749,10.512381,P1R1
65.321659,99.980510,-49.727186,27.436444,39.205502,10.900766,P1R1
65.297018,99.906389,-49.761935,28.068964,39.145263,11.269908,P1R1
65.105650,99.853938,-49.789685,29.334810,39.147612,11.947830,P1R1
64.925021,99.813763,-49.832964,29.856779,39.183083,12.208062,P1R1
64.773035,99.784386,-49.868591,30.438573,39.235842,12.533392,P1R1
64.631974,99.763556,-49.918361,31.091519,39.261797,12.854404,P1R1
64.502048,99.749727,-49.979846,32.305218,39.129679,13.386396,P1R1
64.382931,99.741743,-50.050273,32.941063,39.132178,13.694277,P1R1
64.321286,99.746958,-50.114386,33.896013,39.036175,13.984793,P1R1
64.261290,99.784258,-50.185830,34.273821,38.803174,13.989487,P1R1
64.218998,99.818428,-50.242485,34.823160,38.694438,14.203049,P1R1
64.175286,99.848673,-50.306677,35.400771,38.667600,14.429143,P1R1
64.146022,99.874782,-50.357043,36.326647,38.783492,14.927626,P1R1
64.112387,99.896753,-50.415447,36.782368,38.599007,15.146678,P1R1
63.702243,99.907652,-50.511330,37.347853,38.301416,15.361442,P1R1
63.360990,99.916190,-50.587583,38.034511,38.096888,15.580541,P1R1
63.067667,99.922096,-50.667577,39.636918,38.056200,16.261539,P1R1
62.834745,99.926237,-50.729349,40.516389,37.902285,16.523681,P1R1
62.655398,99.928877,-50.775364,41.243138,37.676220,16.751743,P1R1
62.522524,99.930269,-50.808052,42.063497,37.425776,17.028654,P1R1
62.306079,99.930097,-50.882650,43.243280,37.420088,17.551717,P1R1
62.173416,99.929729,-50.899149,43.593335,37.468300,17.741573,P1R1
62.080279,99.928487,-50.907790,43.597332,37.552550,17.840467,P1R1
62.036013,99.927091,-50.889356,43.648283,37.532901,17.939262,P1R1
62.015795,99.925373,-50.869248,43.572894,37.459530,17.948715,P1R1
62.030309,99.923446,-50.828736,43.500991,37.329920,17.897804,P1R1
61.894093,99.889532,-50.913743,43.303529,37.366328,17.824103,P1R1
61.806116,99.860698,-50.963764,42.995510,37.464627,17.715696,P1R1
61.759098,99.866454,-50.983617,42.399797,37.267226,17.310147,P1R1
61.730761,99.871920,-50.997580,42.380612,37.604326,17.371202,P1R1
61.733503,99.876922,-50.986718,41.882673,37.963108,17.245020,P1R1
61.761432,99.881612,-50.954531,41.631368,37.944810,17.117218,P1R1
61.734147,99.866856,-50.961017,41.599176,37.874149,17.059290,P1R1
61.771274,99.884887,-50.975464,41.721770,37.903525,17.195316,P1R1
61.808655,99.900295,-50.986870,41.983028,37.727833,17.260234,P1R1
61.658904,99.899797,-51.105546,42.244421,37.432813,17.264909,P1R1
61.535298,99.898643,-51.205810,43.110257,36.813411,17.506383,P1R1
61.435717,99.897235,-51.288233,43.582579,36.570210,17.702107,P1R1
61.357771,99.895392,-51.354940,44.739118,36.066750,18.025580,P1R1
61.298278,99.923474,-51.407087,45.208747,35.770801,18.174115,P1R1
61.271393,99.946566,-51.427370,46.423746,35.360148,18.609553,P1R1
61.040727,99.971999,-51.708751,46.868883,35.183125,18.748796,P1R1
60.851820,99.992503,-51.942847,47.270442,34.943742,18.780168,P1R1
60.701028,100.008538,-52.133099,47.678632,34.560073,18.810098,P1R1
60.348232,100.043245,-52.668119,48.032233,34.085274,18.660115,P1R1
60.061106,100.070807,-53.110015,48.548924,33.292077,18.547711,P1R1
59.833486,100.092220,-53.465752,48.856596,32.667734,18.254800,P1R1
59.658576,100.108228,-53.744255,49.002820,32.103558,17.865386,P1R1
59.529384,100.119328,-53.955635,48.601860,31.365654,17.451293,P1R1
59.438890,100.126561,-54.108921,48.261829,31.339642,17.357596,P1R1
59.381593,100.154104,-54.225016,47.383899,30.933501,16.614998,P1R1
59.388243,100.175879,-54.329890,47.157690,32.044248,16.798705,P1R1
59.409384,100.191886,-54.397226,46.904861,32.734158,16.487495,P1R1
59.440368,100.203259,-54.433742,46.798072,32.720794,16.269530,P1R1
59.477438,100.210734,-54.446169,46.722992,32.959474,16.361684,P1R1
59.517589,100.215003,-54.440408,46.974244,33.036111,16.502356,P1R1
59.571497,100.201158,-54.376181,47.864144,32.586908,16.527585,P1R1
59.622400,100.187683,-54.309984,48.157797,32.435327,16.656547,P1R1
59.669133,100.174962,-54.244956,48.446525,32.459404,16.681469,P1R1
59.710998,100.163248,-54.183373,48.507632,32.375353,16.453988,P1R1
59.747775,100.152166,-54.127883,48.469688,32.506689,16.376675,P1R1
59.779297,100.142385,-54.078170,49.133578,32.564901,16.658612,P1R1
59.898111,100.135400,-54.073991,50.732921,32.446447,17.449513,P1R1
59.998053,100.129431,-54.070189,51.871877,31.761764,17.497017,P1R1
60.079790,100.154134,-54.067444,53.668421,31.862134,18.181507,P1R1
60.068490,100.220642,-54.238518,54.617039,32.199428,18.493551,P1R1
60.054436,100.276631,-54.383660,54.955101,32.041519,18.786776,P1R1
60.038950,100.322396,-54.504704,55.025051,32.153961,18.765384,P1R1
60.022963,100.359036,-54.602905,55.067690,32.444174,19.059556,P1R1
59.991151,100.386963,-54.701656,54.466597,32.607116,19.413371,P1R1
60.000717,100.408408,-54.809009,53.808057,32.761574,19.273394,P1R1
59.908720,100.424444,-55.195457,53.084265,32.341927,18.687312,P1R1
59.829958,100.434909,-55.515999,52.332041,32.854236,18.172215,P1R1
59.763962,100.441044,-55.775148,52.343452,32.676689,17.805887,P1R1
59.709997,100.443443,-55.979629,52.609890,32.925464,17.852461,P1R1
59.650821,100.442914,-56.156037,52.996593,32.934557,18.034928,P1R1
59.603899,100.440162,-56.288034,54.488931,32.621612,18.682161,P1R1
59.590963,100.388804,-56.316782,55.318907,32.123196,18.777460,P1R1
59.622082,100.344007,-56.354426,56.047679,31.979917,19.054454,P1R1
59.652007,100.305351,-56.371463,57.281271,32.243248,19.701571,P1R1
59.679872,100.272847,-56.372347,57.422203,32.123683,19.848586,P1R1
59.705151,100.246099,-56.361349,57.438894,32.022423,19.843700,P1R1
59.727617,100.224327,-56.342644,57.313798,32.102261,19.974726,P1R1
59.747099,100.207254,-56.318569,56.639676,31.778320,19.725984,P1R1
59.763697,100.194004,-56.292098,55.606069,31.968432,19.671659,P1R1
59.777486,100.184274,-56.264479,55.301932,31.979678,19.308689,P1R1
59.806725,100.281220,-56.606404,55.302612,32.741451,19.327804,P1R1
59.830869,100.364714,-56.893292,55.156872,32.618747,18.985907,P1R1
59.850392,100.434757,-57.129152,55.708421,32.320175,18.825451,P1R1
59.865709,100.492361,-57.317853,56.140625,32.268778,18.925391,P1R1
59.877340,100.538524,-57.464552,56.658628,32.177427,18.988751,P1R1
59.885324,100.604412,-57.574672,56.978030,31.775812,18.870264,P1R1
59.877536,100.642892,-57.544163,57.414885,30.624790,18.181491,P1R1
59.869661,100.671401,-57.504398,57.420383,30.349530,18.206832,P1R1
59.862094,100.691146,-57.459982,59.004308,31.126957,19.370976,P1R1
59.843447,100.702377,-57.516146,58.591277,31.525325,19.303580,P1R1
59.903506,100.709073,-57.617331,58.488596,31.407168,19.213906,P1R1
59.954317,100.711295,-57.696441,58.953744,31.326215,19.292810,P1R1
60.004612,100.722345,-57.828798,59.533782,31.070170,19.353247,P1R1
60.045558,100.728997,-57.933635,60.227384,31.070386,19.558121,P1R1
60.078097,100.731841,-58.014771,60.381740,30.644224,19.105692,P1R1
60.104650,100.761049,-58.128525,60.712177,30.840221,19.176625,P1R1
60.124473,100.783749,-58.216328,61.284111,31.021916,19.578984,P1R1
60.122442,100.800471,-58.302232,61.619457,30.885350,19.788968,P1R1
60.160278,100.834258,-58.341868,61.411406,31.645747,20.278682,P1R1
60.190154,100.860599,-58.366453,61.451165,32.528920,20.624264,P1R1
60.213010,100.880389,-58.379059,61.242651,32.824140,20.445072,P1R1
60.217645,100.835620,-58.531266,59.703867,32.767006,19.288636,P1R1
60.219031,100.795102,-58.653867,59.497349,32.771390,18.879217,P1R1
60.217971,100.759243,-58.749970,59.568204,32.886135,18.920813,P1R1
60.201023,100.701688,-58.690180,60.485680,33.212489,19.397946,P1R1
60.185054,100.652864,-58.630816,60.992725,33.185247,19.443020,P1R1
60.170496,100.612061,-58.574707,61.381149,32.638159,18.978498,P1R1
60.211811,100.579554,-58.532687,61.986790,32.309319,19.011310,P1R1
60.246488,100.553860,-58.494303,62.501963,32.652256,19.334829,P1R1
60.275000,100.533883,-58.460742,63.383912,32.823074,20.585972,P1R1
60.299909,100.485393,-58.549944,63.842396,32.999648,20.975111,P1R1
60.319424,100.446403,-58.625564,63.646353,32.962939,21.049370,P1R1
60.334262,100.415692,-58.688765,61.976981,32.878152,20.594216,P1R1
60.395204,100.417876,-58.754453,59.800223,32.926906,19.858625,P1R1
60.461249,100.422640,-58.787004,59.369596,33.413213,20.212666,P1R1
60.514811,100.428715,-58.811781,61.026531,33.218802,20.182240,P1R1
60.550294,100.384214,-58.677601,61.927228,33.227340,20.528109,P1R1
60.576928,100.347557,-58.561640,61.813704,32.515306,19.945191,P1R1
60.612125,100.318396,-58.442958,62.320424,31.892268,19.787225,P1R1
60.622357,100.295596,-58.364517,62.846850,31.960211,20.008621,P1R1
60.627684,100.277895,-58.302820,64.020200,32.659854,21.254814,P1R1
60.629056,100.265166,-58.254707,63.811409,32.761698,21.141162,P1R1
60.620241,100.234403,-58.251477,63.362434,33.308799,21.321715,P1R1
60.610539,100.209836,-58.254702,63.356415,33.991801,22.084974,P1R1
60.600454,100.191198,-58.261663,62.664139,34.205191,21.849923,P1R1
60.605162,100.149119,-58.338706,62.989862,34.406085,21.799212,P1R1
60.608176,100.115612,-58.407103,63.431014,34.203957,21.756737,P1R1
60.609844,100.089685,-58.466574,64.506052,34.050754,21.803227,P1R1
60.603556,100.054777,-58.558904,65.145808,33.809475,21.817145,P1R1
60.597686,100.027526,-58.637151,66.280866,34.467695,22.657196,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data6_positions_rotations_fuzzy_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.312321,-0.374310,0.827783,0.009389,-0.051981,0.010500,P0R0
1.095494,-0.481250,1.942652,-0.041867,0.008970,0.030499,P1R0
2.070107,-1.341889,4.234910,-0.093567,0.073873,0.007598,P2R0
2.222857,-1.843639,5.050444,-0.131745,0.086190,-0.007116,P1R0
2.301156,-2.121496,5.494187,-0.130830,0.087845,0.050903,P1R0
2.340281,-2.286645,5.748641,-0.008815,0.050351,0.039772,P1R0
2.355964,-2.387751,5.894056,0.081272,0.048439,0.064093,P1R0
2.356054,-2.448858,5.970175,0.126159,0.114987,0.060272,P1R0
2.344848,-2.482957,5.998544,-0.048213,0.204978,-0.005499,P1R0
2.324956,-2.497639,5.991875,-0.112077,0.296739,-0.038054,P1R0
2.298204,-2.497726,5.958455,0.120602,0.183517,-0.073177,P1R0
2.283327,-2.486313,5.926326,0.122884,0.182407,-0.073521,P1R0
2.261153,-2.466356,5.874287,0.146486,0.174931,-0.028906,P1R0
2.233632,-2.440065,5.807556,0.198415,0.195000,-0.006748,P1R0
2.202527,-2.409409,5.730809,0.261799,0.157737,-0.027666,P1R0
2.169440,-2.376166,5.648282,0.296015,0.073463,0.032117,P1R0
2.135794,-2.341909,5.563723,0.235331,0.152722,0.058373,P1R0
2.102795,-2.307977,5.480324,0.258518,0.304085,0.063688,P1R0
2.076365,-2.278779,5.412273,0.352448,0.312231,0.041609,P1R0
2.051998,-2.281268,5.348103,0.423170,0.331332,0.038315,P1R0
2.029657,-2.281483,5.289202,0.422412,0.302122,-0.002787,P1R0
2.009664,-2.280005,5.236445,0.678093,0.329175,-0.212743,P1R0
1.991691,-2.247337,5.190258,0.814649,0.350379,-0.254836,P1R0
1.976805,-2.248468,5.150709,0.844373,0.413890,-0.319854,P1R0
1.963872,-2.218933,5.117595,0.961493,0.669535,-0.395192,P1R0
1.953298,-2.193476,5.090509,0.968146,0.606122,-0.426195,P1R0
1.944871,-2.172014,5.068919,0.822941,0.598152,-0.468816,P1R0
1.938355,-2.154326,5.052223,0.726795,0.562334,-0.497596,P1R0
1.933500,-2.140108,5.039779,0.758532,0.521308,-0.492160,P1R0
1.930059,-2.128998,5.030956,0.736810,0.556147,-0.518144,P1R0
1.924090,-2.119542,5.037608,0.736558,0.608678,-0.516200,P1R0
1.919642,-2.112581,5.044804,0.706559,0.675761,-0.552077,P1R0
1.916489,-2.107730,5.052130,0.604369,0.624367,-0.588315,P1R0
1.918361,-2.106303,5.071561,0.599577,0.645686,-0.574615,P1R0
1.920505,-2.106027,5.088705,0.651548,0.613588,-0.593976,P1R0
1.922768,-2.106613,5.103500,0.654121,0.611790,-0.579645,P1R0
1.922038,-2.107332,5.103245,0.622090,0.614959,-0.585919,P1R0
1.921677,-2.108530,5.102764,0.543928,0.423797,-0.711701,P1R0
1.943595,-2.109681,5.051650,0.590036,0.174670,-0.824758,P1R0
1.962370,-2.111056,5.008155,0.695986,-0.010653,-0.960420,P1R0
1.978099,-2.112544,4.971965,0.951923,-0.000099,-1.044624,P1R0
1.990975,-2.114057,4.942560,0.858452,0.018702,-0.986850,P1R0
2.010945,-2.114151,4.910681,0.841131,-0.089485,-0.945688,P1R0
2.027116,-2.114368,4.885554,0.890138,-0.196745,-0.893443,P1R0
2.039859,-2.114670,4.866378,0.909687,-0.238829,-0.888959,P1R0
2.049580,-2.115021,4.852335,0.943997,-0.248342,-0.938150,P1R0
2.056695,-2.115396,4.842624,0.900639,-0.236462,-0.952223,P1R0
2.061612,-2.115773,4.836487,0.841482,-0.202869,-0.950620,P1R0
2.064714,-2.116135,4.833232,0.883737,-0.020506,-0.928764,P1R0
2.055600,-2.086648,4.740633,0.781660,0.139299,-0.845920,P1R0
2.046988,-2.061685,4.663725,0.795278,0.128953,-0.840966,P1R0
2.039075,-2.041021,4.601368,0.760158,0.098141,-0.790870,P1R0
2.031985,-2.024328,4.552153,0.744362,0.055574,-0.786337,P1R0
2.025768,-2.011204,4.514556,0.662574,0.128266,-0.775255,P1R0
2.027532,-1.999215,4.476062,0.716563,0.120172,-0.838257,P1R0
2.029073,-1.990239,4.447690,0.775140,0.189110,-0.828249,P1R0
2.030391,-1.983833,4.427888,0.853480,0.216720,-0.839648,P1R0
2.027759,-1.976883,4.403006,0.766109,0.289371,-0.836225,P1R0
2.025494,-1.972091,4.385711,0.776945,0.392218,-0.817707,P1R0
2.023585,-1.969075,4.374693,0.678111,0.319943,-0.739332,P1R0
1.989114,-1.971344,4.410043,0.470401,0.305887,-0.626072,P1R0
1.959975,-1.974139,4.443056,0.493270,0.289825,-0.517203,P1R0
1.935896,-1.977215,4.473068,0.579334,0.308287,-0.554777,P1R0
1.916479,-1.980380,4.499712,0.424553,0.286423,-0.502099,P1R0
1.852851,-1.984260,4.461209,4.537626,0.409707,-1.160452,P1R0
1.800295,-1.987861,4.428638,4.675692,0.368222,-1.145524,P1R0
1.757937,-1.991117,4.401707,4.729362,0.340825,-1.204243,P1R0
1.724739,-1.993991,4.379982,4.847116,0.671075,-1.120775,P1R0
1.699583,-1.996475,4.362931,4.665006,0.903106,-1.121745,P1R0
1.681533,-1.996724,4.361985,4.487409,1.020373,-0.781925,P1R0
1.669256,-1.996891,4.362740,4.218169,1.115990,-0.655162,P1R0
1.661715,-1.996990,4.364732,4.354179,1.156561,-0.514276,P1R0
1.657964,-1.997035,4.367557,4.424083,1.357244,-0.658552,P1R0
1.641024,-1.997300,4.350328,4.415245,1.762229,-0.840923,P1R0
1.628753,-1.997494,4.336487,4.629476,2.027802,-0.741685,P1R0
1.622049,-1.969234,4.315412,4.753985,2.297153,-0.725499,P1R0
1.618310,-1.945261,4.298564,4.420311,2.374728,-0.501526,P1R0
1.616904,-1.925375,4.285489,4.183436,2.029809,-0.268380,P1R0
1.617277,-1.909272,4.275704,3.951546,1.495907,-0.277136,P1R0
1.618950,-1.896581,4.268738,2.830901,1.715332,-0.005011,P1R0
1.659642,-1.886283,4.234194,2.207958,1.955844,0.079580,P1R0
1.695076,-1.878673,4.206128,1.444658,2.197157,0.152769,P1R0
1.725266,-1.873341,4.183936,0.376629,2.282106,-0.234061,P1R0
1.750421,-1.869896,4.166929,0.150038,2.291913,-0.409011,P1R0
1.771682,-1.866589,4.164435,0.213791,2.186323,-0.526848,P1R0
1.788578,-1.864693,4.164214,1.156063,1.914474,-0.998178,P1R0
1.785466,-1.864177,4.145114,1.540637,1.795897,-1.228282,P1R0
1.781455,-1.864475,4.130341,1.968249,1.806727,-1.300479,P1R0
1.776934,-1.865365,4.119334,2.631711,2.071462,-1.262290,P1R0
1.772211,-1.866655,4.111540,3.106609,3.037831,-0.793746,P1R0
1.765324,-1.867737,4.121278,2.903100,3.449724,-0.416371,P1R0
1.758976,-1.869013,4.130914,2.665065,3.376329,-0.341121,P1R0
1.753270,-1.870381,4.140104,2.220667,3.088688,-0.266071,P1R0
1.748258,-1.871768,4.148614,1.637326,2.992816,-0.249142,P1R0
1.743954,-1.873114,4.156303,0.685588,2.591510,-0.070470,P1R0
1.740337,-1.874380,4.163084,0.473906,3.190055,-0.200256,P1R0
1.720426,-1.874857,4.160808,0.350756,3.999119,-0.195438,P1R0
1.703695,-1.875314,4.158861,0.293565,4.093218,-0.451024,P1R0
1.689961,-1.875738,4.157238,0.465697,4.528052,-0.637524,P1R0
1.678965,-1.876122,4.155914,1.062024,4.474646,-0.758295,P1R0
1.670420,-1.876463,4.154866,2.378341,4.550048,-1.027481,P1R0
1.664011,-1.876760,4.154060,3.087224,4.934363,-0.921884,P1R0
1.660460,-1.877829,4.142662,4.335623,5.154570,-0.481783,P1R0
1.658283,-1.878737,4.133096,5.040554,6.620328,-0.144721,P1R0
1.657198,-1.879487,4.125244,4.755998,6.850203,-0.287057,P1R0
1.656962,-1.880093,4.118959,4.187912,6.846589,-0.484158,P1R0
1.641236,-1.880833,4.093513,2.240029,5.939073,-1.182288,P1R0
1.628428,-1.881421,4.072427,1.191876,5.776630,-1.478564,P1R0
1.617531,-1.882508,4.068481,0.618642,5.128236,-1.632960,P1R0
1.609095,-1.883383,4.066166,-0.075339,5.134814,-2.057185,P1R0
1.602804,-1.884072,4.065140,0.262216,5.294701,-2.125981,P1R0
1.302868,-1.075508,3.402023,1.236650,5.144842,-2.229184,P1R0
0.948982,-0.145373,2.642039,2.094852,4.726149,-2.325721,P2R0
0.716899,0.477582,2.061341,3.382420,3.933093,-2.484401,P1R0
0.543381,0.974962,1.626979,3.820926,3.851826,-2.293540,P1R0
0.435208,1.382383,1.246203,3.877563,4.696123,-1.982192,P1R0
0.343735,1.811082,0.864656,3.511229,4.154487,-2.039588,P1R0
0.284777,2.167906,0.583175,2.831065,4.029050,-2.393921,P1R0
0.283076,2.465455,0.345690,2.224297,4.224636,-2.563247,P1R0
0.291795,2.712248,0.174642,1.386367,4.673177,-2.859950,P1R0
0.280905,3.004356,-0.050848,1.635943,3.298223,-3.028522,P1R0
0.352735,3.456348,-0.503276,1.564130,3.411135,-3.093894,P1R0
0.404903,3.836289,-0.880453,1.406845,4.638298,-3.298185,P1R0
0.487818,4.152563,-1.184870,1.576911,4.646944,-3.487866,P1R0
0.545860,4.383577,-1.430872,1.976531,4.929189,-3.590157,P1R0
0.574892,4.542229,-1.556172,2.594452,4.825714,-3.688241,P1R0
0.600460,4.611510,-1.630162,4.359595,4.701808,-3.846440,P1R0
0.659670,4.668212,-1.693311,5.246426,4.630940,-4.350218,P1R0
0.822730,4.749192,-1.811054,5.586402,4.280254,-4.525331,P1R0
0.925666,4.793314,-1.915985,5.386968,4.139273,-4.342086,P1R0
0.976796,4.807244,-2.024322,4.793124,3.833970,-4.165025,P1R0
0.934008,4.827385,-2.199055,3.798547,3.204846,-4.218254,P1R0
0.944477,4.829901,-2.254172,3.467499,4.109761,-4.369317,P1R0
0.987920,4.817431,-2.311878,3.254682,4.180926,-4.531227,P1R0
1.037649,4.794097,-2.323212,3.717361,4.286801,-4.854128,P1R0
1.060214,4.763158,-2.337955,4.071794,3.605158,-4.922256,P1R0
1.059481,4.727746,-2.357674,4.345197,3.144236,-5.007620,P1R0
1.055813,4.660618,-2.362773,4.659396,2.364709,-5.267952,P1R0
1.061717,4.639857,-2.324234,4.896166,1.618864,-5.040835,P1R0
1.048085,4.618365,-2.303353,4.880726,1.546527,-4.763647,P1R0
1.007825,4.596888,-2.391279,4.182384,1.885565,-4.739903,P1R0
1.020487,4.575854,-2.457101,3.850438,1.917384,-4.688785,P1R0
1.014290,4.556391,-2.527306,3.520051,1.742495,-5.040970,P1R0
1.115204,4.630782,-2.599254,3.684732,1.093346,-5.170086,P1R0
1.200047,4.693400,-2.653768,4.023208,0.943998,-4.865236,P1R0
1.306907,4.805512,-2.723234,4.637390,1.267305,-3.769848,P1R0
1.393749,4.928179,-2.775563,4.503194,1.186408,-3.684628,P1R0
1.508330,5.060574,-2.832009,3.821008,0.556197,-3.375414,P1R0
1.546457,5.136704,-2.863956,3.202453,0.619167,-2.748759,P1R0
1.593533,5.255020,-2.935022,2.703418,0.529848,-2.850018,P1R0
1.626989,5.378470,-2.989223,2.138394,1.032121,-3.278119,P1R0
1.649032,5.505382,-3.028868,1.939625,1.050140,-3.347443,P1R0
1.645589,5.634118,-3.076821,2.124361,1.862989,-3.617053,P1R0
1.637144,5.763891,-3.111516,2.405838,2.558045,-3.959769,P1R0
1.647244,5.894202,-3.185586,3.155570,2.899846,-4.477028,P1R0
1.651829,6.024011,-3.242826,3.487721,3.004377,-4.752812,P1R0
1.652576,6.122880,-3.285436,4.267760,2.743736,-4.603777,P1R0
1.633842,6.224822,-3.336167,4.924021,3.283896,-4.593246,P1R0
1.615603,6.299754,-3.373435,5.709039,4.154429,-3.637987,P1R0
1.574691,6.336519,-3.430047,5.649619,4.659058,-3.409648,P1R0
1.522719,6.356496,-3.493144,5.224371,4.544076,-2.996628,P1R0
1.499843,6.393875,-3.591531,4.621841,4.490209,-2.987626,P1R0
1.496643,6.447040,-3.648585,3.954233,4.321307,-2.767798,P1R0
1.516253,6.514358,-3.740964,3.383330,5.101129,-3.144419,P1R0
1.548779,6.623905,-3.792254,3.217343,5.040539,-3.378720,P1R0
1.568647,6.738104,-3.837648,3.330423,5.103083,-3.414982,P1R0
1.585235,6.826562,-3.869393,3.934286,4.862548,-3.535551,P1R0
1.635917,6.953208,-3.919737,4.277815,4.639654,-3.635917,P1R0
1.678148,7.051505,-3.956369,4.787872,4.747709,-4.111556,P1R0
1.798052,7.186457,-3.949733,5.687626,4.401598,-4.925460,P1R0
1.897273,7.320938,-3.938466,5.696788,5.013052,-4.499179,P1R0
1.978652,7.455737,-3.889445,5.615278,4.804133,-4.231410,P1R0
2.112905,7.589915,-3.832909,5.546309,4.531496,-3.720000,P1R0
2.189174,7.691408,-3.823651,5.394366,4.278667,-3.477968,P1R0
2.284830,7.795898,-3.844550,4.016919,3.875738,-2.999504,P1R0
2.380540,7.902833,-3.911861,3.301435,3.054461,-2.720990,P1R0
2.438134,7.981317,-3.988378,2.880262,2.906333,-2.710387,P1R0
2.592232,8.113109,-4.014950,2.552526,1.630586,-3.087638,P1R0
2.720587,8.243520,-4.105589,2.501239,1.516838,-3.149647,P1R0
2.858043,8.372834,-4.209428,3.232997,1.359548,-3.724932,P1R0
3.002476,8.500875,-4.323404,3.548654,2.129668,-4.079707,P1R0
3.097791,8.626675,-4.435533,3.921250,2.788924,-4.462109,P1R0
3.237720,8.721766,-4.513254,4.280379,2.416527,-4.730084,P1R0
3.353477,8.812339,-4.606739,4.620861,3.573614,-3.925791,P1R0
3.742479,9.841513,-5.293866,4.648034,3.707213,-3.667104,P1R0
4.239658,11.007973,-6.020990,4.782586,4.179266,-3.637005,P2R0
4.480424,11.682104,-6.442098,4.936703,4.370365,-3.614700,P1R0
4.697177,12.181332,-6.785627,5.063151,4.527066,-3.572114,P1R0
4.856977,12.551951,-7.041912,5.291895,4.648869,-3.577699,P1R0
4.956068,12.822279,-7.251200,5.393727,4.665235,-3.548292,P1R0
5.021969,13.011580,-7.401996,5.523573,4.612043,-3.503477,P1R0
5.061642,13.132335,-7.506947,5.488418,4.529253,-3.120635,P1R0
5.289250,13.255158,-7.617528,5.430941,4.568947,-3.011643,P1R0
5.482926,13.354955,-7.667905,5.842618,4.352632,-3.117208,P1R0
5.631480,13.378269,-7.688490,6.225141,4.012823,-3.256054,P1R0
5.764782,13.410954,-7.702730,6.795524,3.417434,-3.435839,P1R0
5.876725,13.413462,-7.676899,7.311215,3.066342,-3.510022,P1R0
5.954780,13.393277,-7.639707,7.707495,2.851818,-3.685075,P1R0
6.058808,13.357988,-7.604978,8.178673,3.287766,-3.509569,P1R0
6.131933,13.312252,-7.565526,8.310697,3.323168,-3.271239,P1R0
6.195522,13.260889,-7.503652,7.907360,3.014544,-3.176388,P1R0
6.264611,13.233631,-7.412740,7.508888,2.667492,-3.133309,P1R0
6.381053,13.203873,-7.320377,6.671728,2.211667,-2.770663,P1R0
6.467927,13.172480,-7.240069,6.322334,2.024874,-2.827620,P1R0
6.545765,13.141357,-7.151199,5.815909,2.419711,-2.912866,P1R0
6.616328,13.111657,-7.056435,5.240067,3.412984,-3.103291,P1R0
6.681173,13.084200,-6.957924,4.982678,3.664238,-3.195265,P1R0
6.720042,13.057555,-6.842901,4.926137,3.791700,-3.165031,P1R0
6.759062,13.034219,-6.729463,5.113524,3.738884,-3.190540,P1R0
6.782950,13.013974,-6.639125,6.315677,3.560821,-3.502981,P1R0
6.810378,13.027057,-6.548735,6.957030,3.658489,-3.665649,P1R0
6.826057,13.038395,-6.479400,7.592222,3.839661,-3.640911,P1R0
6.832426,13.048048,-6.428220,7.761662,4.447740,-3.433450,P1R0
6.845742,13.065927,-6.364688,7.687748,4.313325,-3.133667,P1R0
6.851677,13.080802,-6.318127,7.534493,4.332810,-2.889128,P1R0
6.868080,13.093118,-6.265372,7.204431,3.674102,-2.216123,P1R0
6.877818,13.102863,-6.227583,6.723215,3.399735,-2.140826,P1R0
6.936029,13.141199,-6.211664,6.086795,3.282887,-1.825860,P1R0
6.998093,13.173089,-6.184003,5.328226,3.460806,-1.957392,P1R0
7.057173,13.198377,-6.153688,5.298938,3.751130,-1.949069,P1R0
7.102975,13.218161,-6.133296,5.143483,3.429660,-2.251278,P1R0
7.153373,13.233333,-6.100522,5.110939,3.607503,-2.591791,P1R0
7.191447,13.244327,-6.077350,5.345863,3.818400,-2.741029,P1R0
7.218957,13.251809,-6.062166,5.676138,3.927430,-3.031302,P1R0
7.237624,13.256382,-6.053500,5.963833,3.999861,-3.603349,P1R0
7.155640,14.050998,-6.715838,6.860456,3.508015,-4.938088,P1R0
7.073960,14.969473,-7.440278,7.242116,3.898826,-4.754494,P2R0
6.999307,15.542581,-7.915051,7.463756,4.009074,-4.367928,P1R0
6.924441,16.001432,-8.292242,7.745491,3.721111,-4.040518,P1R0
6.865407,16.378240,-8.577923,7.586198,3.729990,-3.886298,P1R0
6.802073,16.691677,-8.813795,7.400457,3.666735,-3.612289,P1R0
6.714763,16.942337,-9.028918,7.420099,3.260812,-3.017408,P1R0
6.659265,17.182486,-9.166980,6.923919,2.348313,-2.374771,P1R0
6.705970,17.415389,-9.299009,7.247649,2.141486,-2.540283,P1R0
6.802795,17.612606,-9.397395,7.747776,2.135726,-2.793088,P1R0
6.888304,17.749562,-9.458954,7.970546,1.870946,-2.723473,P1R0
6.929819,17.865410,-9.531252,7.948081,2.933486,-3.183249,P1R0
7.081604,18.086952,-9.733589,7.410635,2.989763,-3.129219,P1R0
7.193643,18.249590,-9.909061,6.936244,3.917604,-3.101274,P1R0
7.339107,18.393187,-10.049680,6.429457,4.141645,-3.182741,P1R0
7.486521,18.524388,-10.190625,6.566372,4.265007,-3.031502,P1R0
7.674625,18.673938,-10.281413,7.014129,4.249807,-3.169620,P1R0
7.841995,18.809436,-10.320644,7.838745,3.582708,-3.722309,P1R0
7.994740,18.993936,-10.388314,8.316313,3.834954,-3.723356,P1R0
8.187688,19.251094,-10.492192,8.464396,4.491484,-3.151741,P1R0
8.339413,19.449128,-10.566929,8.139088,4.301988,-3.004217,P1R0
8.466698,19.647248,-10.627150,7.551104,4.228657,-2.434703,P1R0
8.629420,19.915112,-10.654778,7.899942,4.229784,-2.384739,P1R0
8.769307,20.151138,-10.646238,8.157112,3.811584,-2.403413,P1R0
8.904321,20.366809,-10.627635,8.216074,3.551156,-2.271870,P1R0
9.115819,20.708522,-10.693128,8.065259,3.345527,-2.205789,P1R0
9.334384,21.005955,-10.751060,6.503859,3.485329,-1.944589,P1R0
9.474313,21.246384,-10.776111,5.116163,2.727053,-1.674782,P1R0
9.575539,21.453994,-10.790468,4.166298,2.868806,-1.088389,P1R0
9.628578,21.603505,-10.816986,3.231921,3.243327,-1.144283,P1R0
9.592731,21.733545,-10.916140,3.683649,3.137927,-1.534640,P1R0
9.515791,21.818988,-11.036118,4.597530,2.928341,-2.129701,P1R0
9.428229,21.898403,-11.223488,5.658728,2.243146,-2.577220,P1R0
9.328428,21.966486,-11.381326,5.640449,3.286648,-2.186496,P1R0
9.189462,22.004405,-11.567778,5.568465,4.001770,-1.992176,P1R0
9.052055,22.018988,-11.736158,5.578380,4.313225,-1.818157,P1R0
8.918709,22.015730,-11.887745,5.320737,4.597470,-1.720540,P1R0
8.791117,21.999375,-12.024135,5.050027,3.688171,-1.453263,P1R0
8.685961,22.004151,-12.126571,4.332346,2.116679,-1.482629,P1R0
8.652817,21.985363,-12.236324,3.932428,1.898102,-1.627028,P1R0
8.704436,22.141760,-12.377256,4.246878,1.867700,-1.718809,P1R0
8.791877,22.268288,-12.513681,4.341704,1.926129,-1.827992,P1R0
8.869427,22.397331,-12.616052,3.801044,2.048701,-1.536990,P1R0
8.937097,22.497704,-12.689311,3.443944,2.066494,-1.039780,P1R0
8.994383,22.603030,-12.738256,3.097391,2.232297,-0.599320,P1R0
9.034184,22.678555,-12.752750,2.398639,2.852032,-0.535062,P1R0
9.066392,22.732427,-12.753711,2.147649,3.749858,-0.656938,P1R0
9.129394,22.798838,-12.774562,1.799312,3.696857,-0.897591,P1R0
9.180619,22.845850,-12.783790,1.597017,4.006808,-1.016066,P1R0
9.220222,22.936682,-12.784118,1.755762,4.197107,-1.106625,P1R0
9.288676,23.005841,-12.807786,2.269915,4.034835,-1.372198,P1R0
9.356332,23.061321,-12.811998,2.733511,4.080539,-1.680937,P1R0
9.410171,23.069856,-12.810455,3.355251,3.861997,-2.243357,P1R0
9.489433,23.069600,-12.834615,3.665138,4.506885,-2.253504,P1R0
9.538545,23.055620,-12.841526,4.014843,4.715192,-1.811113,P1R0
9.612541,23.068369,-12.873709,3.998570,4.919646,-1.715975,P1R0
9.708094,23.074879,-12.927726,3.886408,4.957561,-1.497084,P1R0
9.783412,23.075947,-12.970355,3.137838,4.539549,-0.717128,P1R0
9.841354,23.043003,-13.002877,3.026563,4.315615,-0.559353,P1R0
9.921945,23.012396,-13.056608,2.811137,4.260010,-0.703125,P1R0
9.983670,22.984134,-13.098465,2.034975,4.901585,-1.244750,P1R0
10.029076,22.958710,-13.129918,1.709295,4.926156,-1.328878,P1R0
10.060686,22.936355,-13.152481,1.793038,5.051906,-1.266999,P1R0
10.139819,22.926589,-13.192544,2.045828,4.895327,-1.262770,P1R0
10.200773,22.918392,-13.222777,2.746654,4.525755,-1.394922,P1R0
10.246431,22.881696,-13.244560,3.182077,4.601758,-1.754445,P1R0
10.278623,22.850935,-13.259271,3.433660,4.361914,-1.876857,P1R0
10.337757,22.826355,-13.298116,3.526823,4.964441,-1.897180,P1R0
10.382000,22.806760,-13.327774,3.569762,5.212622,-1.640154,P1R0
10.395278,22.795773,-13.334847,3.143612,5.042128,-1.288693,P1R0
10.400760,22.787995,-13.337488,2.829787,4.675149,-1.111192,P1R0
10.438415,22.783470,-13.366721,2.467137,3.976916,-0.801694,P1R0
10.439667,22.818176,-13.393339,2.456199,3.620035,-0.688758,P1R0
10.474453,22.849436,-13.443172,2.198247,3.626593,-0.776991,P1R0
10.500172,22.876395,-13.482760,1.650392,4.100922,-0.944392,P1R0
10.534325,22.899424,-13.492667,1.554966,4.245895,-1.059952,P1R0
10.559677,22.918380,-13.497902,2.146547,3.719098,-1.325190,P1R0
10.577525,22.933643,-13.499415,2.556537,3.434617,-1.898795,P1R0
10.693600,22.943964,-13.503349,2.305599,3.396863,-2.903845,P1R0
10.788212,22.981578,-13.504517,2.747375,3.348001,-2.610709,P1R0
11.233801,23.618319,-13.569068,3.047815,3.662646,-2.539860,P1R0
11.738649,24.362452,-13.644532,2.727727,3.664050,-2.810185,P2R0
12.147144,24.996014,-13.701768,2.562549,3.633029,-2.762321,P2R0
12.327068,25.490676,-13.754452,2.294460,3.560813,-2.485486,P2R0
12.434468,25.834740,-13.770421,2.224264,3.628889,-2.374078,P2R0
12.399806,26.164896,-13.437017,2.349440,3.664730,-2.257052,P2R0
12.366336,26.324771,-13.149862,2.215939,4.129270,-2.263411,P2R0
12.304172,26.424046,-12.893677,2.081282,4.408388,-2.284871,P2R0
12.237649,26.497321,-12.706339,1.223372,5.357005,-1.981853,P2R0
12.223505,26.516799,-12.615641,1.240117,5.516129,-1.890788,P2R0
12.224364,26.538754,-12.535045,2.137858,5.273849,-1.604184,P2R0
12.268848,26.529241,-12.528192,2.689069,4.980417,-1.591187,P2R0
12.340652,26.539441,-12.484071,2.883364,4.313147,-1.696858,P2R0
12.439683,26.562545,-12.509906,3.284388,3.855004,-1.373176,P2R0
12.511386,26.566292,-12.541734,3.532601,3.673077,-1.300447,P2R0
12.581515,26.557421,-12.547922,3.516955,3.784958,-1.201561,P2R0
12.650019,26.541015,-12.531241,3.935978,3.961075,-1.018071,P2R0
12.767635,26.521808,-12.534878,4.347175,4.140291,-1.234022,P2R0
12.873130,26.501581,-12.514335,4.466642,4.272542,-1.383406,P2R0
13.026206,26.524014,-12.508014,4.088430,4.399024,-1.820143,P2R0
13.157281,26.539624,-12.478679,3.772018,4.322042,-2.005597,P2R0
13.247581,26.549325,-12.458170,2.901840,3.920940,-2.080368,P2R0
13.304732,26.554496,-12.444867,2.204000,3.813282,-1.823502,P2R0
13.336129,26.556326,-12.437239,1.544357,3.451230,-1.681325,P2R0
13.399140,26.556658,-12.473651,1.152487,3.725783,-1.852829,P2R0
13.415535,26.557577,-12.485247,1.023675,4.290450,-1.906760,P2R0
13.418881,26.517109,-12.495283,0.739212,4.329933,-2.571184,P2R0
13.412937,26.484159,-12.503538,0.666108,4.514542,-2.692295,P2R0
13.413710,26.461831,-12.494902,0.846265,4.671734,-2.813297,P2R0
13.409076,26.445346,-12.487940,1.345963,5.080280,-2.968231,P2R0
13.401230,26.433889,-12.482536,1.866821,5.078053,-3.246753,P2R0
13.468118,26.452042,-12.509174,2.522551,4.985824,-4.044318,P2R0
13.518551,26.467991,-12.530558,2.794306,4.881926,-4.178078,P2R0
13.554609,26.481339,-12.546982,2.937962,5.118053,-4.326866,P2R0
13.557276,26.491622,-12.586397,2.956379,5.195539,-3.681571,P2R0
13.554925,26.499463,-12.616281,2.823844,5.179219,-3.431277,P2R0
13.549509,26.505089,-12.637865,2.451980,5.176073,-2.928206,P2R0
13.794458,27.471048,-12.868607,2.497607,5.137796,-2.351873,P2R0
13.983169,28.121715,-12.963132,2.273060,5.324274,-1.972018,P1R0
14.150848,28.649975,-12.987835,1.723632,5.318970,-1.523433,P1R0
14.301993,29.050437,-12.998809,0.935204,4.873083,-0.978149,P1R0
14.456531,29.391482,-13.034220,0.259910,4.908683,-0.602404,P1R0
14.564159,29.685947,-13.080615,-0.665666,3.853525,-0.179185,P1R0
14.698114,29.970711,-13.125710,-0.625399,3.810065,-0.092739,P1R0
14.788861,30.188503,-13.180378,-0.834611,3.803154,-0.038783,P1R0
14.856566,30.347347,-13.223451,-0.994925,3.745285,0.198610,P1R0
14.875257,30.439836,-13.258376,-0.047937,3.243009,-0.204862,P1R0
14.985967,30.581653,-13.302162,-0.071336,3.074058,-0.505883,P1R0
15.071381,30.707983,-13.335201,-0.014059,2.784449,-0.541493,P1R0
15.249616,30.783848,-13.342010,0.300252,2.973979,-0.697258,P1R0
15.430168,30.827378,-13.373343,0.313773,3.006914,-0.734063,P1R0
15.572756,30.844895,-13.396218,0.119927,3.032189,-0.718281,P1R0
15.671150,30.852274,-13.397741,0.059376,3.076135,-0.722101,P1R0
15.742517,30.842860,-13.396866,0.291570,3.513567,-0.912430,P1R0
15.812798,30.822638,-13.443769,0.449908,3.584924,-0.948569,P1R0
15.895598,30.832681,-13.477742,0.418763,3.743405,-0.895994,P1R0
15.954961,30.832106,-13.504218,-0.081786,3.652201,-0.216115,P1R0
15.994598,30.824047,-13.523671,-0.164540,3.773041,-0.173379,P1R0
16.056788,30.781376,-13.567138,-0.295724,4.262147,-0.222832,P1R0
16.100303,30.739818,-13.601181,-1.303002,5.226972,-0.344908,P1R0
16.128347,30.700689,-13.626933,-1.500438,5.381088,-0.175887,P1R0
16.143889,30.664846,-13.645582,-1.340564,5.373813,-0.133938,P1R0
16.220017,30.633855,-13.647193,-1.104865,5.053784,0.559696,P1R0
16.277908,30.606728,-13.645621,-1.266859,4.459295,0.726929,P1R0
16.283102,30.561196,-13.643502,-1.650528,4.108883,0.621165,P1R0
16.372639,30.554273,-13.678920,-2.580321,4.648210,0.577994,P1R0
16.442654,30.549310,-13.707165,-2.923840,4.649252,0.444878,P1R0
16.548564,30.641375,-13.687690,-2.734800,5.122192,0.402195,P1R0
16.631262,30.750110,-13.669111,-2.291774,5.660641,0.851987,P1R0
16.715543,30.871770,-13.702351,-2.518354,6.007337,0.989211,P1R0
16.845475,31.265015,-13.836193,-2.269662,5.710105,0.926977,P1R0
16.985453,31.624728,-13.978235,-1.614110,4.882425,0.862239,P1R0
17.095334,31.919815,-14.095251,-1.347804,4.632312,0.889510,P1R0
17.178768,32.155808,-14.189303,-1.036620,4.948238,0.644505,P1R0
17.175960,32.637996,-14.416125,-0.293899,6.494758,-0.296211,P1R0
17.162753,33.088519,-14.601518,-0.088857,7.311890,-1.015914,P1R0
17.081090,33.448145,-14.765603,0.571679,8.626755,-1.673497,P1R0
17.026490,33.756317,-14.944132,1.268229,8.872421,-1.617952,P1R0
16.975167,34.018707,-15.083464,1.956490,9.194569,-1.789498,P1R0
16.895894,34.241103,-15.229583,2.103132,9.189564,-1.593569,P1R0
16.771726,34.459383,-15.330661,2.099458,9.318085,-1.527462,P1R0
16.627185,34.675172,-15.372668,1.992971,9.490648,-1.479000,P1R0
16.408761,34.888559,-15.518376,1.634134,9.355473,-1.304589,P1R0
16.227061,35.072125,-15.629877,0.851725,9.161188,-1.013951,P1R0
16.263200,35.203986,-15.556711,0.281502,8.859260,-1.387584,P1R0
16.403650,35.315966,-15.439754,-0.035223,9.648114,-1.520627,P1R0
16.535336,35.386969,-15.402222,-0.302450,9.708395,-1.948864,P1R0
16.617766,35.454315,-15.405397,-0.372646,9.995123,-2.152206,P1R0
16.704207,35.521518,-15.382842,0.000065,9.896113,-2.198969,P1R0
16.831203,35.561103,-15.369051,0.430268,9.864903,-2.281126,P1R0
16.969288,35.578489,-15.313228,1.843902,9.895471,-2.764493,P1R0
17.067177,35.551292,-15.225395,2.323944,9.519430,-3.142723,P1R0
17.199153,35.516154,-15.159251,2.813875,9.897716,-3.229805,P1R0
17.321108,35.475980,-15.083175,2.707879,9.630177,-3.112841,P1R0
17.487573,35.434595,-15.008953,2.693095,9.861287,-3.099696,P1R0
17.621018,35.362853,-14.948635,2.472372,9.983189,-2.865185,P1R0
17.740139,35.327341,-14.880252,2.022262,10.580777,-2.752264,P1R0
17.865561,35.301325,-14.821924,1.716074,11.383028,-3.186714,P1R0
17.928875,35.276670,-14.817948,1.498431,11.644441,-3.435919,P1R0
18.009525,35.255026,-14.849125,1.374409,11.676204,-3.574270,P1R0
18.051721,35.205653,-14.900123,1.739799,11.329980,-3.404884,P1R0
18.076780,35.193437,-14.946333,3.250097,9.630464,-3.297952,P1R0
18.072967,35.153335,-15.007750,3.709393,9.120919,-3.445644,P1R0
18.099472,35.120546,-15.090490,4.433636,8.684057,-3.210960,P1R0
18.114818,35.093924,-15.160238,4.557705,9.337690,-3.130060,P1R0
18.175588,35.073752,-15.227076,4.940903,9.679091,-3.028886,P1R0
18.234169,35.037899,-15.293112,5.287688,9.775138,-3.070977,P1R0
18.959369,36.310284,-15.863852,5.067009,9.708629,-2.903281,P1R0
19.841577,37.712952,-16.515256,4.911347,9.686685,-2.679632,P2R0
20.369490,38.572990,-16.904333,4.719071,9.529488,-2.428873,P1R0
20.819395,39.247272,-17.203322,4.465695,10.099786,-1.873252,P1R0
21.197340,39.756001,-17.458132,4.489699,10.695149,-1.707476,P1R0
21.488169,40.202311,-17.668753,4.332974,10.990519,-1.521875,P1R0
21.701985,40.533159,-17.823855,4.113736,11.301402,-1.540887,P1R0
21.841883,40.767945,-18.023392,5.015036,11.263092,-1.992645,P1R0
21.930188,40.922690,-18.170688,5.549533,10.814961,-2.519675,P1R0
21.992034,41.011648,-18.253322,6.057414,10.426902,-2.264960,P1R0
22.017794,41.047301,-18.301836,7.393902,10.081639,-2.201440,P1R0
22.026083,41.032156,-18.343248,7.795452,10.209831,-2.227128,P1R0
22.027904,40.987949,-18.339929,7.999134,10.447730,-2.287532,P1R0
21.995174,40.923435,-18.341403,8.211478,10.642236,-2.281841,P1R0
22.002376,40.922127,-18.306501,7.488426,10.868034,-2.003650,P1R0
21.995905,40.903536,-18.265267,7.056718,10.963726,-1.527661,P1R0
22.017767,40.873526,-18.250997,5.486531,10.046309,-1.505087,P1R0
22.043399,40.836069,-18.211155,4.996306,10.257302,-1.517331,P1R0
22.057090,40.794373,-18.171530,4.802832,10.064833,-1.651066,P1R0
22.061452,40.751175,-18.133621,4.706075,10.024519,-1.575288,P1R0
22.094236,40.679293,-18.071698,4.957959,10.825471,-1.900076,P1R0
22.132645,40.614203,-17.996689,5.406008,11.050953,-2.171905,P1R0
22.159970,40.556401,-17.932456,6.342900,10.868818,-2.507768,P1R0
22.177603,40.536150,-17.878713,7.932536,10.739747,-2.921320,P1R0
22.187796,40.518852,-17.834741,8.021396,11.554311,-2.890943,P1R0
22.246365,40.505271,-17.809041,8.393878,12.275475,-2.654800,P1R0
22.232144,40.517678,-17.801506,8.743198,12.617967,-2.083475,P1R0
22.232009,40.529034,-17.777183,8.771286,13.204847,-1.782873,P1R0
22.228530,40.538946,-17.758941,8.592717,13.581402,-1.602148,P1R0
22.222739,40.547359,-17.745956,7.475414,13.840880,-1.107903,P1R0
22.215448,40.554373,-17.737313,7.060458,14.517635,-0.720903,P1R0
22.222977,40.590329,-17.711660,6.670833,14.775871,-0.714454,P1R0
22.227824,40.620471,-17.691973,6.371375,15.524301,-0.791219,P1R0
22.213910,40.674848,-17.698064,5.944474,15.722545,-1.413937,P1R0
22.200347,40.749693,-17.705397,5.902456,15.820171,-1.679496,P1R0
22.168064,40.834041,-17.719147,6.201870,15.500356,-1.756747,P1R0
22.124058,40.902411,-17.752755,6.860639,15.143600,-1.703747,P1R0
22.124509,40.987124,-17.812192,8.028038,14.811062,-1.944745,P1R0
22.102261,41.028141,-17.831018,8.536662,14.414677,-1.906367,P1R0
22.121701,41.088457,-17.876213,9.047817,14.850264,-1.712354,P1R0
22.139088,41.134597,-17.913638,9.619355,15.005184,-1.403891,P1R0
22.192443,41.169053,-17.973879,9.652777,14.896922,-1.434636,P1R0
22.275418,41.223672,-18.053013,9.244863,14.574642,-1.524875,P1R0
22.344517,41.294923,-18.117601,7.785918,14.301142,-1.690113,P1R0
22.426125,41.334203,-18.161206,7.490785,14.499092,-1.556448,P1R0
22.877813,41.757950,-18.402136,5.832184,14.170377,-0.793034,P1R0
23.228031,42.261166,-18.714407,6.101312,14.471170,-0.568085,P1R0
23.509959,42.711965,-19.000674,7.534031,14.503026,-0.239611,P1R0
23.733942,43.106194,-19.232043,7.838617,14.477857,-0.129965,P1R0
23.927497,43.508174,-19.464526,7.795779,14.525470,0.049256,P1R0
24.117446,43.852171,-19.641818,7.555232,14.650265,0.128994,P1R0
24.260040,44.115587,-19.774930,7.242356,15.170838,0.386575,P1R0
24.415454,44.460207,-20.113339,6.965144,15.077796,0.429211,P1R0
24.474701,44.721951,-20.373813,7.665044,15.422333,0.638922,P1R0
24.491248,44.882952,-20.595202,8.293971,15.603382,1.075983,P1R0
24.510474,45.019494,-20.812166,8.561618,15.705972,1.210137,P1R0
24.441792,45.109334,-21.005544,8.187706,15.600412,1.266926,P1R0
24.371215,45.159080,-21.147581,7.670361,15.004105,1.092440,P1R0
24.323492,45.207583,-21.296799,6.243241,15.115028,0.909354,P1R0
24.259502,45.257188,-21.423040,6.781335,15.024629,0.993987,P1R0
24.184035,45.280017,-21.530567,7.552507,14.781559,0.901919,P1R0
24.154851,45.283069,-21.632467,7.982809,14.558858,0.549608,P1R0
24.181617,45.415455,-21.819758,8.342754,15.188736,0.578426,P1R0
24.257106,45.545767,-21.970998,8.101670,15.536059,0.357019,P1R0
24.464167,45.884742,-22.366035,9.358114,12.967858,1.024069,P1R0
24.656632,46.156316,-22.669906,8.796104,12.661807,1.108542,P1R0
24.814461,46.369796,-22.906371,8.346100,12.179409,1.362328,P1R0
24.908394,46.531571,-23.125235,7.842717,12.338654,0.851783,P1R0
25.038416,46.674401,-23.285019,7.584920,13.472142,0.054621,P1R0
25.155578,46.776695,-23.376613,7.661815,13.509436,0.069457,P1R0
25.244494,46.874875,-23.431875,7.874086,13.430134,0.193516,P1R0
25.293415,46.940392,-23.478756,8.126026,13.315226,0.275156,P1R0
25.340333,47.009671,-23.479706,9.120831,13.366146,0.069481,P1R0
25.370614,47.053304,-23.464132,9.099995,13.545786,0.038096,P1R0
25.452440,47.172026,-23.431236,8.924267,13.529661,0.055829,P1R0
25.513773,47.259939,-23.391862,8.328094,13.394898,0.585526,P1R0
25.546360,47.381573,-23.440720,8.061496,13.283910,0.264708,P1R0
25.527924,47.471810,-23.444811,7.767686,13.293766,0.061972,P1R0
25.521178,47.536094,-23.420827,7.838610,13.134516,0.373134,P1R0
25.525202,47.608807,-23.373903,8.101061,13.016793,0.375017,P1R0
25.525548,47.693332,-23.319285,8.518366,12.761593,0.426535,P1R0
25.504960,47.783890,-23.290289,8.903024,12.869776,0.293374,P1R0
25.505397,47.880341,-23.314440,8.804499,12.407286,0.180454,P1R0
25.464870,47.950979,-23.303845,9.033421,12.526849,-0.054002,P1R0
25.412030,48.000093,-23.314095,9.231839,12.828782,0.021810,P1R0
25.350255,48.001317,-23.342537,9.606716,12.410451,0.438987,P1R0
25.319197,47.976411,-23.351552,9.669461,12.214425,0.480969,P1R0
25.293594,47.947275,-23.357946,9.439977,11.919597,0.537952,P1R0
25.289654,47.886265,-23.341909,8.445283,11.737244,0.385952,P1R0
25.273830,47.849797,-23.336594,8.265949,11.653189,0.095606,P1R0
25.293923,47.816007,-23.290465,7.686785,12.337673,-0.652700,P1R0
25.312243,47.785093,-23.250932,7.300571,12.449434,-0.474878,P1R0
25.328569,47.757418,-23.217962,7.837462,12.635365,-0.059786,P1R0
25.342784,47.733245,-23.191001,7.984414,12.344408,0.013490,P1R0
25.371027,47.712838,-23.148977,8.373986,12.244534,0.052328,P1R0
25.425257,47.715960,-23.084579,9.310922,11.932191,0.101404,P1R0
25.502877,47.719629,-22.990977,9.887743,11.991464,0.008422,P1R0
25.583405,47.723367,-22.893939,10.198232,12.522851,0.232107,P1R0
25.637366,47.711701,-22.750592,10.443132,12.612415,0.553329,P1R0
25.679768,47.701890,-22.634214,10.723457,12.771692,0.550339,P1R0
25.711988,47.693873,-22.542123,10.439290,12.748080,0.561814,P1R0
25.741545,47.658966,-22.437745,9.963304,12.671020,0.691410,P1R0
25.762805,47.629848,-22.357144,9.645559,12.538637,0.870209,P1R0
25.777138,47.606046,-22.297379,9.335522,12.230030,1.122662,P1R0
25.801920,47.587413,-22.234596,9.044233,12.517419,1.003788,P1R0
25.803584,47.572804,-22.210151,8.580834,12.425205,0.770853,P1R0
25.818019,47.562136,-22.177042,8.075075,11.236930,0.390943,P1R0
25.833021,47.554833,-22.154826,8.311423,10.575932,0.398094,P1R0
25.843212,47.550100,-22.142734,8.458714,9.954554,0.374411,P1R0
25.849460,47.547437,-22.138606,8.640194,9.427461,0.293163,P1R0
25.830307,47.614913,-22.139462,8.559461,9.052071,0.027535,P1R0
25.812109,47.673152,-22.144911,8.584607,8.528522,0.285570,P1R0
25.795319,47.722319,-22.153566,8.888705,8.441609,0.222169,P1R0
25.780235,47.762816,-22.164431,9.228585,8.428283,0.373645,P1R0
25.766979,47.795403,-22.176403,9.324558,8.642732,0.274868,P1R0
25.809856,47.821694,-22.198265,8.539533,10.124227,0.685634,P1R0
25.846261,47.841622,-22.218502,8.423833,10.168275,0.870546,P1R0
25.892619,47.856335,-22.216222,8.267642,10.569006,1.036396,P1R0
25.930327,47.896321,-22.215112,7.974274,10.185459,0.709073,P1R0
26.002873,47.889272,-22.174245,7.829358,10.764585,0.402570,P1R0
26.116564,47.881573,-22.149553,7.715750,10.670728,0.274250,P1R0
26.294639,48.112528,-22.335566,8.355258,11.692277,0.469948,P1R0
26.462752,48.336861,-22.545063,9.240373,12.068901,0.346479,P1R0
26.598219,48.551776,-22.720823,9.801246,12.472790,0.391135,P1R0
26.688184,48.755559,-22.885609,10.228172,13.303974,0.466998,P1R0
26.732008,48.892750,-23.072006,10.300179,13.376963,0.577122,P1R0
26.781416,49.027251,-23.272090,10.182337,13.422890,0.519971,P1R0
26.851841,49.189361,-23.461347,9.544782,13.301554,0.630235,P1R0
26.919567,49.314085,-23.589512,8.579148,13.116745,1.073404,P1R0
26.958640,49.406094,-23.776585,8.279684,12.821235,1.237607,P1R0
27.005828,49.470815,-23.972513,8.067487,13.816832,1.354356,P1R0
27.021804,49.542370,-24.144846,7.748733,13.841468,1.070260,P1R0
26.996053,49.590256,-24.316896,7.553530,13.555062,0.781026,P1R0
27.005608,49.649926,-24.476856,7.749235,13.292079,0.744799,P1R0
26.992159,49.719619,-24.616803,8.068121,12.899869,0.702729,P1R0
26.943691,49.798059,-24.760359,8.852760,12.042261,0.580262,P1R0
26.850740,49.854080,-24.927558,9.177303,11.701060,0.455983,P1R0
26.864503,49.923940,-25.088756,9.557127,11.505089,0.335044,P1R0
26.891908,49.974383,-25.188468,9.513047,12.064120,0.126363,P1R0
26.952758,50.008776,-25.286741,9.008654,11.877436,0.669898,P1R0
27.011362,50.024923,-25.331476,8.613950,11.842837,1.087167,P1R0
27.043161,50.030636,-25.375165,8.356732,11.542529,1.358076,P1R0
27.083822,50.028928,-25.378258,8.139781,11.051464,1.181948,P1R0
27.119866,50.054462,-25.335940,7.820366,11.074475,1.434692,P1R0
27.217989,50.072134,-25.278724,7.743213,11.129792,1.297615,P1R0
27.314274,50.082661,-25.201582,7.772615,12.053717,1.147963,P1R0
27.391774,50.087196,-25.130414,7.630750,11.943163,0.585894,P1R0
27.578332,50.175288,-25.074758,7.451737,11.870130,0.959723,P1R0
27.769008,50.247186,-25.055416,7.371087,11.050177,0.784667,P1R0
27.936183,50.313021,-25.027690,6.354823,11.821555,0.287396,P1R0
28.068241,50.363992,-25.003783,5.996763,11.948177,0.087949,P1R0
28.169279,50.402031,-24.983596,5.777820,12.380397,-0.054765,P1R0
28.256445,50.426906,-24.954239,5.661622,12.496493,-0.248478,P1R0
28.302394,50.472635,-24.950704,5.677251,12.322995,-0.335938,P1R0
28.313745,50.536307,-24.969599,6.211518,11.287340,-0.262522,P1R0
28.297111,50.585212,-25.007238,6.779487,10.769546,-0.601077,P1R0
28.273772,50.651468,-25.039935,8.000092,11.894531,-0.507166,P1R0
28.214009,50.731929,-25.108726,8.359823,11.989030,-0.382477,P1R0
28.159616,50.836405,-25.212210,8.337835,12.248947,-0.394880,P1R0
28.109061,50.948968,-25.298367,7.846815,12.294548,-0.350099,P1R0
28.047575,51.037325,-25.389000,7.251738,12.406010,-0.329437,P1R0
27.977134,51.164207,-25.482845,6.872409,12.608220,0.078604,P1R0
27.938855,51.294115,-25.608304,6.292948,13.647865,-0.566904,P1R0
27.923072,51.425681,-25.688556,6.390772,13.905978,-0.751582,P1R0
27.835591,51.552773,-25.757949,6.613650,14.299916,-0.650766,P1R0
27.746904,51.649868,-25.830543,7.245790,13.980302,-0.617318,P1R0
27.727791,51.782136,-25.894583,7.514690,13.707471,-0.825411,P1R0
27.714836,51.913429,-25.941739,8.206119,13.356089,-0.517136,P1R0
27.723088,52.043482,-25.954424,8.761550,14.565062,-0.229587,P1R0
27.732784,52.171912,-25.958428,8.668257,14.627672,-0.034735,P1R0
27.810571,52.270937,-25.916834,8.379563,14.850253,-0.042833,P1R0
27.878590,52.342378,-25.876672,7.635968,15.394240,0.691110,P1R0
27.958252,52.421096,-25.889468,7.155642,14.992967,0.781186,P1R0
28.008015,52.535988,-25.918419,6.448414,14.856964,0.863797,P1R0
28.064137,52.652314,-25.920558,5.125371,15.501204,0.540251,P1R0
28.130868,52.769912,-25.970478,4.519072,16.142062,0.268270,P1R0
28.155350,52.856200,-25.996858,4.137584,16.790793,0.140491,P1R0
28.172230,52.947399,-26.017199,4.296573,17.127154,0.021207,P1R0
28.183157,53.013291,-26.031905,4.440463,16.727909,-0.236942,P1R0
28.189320,53.057875,-26.042090,5.454917,16.200354,-0.611208,P1R0
28.191695,53.085056,-26.048419,5.798835,15.494787,-0.611160,P1R0
28.260599,53.159451,-26.040479,6.183998,15.233113,-0.328478,P1R0
28.629634,53.278783,-25.945952,6.626560,15.104437,-0.382434,P1R0
28.992869,53.431723,-25.874679,6.692676,17.640086,0.641857,P1R0
29.307912,53.582170,-25.794215,5.886461,18.288138,0.781652,P1R0
29.576871,53.681799,-25.711637,5.650226,18.429612,0.642562,P1R0
29.788715,53.754857,-25.644378,4.882133,19.796656,0.010306,P1R0
29.982503,53.805982,-25.549952,4.822138,20.192166,0.291559,P1R0
30.127957,53.838545,-25.474036,5.197850,20.274968,0.443230,P1R0
30.232124,53.856136,-25.414736,5.673473,20.343219,0.595348,P1R0
30.339922,53.862598,-25.399935,6.463258,20.175386,0.636008,P1R0
30.456958,53.868319,-25.383241,7.323391,19.145943,0.341696,P1R0
30.539471,53.866212,-25.374209,7.676305,19.147982,0.347437,P1R0
30.577189,53.858133,-25.391770,8.089958,19.134149,0.433503,P1R0
30.593695,53.876085,-25.410968,8.655972,19.447103,0.495399,P1R0
30.610412,53.887305,-25.409951,8.708937,19.306146,0.507003,P1R0
30.612889,53.892890,-25.411604,8.463092,19.067056,0.558876,P1R0
30.658575,53.924884,-25.424730,8.610642,19.058657,0.778768,P1R0
30.688564,53.948822,-25.437852,9.331334,18.967804,0.993920,P1R0
30.721961,53.966116,-25.429997,9.320321,19.228272,0.909922,P1R0
30.736645,54.115070,-25.447351,9.378111,19.398668,0.994821,P1R0
30.742247,54.238270,-25.463253,9.965243,20.051519,1.207402,P1R0
30.779003,54.338397,-25.507219,10.073920,20.303056,1.383928,P1R0
30.820989,54.417342,-25.524210,10.339496,20.542296,1.538056,P1R0
30.889646,54.477919,-25.568282,11.043851,20.378566,1.416858,P1R0
30.958994,54.522313,-25.584637,9.703343,20.683912,0.968447,P1R0
31.073658,54.466093,-25.569792,7.958305,20.340603,0.229596,P1R0
31.165141,54.411724,-25.555961,7.412732,20.525533,-0.004765,P1R0
31.252173,54.360990,-25.523057,6.456132,21.487403,-0.454424,P1R0
31.318765,54.314737,-25.494694,6.004337,21.924945,-0.494559,P1R0
31.389275,54.303822,-25.521500,6.325629,22.528135,-0.085883,P1R0
31.441744,54.293370,-25.545382,6.713089,23.178188,0.040519,P1R0
31.396339,54.296807,-25.549883,6.394253,23.118865,-0.105365,P1R0
31.373341,54.298595,-25.606613,6.501297,22.781109,-0.185893,P1R0
31.348455,54.299687,-25.654441,6.655427,22.513637,0.111003,P1R0
31.323184,54.300134,-25.694075,6.573398,22.467181,0.436349,P1R0
31.298129,54.330055,-25.726190,5.835786,22.502934,0.531371,P1R0
31.274578,54.355071,-25.751381,5.363681,22.527717,0.356576,P1R0
31.252350,54.378095,-25.767189,4.445204,22.867431,-0.436088,P1R0
31.232607,54.396452,-25.778521,4.845924,22.408894,-0.473024,P1R0
31.253548,54.411328,-25.815895,5.328180,21.989691,-0.488475,P1R0
31.270838,54.452356,-25.845966,6.174785,20.666860,-0.895511,P1R0
31.285153,54.485586,-25.869380,6.753955,20.192234,-0.793678,P1R0
31.312864,54.512017,-25.866476,8.097777,20.749138,-0.525551,P1R0
31.299575,54.495097,-25.841452,8.324401,20.801847,-0.334167,P1R0
31.287255,54.478477,-25.818301,8.376176,20.889910,-0.211372,P1R0
31.276226,54.462549,-25.797846,7.596527,20.585506,0.143651,P1R0
31.266500,54.447865,-25.779862,7.073857,20.815687,0.273525,P1R0
31.258165,54.434573,-25.764619,6.305341,20.001572,0.529311,P1R0
31.289270,54.423495,-25.781767,5.967026,20.952628,0.318386,P1R0
31.379812,54.419316,-25.810518,5.318281,21.507202,-0.380251,P1R0
31.440058,54.415535,-25.855533,5.198567,21.812465,-0.540124,P1R0
31.505580,54.412545,-25.873061,5.246927,21.902913,-0.735911,P1R0
31.582894,54.382874,-25.870822,5.422012,21.956882,-0.531990,P1R0
31.683462,54.358400,-25.897949,6.167272,21.181409,-0.809282,P1R0
31.764789,54.338234,-25.920067,6.741817,21.352713,-0.791002,P1R0
31.828298,54.352006,-25.937665,7.136576,20.990281,-0.495102,P1R0
31.897695,54.424980,-26.001959,7.123189,20.443661,-0.405537,P1R0
31.934726,54.487129,-26.075837,6.207719,20.091645,-0.367930,P1R0
31.943570,54.568841,-26.156987,5.233860,20.494610,-0.277661,P1R0
31.945405,54.636547,-26.222755,4.681345,20.056157,-0.520440,P1R0
31.942047,54.691209,-26.274864,3.687411,21.203652,-1.012216,P1R0
31.934510,54.764102,-26.314942,3.565303,21.486426,-1.148389,P1R0
31.924558,54.822138,-26.344451,3.814278,21.550420,-1.181387,P1R0
31.951334,54.867575,-26.394966,4.096428,21.450568,-1.123668,P1R0
31.977829,54.884443,-26.418707,5.262315,21.340855,-0.879733,P1R0
31.997393,54.924018,-26.434464,5.484450,20.921537,-0.896453,P1R0
32.011493,54.953273,-26.443698,5.488140,21.486662,-0.962463,P1R0
32.020595,55.003656,-26.448037,6.030912,21.561392,-0.210214,P1R0
32.026036,55.042189,-26.448449,6.009420,21.912307,-0.042055,P1R0
32.066739,55.071009,-26.476099,5.861690,22.313381,0.664843,P1R0
32.104139,55.101187,-26.485842,6.068025,22.201213,1.113175,P1R0
32.133213,55.152392,-26.492063,5.624614,22.591083,1.763167,P1R0
32.155411,55.191628,-26.495330,5.236317,22.623763,2.054700,P1R0
32.141698,55.245162,-26.486557,5.089202,22.549225,1.593323,P1R0
32.127535,55.286216,-26.477436,4.971747,22.728183,1.194444,P1R0
32.097460,55.316201,-26.489000,5.196302,22.760405,0.969521,P1R0
32.018509,55.339780,-26.484900,5.728846,22.444570,0.376632,P1R0
31.950889,55.355393,-26.480500,5.684015,22.684051,-0.213658,P1R0
31.931883,55.395118,-26.505997,5.525425,22.642022,-0.596051,P1R0
31.957466,55.430619,-26.516101,5.681287,23.208716,-0.782684,P1R0
31.980851,55.456834,-26.523870,6.396034,23.052547,-0.397209,P1R0
32.001284,55.505074,-26.529857,6.726968,23.011604,0.063123,P1R0
32.019131,55.542210,-26.534149,6.671480,22.807521,0.395965,P1R0
32.072512,55.570320,-26.566974,6.596192,22.407800,0.717848,P1R0
32.117628,55.590054,-26.594337,5.378076,24.205985,0.719407,P1R0
32.209946,55.597105,-26.620490,4.914118,25.530100,0.434406,P1R0
32.286615,55.599452,-26.641343,4.546438,25.554790,-0.081643,P1R0
32.460775,55.749940,-26.747477,4.285464,25.814302,-0.240027,P1R0
32.604581,55.862016,-26.821016,4.594912,25.693024,-0.399433,P1R0
32.720098,55.982164,-26.880309,4.524764,25.536033,-0.709068,P1R0
32.810700,56.078063,-26.926832,4.389804,25.652366,-1.030821,P1R0
32.910521,56.150187,-26.978375,4.664494,25.411667,-1.182300,P1R0
32.986798,56.203811,-27.017849,5.069992,25.595256,-1.053502,P1R0
33.042759,56.241694,-27.046924,5.689967,25.799074,-0.674885,P1R0
33.035396,56.293257,-27.056101,6.382973,25.382647,-0.325487,P1R0
33.004851,56.329742,-27.080523,7.042003,25.332622,0.127051,P1R0
32.971595,56.383965,-27.097582,6.936083,25.262132,0.292295,P1R0
32.938023,56.423634,-27.108524,6.714813,25.140495,0.240881,P1R0
32.905527,56.450996,-27.114603,6.060155,25.265212,0.055745,P1R0
32.875132,56.468114,-27.117098,4.556994,25.716227,-0.681990,P1R0
32.890336,56.501604,-27.110715,4.292977,26.503809,-0.882425,P1R0
32.940166,56.525579,-27.133075,4.285655,26.498627,-1.246385,P1R0
32.964531,56.570794,-27.170881,4.359567,27.008316,-1.574950,P1R0
32.983381,56.604501,-27.201348,4.664432,27.456197,-1.606199,P1R0
32.997398,56.628475,-27.225074,4.862130,27.513790,-1.684699,P1R0
33.007314,56.644324,-27.242940,5.423660,27.493030,-1.573813,P1R0
33.013877,56.653458,-27.256033,5.964890,27.679370,-1.713788,P1R0
33.017324,56.687087,-27.265539,7.056182,28.325302,-1.238351,P1R0
33.018642,56.712135,-27.271560,7.644316,28.135148,-0.731069,P1R0
33.038260,56.696425,-27.257366,7.857636,28.128355,-0.451302,P1R0
33.020521,56.739002,-27.285248,7.703258,28.247507,0.000985,P1R0
33.003657,56.802414,-27.307727,7.021371,28.148911,-0.088438,P1R0
32.953832,56.857714,-27.332241,6.245143,28.376155,-0.037412,P1R0
32.948797,56.931628,-27.381417,5.453408,28.242699,-0.090616,P1R0
32.944508,57.020227,-27.421652,4.203324,29.014823,-0.363483,P1R0
32.889412,57.133372,-27.461729,3.905291,28.786018,-0.626431,P1R0
32.826565,57.253663,-27.513794,3.873448,28.812474,-0.595697,P1R0
32.746729,57.438785,-27.667369,3.937144,28.638336,-0.723169,P1R0
32.683950,57.593407,-27.777337,3.995185,27.908260,-0.784895,P1R0
32.671514,57.745695,-27.895581,4.546843,27.328615,-0.627630,P1R0
32.647989,57.894092,-28.010282,5.005166,27.408472,0.121672,P1R0
32.652910,58.038797,-28.151151,6.039238,27.212299,1.278156,P1R0
32.643174,58.209115,-28.283284,6.283973,27.012393,1.574973,P1R0
32.637580,58.340853,-28.386381,6.210167,26.826959,1.776749,P1R0
32.690407,58.502919,-28.504733,5.891441,26.851365,1.789275,P1R0
32.775505,58.627165,-28.625313,5.879067,26.537276,1.675408,P1R0
32.869690,58.778487,-28.767931,5.183944,26.634623,0.959517,P1R0
32.906821,58.891736,-28.838020,5.085466,26.696536,0.578918,P1R0
32.974056,59.003744,-28.916225,5.057963,26.488694,0.043225,P1R0
32.996056,59.113956,-29.012867,4.931485,26.746088,-0.174553,P1R0
32.994636,59.253177,-29.104933,5.398552,26.951045,-0.281817,P1R0
33.012072,59.387871,-29.223052,6.098096,27.051292,-0.701159,P1R0
33.007912,59.517693,-29.333847,5.764204,27.819615,-2.308066,P1R0
33.069623,59.738132,-29.445443,5.926917,28.119159,-1.941591,P1R0
33.157631,59.941506,-29.559118,6.448506,28.394562,-1.500739,P1R0
33.229098,60.128328,-29.644473,6.785954,28.829452,-1.130953,P1R0
33.285584,60.300048,-29.705878,6.872305,29.357657,-0.499052,P1R0
33.328728,60.458489,-29.747081,6.179548,29.231243,-0.497132,P1R0
33.360340,60.605335,-29.772025,4.551778,28.371422,-0.331815,P1R0
33.359507,60.728379,-29.804482,4.239452,28.562357,-0.010764,P1R0
33.354008,60.845416,-29.823893,3.088709,29.690479,-0.249170,P1R0
33.382806,60.988603,-29.862686,2.855468,29.446640,-0.467011,P1R0
33.403665,61.123892,-29.888819,2.828309,29.558191,-0.585623,P1R0
33.455967,61.253069,-29.934766,3.054524,29.793019,-0.671869,P1R0
33.534984,61.377333,-29.997828,3.372811,29.472181,-0.769082,P1R0
33.610583,61.559343,-30.046378,3.532232,29.300289,-0.981206,P1R0
33.708714,61.698819,-30.111870,3.573741,28.484106,-1.122733,P1R0
33.786677,61.831047,-30.161684,4.109585,27.911757,-0.901057,P1R0
33.844356,61.981151,-30.194256,5.331298,28.194043,0.008894,P1R0
33.886755,62.122689,-30.216097,6.126144,28.333155,0.468297,P1R0
33.916161,62.256880,-30.229149,6.498860,28.300589,0.686505,P1R0
34.047728,62.466584,-30.296003,5.345063,28.144977,0.590056,P1R0
34.190988,62.689213,-30.378411,4.616731,27.700234,1.018190,P1R0
34.342375,62.951709,-30.473605,3.135873,28.161321,0.158160,P1R0
34.462637,63.156362,-30.548912,2.663212,28.015662,-0.070235,P1R0
34.554859,63.340307,-30.606887,2.586728,27.932441,-0.289153,P1R0
34.660841,63.506980,-30.679594,2.817835,27.556760,-0.453841,P1R0
34.683819,63.598010,-30.729245,3.243524,27.640932,-0.223909,P1R0
34.730852,63.686179,-30.794678,3.731336,27.646175,-0.338393,P1R0
35.191415,64.132673,-30.943328,4.277192,27.090247,-0.548981,P1R0
35.572754,64.524065,-31.062924,4.649837,27.875177,-0.309781,P1R0
35.881335,64.834121,-31.156500,5.124286,28.074762,0.242442,P1R0
36.162458,65.072714,-31.257475,5.528545,28.060120,0.851463,P1R0
36.479808,65.257563,-31.325740,5.502784,27.862293,1.091893,P1R0
36.726582,65.388114,-31.374848,4.884538,27.345363,1.064476,P1R0
36.965980,65.474471,-31.417092,4.462747,27.201281,1.105352,P1R0
37.182590,65.524684,-31.474747,4.301001,26.936664,1.175026,P1R0
37.357185,65.575942,-31.495679,3.819767,27.530512,0.701914,P1R0
37.573077,65.601673,-31.545571,3.003136,27.931373,0.035499,P1R0
37.745613,65.607656,-31.547486,2.764575,28.217623,0.020175,P1R0
37.938606,65.598750,-31.531788,2.852388,28.498533,0.093554,P1R0
38.133005,65.609158,-31.522347,3.278721,28.319278,0.058910,P1R0
38.274773,65.657279,-31.514117,3.821975,27.867494,0.056604,P1R0
38.426305,65.719368,-31.513247,4.303903,26.822944,-0.327959,P1R0
38.640884,65.824852,-31.528397,4.201184,26.127951,-0.386826,P1R0
38.802088,65.905588,-31.539137,4.594487,25.226269,-0.009420,P1R0
38.971424,65.995863,-31.555378,5.171184,25.298384,0.418632,P1R0
39.040145,66.062495,-31.557757,5.672089,25.070498,0.848059,P1R0
39.093830,66.140093,-31.537266,5.832737,24.987585,0.978822,P1R0
39.158661,66.227529,-31.548424,5.435716,25.388134,1.067929,P1R0
39.196654,66.322729,-31.557085,4.952482,25.077327,0.857602,P1R0
39.325193,66.425686,-31.582831,3.656105,26.345606,-0.297373,P1R0
39.404501,66.503525,-31.624221,2.789053,26.495281,-0.340330,P1R0
39.463556,66.590039,-31.729380,2.088358,27.048303,-0.819239,P1R0
39.500296,66.684021,-31.816822,2.304933,27.452594,-0.588899,P1R0
39.502477,66.813959,-31.908679,3.271115,28.104219,-0.117521,P1R0
39.547400,66.945409,-31.992032,3.581201,28.128079,-0.052196,P1R0
39.597345,67.106874,-32.108589,3.752015,27.259495,-0.325948,P1R0
39.630648,67.262886,-32.201950,4.012392,26.985225,-0.380002,P1R0
39.688426,67.413910,-32.304483,4.509922,27.643311,-0.272887,P1R0
39.847816,67.826455,-32.572374,5.368461,28.489204,0.137076,P1R0
39.959481,68.162514,-32.812749,5.274187,28.143222,-0.735999,P1R0
40.066376,68.489780,-33.056288,5.518644,27.901979,-0.591593,P1R0
40.104092,68.716750,-33.171841,6.616631,28.587567,0.388986,P1R0
40.148456,68.886627,-33.305428,6.922425,28.559037,0.766617,P1R0
40.177268,69.007487,-33.404192,6.959288,28.626905,0.925558,P1R0
40.187635,69.087206,-33.403134,6.555405,28.424195,1.386009,P1R0
40.188484,69.163688,-33.388429,5.939523,28.446479,1.225044,P1R0
40.198817,69.209507,-33.343696,5.548342,28.604714,1.286185,P1R0
40.234866,69.270262,-33.319053,5.277722,28.580350,1.319180,P1R0
40.297650,69.366461,-33.320878,4.548352,29.203756,0.954225,P1R0
40.329461,69.463243,-33.337009,4.244103,28.944973,0.754856,P1R0
40.334739,69.560974,-33.366616,4.512819,29.225643,0.691692,P1R0
40.318251,69.630122,-33.407717,4.556332,29.155105,0.478566,P1R0
40.300079,69.675711,-33.438235,4.897545,28.647879,0.312105,P1R0
40.307645,69.747560,-33.457483,5.025118,28.394086,-0.131322,P1R0
40.311516,69.797287,-33.469696,5.154347,28.270267,-0.438261,P1R0
40.334021,69.859014,-33.527078,5.867217,29.198524,-0.030442,P1R0
40.351077,69.901405,-33.572345,6.374644,29.004683,0.415334,P1R0
40.363454,69.927873,-33.606969,6.531879,29.042534,0.630764,P1R0
40.410023,69.942169,-33.662365,6.559832,29.006217,0.852654,P1R0
40.417242,69.949085,-33.664121,6.219765,28.267615,0.958067,P1R0
40.475218,69.948848,-33.670887,5.903367,28.124372,0.661753,P1R0
40.543695,69.972837,-33.723945,5.165524,29.033812,1.145911,P1R0
40.566201,70.017441,-33.807008,4.728832,30.136144,0.839216,P1R0
40.565201,70.080141,-33.894573,4.169032,30.011633,0.336442,P1R0
40.544442,70.158095,-33.985401,3.632182,30.081263,-0.285896,P1R0
40.561214,70.279520,-34.087690,4.316096,29.992945,-0.218269,P1R0
40.573372,70.376758,-34.168772,5.145853,29.826739,-0.339783,P1R0
40.635422,70.483252,-34.240480,5.560376,29.459008,-0.713059,P1R0
40.738461,70.494225,-34.234161,5.921600,29.191913,-0.716194,P1R0
40.807016,70.495204,-34.242898,6.860675,29.842231,0.223785,P1R0
40.844606,70.518691,-34.265537,7.641167,29.979556,1.025061,P1R0
40.872049,70.532604,-34.279817,7.583506,29.799694,1.185478,P1R0
40.874809,70.538656,-34.307902,7.127916,29.607626,1.303223,P1R0
41.057256,70.623027,-34.423817,6.899952,29.598169,2.002408,P1R0
41.204690,70.756445,-34.539871,7.195674,30.013069,2.259948,P1R0
41.377412,70.895271,-34.642453,7.255398,30.695221,2.261154,P1R0
41.516316,71.006404,-34.723202,6.972939,31.492169,2.213171,P1R0
41.704243,71.103314,-34.807387,5.721595,32.720195,1.971878,P1R0
41.853003,71.206987,-34.871615,4.819644,33.148862,1.897208,P1R0
41.928923,71.315443,-34.888759,4.203958,32.831959,1.773960,P1R0
41.937522,71.415896,-34.947574,4.027399,33.934701,1.684101,P1R0
41.932728,71.521305,-34.991263,3.650453,34.923821,0.922498,P1R0
41.863398,71.659979,-35.012475,3.713531,35.112060,0.791714,P1R0
41.765606,71.839448,-35.055287,4.417865,34.875952,1.059377,P1R0
41.697663,72.040904,-35.136827,6.089618,34.363209,1.195949,P1R0
41.620306,72.199230,-35.221146,6.763805,34.125167,1.323556,P1R0
41.584845,72.316267,-35.319820,7.384859,34.398732,1.844818,P1R0
41.591960,72.431781,-35.427371,7.572629,34.552721,2.118371,P1R0
41.565872,72.515199,-35.552747,7.343872,34.616307,2.206200,P1R0
41.543783,72.572129,-35.651439,6.951692,34.347592,2.170360,P1R0
41.578795,72.668038,-35.736240,5.715382,34.591253,2.002442,P1R0
41.663439,72.738092,-35.808758,5.587314,34.616231,1.995454,P1R0
41.770999,72.792362,-35.850852,5.672534,35.202696,2.092518,P1R0
41.860370,72.856932,-35.878247,5.176970,35.663413,1.454691,P1R0
41.981665,72.901935,-35.831849,5.271734,35.756352,1.586512,P1R0
42.112869,72.930588,-35.744258,5.560415,35.565781,1.563964,P1R0
42.273110,72.946329,-35.674368,5.742716,35.294970,1.241489,P1R0
42.401884,72.981127,-35.612345,5.915161,34.838936,1.197363,P1R0
42.571167,73.004465,-35.556303,6.184381,35.408057,1.339913,P1R0
42.721742,73.017589,-35.488031,6.593621,35.499389,1.934911,P1R0
42.855087,73.022681,-35.410368,6.853070,35.366165,2.169951,P1R0
43.011098,73.022135,-35.355983,6.767633,34.697856,2.365814,P1R0
43.132052,72.986807,-35.312696,6.387672,34.010463,2.242208,P1R0
43.222072,72.952556,-35.279604,4.609779,33.430244,1.462352,P1R0
43.194199,72.944978,-35.275051,2.691152,33.863977,0.701923,P1R0
43.158422,72.936512,-35.274787,2.305396,34.252536,0.410340,P1R0
43.156331,72.928165,-35.307958,2.228309,35.029029,0.279409,P1R0
43.162801,72.920066,-35.318265,2.707794,35.248986,0.418709,P1R0
43.177723,72.912476,-35.308306,3.286000,35.248503,0.446949,P1R0
43.222220,72.935772,-35.331554,4.277227,34.943744,0.110574,P1R0
43.325714,72.906590,-35.357524,4.970169,35.827524,0.448465,P1R0
43.430261,72.881376,-35.430926,5.430131,35.824575,1.045736,P1R0
43.512813,72.859737,-35.493531,5.876676,35.667763,1.532035,P1R0
43.575969,72.841401,-35.546097,6.396897,36.083572,2.437938,P1R0
43.622356,72.826313,-35.589017,6.216005,35.937844,2.677964,P1R0
43.708832,72.815062,-35.632563,5.827159,35.520842,2.675884,P1R0
43.678007,72.843446,-35.667672,5.386650,35.276276,2.808156,P1R0
43.660885,72.868427,-35.674376,4.553503,35.268195,2.218700,P1R0
43.656901,72.890078,-35.656606,4.063183,35.591926,1.729820,P1R0
43.636856,72.874630,-35.599829,3.520986,35.298545,1.138035,P1R0
43.648358,72.861500,-35.508774,3.063724,35.277849,0.725535,P1R0
43.670877,72.880223,-35.410758,2.684428,35.274010,0.323734,P1R0
43.792694,72.878464,-35.270049,3.930542,34.968069,0.884429,P1R0
43.893291,72.876626,-35.153277,4.878342,34.220081,1.370324,P1R0
44.028118,72.905649,-35.068077,5.084125,34.145707,1.394382,P1R0
44.137240,72.929697,-35.002144,5.038314,34.866094,1.748779,P1R0
44.223141,72.949381,-34.952504,4.854435,35.596673,1.738348,P1R0
44.288593,72.965063,-34.916851,4.609935,36.430101,1.832188,P1R0
44.283627,72.951909,-34.911438,4.426639,35.528885,1.617300,P1R0
44.271391,72.969469,-34.912841,4.348507,35.594236,1.722860,P1R0
44.254673,72.983439,-34.919272,4.260043,35.806889,1.785518,P1R0
44.235318,72.994046,-34.929520,3.001116,35.456705,1.025412,P1R0
44.214741,73.001868,-34.941979,2.556365,35.406960,0.642981,P1R0
44.232205,73.007777,-34.985863,1.194111,34.527408,0.095737,P1R0
44.272410,73.105969,-35.025026,1.134335,34.343932,0.194847,P1R0
44.304119,73.188060,-35.059678,1.459338,33.876543,0.207600,P1R0
44.328338,73.255081,-35.089711,1.857365,33.165266,0.147290,P1R0
44.346126,73.308220,-35.115531,2.609556,32.781718,-0.120627,P1R0
44.358460,73.349168,-35.137030,3.057760,32.862082,0.027397,P1R0
44.521254,73.502025,-35.111591,3.520058,33.687726,0.311830,P1R0
44.739727,73.612932,-35.077074,4.294660,34.088149,1.006830,P1R0
44.920171,73.700697,-35.047527,4.353219,34.359055,1.225892,P1R0
45.065593,73.767972,-35.022831,4.359986,34.520175,1.658798,P1R0
45.170359,73.782435,-34.982183,4.169268,34.027100,2.057444,P1R0
45.287044,73.787839,-34.978790,3.760550,33.965311,2.016140,P1R0
45.375535,73.785794,-34.977574,3.206940,34.116729,2.284973,P1R0
45.455963,73.778409,-34.957809,3.128223,34.935310,2.298266,P1R0
45.513567,73.767250,-34.942421,3.565440,34.941566,2.362344,P1R0
45.518867,73.813169,-34.972026,3.666453,34.899440,2.170360,P1R0
45.428426,73.844465,-34.984222,3.736833,34.406258,1.873075,P1R0
45.326361,73.927107,-35.016045,3.791714,34.368543,1.620703,P1R0
45.234225,73.993536,-35.043652,3.790739,34.303254,1.344698,P1R0
45.136869,74.044997,-35.088007,4.155183,33.709642,0.688828,P1R0
45.052680,74.113591,-35.125585,4.264813,34.216186,1.029086,P1R0
44.948610,74.226192,-35.197613,4.791352,34.388554,1.558340,P1R0
44.862389,74.344930,-35.270549,5.477109,34.446491,2.387257,P1R0
44.814022,74.469485,-35.380571,5.214892,34.111903,2.647947,P1R0
44.760548,74.597215,-35.491627,3.452837,34.019228,2.279885,P1R0
44.703380,74.696870,-35.601979,2.513802,33.864993,1.752566,P1R0
44.643313,74.771898,-35.710640,2.092388,34.564748,1.336641,P1R0
44.580591,74.855621,-35.817267,1.455872,34.548208,0.877288,P1R0
44.534634,74.900156,-35.884196,1.844898,34.980845,1.072173,P1R0
44.501039,74.928397,-35.933691,2.559890,34.613955,1.045415,P1R0
44.477828,74.943696,-35.968044,3.028766,34.232320,0.833868,P1R0
44.462767,74.978495,-35.990579,3.705655,34.549379,0.603380,P1R0
44.476171,75.031375,-36.053501,4.139702,35.000560,0.694012,P1R0
44.512267,75.277768,-36.389469,3.091265,33.845525,1.478852,P1R0
44.543760,75.518102,-36.666582,3.318002,33.850322,1.195938,P1R0
44.610404,75.742903,-36.920808,3.900679,33.555066,1.358784,P1R0
44.684037,75.951548,-37.102655,5.161414,34.086614,2.118823,P1R0
44.747329,76.076539,-37.271485,5.312736,33.967352,2.375364,P1R0
44.799998,76.167169,-37.398891,5.703214,34.121603,2.896180,P1R0
44.810020,76.258520,-37.531693,5.514014,33.795693,3.061716,P1R0
44.853808,76.352011,-37.658927,4.281224,33.530564,2.835395,P1R0
44.855945,76.447107,-37.792249,3.877394,33.435220,2.978856,P1R0
44.893296,76.515193,-37.919835,3.446475,33.803366,2.714014,P1R0
44.977420,76.589907,-37.979717,2.127232,34.162059,1.503829,P1R0
45.046204,76.641249,-38.015564,1.684749,34.234909,1.276051,P1R0
45.100534,76.703319,-38.032330,1.619585,34.227282,1.200219,P1R0
45.147449,76.805237,-38.105778,2.083548,33.635420,1.045498,P1R0
45.096370,76.880141,-38.189208,2.720590,34.204727,0.942404,P1R0
45.102944,76.934182,-38.259287,3.143261,34.422402,0.542086,P1R0
45.030176,77.012462,-38.320072,4.214750,35.267883,1.201027,P1R0
44.982035,77.069683,-38.341476,5.028471,35.241079,1.648357,P1R0
44.869352,77.137585,-38.362097,5.171854,35.304563,2.047809,P1R0
44.811868,77.186895,-38.401472,4.705837,35.029904,1.946153,P1R0
44.801562,77.310448,-38.457972,3.053699,34.808731,1.702541,P1R0
44.795726,77.376782,-38.499534,1.844756,34.766877,0.925039,P1R0
44.821220,77.508801,-38.527981,1.207896,35.252682,0.467192,P1R0
44.845318,77.581750,-38.546246,0.952491,35.424527,0.274095,P1R0
44.882660,77.664215,-38.535489,1.025365,35.541284,0.400189,P1R0
44.876889,77.724094,-38.491377,1.187841,35.571991,0.333735,P1R0
44.894583,77.735515,-38.501052,1.194449,34.690726,-0.240890,P1R0
44.909733,77.736073,-38.506841,1.609652,33.364321,-0.120691,P1R0
45.003036,77.725381,-38.492248,1.442649,32.841229,-0.327202,P1R0
45.081214,77.739592,-38.477753,1.481493,32.769278,-0.040444,P1R0
45.182830,77.806477,-38.494198,1.997285,32.409791,0.790239,P1R0
45.265164,77.918113,-38.507104,1.942697,32.766351,1.063066,P1R0
45.368561,78.037938,-38.546868,1.335389,33.728398,1.344502,P1R0
45.450519,78.192883,-38.579816,0.767528,34.136759,1.782744,P1R0
46.085888,78.501022,-38.544057,0.313065,34.061100,1.735412,P1R0
46.672340,78.754177,-38.521354,-0.085488,34.518716,1.412811,P1R0
47.169982,78.956475,-38.480675,-0.662019,34.278219,0.559318,P1R0
47.622913,79.144052,-38.455227,-0.988636,34.287285,0.098855,P1R0
47.979646,79.286850,-38.434764,-0.504296,34.214217,0.003748,P1R0
48.267672,79.391610,-38.397674,-0.174825,34.013331,0.009670,P1R0
48.534517,79.464357,-38.377706,1.507348,33.948345,0.206543,P1R0
48.728588,79.540320,-38.362343,2.280301,34.794261,1.078224,P1R0
48.877997,79.590394,-38.330462,3.025694,34.657461,1.723100,P1R0
48.886085,79.582274,-38.289795,3.484547,34.793053,2.325566,P1R0
48.886805,79.593102,-38.308211,2.704725,34.580351,2.411369,P1R0
48.863238,79.621559,-38.326609,1.844292,34.786930,2.235842,P1R0
48.790389,79.724237,-38.370890,1.344687,34.340284,2.118181,P1R0
48.711897,79.802481,-38.410613,0.270977,34.852008,1.203120,P1R0
48.631675,79.890012,-38.444750,-0.116295,34.765632,0.990703,P1R0
48.537549,79.955169,-38.494063,0.148449,34.751676,0.957290,P1R0
48.450536,80.001493,-38.535203,0.565113,34.405861,0.877590,P1R0
48.372179,80.031922,-38.569129,1.157234,34.030151,0.475188,P1R0
48.335239,80.079759,-38.588923,1.206145,33.902954,-0.011339,P1R0
48.302984,80.112837,-38.603756,1.276961,33.703705,0.414390,P1R0
48.275483,80.133536,-38.614758,2.210312,34.550626,1.668942,P1R0
48.345457,80.119700,-38.603743,2.605060,34.439351,2.175460,P1R0
48.421608,80.102209,-38.572174,2.760953,34.153789,2.406796,P1R0
48.485644,80.082441,-38.544225,2.455344,33.526364,2.371945,P1R0
48.517884,80.061299,-38.514091,1.443721,33.485922,2.466845,P1R0
48.558931,80.040552,-38.468097,1.292862,33.477745,2.526749,P1R0
48.590718,80.050456,-38.430101,0.523391,33.980869,1.803428,P1R0
48.615361,80.026995,-38.399578,0.196368,33.864274,1.219495,P1R0
48.649025,80.035573,-38.355293,-0.124606,34.232996,0.914781,P1R0
48.847229,80.074604,-38.256303,-0.244239,34.224961,0.597106,P1R0
48.920758,80.059032,-38.152974,-0.695078,34.346510,-0.071039,P1R0
48.976876,80.074289,-38.069208,-0.356838,34.094965,0.015360,P1R0
49.055600,80.146544,-38.033438,0.706228,33.887327,0.267041,P1R0
49.116273,80.206562,-38.008728,1.317423,33.590360,0.575797,P1R0
49.198977,80.285637,-38.023466,2.696442,34.418614,0.969670,P1R0
49.246018,80.379497,-38.061568,3.214053,34.194702,1.472723,P1R0
49.408371,80.527179,-38.122873,3.618745,34.320195,1.784118,P1R0
49.506650,80.677063,-38.218902,3.719883,34.393806,2.013329,P1R0
49.565198,80.827199,-38.322791,3.217834,33.826250,2.289185,P1R0
49.606285,80.946521,-38.410701,2.643783,33.869875,2.129112,P1R0
49.653923,81.098807,-38.533961,2.044555,33.825283,2.119631,P1R0
49.686216,81.247907,-38.635956,0.867104,34.186655,1.602733,P1R0
49.743948,81.394079,-38.747987,0.546082,34.100635,1.181955,P1R0
49.785186,81.566319,-38.837660,0.310512,33.900575,0.808177,P1R0
49.813061,81.729814,-38.907789,0.332526,33.889230,0.548558,P1R0
49.829885,81.885105,-38.960531,0.380158,33.639206,0.398172,P1R0
49.837837,82.032751,-38.998455,0.654455,33.496893,0.263735,P1R0
49.822789,82.173012,-39.044955,1.165021,32.710042,-0.277244,P1R0
49.787168,82.402359,-39.102352,1.605378,33.850266,0.169294,P1R0
49.704452,82.611122,-39.206736,2.059833,33.977546,0.714470,P1R0
49.615212,82.801447,-39.309820,2.489976,34.268015,1.221793,P1R0
49.522200,82.975000,-39.411425,2.281580,34.333107,1.733806,P1R0
49.481803,83.134688,-39.520521,1.095105,34.663938,1.869791,P1R0
49.449685,83.252019,-39.605181,0.116795,33.858726,1.666582,P1R0
49.493579,83.320386,-39.677467,-1.850883,33.842152,0.142615,P1R0
49.555375,83.361496,-39.780798,-2.410879,33.472535,-0.214011,P1R0
49.662551,83.441422,-39.869446,-2.464289,33.538821,-0.150182,P1R0
49.674164,83.442055,-39.931438,-2.005055,33.240479,-0.198079,P1R0
49.698714,83.429494,-39.954667,-1.476684,33.463966,-0.181195,P1R0
49.739201,83.467571,-40.016813,-0.602012,33.365751,-0.346908,P1R0
49.809573,83.520864,-40.091919,-0.105465,34.098699,-0.064225,P1R0
49.921045,83.587898,-40.157976,0.573783,34.140956,0.458031,P1R0
50.178373,83.909030,-40.539268,0.686760,33.753083,0.203105,P1R0
50.393418,84.187407,-40.826682,0.976672,33.915269,0.263213,P1R0
50.605227,84.471299,-41.088611,1.770558,34.919235,1.087087,P1R0
50.828500,84.727828,-41.304908,1.729807,35.183402,1.078621,P1R0
51.043554,84.958159,-41.501923,0.333790,34.854885,0.801853,P1R0
51.234076,85.134828,-41.701503,-0.151964,34.560103,0.622530,P1R0
51.379919,85.294728,-41.852305,-0.567336,34.320530,0.361772,P1R0
51.542443,85.414917,-41.956920,-1.169873,34.919353,0.072413,P1R0
51.740021,85.528572,-42.087068,-0.952701,35.091657,0.158710,P1R0
51.891353,85.606172,-42.180477,0.078726,34.889883,0.351870,P1R0
52.101781,85.623080,-42.234731,0.580253,35.417626,0.745646,P1R0
52.247110,85.620842,-42.285554,1.461329,35.737920,1.544407,P1R0
52.336404,85.604480,-42.334970,2.175721,35.450832,1.792964,P1R0
52.337899,85.604756,-42.356666,2.135559,35.113428,1.706845,P1R0
52.322877,85.594944,-42.363241,1.766690,35.059721,1.861963,P1R0
52.334378,85.578605,-42.388450,1.369667,34.999594,1.972999,P1R0
52.316389,85.557255,-42.421556,0.071294,34.605858,1.595953,P1R0
52.307274,85.533284,-42.421569,-1.725387,32.676209,1.036453,P1R0
52.290773,85.538205,-42.414401,-1.997389,32.636638,0.747555,P1R0
52.347117,85.566226,-42.398374,-2.144459,32.184636,0.387153,P1R0
52.405361,85.586962,-42.359230,-2.222183,31.889257,0.290459,P1R0
52.465218,85.601333,-42.301937,-2.408238,31.360419,-0.032382,P1R0
52.508021,85.609754,-42.266605,-2.235942,30.979225,0.206911,P1R0
52.554548,85.614209,-42.214784,-1.617719,31.208033,0.212548,P1R0
52.588773,85.585321,-42.170369,-0.718893,31.336904,0.073242,P1R0
52.614634,85.546790,-42.119155,1.021809,32.996781,1.002710,P1R0
52.631248,85.512548,-42.076914,1.741919,33.283844,1.587166,P1R0
52.656534,85.483023,-42.022421,2.114356,33.620911,1.877750,P1R0
52.658543,85.495574,-41.951329,1.984608,33.982689,1.988060,P1R0
52.656115,85.506334,-41.894383,0.846267,34.105637,2.173108,P1R0
52.666589,85.515757,-41.829241,0.350158,34.836116,2.322180,P1R0
52.688573,85.523839,-41.757581,-0.326495,35.239165,2.208520,P1R0
52.743124,85.500848,-41.731666,-1.854861,36.131431,1.133569,P1R0
52.786671,85.480939,-41.714827,-1.974103,35.644379,0.481843,P1R0
52.734225,85.449529,-41.666826,-1.775681,35.528390,0.259946,P1R0
52.740678,85.424061,-41.639966,-1.709154,35.036771,0.026102,P1R0
52.743702,85.432976,-41.622217,-0.796165,34.132060,0.224080,P1R0
52.860498,85.473083,-41.587017,0.207785,34.370078,0.336032,P1R0
52.974063,85.507787,-41.541140,0.998464,34.751692,0.366948,P1R0
53.121326,85.537962,-41.515759,1.387319,34.985448,0.927692,P1R0
53.203430,85.562235,-41.468651,1.196127,34.622876,0.979302,P1R0
53.250707,85.581253,-41.453833,-0.358519,34.965591,0.713241,P1R0
53.284156,85.596022,-41.445621,-1.120193,34.913559,0.725288,P1R0
53.307412,85.620875,-41.442605,-1.635378,34.740270,0.857885,P1R0
53.337410,85.640265,-41.423870,-2.621690,34.733553,0.769868,P1R0
53.395984,85.625590,-41.441092,-3.107987,35.233782,0.546279,P1R0
53.390401,85.627636,-41.441341,-3.578906,35.224242,-0.251811,P1R0
53.396576,85.628088,-41.423782,-3.969427,35.181957,-0.608240,P1R0
53.397392,85.627264,-41.411005,-3.703775,35.181078,-0.427646,P1R0
53.377679,85.655028,-41.423261,-3.259613,35.034345,-0.153131,P1R0
53.357686,85.677624,-41.435723,-2.686428,34.472653,-0.499642,P1R0
53.375481,85.755906,-41.478227,-1.759867,34.081771,-0.757524,P1R0
53.533023,85.825905,-41.544770,-0.777518,34.379069,0.035093,P1R0
53.664285,85.912471,-41.601993,0.228844,34.043605,0.508503,P1R0
53.754839,86.012239,-41.670414,0.042450,33.847766,0.501355,P1R0
53.864215,86.092953,-41.757308,-1.048685,33.912156,0.508358,P1R0
53.982084,86.216408,-41.787985,-1.744052,32.544850,0.769518,P1R0
54.091159,86.315283,-41.790586,-1.821776,33.341373,0.340464,P1R0
54.187008,86.476885,-41.786001,-2.526324,33.080716,-0.638665,P1R0
54.291580,86.636797,-41.738298,-2.485945,33.373733,-0.681142,P1R0
54.355351,86.762996,-41.716271,-2.554972,33.781598,-0.795604,P1R0
54.421875,86.889780,-41.747448,-1.699077,33.719879,-0.418516,P1R0
54.468999,87.016373,-41.773394,-1.248781,33.466469,-0.528754,P1R0
54.499986,87.142137,-41.794932,-0.729598,33.371867,-0.225849,P1R0
54.413168,87.234712,-41.803305,-0.836151,32.110400,0.129324,P1R0
54.331804,87.331143,-41.809198,-1.193123,32.084333,0.031172,P1R0
54.295658,87.431714,-41.843009,-1.583050,31.924443,0.259378,P1R0
54.288322,87.553104,-41.923743,-2.019154,31.689241,0.904568,P1R0
54.295445,87.704681,-41.970271,-2.292579,32.547138,0.815418,P1R0
54.353823,87.852187,-42.016695,-2.554213,33.707687,0.451920,P1R0
54.455735,87.995526,-42.062694,-2.578356,34.768773,0.195481,P1R0
54.539615,88.133706,-42.099081,-2.209520,35.062317,-0.135610,P1R0
54.628340,88.297666,-42.177170,-1.560234,35.094481,0.089468,P1R0
54.670205,88.415447,-42.195897,-0.984509,35.053876,0.110281,P1R0
54.754456,88.531763,-42.217143,-0.329622,35.049853,0.169015,P1R0
54.842431,88.646514,-42.281990,0.500548,34.848797,-0.249818,P1R0
54.970650,88.790537,-42.414345,2.089528,35.577911,0.548336,P1R0
55.056558,88.928527,-42.543188,2.566694,35.256573,0.844564,P1R0
55.121608,89.061361,-42.647005,2.558264,35.003137,0.736555,P1R0
55.253792,89.183345,-42.771417,2.342266,35.321542,0.793716,P1R0
55.584142,89.456060,-43.049142,2.078752,35.338427,0.788295,P1R0
55.871765,89.673011,-43.256220,1.327897,35.716565,1.184791,P1R0
56.116074,89.834664,-43.408573,1.407341,37.002688,2.410195,P1R0
56.362087,89.954960,-43.534164,1.948492,37.005799,3.105750,P1R0
56.569281,90.069556,-43.606675,1.371335,36.921968,2.561187,P1R0
56.561763,90.178425,-43.635701,0.517874,36.755011,1.544538,P1R0
56.574651,90.254765,-43.678147,1.046362,36.683651,1.716774,P1R0
56.569555,90.303759,-43.703076,1.644036,36.778438,1.997135,P1R0
56.573370,90.330998,-43.764645,2.329499,36.495745,1.867575,P1R0
56.564875,90.340784,-43.807916,3.006845,35.789251,1.955162,P1R0
56.563335,90.367320,-43.815909,3.952802,36.614681,2.872113,P1R0
56.734205,90.393236,-43.818871,4.077964,36.621006,2.996569,P1R0
56.926130,90.406720,-43.824242,3.755351,37.120930,2.835522,P1R0
57.079919,90.409852,-43.823006,2.998463,37.160850,2.539023,P1R0
57.253962,90.405858,-43.826758,1.882955,38.021004,2.413999,P1R0
57.389953,90.396150,-43.825785,1.434948,37.543715,2.102356,P1R0
57.476002,90.412294,-43.841980,0.796769,37.618393,1.619346,P1R0
57.556018,90.446729,-43.873504,-0.417779,37.309841,0.246484,P1R0
57.611471,90.471822,-43.897505,-0.674736,37.298832,0.179977,P1R0
57.646661,90.489020,-43.915086,-0.581316,37.103711,0.150112,P1R0
57.665542,90.499694,-43.927309,-0.306726,36.877379,0.023255,P1R0
57.693165,90.535455,-43.985644,0.104807,36.750076,0.008135,P1R0
57.707989,90.562036,-44.033622,0.848080,36.016353,0.188558,P1R0
57.586969,90.614498,-44.078708,1.411184,36.938701,0.749608,P1R0
57.477076,90.685359,-44.114223,1.778254,37.302588,1.641132,P1R0
57.363859,90.741394,-44.161574,1.767284,37.763880,1.837170,P1R0
57.287883,90.814653,-44.249265,1.663152,37.137396,2.065605,P1R0
57.223943,90.872082,-44.320034,0.962957,37.236088,1.673998,P1R0
57.176320,90.975444,-44.447101,-0.560876,36.542451,0.205082,P1R0
57.219579,91.148542,-44.582506,-1.198331,36.661961,-0.389399,P1R0
57.242425,91.318687,-44.711749,-1.502019,36.554866,-0.751021,P1R0
57.246951,91.484242,-44.834973,-1.067892,36.773578,-0.363949,P1R0
57.251895,91.614834,-44.931186,-1.096360,36.500304,-0.613756,P1R0
57.399330,91.986530,-45.053071,-1.930161,36.269601,-1.589737,P1R0
57.540093,92.350265,-45.126720,-2.030690,36.462953,-1.531597,P1R0
57.555521,92.653729,-45.195603,-1.669310,36.609951,-1.192623,P1R0
57.548236,92.921321,-45.265211,-1.376492,36.517877,-1.150077,P1R0
57.538708,93.126528,-45.315623,-0.231355,36.501739,-1.089983,P1R0
57.565476,93.308525,-45.379542,0.350507,36.328888,-1.320446,P1R0
57.585934,93.440243,-45.425525,0.758107,36.898354,-1.101520,P1R0
57.551655,93.588714,-45.518660,1.627701,36.946035,-0.172204,P1R0
57.559454,93.599062,-45.555052,1.559415,37.075005,-0.131997,P1R0
57.586658,93.587871,-45.628599,0.579590,36.920490,-0.448482,P1R0
57.591783,93.590594,-45.704330,-0.302647,36.823221,-0.836929,P1R0
57.594205,93.607766,-45.761928,-2.506578,35.876262,-2.266853,P1R0
57.627137,93.610138,-45.762316,-3.389783,36.652134,-2.859785,P1R0
57.707668,93.631664,-45.765354,-3.915375,35.866174,-3.919017,P1R0
57.664774,93.577341,-45.751032,-3.787447,35.927068,-4.110734,P1R0
57.641481,93.553028,-45.713253,-3.203070,36.036352,-3.834422,P1R0
57.619739,93.555972,-45.677198,-2.542293,35.908802,-3.507458,P1R0
57.622464,93.553462,-45.694772,-0.558854,36.195815,-2.726711,P1R0
57.607733,93.576598,-45.728490,-0.007750,35.521814,-2.730484,P1R0
57.578305,93.621911,-45.776353,0.402394,36.935686,-1.541020,P1R0
57.407272,93.626197,-45.848137,0.701076,37.017769,-1.139134,P1R0
57.246628,93.625703,-45.927180,0.528512,37.399770,-1.049407,P1R0
57.167501,93.652320,-46.001294,-1.395711,37.565429,-1.264020,P1R0
57.105664,93.671949,-46.060265,-2.041836,37.187811,-1.530780,P1R0
57.144665,93.746576,-46.074956,-3.842795,37.791902,-3.073107,P1R0
57.253482,93.838075,-46.071588,-4.556130,37.501472,-3.484852,P1R0
57.453690,93.867342,-46.041876,-4.421798,37.881378,-3.433790,P1R0
57.695244,93.918650,-46.002116,-3.827144,37.784518,-3.321232,P1R0
57.898443,93.957679,-45.966083,-3.162084,37.830633,-3.158122,P1R0
58.065575,93.985883,-45.934693,-2.265678,37.841442,-2.907626,P1R0
58.253363,94.036035,-45.916987,-0.823467,38.584614,-1.736255,P1R0
58.403469,94.073664,-45.903040,0.808774,38.535843,-0.381471,P1R0
58.563664,94.136916,-45.869463,-0.338896,37.687400,-0.787775,P1R0
58.687810,94.185945,-45.841723,-1.243363,38.267357,-1.294570,P1R0
58.796698,94.222813,-45.798867,-1.998657,37.682418,-1.966237,P1R0
58.930699,94.249680,-45.773900,-3.790479,37.683458,-3.223947,P1R0
59.192175,94.419907,-45.783332,-4.215511,37.394521,-4.264901,P1R0
59.439086,94.560105,-45.823469,-4.895443,37.049096,-5.227574,P1R0
59.736664,94.738484,-45.855940,-5.506782,37.496964,-5.841260,P1R0
59.993530,94.911966,-45.934904,-5.631613,37.284179,-5.905411,P1R0
60.191695,95.079011,-46.002639,-4.789760,37.886491,-4.826539,P1R0
60.312169,95.263602,-46.070628,-4.594184,38.348387,-4.778616,P1R0
60.409382,95.438098,-46.105914,-4.700633,38.204338,-4.945665,P1R0
60.510040,95.602976,-46.163662,-4.364101,38.075672,-4.822975,P1R0
60.576801,95.758228,-46.210397,-3.426681,39.278060,-3.677057,P1R0
60.600198,95.874721,-46.267445,-2.581389,39.819832,-2.818694,P1R0
60.641642,96.018672,-46.342821,-2.513154,40.302411,-2.360794,P1R0
60.681757,96.149626,-46.417820,-2.864969,39.781018,-2.305000,P1R0
60.703013,96.275390,-46.477541,-4.095381,39.796659,-3.211077,P1R0
60.693276,96.396796,-46.543921,-5.247985,39.814797,-3.913488,P1R0
60.728958,96.515853,-46.604442,-5.845509,39.925715,-4.427831,P1R0
60.788674,96.632568,-46.680871,-5.992566,39.637004,-4.515046,P1R0
60.831216,96.747111,-46.740271,-6.158328,39.736883,-4.329516,P1R0
60.913692,96.860674,-46.794694,-5.650440,39.491530,-3.970303,P1R0
60.976590,96.942979,-46.835044,-5.017635,40.037481,-3.962143,P1R0
61.044698,96.999007,-46.914688,-3.971516,41.576474,-3.065981,P1R0
60.984419,97.035509,-46.963898,-3.241773,41.749770,-1.911794,P1R0
60.909999,97.054115,-47.020303,-2.643204,41.965095,-1.320631,P1R0
60.912207,97.059888,-47.051648,-2.795466,42.222227,-1.046258,P1R0
60.964624,97.086019,-47.081864,-3.123994,41.886640,-1.056239,P1R0
61.022451,97.099847,-47.082079,-3.336500,42.506490,-1.139881,P1R0
61.068798,97.073771,-47.077803,-4.672124,41.627605,-2.801847,P1R0
61.087810,97.074697,-47.090605,-5.525637,41.240588,-3.768257,P1R0
61.138265,97.070527,-47.128452,-5.572289,41.102891,-3.662528,P1R0
61.177447,97.062389,-47.157494,-5.323970,40.792701,-3.572504,P1R0
61.394866,97.020729,-47.186130,-4.776480,40.816277,-3.235248,P1R0
61.591319,96.982464,-47.186782,-3.905353,40.931776,-2.883164,P1R0
61.789109,96.948539,-47.214262,-3.400135,40.250622,-2.563852,P1R0
61.947819,96.918384,-47.235412,-1.281333,40.814363,-0.883698,P1R0
62.055403,96.892028,-47.271400,-0.693238,40.845121,-0.550794,P1R0
62.172977,96.870298,-47.329417,-0.647799,40.861138,-0.571818,P1R0
62.054194,96.864463,-47.355784,-1.012311,40.801816,-0.707117,P1R0
62.108388,96.982848,-47.474210,-1.526803,40.642282,-1.002088,P1R0
62.129550,97.113240,-47.592652,-2.488145,40.392055,-0.754667,P1R0
62.161139,97.252646,-47.739162,-3.337308,40.823981,-1.201888,P1R0
62.164810,97.366932,-47.878828,-4.417388,39.931194,-1.896261,P1R0
62.144876,97.488155,-48.011238,-5.285013,39.717723,-3.048466,P1R0
62.206455,97.644271,-48.119415,-5.334678,39.406478,-3.071301,P1R0
62.238065,97.769013,-48.222677,-4.867456,39.222631,-2.964465,P1R0
62.276283,97.865997,-48.280795,-3.613623,38.805945,-2.596418,P1R0
62.304111,97.938693,-48.320530,-2.784731,39.042112,-2.352725,P1R0
62.339479,97.990282,-48.325888,-1.759317,39.496785,-2.344072,P1R0
62.364695,98.054541,-48.322223,-1.028497,39.627309,-1.767970,P1R0
62.397318,98.145124,-48.337416,-0.256679,39.263408,-1.334531,P1R0
62.436632,98.243462,-48.323878,0.185337,39.235486,-1.017466,P1R0
62.466083,98.317730,-48.307612,-0.656546,39.153996,-0.817547,P1R0
62.487089,98.371480,-48.289716,-1.034779,38.850080,-0.734751,P1R0
62.539181,98.408591,-48.301295,-1.652656,38.435267,-1.031525,P1R0
62.579781,98.431182,-48.309243,-3.464801,38.245176,-2.022277,P1R0
62.589426,98.416564,-48.290277,-3.603677,38.453222,-2.027759,P1R0
62.647897,98.397861,-48.281704,-4.014493,38.553535,-2.411327,P1R0
62.693974,98.375833,-48.273718,-3.825752,39.197576,-2.191925,P1R0
62.783341,98.353244,-48.275485,-3.470721,39.131134,-2.137893,P1R0
62.854552,98.360072,-48.276970,-2.874426,38.978590,-2.523185,P1R0
62.926120,98.363217,-48.257283,-2.721009,38.408098,-2.495419,P1R0
63.082083,98.366337,-48.229407,-2.475402,37.930706,-1.954177,P1R0
63.246742,98.367037,-48.236349,-2.344763,37.153843,-1.241736,P1R0
63.378940,98.365566,-48.242877,-2.412706,36.918163,-1.071142,P1R0
63.465956,98.362252,-48.269481,-2.810990,36.647306,-1.050462,P1R0
63.546206,98.357907,-48.272357,-4.037624,36.538437,-1.271436,P1R0
63.604578,98.352917,-48.274786,-4.280694,35.734970,-1.540913,P1R0
63.599212,98.308179,-48.301094,-4.658464,36.085595,-1.657993,P1R0
63.585223,98.299143,-48.323928,-5.174153,35.979825,-2.225123,P1R0
63.565764,98.291477,-48.342846,-5.016445,36.345734,-2.116976,P1R0
63.543033,98.285031,-48.358322,-4.566394,36.808984,-1.899921,P1R0
63.502692,98.279192,-48.391786,-3.011775,38.216433,-1.241521,P1R0
63.464613,98.274420,-48.419366,-3.072175,38.653549,-1.623723,P1R0
63.442985,98.240212,-48.425908,-2.576963,38.890782,-1.471542,P1R0
63.521290,98.212793,-48.540942,-1.526574,38.259874,-0.980273,P1R0
63.586571,98.190256,-48.637250,-0.904363,38.025269,-0.798371,P1R0
63.639731,98.172155,-48.716098,-0.460164,37.985295,-0.763009,P1R0
63.681942,98.157805,-48.779464,0.924713,38.886317,0.562963,P1R0
63.714417,98.146898,-48.828715,1.375137,39.311073,1.005662,P1R0
63.807158,98.173000,-48.859082,1.586526,39.462436,1.316414,P1R0
63.882316,98.196082,-48.880568,1.272976,38.901104,1.372819,P1R0
63.941559,98.216221,-48.894317,0.927579,38.728322,1.160874,P1R0
63.981371,98.288231,-48.942324,0.782287,38.440151,0.947003,P1R0
64.009488,98.378706,-48.979881,0.009416,38.664611,0.062111,P1R0
64.028263,98.453938,-49.007926,-0.137094,38.893648,-0.326503,P1R0
64.077059,98.545590,-49.057858,-0.388999,38.971197,-0.524747,P1R0
64.097930,98.619444,-49.117155,-0.335423,38.896014,-0.647336,P1R0
64.148883,98.707610,-49.194553,0.015352,38.982590,-0.280841,P1R0
64.157201,98.853292,-49.235766,0.475929,38.832467,-0.009355,P1R0
64.159475,99.000695,-49.266542,0.871842,39.025872,0.607825,P1R0
64.140470,99.178021,-49.308632,1.346639,39.143495,1.026078,P1R0
64.159198,99.320277,-49.369917,1.947598,39.246810,1.444133,P1R0
64.172082,99.460587,-49.417581,2.520399,39.330720,1.745400,P1R0
64.180630,99.568201,-49.453934,3.908476,39.636807,2.338716,P1R0
64.145368,99.702716,-49.459213,4.783052,39.751728,2.718142,P1R0
64.151069,99.835582,-49.489210,5.746949,39.767198,3.118850,P1R0
64.154713,99.935978,-49.510870,6.780623,39.811278,3.558972,P1R0
64.172890,100.008506,-49.505563,8.790708,39.729046,4.370622,P1R0
64.224996,100.087973,-49.528146,10.721412,39.621027,5.167284,P1R0
64.284205,100.143590,-49.524535,12.320617,39.477625,5.754209,P1R0
64.427409,100.156942,-49.458666,13.039430,39.512377,6.032147,P1R0
64.616184,100.188819,-49.389583,13.753304,39.535310,6.300012,P1R0
64.771806,100.206311,-49.330924,15.329738,39.630089,6.935650,P1R0
64.896973,100.212431,-49.282371,16.098134,39.680318,7.178728,P1R0
64.994848,100.209840,-49.243301,17.373154,39.631158,7.516682,P1R0
65.123021,100.201973,-49.221734,17.988403,39.664866,7.648682,P1R0
65.259279,100.383703,-49.237726,18.953616,39.765253,7.907726,P1R0
65.364910,100.532498,-49.254912,20.087426,39.775910,8.334595,P1R0
65.443777,100.651641,-49.271515,20.812157,39.735441,8.645794,P1R0
65.500337,100.714273,-49.287126,21.611970,39.807278,9.044098,P1R0
65.537839,100.758299,-49.301481,22.229429,39.787221,9.291726,P1R0
65.559882,100.786598,-49.314951,23.466880,39.711618,9.824726,P1R0
65.723827,100.728895,-49.331129,24.207261,39.582096,10.077580,P1R0
65.838635,100.672255,-49.365702,24.996376,39.576684,10.281877,P1R0
65.926556,100.618508,-49.395596,26.033003,39.517907,10.436118,P1R0
65.975068,100.568883,-49.441078,26.465354,39.443401,10.511198,P1R0
65.990293,100.523877,-49.499950,27.428177,39.207193,10.897955,P1R0
65.994068,100.484417,-49.548545,28.061919,39.146286,11.266576,P1R0
65.807151,100.461235,-49.573952,29.324407,39.147993,11.942427,P1R0
65.625756,100.441539,-49.613668,29.849573,39.183014,12.204384,P1R0
65.469179,100.425360,-49.644969,30.432259,39.235494,12.529998,P1R0
65.320877,100.411844,-49.690017,31.085115,39.261504,12.851142,P1R0
65.182032,100.400701,-49.746666,32.295377,39.130367,13.381906,P1R0
65.053099,100.391881,-49.812361,32.933384,39.132431,13.690666,P1R0
64.969571,100.386401,-49.853592,33.887252,39.036854,13.981633,P1R0
64.889667,100.412352,-49.905327,34.268131,38.804851,13.988235,P1R0
64.829695,100.435126,-49.945375,34.817631,38.695750,14.201273,P1R0
64.770624,100.454379,-49.995890,35.395126,38.668270,14.427083,P1R0
64.728309,100.470217,-50.035268,36.318845,38.783048,14.923805,P1R0
64.683828,100.482844,-50.085093,36.776575,38.599950,15.143864,P1R0
64.275610,100.485114,-50.158458,37.342183,38.303589,15.359052,P1R0
63.936495,100.486164,-50.216450,38.028150,38.098974,15.578286,P1R0
63.645383,100.485712,-50.282030,39.624735,38.057255,16.256536,P1R0
63.414642,100.484574,-50.332782,40.506320,37.903625,16.520146,P1R0
63.237369,100.482935,-50.370711,41.234833,37.678111,16.748993,P1R0
63.106413,100.480951,-50.397788,42.055308,37.428029,17.025911,P1R0
62.896255,100.479274,-50.455186,43.232953,37.420996,17.547482,P1R0
62.768976,100.477925,-50.458215,43.587203,37.468357,17.738777,P1R0
62.680349,100.476126,-50.456660,43.594940,37.552059,17.838786,P1R0
62.639773,100.474509,-50.430837,43.647055,37.532829,17.938014,P1R0
62.622499,100.472826,-50.405700,43.572878,37.459948,17.948175,P1R0
62.639291,100.471121,-50.362095,43.501423,37.330869,17.897904,P1R0
62.517661,100.443528,-50.410350,43.304895,37.366476,17.824590,P1R0
62.441810,100.420186,-50.430199,42.997909,37.464087,17.716543,P1R0
62.404634,100.430611,-50.425902,42.404341,37.268212,17.312935,P1R0
62.384074,100.439958,-50.421088,42.382495,37.602668,17.371918,P1R0
62.392768,100.448110,-50.396142,41.886416,37.960284,17.246057,P1R0
62.425074,100.455289,-50.353877,41.634347,37.943823,17.118395,P1R0
62.388371,100.441755,-50.353347,41.600525,37.874198,17.060098,P1R0
62.416881,100.460606,-50.363552,41.721546,37.903369,17.194804,P1R0
62.446569,100.476508,-50.372930,41.981354,37.728837,17.259639,P1R0
62.261622,100.469241,-50.468608,42.242183,37.434993,17.264649,P1R0
62.108151,100.462186,-50.550614,43.104139,36.818015,17.504819,P1R0
61.983788,100.455746,-50.618983,43.577335,36.573475,17.700311,P1R0
61.885771,100.449704,-50.675282,44.730075,36.071066,18.022922,P1R0
61.810455,100.474366,-50.720113,45.202384,35.774270,18.172182,P1R0
61.771493,100.494743,-50.735646,46.413920,35.363981,18.606166,P1R0
61.528625,100.523686,-50.980844,46.862366,35.185686,18.746635,P1R0
61.330757,100.547386,-51.185512,47.265488,34.946183,18.779142,P1R0
61.173740,100.566265,-51.352457,47.674240,34.563345,18.809521,P1R0
60.744295,100.576556,-51.829630,48.028388,34.089423,18.660802,P1R0
60.393444,100.583441,-52.224471,48.544302,33.298497,18.548661,P1R0
60.114093,100.587731,-52.542931,48.852937,32.674014,18.256945,P1R0
59.898301,100.589901,-52.792814,49.000516,32.109413,17.868581,P1R0
59.737812,100.590121,-52.983067,48.603401,31.372396,17.455044,P1R0
59.624303,100.589078,-53.121574,48.264497,31.342416,17.359620,P1R0
59.553185,100.610849,-53.236025,47.390258,30.937030,16.620280,P1R0
59.551467,100.628700,-53.342301,47.161536,32.038884,16.799648,P1R0
59.568590,100.642297,-53.413234,46.907880,32.727875,16.489738,P1R0
59.598923,100.652473,-53.454831,46.799888,32.718436,16.271724,P1R0
59.637855,100.659690,-53.473241,46.724149,32.957121,16.361976,P1R0
59.681650,100.664408,-53.473896,46.973168,33.034734,16.501612,P1R0
59.764422,100.641731,-53.394843,47.858327,32.589099,16.527141,P1R0
59.841201,100.621254,-53.316880,48.153750,32.437104,16.655594,P1R0
59.910609,100.603152,-53.242801,48.443210,32.459946,16.680947,P1R0
59.971914,100.587460,-53.174518,48.505978,32.376070,16.455166,P1R0
60.024994,100.573590,-53.114325,48.469280,32.506171,16.377604,P1R0
60.069874,100.562007,-53.061561,49.129398,32.564344,16.657262,P1R0
60.199359,100.554017,-53.055672,50.721596,32.446949,17.444190,P1R0
60.307575,100.547672,-53.051214,51.860565,31.766112,17.494656,P1R0
60.395500,100.572476,-53.048619,53.653143,31.863220,18.176449,P1R0
60.356651,100.650055,-53.223756,54.605355,32.197797,18.489691,P1R0
60.318444,100.715734,-53.372859,54.948529,32.041837,18.783504,P1R0
60.282243,100.769796,-53.497637,55.022090,32.153408,18.764247,P1R0
60.248875,100.813385,-53.599262,55.066292,32.442198,19.057336,P1R0
60.202814,100.846999,-53.701074,54.469702,32.605359,19.410363,P1R0
60.200992,100.872980,-53.811103,53.813263,32.759956,19.273074,P1R0
60.077125,100.928964,-54.198647,53.090677,32.343845,18.690748,P1R0
59.972236,100.972921,-54.520093,52.339090,32.851882,18.176679,P1R0
59.885356,101.006491,-54.779969,52.346118,32.676843,17.809841,P1R0
59.815185,101.030797,-54.985019,52.609298,32.924021,17.853711,P1R0
59.743881,101.047250,-55.161858,52.994012,32.933939,18.034301,P1R0
59.688308,101.057191,-55.294167,54.478879,32.623272,18.677989,P1R0
59.676830,101.013198,-55.322820,55.309960,32.126866,18.775256,P1R0
59.710671,100.972973,-55.360334,56.039794,31.982213,19.051924,P1R0
59.744146,100.936650,-55.377219,57.270738,32.242539,19.696666,P1R0
59.776037,100.904736,-55.377943,57.417258,32.124126,19.845788,P1R0
59.805539,100.877266,-55.366783,57.436889,32.023211,19.842650,P1R0
59.832210,100.853832,-55.347923,57.313785,32.102084,19.973528,P1R0
59.855723,100.834466,-55.323701,56.643762,31.780212,19.727027,P1R0
59.876069,100.818545,-55.297098,55.613929,31.968019,19.672398,P1R0
59.893252,100.805968,-55.269360,55.306832,31.979444,19.311176,P1R0
59.861853,100.900192,-55.770397,55.304502,32.736742,19.328656,P1R0
59.834675,100.981035,-56.192097,55.158481,32.617655,18.988307,P1R0
59.811728,101.048585,-56.539637,55.705701,32.321570,18.827357,P1R0
59.792746,101.103905,-56.818642,56.136940,32.269636,18.925523,P1R0
59.777432,101.148027,-57.036383,56.654057,32.178313,18.988414,P1R0
59.764939,101.212134,-57.200586,56.974319,31.778591,18.870851,P1R0
59.748998,101.252005,-57.207148,57.410800,30.632850,18.185896,P1R0
59.736622,101.281711,-57.192517,57.418765,30.354336,18.208395,P1R0
59.727423,101.302463,-57.163451,58.994084,31.124101,19.364518,P1R0
59.697099,101.306542,-57.236890,58.589796,31.521785,19.301466,P1R0
59.748940,101.307141,-57.347799,58.488664,31.406510,19.213640,P1R0
59.794403,101.304279,-57.430681,58.950954,31.326457,19.292232,P1R0
59.825438,101.307979,-57.547248,59.529178,31.071819,19.352656,P1R0
59.851438,101.308628,-57.635265,60.221389,31.071027,19.556650,P1R0
59.872792,101.306694,-57.699466,60.378477,30.647054,19.107862,P1R0
59.889848,101.303113,-57.743204,60.708914,30.840135,19.177045,P1R0
59.903083,101.298416,-57.770232,61.279379,31.020775,19.576704,P1R0
59.896863,101.292774,-57.804522,61.615585,30.885733,19.786805,P1R0
59.941000,101.340320,-57.877344,61.411168,31.641290,20.274875,P1R0
59.977384,101.379669,-57.931612,61.450840,32.521827,20.620689,P1R0
60.006654,101.411412,-57.970173,61.243789,32.819593,20.444773,P1R0
60.001300,101.368490,-58.150178,59.713640,32.765595,19.295538,P1R0
59.994684,101.329846,-58.296097,59.502410,32.770824,18.884392,P1R0
59.987400,101.295809,-58.411315,59.569726,32.885222,18.922564,P1R0
59.975241,101.262410,-58.382663,60.480700,33.210156,19.395725,P1R0
59.963942,101.234168,-58.348591,60.987706,33.184504,19.441876,P1R0
59.953785,101.210518,-58.312484,61.376848,32.641191,18.980873,P1R0
59.999136,101.191969,-58.285789,61.981452,32.312497,19.012040,P1R0
60.037422,101.177339,-58.258686,62.496767,32.651410,19.333147,P1R0
60.069088,101.165861,-58.232985,63.376551,32.821701,20.577729,P1R0
60.089626,101.122500,-58.329006,63.836757,32.998044,20.969540,P1R0
60.105409,101.086934,-58.408890,63.645359,32.962539,21.046766,P1R0
60.117129,101.058255,-58.474302,61.986727,32.878514,20.595972,P1R0
60.179906,101.061947,-58.537419,59.817223,32.926752,19.863775,P1R0
60.247638,101.067278,-58.566680,59.378815,33.410204,20.212525,P1R0
60.302715,101.073201,-58.587761,61.020044,33.218807,20.182357,P1R0
60.329669,101.022086,-58.445024,61.919216,33.227297,20.526058,P1R0
60.349091,100.979361,-58.321257,61.811282,32.519606,19.947925,P1R0
60.378325,100.944768,-58.195623,62.316426,31.897723,19.789254,P1R0
60.383748,100.917215,-58.111128,62.842104,31.961917,20.008064,P1R0
60.385302,100.895446,-58.044273,64.011245,32.656266,21.247037,P1R0
60.383811,100.879310,-57.991863,63.809193,32.759677,21.138818,P1R0
60.364889,100.835962,-57.984079,63.364312,33.304702,21.319724,P1R0
60.346964,100.800873,-57.983636,63.357189,33.986067,22.079576,P1R0
60.330364,100.773638,-57.987726,62.668634,34.201670,21.849247,P1R0
60.330067,100.724717,-58.062597,62.989638,34.403507,21.799268,P1R0
60.329387,100.685926,-58.129421,63.428242,34.204185,21.757018,P1R0
60.328468,100.656069,-58.187822,64.498454,34.051777,21.803055,P1R0
60.326932,100.620711,-58.304325,65.138973,33.811336,21.816993,P1R0
60.325577,100.593613,-58.403283,66.271336,34.464428,22.652045,P1R0


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data6_state_cov_constant_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data6_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data7_error_constantMotionModel_GPS_Camera_IMU.txt <==
1.561508
1.662775
1.566478
1.086971
0.703167
0.535274
0.492169
0.508349
0.465833
0.453824
0.433077
0.422124
0.397909
0.350731
0.369557
0.338036
0.366105
0.448580
0.224557
0.220776
0.283205
0.337805
0.476741
0.418612
0.311541
0.289397
0.464213
0.197113
0.223411
0.115431
0.125729
0.217345
0.057345
0.062249
0.044524
0.230004
0.160431
0.104960
0.099730
0.074398
0.078657
0.154519
0.080008
0.141693
0.346514
0.306556
0.166856
0.189101
0.099769
0.116128
0.140624
0.116682
0.101858
0.084501
0.087108
0.087237
0.085197
0.070200
0.070818
0.083845
0.093090
0.122119
0.115398
0.144018
0.098173
0.065257
0.194929
0.174449
0.188059
0.131582
0.143072
0.085671
0.118398
0.039937
0.108673
0.142979
0.030964
0.149225
0.168771
0.227695
0.364900
0.128445
0.216929
0.076030
0.122379
0.182796
0.484355
0.113659
0.151571
0.344755
0.289293
0.345687
0.299256
0.464277
0.213119
0.199724
0.198634
0.225710
0.426244
0.421910
0.165073
0.410750
0.481155
0.336476
0.444919
0.516437
0.307226
0.280666
1.427707
0.963306
1.267143
0.472717
1.144165
0.588048
0.453428
0.194643
0.223405
0.378845
0.608050
0.414194
0.282291
0.309769
0.310374
0.741200
0.481243
0.413629
0.506860
0.512849
0.358931
0.620853
0.625790
0.188872
0.713382
0.481063
0.534921
0.327895
0.216382
0.555567
0.553525
0.329501
0.616156
0.176909
0.378362
0.342767
0.219497
0.297791
0.524021
0.384023
0.348912
0.607845
0.303411
0.396123
0.307186
0.501834
0.226335
0.447959
0.082742
0.340960
0.249207
0.293195
0.206395
0.091544
0.138957
0.823499
0.372275
0.251934
0.303351
0.463300
0.762925
0.326886
0.354929
0.392312
0.362974
0.370670
0.362797
0.078990
0.276106
0.380514
1.250810
0.393126
0.566126
0.120253
0.413271
0.608026
0.710515
0.578162
0.205653
0.130425
0.093490
0.146762
0.090348
0.096869
0.082594
0.031538
0.160981
0.175873
0.828670
0.430779
0.274133
0.669990
0.620172
0.255357
0.349418
0.595020
1.127632
0.644663
0.306036
0.795649
0.605097
0.373554
0.229641
0.269737
1.295814
0.675715
0.461558
0.280488
0.317728
0.193516
0.170412
0.390113
0.886438
0.529538
0.297380
0.248331
0.257319
0.374459
0.116890
0.223574
0.616430
0.172571
0.136749
0.346108
0.137111
0.752622
0.260513
0.218254
0.145206
0.096714
0.084343
0.085248
0.148093
0.676639
0.291338
0.316401
0.478708
0.622419
0.752917
0.387773
1.255864
1.044164
0.397127
0.489129
0.559816
0.696089
0.445262
0.342085
1.341108
0.157400
0.115229
0.178771
0.212778
0.277140
0.156260
0.231956
0.145900
0.291889
0.180293
0.361921
0.365199
0.235788
0.213885
0.163268
0.574151
0.283675
0.321973
0.283505
0.464726
0.371449
0.374812
0.232144
0.432169
0.362515
0.298678
0.365349
0.742602
0.457919
0.275119
0.205669
0.171743
0.134548
0.370767
0.404710
0.559289
0.702108
0.381183
0.439958
0.584557
0.404008
0.333153
0.524889
0.412342
0.300015
0.264488
0.880438
0.444015
0.491214
0.558945
0.342809
0.314976
0.292247
1.038457
0.241473
0.356256
0.563872
0.562958
0.668992
0.296210
0.364882
0.246127
0.502578
0.467436
0.399395
0.410827
0.691614
0.751482
0.482969
0.421632
0.244708
0.274636
2.472803
1.597716
0.664785
0.380450
0.187576
0.189891
0.555277
0.553043
1.092657
1.014930
0.457986
0.246853
0.261955
0.570424
0.446645
0.219066
0.221273
0.893751
0.713136
0.421583
0.143904
0.640314
0.431275
0.323479
0.434685
0.251949
0.603429
0.297386
0.188618
0.503148
0.583045
0.567797
0.308931
0.471458
0.545441
0.275714
0.200016
0.806995
0.124980
0.222382
0.420588
0.321653
0.335309
0.177991
0.362264
0.205654
0.761271
0.481234
0.360515
0.231903
0.403497
0.408973
0.242746
0.314746
0.372086
0.494948
0.216723
0.452005
0.423959
0.644940
0.337542
0.934827
0.419102
0.572106
1.017767
0.405235
0.391262
0.595247
0.573313
0.426194
0.322180
0.380209
0.213647
0.204519
0.136565
0.432871
0.283380
0.123527
0.578423
0.515033
0.222031
0.387636
0.427785
0.491431
0.367298
0.093670
0.482493
0.424561
0.102196
0.306432
0.207902
0.350449
0.124470
0.751749
0.679245
0.468361
0.214784
0.421688
0.611024
0.770378
0.553398
0.527996
0.570892
0.465568
0.290794
0.576136
0.613264
0.500480
0.439993
0.409057
0.236087
0.242295
0.329287
0.290117
0.538244
0.643620
0.364102
0.327833
0.220437
0.498764
0.414214
1.166856
0.781452
0.700585
0.784710
0.378168
0.303538
0.966487
0.508033
0.806025
0.642057
1.186822
0.410825
0.534450
0.336006
0.573845
0.355862
0.864400
0.853572
1.044301
0.647334
0.391015
0.771275
0.382704
0.236393
0.485882
0.626465
0.664257
0.662669
0.379840
0.413973
0.552887
0.433152
0.406605
0.649351
0.213385
0.292276
0.673760
0.549027
0.386679
0.613481
0.588901
0.260107
0.193119
0.834637
0.283855
0.590744
0.863580
0.301118
1.255681
0.665566
0.472614
0.769375
0.564847
0.211880
0.929812
0.827652
0.506535
0.798531
0.511247
0.376528
0.454210
0.165014
0.989317
0.802385
0.502396
0.382803
0.495075
0.105589
0.199779
0.487769
0.409897
0.511113
0.459472
1.121146
0.519198
0.306546
0.458296
1.098450
0.596406
0.555899
0.609845
0.898812
0.824704
0.514677
0.481610
1.361706
0.321132
0.412553
0.681187
0.889838
0.372361
0.381833
0.311494
0.868508
0.391712
0.602541
0.340136
0.549970
0.731417
0.511195
0.147114
0.411798
0.551978
0.359389
0.543239
0.456652
0.221199
0.092942
0.198795
0.909104
1.126089
1.076806
0.493215
0.836778
0.632696
0.556226
0.398893
0.304554
0.404658
0.786412
0.525077
0.415276
0.367467
0.758727
0.395914
0.395142
0.482043
0.981719
0.701856
0.753792
0.590561
0.393295
0.464467
0.360858
0.215422
0.264396
1.336627
0.746075
0.274353
0.685097
0.348975
0.871737
0.258869
0.692103
0.912818
0.424150
0.570637
0.504445
0.401992
0.297305
0.742218
0.948193
0.636952
0.885418
0.602411
0.228740
0.454944
0.739412
0.460842
0.810377
0.865715
0.367137
0.563147
0.110310
0.424270
0.298970
0.749356
0.668823
0.818078
0.531102
0.331417
0.457867
0.257183
0.819824
0.602062
0.307449
0.587725
0.926239
1.115793
0.415644
0.504608
0.660090
0.283510
0.394116
0.304822
0.652490
0.625665
0.313771
0.374313
0.498530
0.440929
0.511212
0.775176
0.536542
1.583955
0.604188
0.373339
0.253597
0.761025
0.433031
0.467930
0.367951
0.238362
0.540235
0.588001
1.311468
3.769230
2.746826
1.357648
0.662397
0.724783
1.685242
1.214618
0.676271
1.032702
0.550631
0.605990
0.367319
0.446589
0.622456
0.832729
0.362202
1.017394
0.611777
0.624660
0.365149
1.398616
0.683671
0.583940
0.229384
0.548335
0.445007
0.854144
0.241756
0.468635
0.545091
0.669055
0.244721
0.194894
0.510194
0.441282
0.586533
1.061339
0.817416
0.823756
0.848897
0.398649
0.444817
0.666783
0.237753
0.276396
0.638838
1.715206
0.594771
1.693176
1.024560
0.567558
0.670677
0.403037
0.431023
0.377738
1.372703
0.786295
0.344884
0.456570
0.957112
0.415150
0.388611
0.380327
0.476636
0.629211
0.277998
0.995242
0.664224
0.783487
0.564326
0.309143
0.696510
0.325872
0.407354
0.796643
0.429391
0.726958
0.625677
0.401379
0.469864
0.678922
0.767748
0.488863
0.448294
0.671231
0.653857
0.481610
0.474302
0.593964
0.270178
0.673390
0.136334
0.354764
0.707586
0.434461
0.267222
0.736760
0.825821
0.268520
0.189511
0.619074
0.926576
0.615991
0.424442
0.245345
0.586729
0.303974
0.294457
0.886028
0.774256
0.745911
0.646530
0.539064
0.635507
0.662304
0.257412
0.302782
0.526805
0.494732
0.273348
0.819260
0.568008
0.330963
0.409779
0.934953
0.220563
0.869277
0.452832
0.369343
0.586063
4.187950
2.988056
1.990501
1.177214
1.035632
0.661555
1.100244
1.042000
0.937536
0.823518
0.870218
0.852607
1.810473
1.445732
1.110536
0.837373
0.857435
0.691526
0.471286
0.283062
0.573657
0.210038
0.633937
0.259423
0.497352
0.654250
0.250085
0.233088
0.790895
0.467272
0.689018
0.782563
0.382083
0.539102
0.629507
0.418571
0.327787
0.323852
0.811878
0.587975
0.532860
0.477135
0.535048
0.561830
0.298518
0.534288
1.290384
0.287881
0.541957
1.090821
0.438587
0.818721
0.377119
0.302094
0.828455
0.464445
0.519069
0.755169
0.461054
0.468100
1.329157
0.886834
0.569211
0.277179
0.318505
0.915897
0.384484
0.455589
0.412346
0.478185
1.007780
0.416866
0.545106
0.903985
0.333643
0.839717
0.124700
0.936027
0.660454
1.085689
0.593544
0.853635
0.381518
0.882149
0.777523
0.325980
0.672103
0.419647
0.363403
0.227190
0.241398
0.350140
0.310218
0.659286
0.501194
0.278649
0.136523
0.149758
0.093208
0.266080
0.102441
0.103608
0.438666
0.388160
0.322355
0.621511
1.513252
1.103556
0.759123
0.351801
0.100204
0.355265
0.328410
0.244834
0.225122
0.204832
0.331782
0.603673
0.525420
0.504736
0.501896
0.467548
0.337689
0.398306
0.360253
0.316220
0.560059
0.406267
0.436943
4.056829
2.811882
1.830018
1.008792
0.426874
0.245009
0.509210
0.770858
0.922179
0.931084
0.979165
0.756752
1.104434
0.962173
0.855127
0.529310
0.473213
0.448298
0.488237
0.278459
0.233458
0.584602
0.509011
0.454046
0.383917
0.341378
0.274723
0.229448
0.179087
0.265034
0.157363
0.197528
0.158738
0.135552
0.201530
0.126910
0.183071
0.128327
0.289789
0.147380
1.942152
1.360582
0.855365
0.476881
0.288939
0.265423
0.325494
0.433695
0.488951
0.549278
0.507366
0.479861
0.469880
0.424840
0.316985
0.256801
0.337123
0.230871
0.410093
0.296845
0.798317
0.202858
0.366518
0.343993
0.796967
0.514363
0.964024
0.829160
0.487973
0.377826
0.183643
0.275809
0.246838
0.485515
0.340602
0.298820
0.387044
0.351505
0.226209
0.262800
2.263404
1.546554
1.107213
0.500558
0.409573
0.122190
0.454666
0.671337
0.660242
1.227756
0.853020
0.824398
0.689922
0.758652
0.824288
0.641463
0.621338
0.636468
0.723411
0.837669
0.565757
0.497477
0.474708
0.523635
0.887533
0.771848
0.383500
0.639825
0.751711
0.769154
0.483725
0.159684
0.530413
0.895962
0.270641
0.580245
0.533250
0.499234
0.446481
0.371695
0.811869
0.285107
0.192930
0.767967
0.486089
0.446578
0.435554
2.853894
1.938510
1.180170
0.738485
0.205900
1.073251
0.866261
0.720035
0.794593
0.571326
0.710280
0.841399
1.162349
0.753932
0.963589
0.800269
0.555742
0.611552
0.668742
1.271034
0.724332
0.273568
0.379422
0.409544
0.688840
0.593793
0.670261
0.324905
0.320977
1.020118
0.427218
0.704722
0.606021
0.584093
0.345082
0.268525
0.404337
0.311718
1.063129
0.436780
0.726306
0.682264
0.777288
0.927099
0.814790
0.739637
0.224548
2.694061
1.802202
1.165984
0.752699
0.291861
0.570273
0.327416
0.418854
0.745047
0.897555
0.862994
0.701948
0.632164
0.880544
0.712937
0.663103
0.537726
0.680674
0.472515
0.476226
0.344372
0.529539
0.457041
0.453162
0.458367
0.384359
0.651947
0.712389
0.512201
0.611203
1.034691
0.345855
0.608046
0.408563
0.507638
0.166052
0.330749
0.231916
0.396093
0.773154
0.714239
0.930652
0.685721
0.644384
0.756384
0.820036
0.942986
0.319578
0.100885
0.260404
0.276747
0.564849
0.616539
0.259975
0.210601
0.515297
0.255123
0.440816
0.661790
0.364301
0.848876
0.401574
0.851847
0.407923
0.253873
0.845370
0.365936
0.291536
0.198949
0.290287
0.190165
0.438670
0.498793
0.359324
1.222308
0.712269
0.768096
0.373239
0.287015
0.202831
0.182196
0.476634
0.380945
0.360573
0.367214
0.422204
0.464228
0.385385
0.230232
0.842414
0.464251
0.506938
0.422496
0.305754
0.209524
0.318125
0.777562
0.572668
0.674515
0.488246
0.511980
0.505332
0.359339
0.456081
0.386540
0.911132
0.934784
0.507867
0.691178
0.714596
1.108801
0.528332
0.431880
0.741838
0.742248
0.419211
0.807168
0.709362
0.625036
0.336583
0.244890
0.514370
0.191597
0.471927
0.304037
0.486295
0.598861
0.298521
0.533968
0.436247
0.394833
0.405626
0.447407
0.589480
0.454150
0.676052
0.669132
0.607388
0.506005
0.595830
0.178755
0.441136
0.834959
0.185037
0.428862
0.444907
0.275986
0.537967
0.674055
0.478309
1.023501
0.564146
0.546404
0.513540
0.785837
0.588829
0.290816
0.525979
0.615411
0.405917
0.290326
0.461004
0.335231
0.369654
0.664062
0.392306
0.348110
0.401499
0.433354
0.370713
0.505130
0.561854
0.393178
0.288893
0.243595
0.185162
0.112410
0.150732
0.160486
0.195285
0.175338
0.273909
0.144322
0.491750
0.383659
0.363292
0.264971
0.150912
0.597211
0.457618
0.304335
0.912502
0.258247
0.122877
0.439373
0.405934
0.259837
0.456038
0.383347
0.278036
0.235486
0.391475
0.243056
0.363679
0.457578
0.330734
0.226018
0.324402
0.370360
0.104945
0.186813
0.190607
0.169915
0.176379
0.119672
0.126250
0.416882
0.220354
0.126827
0.290095
0.189267
0.236229
0.303043
0.187216
0.220269
0.368011
0.135051
0.312506
0.348056
0.206233
0.163454
0.602634
0.422696
0.246155
0.248278
0.177487
0.152554
0.398239
0.305266
0.570043
0.332498
0.434550
0.455333
0.278701
0.189190
0.348276
0.369227
0.367528
0.256767
0.434888
0.313255
0.374087
0.209620
0.217084
0.139277
0.496853
0.314615
0.172731
0.143167
0.171638
0.222186
0.195231
0.187331
0.301650
0.389282
0.747584
0.306919
0.446061
0.238587
0.254317
2.219111
1.565599
0.980526
1.135270
0.574156
0.508084
0.463265
0.592902
0.549692
0.650036
0.700840
0.684702
0.977627
0.867659
0.435801
1.142576
0.401891
0.752463
0.446298
0.470541
0.844788
0.407469
0.339744
0.508750
0.260938
0.259535
0.394858
0.504957
0.473115
0.594415
1.137296
0.691397
0.415617
0.584473
0.579312
0.127352
0.476847
0.656324
0.356356
0.630293
0.272305
0.415854
0.489838
0.380803
0.434723
0.412528
0.714230
0.583134
1.421410
0.713349
0.208279
0.503223
0.391836
0.642546
0.434380
0.276607
0.262124
0.873925
0.235389
0.707656
1.221477
0.700775
1.361554
1.381198
1.177807
0.860186
0.591030
0.282650
0.221484
0.838014
0.470012
0.941188
0.843480
0.772111
0.826954
0.587046
0.639821
0.874359
1.457606
1.255760
0.605972
0.574039
0.187952
0.299644
0.416080
0.650440
0.588254
0.655814
0.486729
0.422788
0.567441
0.663600
0.430976
0.454958
1.259668
0.884343
1.048760
0.718130
0.634641
0.442628
0.306074
0.267110
0.401592
0.816133
0.586889
1.087352
0.581359
0.562944
0.859772
0.380189
0.445263
0.310959
0.334435
0.338790
0.552839
0.372130
0.527949
0.481908
0.155026
0.383821
0.439292
0.121510
0.656615
0.390291
0.393642
0.473655
0.578093
0.231430
0.325404
0.875000
0.575416
1.325211
1.101207
0.759584
0.482338
0.498054
0.755976
0.342911
0.738391
0.596726
0.538119
0.819729
0.757375
0.560699
0.511944
0.532556
0.434031
0.688312
0.608866
0.421808
0.553013
0.690180
0.456491
1.249048
0.454618
0.779839
0.492759
0.444309
0.228210
0.475055
0.333270
0.999415
0.300021
0.362968
0.408341
0.554744
0.459861
0.184847
0.215793
0.434958
0.353511
0.733807
0.461741
0.497294
0.191988
2.157756
1.490997
0.937073
0.955762
0.534863
0.395891
0.494845
0.968050
0.624403
0.688949
0.614905
0.757765
0.759250
0.678995
3.679354
2.746967
1.808326
1.157697
0.492395
0.510943
0.507757
0.625545
0.677324
0.827387
0.932360
1.055428
1.007963
1.141960
0.679987
0.872901
0.666450
0.439955
0.573010
0.344876
0.563496
0.501841
0.589358
0.297363
0.994276
0.576030
0.295928
1.097371
0.488153
1.076729
1.716956
0.918472
0.499734
0.702575
0.537510
0.367816
0.441811
0.633813
0.634664
0.590865
0.416113
0.509762
0.508428
0.454681
0.364141
0.326344
0.479865
0.722057
0.604518
0.267193
0.788533
0.450180
0.390353
0.983395
0.599987
0.413208
0.655840
0.520120
0.185073
0.272243
0.943132
0.464444
0.406456
0.351690
0.678400
0.556093
0.723629
0.517678
0.395954
0.954459
0.881996
0.729157
0.734543
3.263260
2.314624
1.140653
0.870835
0.937451
0.833441
0.312820
0.515984
0.832675
0.567811
1.021305
0.787505
0.656586
0.637702
0.733691
0.592228
0.562908
0.523393
0.836312
0.570469
0.512968
0.829651
0.554471
0.419533
0.328698
0.625459
0.528120
0.853007
0.462308
0.890892
0.453178
0.300216
0.616929
0.378689
0.496186
0.628285
0.281395
0.929225
0.852885
0.533951
0.364782
0.385928
0.266303
0.255606
0.450868
0.423859
0.427648
0.477856
0.963872
0.238385
1.044753
0.676915
0.426097
3.370638
2.775982
0.784734
0.509357
0.373419
0.091206
0.720243
0.486341
0.667336
0.278203
0.594045
0.420614
0.587639
0.869652
0.317653
0.510519
1.832272
0.138060
0.187750
0.916547
0.331289
0.405297
0.340064
2.462182
1.954663
1.290402
0.590914
1.221119
0.965464
0.534431
0.390568
0.587846
0.805172
0.427116
0.501951
0.397366
2.552323
1.873098
0.928786
1.084887
0.525724
0.187734
1.142570
0.660195
1.143669
1.145577
1.017493
0.761078
1.081879
0.786866
0.726376
0.982481
0.998667
0.888635
0.849303
1.041164
0.518210
0.469184
0.619112
0.448961
0.319034
0.485521
0.779989
0.648720
0.527177
0.934073
0.848981
1.390895
0.753176
0.278000
0.259970
0.585938
0.590945
0.906047
0.214684
0.575948
0.599719
0.577433
0.432223
0.296356
0.361107
0.876553
1.633184
0.146800
0.292924
0.708854
1.301342
0.759803
0.488203
0.240855
0.243992
0.574044
0.533335
1.297126
0.152784
0.452944
0.388923
2.273891
1.566793
0.943499
0.796178
0.538510
0.603392
0.396472
0.661112
0.499379
0.641761
0.738779
0.567850
0.635237
0.850517
0.591899
0.647287
0.479343
0.357952
0.325741
0.281836
0.870713
0.239217
0.683033
0.211853
0.253041
0.335021
0.456944
0.228011
1.222261
0.525336
0.506766
0.286898
0.293408
0.245545
0.700659
0.338039
0.368191
0.522253
0.705004
0.201759
0.170312
0.373071
0.254675
0.244848
0.198005
4.345300
3.006577
1.941727
2.888377
1.926209
1.147153
0.947783
0.755835
1.048930
1.081076
1.383647
1.194506
1.222564
1.092871
1.156079
1.028811
0.829612
0.702157
0.659325
0.745177
0.538987
0.679912
0.646054
0.922983
0.890944
0.460047
0.986828
0.338728
0.221916
0.305380
0.544858
0.339620
0.238485
0.400455
0.279115
0.521663
1.556268
1.003302
0.593564
0.886500
0.553741
0.697545
0.415446
0.355288
0.174078
0.141325
0.667618
0.954103
1.405172
0.841407
0.310126
0.385276
0.127973
5.348108
3.693698
2.364997
1.689415
1.127530
0.594893
0.923251
1.403918
1.309517
1.349359
1.290792
1.319229
1.266211
1.161055
1.265323
1.015363
0.890576
1.595314
0.638190
0.658867
0.533232
0.822242
0.762156
0.863692
1.078906
0.497727
0.167974
0.427497
0.431285
0.495957
0.227091
0.519744
0.661328
0.648563
0.313396
0.501085
0.378857
0.514143
0.448717
0.783804
0.204059
0.278009
0.479091
0.807264
0.410003
0.671636
0.249840
1.493981
0.976384
0.627529
0.863435
0.351768
0.403843
0.246036
0.404465
0.636998
0.474859
0.411838
0.395349
0.421504
0.699031
0.649272
0.409335
0.653319
0.239255
0.230349
0.312735
0.575130
0.436562
0.290553
0.190946
0.147370
0.783206
0.477689
0.429459
0.698664
0.389057
0.429307
0.258076
0.217169
0.173525
0.137854
0.091977
0.213242
0.271414
0.271981
0.234259
0.410870
0.296827
0.784149
1.426720
1.390134
0.628465
0.562729
0.450609
0.148722
0.141626
1.119051
0.905736
0.742479
0.606029
0.476276
0.316467
0.386556
0.413572
0.386974
0.416971
0.459395
0.375758
0.364207
0.384163
1.012649
0.291832
0.368101
0.667276
0.352228
0.788999
0.343049
0.331920
0.396500
0.385098
0.349575
0.683342
0.452859
0.634730
0.214124
0.283054
0.356917
0.360773
0.227764
2.206156
1.554531
1.724540
0.869401
0.446583
0.617283
0.430715
0.411032
0.802060
0.726485
0.463952
0.709456
0.434566
0.644692
0.447519
0.474018
0.328702
0.357908
0.386523
0.155233
0.344875
0.139937
0.090821
0.081127
0.207744
0.352869
1.436832
0.525998
0.134379
0.266415
0.610571
0.401770
0.466065
0.577162
0.319824
0.301613
0.561452
0.443125
0.425902
0.270021
0.207118
0.385928
0.277851
0.348712
0.255414
0.130424
0.349420
0.271117
0.462007
0.099341
0.709919
0.470703
0.297245
0.157086
0.066223


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data7_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
1.561508
1.221435
1.044770
0.914877
0.805542
0.721550
0.662284
0.603531
0.547680
0.520672
0.479404
0.488093
0.417281
0.399999
0.483383
0.438451
0.326411
0.455124
0.347316
0.281376
0.325408
0.353853
0.512499
0.514391
0.355689
0.272247
0.389488
0.278355
0.224597
0.246537
0.198564
0.193485
0.145405
0.149269
0.128414
0.288888
0.268035
0.251894
0.249956
0.251481
0.248820
0.306045
0.298839
0.326497
0.433040
0.192313
0.179852
0.318829
0.298812
0.295426
0.280857
0.300069
0.271256
0.256565
0.246140
0.310097
0.301411
0.284076
0.278629
0.267066
0.250856
0.267338
0.298346
0.377014
0.359468
0.347413
0.378316
0.320134
0.350239
0.311415
0.314663
0.290974
0.343885
0.320687
0.324886
0.359096
0.329620
0.383785
0.328366
0.411494
0.299036
0.267680
0.360337
0.262014
0.231044
0.230783
0.572410
0.445736
0.435173
0.667987
0.351988
0.266059
0.287023
0.533720
0.436593
0.449499
0.430124
0.411252
0.776844
0.412571
0.472345
0.428559
0.572614
0.599179
0.258575
0.404545
0.444138
0.571714
1.852234
0.754363
0.842187
0.240717
1.173284
0.321114
0.206970
0.238401
0.210173
0.432071
0.854761
0.281066
0.281152
0.472184
0.511984
0.923865
0.358845
0.496906
0.371827
0.546383
0.674621
1.010991
0.636100
0.582204
0.360384
0.465856
0.552644
0.209423
0.281343
0.620619
0.692249
0.660960
0.186086
0.191907
0.428780
0.526389
0.287962
0.238575
0.480031
0.393659
0.444788
0.922268
0.594910
0.824107
0.730089
0.645107
0.488144
0.386035
0.381409
0.232673
0.228201
0.307640
0.351799
0.316307
0.421638
0.961557
0.424042
0.403270
0.273141
0.443925
0.988579
0.426493
0.262134
0.631731
0.565851
0.761474
0.516285
0.557514
0.485129
0.428311
1.260377
0.698852
0.954867
0.768446
0.512218
0.432022
0.824666
0.315212
0.332159
0.326863
0.327698
0.298717
0.282142
0.275203
0.271043
0.251467
0.321975
0.205482
0.914559
0.803648
0.753188
0.913739
0.351212
0.352672
0.385302
0.698499
1.453721
0.517146
0.525751
0.682972
0.884862
0.672066
0.642922
0.670484
1.248660
0.613206
0.530477
0.542260
0.600048
0.541107
0.488425
0.541965
1.148427
0.504746
0.651960
0.519407
0.531263
0.549274
0.489183
0.441591
0.690563
0.626284
0.548704
0.476994
0.468710
0.776519
0.454138
0.418833
0.383186
0.372660
0.350693
0.329634
0.334671
0.789502
0.580564
0.433337
0.290057
0.695271
1.021765
0.921706
1.899462
0.705656
0.862311
0.707402
0.513788
0.799463
0.778519
0.827300
0.955960
0.640453
0.593006
0.617869
0.592664
0.470822
0.454825
0.605436
0.543855
0.553465
0.550776
0.488101
0.580011
0.519198
0.551585
0.601769
0.891243
0.573556
0.555012
0.528747
0.728776
0.436190
0.421195
0.429003
0.647848
0.656256
0.588649
0.575267
1.106518
1.062672
1.000491
0.952134
0.905677
0.872383
0.944661
0.855290
0.934276
1.197597
0.867106
0.785255
1.137880
0.780980
0.906861
0.923702
0.856138
0.886535
0.907743
1.442506
0.921977
1.007979
0.846083
0.748571
0.698158
0.697214
1.286961
0.889903
0.771800
1.202566
0.731938
1.142342
0.792688
0.718477
0.671724
0.610901
0.607309
0.679700
0.672277
1.034470
0.532574
0.728415
0.530362
0.455640
0.503139
2.621375
1.116581
1.065911
1.135567
1.081953
1.074308
1.154072
1.203594
1.812157
0.904587
0.937621
1.185338
1.137162
1.156441
1.091495
1.027923
1.001716
1.564938
0.986319
1.133425
1.048882
1.135809
0.948706
0.951274
0.887986
0.819649
0.984082
0.962383
0.885789
1.166187
0.690775
1.035099
0.891736
0.672004
0.811968
0.732061
0.737413
1.190951
0.915446
0.860958
0.798956
0.729623
0.708773
0.671528
0.710528
0.646295
1.308660
1.237024
1.182384
1.146665
1.274368
1.243910
1.215381
1.156982
1.098803
1.099435
1.138509
1.235065
0.993714
1.212979
1.069542
1.486754
1.086207
0.895599
1.077165
0.999402
0.817951
0.891180
1.177044
1.224063
1.137227
1.099399
1.030157
1.004627
0.970935
1.007654
1.097395
1.055448
1.073227
1.135721
1.029975
1.121959
1.280107
1.173608
1.164118
1.106303
1.171960
1.001935
1.055597
1.013422
0.965697
0.949701
0.873541
1.583367
1.617600
1.441914
1.374782
1.500426
1.564882
1.415736
1.435932
1.458313
1.675823
1.356298
1.324836
1.198307
1.116732
1.113501
1.489106
1.435683
1.433384
1.421957
1.588272
1.533150
1.730816
1.305150
1.331671
1.266296
1.274506
1.245708
1.365040
1.928127
1.212445
1.132511
1.387795
1.200327
1.151208
1.588613
1.344532
1.142316
1.144547
1.690213
1.167013
1.165622
1.006444
1.217146
0.866335
1.378740
1.751625
1.717730
1.599793
1.525897
1.784724
1.506210
1.502853
1.599899
1.402575
1.731891
1.351116
1.338862
1.705585
2.080879
1.965516
1.872869
1.879963
1.765597
1.865272
1.942650
1.646143
1.546430
1.515097
1.482964
1.405406
1.377283
1.765236
1.438339
1.551565
1.334359
1.310017
2.027568
1.411963
1.386827
1.281957
1.256944
1.322960
1.705787
1.103942
1.076910
1.366406
1.072560
1.039251
1.046239
0.972474
1.912026
1.836362
1.758660
1.797545
1.820289
1.701296
1.610174
1.479154
1.472120
1.345879
1.321464
1.676923
1.307159
1.572792
1.487826
1.871804
1.386990
1.354810
1.579227
2.034585
1.347294
1.255793
1.191933
1.793620
1.392179
1.352606
1.708807
1.314712
1.375414
1.240897
1.164769
1.281060
1.300481
1.345746
1.164229
1.070788
1.072027
1.074552
0.903251
0.990440
0.962425
1.001029
1.107908
0.996289
0.944830
0.889008
0.905392
1.351323
2.081838
2.441465
2.162594
1.895676
1.955964
1.932751
1.807560
1.723766
1.637145
1.736702
1.964928
1.958602
1.964235
1.687353
1.614925
1.689692
1.629930
1.889195
1.538738
1.557782
1.611139
1.422618
1.451328
1.402369
1.358224
1.541663
2.186033
1.469227
1.525899
1.436415
1.386162
1.530741
1.424395
1.764550
1.420429
1.408602
1.604707
1.398914
1.337527
1.285908
1.201779
2.135885
2.047184
2.150743
2.031489
1.904218
1.944508
1.741404
2.171686
2.194516
2.118994
1.957588
1.786103
1.993369
1.885923
2.089694
2.135499
1.953216
2.023626
1.853689
1.776367
1.818563
1.823874
1.930866
1.902344
1.744785
1.527810
1.365418
1.882109
1.402246
1.509207
1.223150
1.187258
1.245572
1.272809
1.412240
1.128191
1.072258
1.154263
1.157619
1.185439
1.351861
0.987196
1.048555
2.063832
1.286529
1.164713
1.127255
1.092438
1.062582
1.070975
0.964947
1.058988
1.107214
0.814557
2.093530
4.361216
2.067760
1.991747
1.876246
1.907937
2.799944
1.750363
1.656846
1.553250
1.478657
1.492219
1.418696
1.483678
1.316592
1.549699
1.230669
1.570636
1.110737
1.153498
1.018455
1.762990
1.193090
0.961005
1.209730
1.050118
1.366206
1.481279
1.311781
1.703839
1.853167
1.738042
1.656199
1.554591
1.430154
1.301849
1.350709
1.787295
1.731075
1.325533
1.175718
1.361355
1.481611
1.437409
1.356403
1.307284
1.576840
1.648628
1.442519
2.730045
2.098232
1.057955
1.766821
1.620765
1.622331
1.572841
2.054724
1.540984
1.085594
1.050367
1.366974
1.126824
1.093987
1.023471
1.158838
0.737165
0.542317
0.864073
0.580370
0.963049
0.651621
0.888398
0.376072
0.154927
0.922842
0.998404
0.443163
0.864568
0.631674
0.626989
0.693863
0.420047
0.687523
0.354212
0.405877
0.885359
0.756660
0.495333
0.387276
0.544850
0.178145
0.720700
0.449479
0.398283
0.880689
0.477975
0.570309
1.052972
0.719534
0.685306
0.654459
0.306696
0.989579
0.577621
0.372158
0.156931
0.613250
0.580044
0.742950
1.504959
0.561091
0.298859
0.432340
0.668065
0.653708
0.428955
0.205964
0.313374
0.642561
0.566791
0.376626
1.094141
0.743823
0.592122
0.373409
0.585458
0.321045
0.811160
0.594548
0.354364
0.348668
1.022583
0.762522
0.647210
0.418920
1.176536
0.906305
0.563098
0.504509
0.431921
0.277518
0.245456
0.293885
0.961217
0.649538
0.428244
0.398215
0.574803
0.646533
0.683672
0.631057
0.903368
0.836256
0.300169
0.615977
0.324560
0.380536
0.290328
0.178660
0.790731
0.767457
0.537910
0.772859
0.292174
0.528104
0.580257
0.567285
0.220148
0.157062
0.760759
1.373508
1.179896
0.873482
0.965257
0.434162
0.736113
0.453678
1.139397
0.783417
0.726375
1.215756
0.755699
0.462967
0.319204
0.446370
0.822957
0.505561
0.700233
1.199254
0.785128
0.419822
1.345189
0.938307
0.639275
0.252404
0.258760
1.043474
0.416767
0.318959
0.370007
0.413392
1.113406
0.569153
0.446473
1.150922
0.664313
1.282531
1.093674
0.567981
1.238306
0.321594
0.325156
0.975526
0.778412
1.343820
0.492601
0.856899
0.356748
0.279981
0.261702
0.242743
0.295110
0.477488
0.291104
0.366272
0.161208
0.072695
0.413334
0.342793
0.158153
0.322749
0.147571
0.056423
0.314070
0.327286
0.277833
0.590252
1.554308
1.126439
0.690606
0.356216
0.151417
0.148891
0.309227
0.202079
0.162797
0.317701
0.410871
0.580754
0.506815
0.496039
0.502672
0.460369
0.332526
0.348003
0.338937
0.322692
0.436631
0.324288
0.564572
0.479945
0.427543
0.456608
0.603041
0.310014
0.263878
0.305270
0.188689
0.149788
0.195518
0.148166
0.110561
0.417443
0.300980
0.313878
0.340360
0.621911
0.165031
0.681696
0.513610
0.392086
0.277671
0.233938
0.251739
0.389508
0.287168
0.335922
0.287856
0.269512
0.316875
0.253247
0.323513
0.128316
0.220318
0.299218
0.162064
0.318732
0.255796
0.494838
0.252737
1.957721
1.314495
0.828985
0.525002
0.263459
0.376487
0.366569
0.422189
0.490371
0.627269
0.533146
0.599855
0.612476
0.352088
0.424730
0.340795
0.336340
0.624520
0.617558
0.463824
0.864845
0.504426
0.841311
0.438348
1.299322
0.568103
0.994147
0.340241
0.331897
0.433706
0.447296
0.672557
0.374820
0.899377
0.463743
0.423124
0.749757
0.416755
0.422098
0.646851
2.207179
1.490421
1.105119
0.589194
0.355805
0.195582
0.583914
0.319872
0.697539
1.506729
0.744847
0.935004
0.699297
0.684154
0.599497
0.602624
0.569929
0.537258
0.593491
0.861474
0.427221
0.474849
0.524671
0.689381
0.625524
0.953912
0.402729
0.618214
1.003456
0.119108
0.593734
0.508148
0.151272
0.830092
0.613646
1.081795
0.630166
0.502753
0.155614
0.291278
0.745800
0.624790
0.600369
1.310589
0.965770
0.824934
1.222870
2.809360
1.746391
0.769445
0.599731
0.747210
0.995339
0.957092
0.955191
0.905188
0.662346
0.657207
0.784299
1.323002
0.971228
0.562783
0.827986
0.404228
0.219666
0.390029
1.300745
0.489152
0.593512
0.796771
0.452809
0.199430
0.403163
0.779245
0.379056
0.526543
1.490295
0.711134
0.529250
1.081928
0.335122
0.397273
0.238940
0.352837
0.187944
1.086927
0.603057
1.017577
0.394389
1.255496
0.733892
0.350859
0.748754
0.521050
2.633968
1.619716
1.052628
0.620468
0.315285
0.344915
0.299627
0.303312
0.614304
0.886577
0.851351
0.761475
0.563866
0.609117
0.685966
0.678518
0.697109
0.890496
0.517055
0.411165
0.307894
0.304958
0.458369
0.597934
0.610257
0.670555
0.458527
0.762591
0.245433
0.391597
0.966614
0.517053
0.329979
0.618755
0.380021
0.454303
0.213335
0.190007
0.165529
0.769165
1.122329
0.289487
0.670137
0.287013
0.746107
0.864632
0.541967
0.396240
0.320712
0.250121
0.249945
0.513285
0.421126
0.273419
0.329398
0.512319
0.320861
0.517754
0.898140
0.783622
0.212189
0.145463
0.843881
0.440821
0.323526
0.793517
4.441603
2.997252
1.799445
0.908691
0.296035
0.385415
0.854805
1.011353
1.796675
1.385813
0.968544
1.020152
0.961574
0.866147
0.852212
0.901645
0.790468
0.660298
0.578512
0.575013
0.375851
0.549195
0.379743
0.933865
0.612731
0.347697
0.349077
0.447200
0.451686
0.392504
0.712435
0.484820
0.784410
0.395290
0.830746
0.269461
0.158796
0.266961
0.435563
0.933166
0.517518
0.520551
0.601450
0.971855
0.850151
0.523187
0.505015
0.826312
0.676285
0.632428
0.879977
0.962926
0.415759
0.721336
0.555313
0.358242
0.460732
0.564829
0.468843
0.279039
0.551410
0.467815
0.869663
0.933988
0.546218
0.552683
0.582196
0.935658
0.425915
0.289332
0.659582
0.946009
1.361482
1.221252
1.008300
1.275230
0.389910
0.596455
0.404423
0.652899
0.395060
0.605665
0.471663
0.540903
5.002241
3.144278
1.744113
0.726916
0.515193
0.897092
1.098825
1.490511
1.199698
1.263810
1.255761
1.299612
1.104003
1.008191
1.024521
0.755702
0.676917
0.529319
0.744530
0.599731
0.704195
0.454473
0.367981
0.336250
0.273830
0.276912
0.163243
0.287014
0.289599
0.085343
0.080910
0.267939
0.233010
0.637811
0.464874
0.358779
0.227700
0.134763
0.613713
0.417665
0.307108
1.042945
0.585076
0.538112
0.991832
0.618991
0.589755
0.997985
0.500624
0.444381
0.393090
0.778006
0.742087
0.408960
0.891442
0.473979
0.399367
0.643823
0.239224
0.386090
0.207011
0.394497
0.211358
0.153064
0.168416
0.211602
0.469116
0.311668
0.295679
0.533193
0.280836
0.564448
0.341761
0.301606
0.325036
0.564625
0.394109
0.653607
0.379343
0.438237
0.428703
0.606598
0.363830
0.186992
0.182499
0.092458
0.150026
0.334713
0.408937
0.852502
0.762908
0.383846
0.206114
0.526979
0.413538
0.408058
0.437278
0.325683
0.238742
0.085274
0.059364
0.315230
0.825640
0.611898
0.447639
0.335388
0.210080
0.160939
0.191056
0.183891
0.186192
0.207245
0.253096
0.227859
0.554482
0.911299
0.492431
0.855785
0.604071
0.739007
2.097833
1.434771
0.895988
1.069152
0.560530
0.557025
0.411268
0.392997
0.533043
0.643724
0.761740
0.814540
1.311899
1.113818
0.973339
0.737713
0.451609
0.591832
0.609608
0.600377
0.969409
0.722231
0.527481
0.395929
0.264777
0.188116
0.359951
0.704121
0.593807
0.993806
1.343348
0.688726
0.552757
0.260310
0.451532
0.210640
0.741045
0.888410
0.789107
0.292982
0.333896
0.224740
0.373927
0.456951
0.628055
0.742090
0.604772
0.256734
1.386045
0.186852
0.401424
0.292774
0.368589
0.575835
0.260602
0.265955
0.325304
1.060743
0.698569
0.503014
1.081508
0.494309
1.707689
1.287281
1.072127
0.897176
0.684108
0.550650
0.679642
1.423429
0.806699
0.431214
1.109056
0.362629
0.608272
0.602754
0.925284
1.254555
4.593692
2.886448
1.670416
0.845910
0.337921
0.427460
0.770697
0.845598
0.987991
1.192417
1.091693
1.050228
1.126598
0.817269
0.766189
0.727003
1.549556
1.155623
0.703986
0.570355
0.407781
0.529766
0.548312
0.449908
0.298971
0.545870
0.538380
1.363660
0.600157
0.367374
0.679216
0.542231
0.209496
0.279905
0.448969
0.495000
0.499926
0.508304
0.784727
0.379215
0.336157
0.291249
0.361334
0.313594
0.804926
0.368920
0.568683
0.579568
0.402644
0.376760
0.531336
0.945796
0.171160
1.314297
0.750220
0.559292
0.328369
0.528851
0.716355
0.406817
0.839872
1.009464
0.552497
1.144276
0.471753
0.460190
0.447208
0.487551
0.417616
0.682575
0.944384
0.490813
0.383513
0.455352
0.613918
1.604152
1.420980
0.590317
0.375367
0.292636
0.237817
0.422636
0.511619
1.244266
0.596445
0.417635
0.782012
0.194107
0.190654
0.170798
0.399730
0.454522
0.401413
0.619055
0.828833
0.565394
0.715407
2.151900
1.473933
0.953902
0.962219
0.629997
0.426142
0.520048
1.263548
0.807316
0.593024
0.751578
0.849655
0.651686
0.595412
4.143902
2.697264
1.461063
0.940115
0.643261
1.009840
0.665891
0.838329
0.995282
1.072264
1.066351
1.255985
1.522490
1.640291
1.211888
1.000202
0.530313
0.451744
0.597735
0.436491
0.556610
0.404298
0.716522
0.337543
1.185638
0.841821
0.462499
1.291736
0.433690
0.574621
1.945073
1.186142
0.868024
0.810700
0.402042
0.508875
0.600278
0.845614
0.202212
0.373798
0.196037
0.349867
0.245334
0.289265
0.354473
0.441787
0.561563
0.850877
0.497144
0.331578
0.840012
0.254272
0.420344
1.210044
0.562960
0.260198
0.554924
0.466623
0.430848
0.609912
1.092138
0.458793
0.556195
0.667251
0.220562
0.531975
1.031517
0.301032
0.716928
1.505465
0.417422
0.331662
0.789270
3.133541
1.538679
0.955100
0.839835
1.055689
0.765167
0.475067
0.896369
0.557136
0.400771
1.005748
0.782755
0.741969
0.695318
0.733595
0.571505
0.614135
0.708481
1.044626
0.590729
1.032689
1.390238
0.576289
0.384277
0.190731
0.476432
0.568091
0.764021
0.444230
1.181793
0.717120
0.642786
0.204795
0.258097
0.591940
0.914307
0.817459
1.404890
0.475655
0.447432
0.582726
0.698475
0.570071
0.459237
0.746472
0.210992
0.554441
0.873337
1.628058
1.080912
0.762977
0.570276
0.522591
3.413250
0.762746
0.421410
0.722500
0.586845
0.502220
0.654560
0.315958
0.646312
0.344553
0.702480
0.397669
0.487238
0.814568
0.605077
0.826587
1.181607
0.520162
0.726627
1.311702
0.715238
0.888614
0.496171
2.575342
1.502255
1.089846
0.782674
1.694986
0.542959
0.469362
1.024729
0.880904
1.004936
0.893507
0.653101
0.617207
2.540849
1.745401
1.018987
1.115367
0.580500
0.164405
1.093121
0.418314
1.264817
0.519148
0.618774
0.720234
0.794661
0.729579
0.777171
1.067027
0.989828
0.668393
0.656816
1.080125
0.490888
0.416571
0.570259
0.595225
0.398692
0.577774
0.660387
0.819788
0.993755
0.230213
0.611621
1.659586
0.459217
0.592194
0.453733
0.790492
0.349560
0.600134
0.395825
1.061339
1.348135
0.600696
0.352236
0.661409
0.394336
0.494640
1.736411
1.021267
1.221313
1.618150
0.209190
0.221156
0.399042
0.376184
0.500690
0.878652
0.203083
1.064089
0.647374
0.216525
0.417600
1.981818
1.438006
0.954058
0.601265
0.538563
0.632968
0.581760
0.541908
0.522930
0.539355
0.544882
0.462340
0.557065
0.490562
0.494005
0.771193
0.494368
0.660342
0.596408
0.561667
0.874704
0.620552
0.438135
0.803847
0.520629
0.377770
0.452328
0.191445
1.303852
0.450837
0.743762
0.416403
0.373293
0.205170
0.606040
0.548331
0.322851
0.539520
0.727067
0.465897
0.369509
0.344270
0.217944
0.253066
0.189796
4.253688
2.770774
1.358557
2.576079
1.589909
1.250873
1.318516
1.406040
1.523473
1.449508
1.580161
1.514116
1.408088
0.983224
0.826592
0.452339
0.465914
0.613031
0.371149
0.563467
0.336809
0.367470
0.685205
1.359874
0.233489
0.153209
0.827732
0.465662
0.363402
0.519765
0.570924
0.527090
0.904978
0.560671
0.402163
0.672551
1.827418
0.505905
0.460831
1.205570
0.488847
0.288028
0.414684
0.371433
0.530043
0.481792
1.036272
1.674930
0.406081
0.509219
0.536495
0.399424
0.307485
5.328385
3.298788
1.869389
1.135273
0.837644
0.981081
1.152545
1.769395
1.286888
1.215235
1.083712
0.977312
0.827171
0.729033
1.083888
1.923980
1.138668
1.461526
0.533673
0.331051
0.429260
0.989154
1.030015
1.214024
0.503795
0.582165
0.464541
0.461612
0.350187
0.598809
0.323612
0.393453
0.616270
1.054894
0.592077
0.368881
0.670390
0.776844
0.329617
0.992960
0.615806
0.478242
0.674651
0.757863
0.716151
0.460662
0.141972
1.508455
0.967219
0.449515
0.659031
0.349794
0.185657
0.310681
0.390558
0.640838
0.326136
0.580745
0.531347
0.529925
0.867633
0.307072
0.257890
0.721000
0.437854
0.401057
0.260538
0.653303
0.613037
0.673180
0.669385
0.519194
0.314981
0.477718
0.390998
0.882779
0.356047
0.180812
0.191684
0.139290
0.237014
0.523824
0.315248
0.231192
1.815228
0.899240
0.362669
0.461307
0.524339
1.132043
1.969102
1.026639
0.700495
0.746916
0.549287
0.446470
0.350122
1.241574
0.899217
0.639739
0.899247
0.328522
0.461823
0.452297
0.490827
0.738240
0.579513
0.376137
0.277822
0.267878
0.251978
1.063866
0.878771
0.972722
1.391754
0.907466
0.319875
0.744503
0.397654
0.569550
0.345057
0.140734
0.600254
0.363111
0.627467
0.454327
0.175608
0.275631
0.270790
0.394740
2.259323
1.264626
2.065038
0.785335
1.447065
0.942893
0.760506
0.730502
1.308073
0.627652
0.589176
1.140100
0.701145
0.343223
0.472314
0.361785
0.223154
0.313975
0.349678
0.231776
0.333104
0.255475
0.294248
0.251546
0.360068
0.418007
1.763057
0.711646
0.871697
0.795525
1.373531
0.835800
1.329266
0.631964
0.560620
0.390662
0.936053
0.349429
0.356740
0.255630
0.246417
0.484789
0.148022
0.195000
0.238409
0.248421
0.525691
0.338628
0.424096
0.318472
0.614528
0.366803
0.224111
0.136036
0.163046


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data7_positions_rotations_constant_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.233126,0.079865,0.007440,0.531667,0.051199,-0.018171,P0R0
-0.181656,0.551493,0.021069,0.527564,0.010906,-0.044081,P1R1
-0.547864,0.797217,0.036504,0.490638,-0.020764,-0.076945,P1R1
-0.955644,0.842570,0.046558,0.396625,-0.049959,-0.102508,P1R1
-1.232808,0.816964,0.051626,0.395328,-0.091630,-0.120173,P1R1
-1.401097,0.779087,0.054001,0.359777,-0.107575,-0.152023,P1R1
-1.502195,0.743985,0.055029,0.251001,-0.107514,-0.214539,P1R1
-1.563004,0.713785,0.055354,0.361859,-0.149863,-0.211585,P1R1
-1.598668,0.687706,0.055272,0.296577,-0.184578,-0.238602,P1R1
-1.617686,0.664622,0.054933,0.185073,-0.276114,-0.205892,P1R1
-1.625017,0.643631,0.054413,0.202063,-0.403961,-0.210170,P1R1
-1.623739,0.624125,0.053755,0.276375,-0.619019,-0.162580,P1R1
-1.615943,0.605755,0.052995,0.197188,-0.693109,-0.108727,P1R1
-1.603202,0.588367,0.052163,0.243470,-0.829126,-0.120227,P1R1
-1.587307,0.602742,0.051281,0.010822,-0.953475,-0.084620,P1R1
-1.569602,0.611249,0.063515,0.054369,-1.148045,-0.180324,P1R1
-1.533993,0.616802,0.094291,0.082779,-1.113216,-0.231872,P1R1
-1.500250,0.619731,0.119851,-0.206304,-0.933184,-0.237689,P1R1
-1.468968,0.620591,0.140683,-0.384143,-0.942715,-0.266745,P1R1
-1.440590,0.619871,0.157265,-0.408605,-0.924786,-0.280140,P1R1
-1.415390,0.617999,0.170081,-0.290091,-1.030376,-0.384136,P1R1
-1.393489,0.615341,0.179625,-0.280268,-0.794135,-0.322735,P1R1
-1.374863,0.612200,0.186383,0.161656,-0.877903,-0.336855,P1R1
-1.359369,0.608824,0.190813,0.362714,-1.221945,-0.562261,P1R1
-1.346792,0.605404,0.193359,0.327454,-1.498682,-0.565056,P1R1
-1.336854,0.602085,0.194414,0.187419,-1.589344,-0.509191,P1R1
-1.329249,0.598969,0.194326,0.201087,-1.337678,-0.287553,P1R1
-1.335151,0.599682,0.187895,0.359246,-1.297116,-0.163750,P1R1
-1.341001,0.600160,0.181722,0.477825,-1.328062,-0.224137,P1R1
-1.346585,0.600447,0.175977,0.637095,-1.296663,-0.297215,P1R1
-1.352013,0.597360,0.183312,0.699116,-1.344430,-0.394529,P1R1
-1.356894,0.594648,0.189319,0.588466,-1.403915,-0.410398,P1R1
-1.361188,0.592316,0.194120,0.552221,-1.399532,-0.429586,P1R1
-1.364883,0.590356,0.197845,0.515966,-1.453691,-0.410916,P1R1
-1.367992,0.588744,0.200631,0.505976,-1.462846,-0.427358,P1R1
-1.338764,0.617961,0.243742,0.439629,-1.508298,-0.454874,P1R1
-1.313886,0.642802,0.279903,0.430893,-1.545669,-0.486991,P1R1
-1.293177,0.663459,0.309543,0.416692,-1.553510,-0.496805,P1R1
-1.276343,0.680230,0.333225,0.460313,-1.525064,-0.544659,P1R1
-1.264943,0.690683,0.364307,0.472463,-1.559036,-0.602013,P1R1
-1.256352,0.698459,0.388820,0.461312,-1.643971,-0.634855,P1R1
-1.250165,0.703958,0.407535,0.416036,-1.848187,-0.662067,P1R1
-1.245993,0.707565,0.421251,0.328810,-2.035181,-0.702432,P1R1
-1.243468,0.709635,0.430745,0.143307,-2.209546,-0.684887,P1R1
-1.204133,0.711099,0.406839,-0.235318,-2.252488,-0.758567,P1R1
-1.171637,0.711540,0.384698,-0.287652,-2.220971,-0.791681,P1R1
-1.145443,0.711208,0.364712,-0.328569,-2.184175,-0.783084,P1R1
-1.109256,0.740567,0.367648,-0.287502,-2.222328,-0.853094,P1R1
-1.080431,0.764929,0.369864,-0.336976,-2.258953,-0.848546,P1R1
-1.058151,0.784663,0.371464,-0.263313,-2.307028,-0.886746,P1R1
-1.041561,0.800220,0.372548,-0.335001,-2.258909,-0.899854,P1R1
-1.032095,0.816054,0.360922,-0.416144,-2.317006,-0.952986,P1R1
-1.026307,0.828107,0.350835,-0.438189,-2.360409,-0.926228,P1R1
-1.023460,0.836904,0.342273,-0.449168,-2.363673,-0.889910,P1R1
-1.022894,0.842957,0.335167,-0.414608,-2.387853,-0.889402,P1R1
-1.007904,0.847008,0.349971,-0.436302,-2.385284,-0.896428,P1R1
-0.996596,0.849206,0.362853,-0.399191,-2.428847,-0.883710,P1R1
-0.988440,0.849950,0.373822,-0.394193,-2.417096,-0.857687,P1R1
-0.982928,0.849592,0.382957,-0.396864,-2.458292,-0.803789,P1R1
-0.979581,0.848434,0.390386,-0.344632,-2.435148,-0.767454,P1R1
-0.977961,0.846729,0.396269,-0.385076,-2.451987,-0.760175,P1R1
-0.977680,0.844686,0.400789,-0.492208,-2.514089,-0.777004,P1R1
-0.978878,0.872463,0.404126,-0.522856,-2.513435,-0.768839,P1R1
-0.963615,0.892846,0.439757,-0.540144,-2.491768,-0.744360,P1R1
-0.951364,0.909349,0.469475,-0.522770,-2.478671,-0.735765,P1R1
-0.941809,0.922352,0.493685,-0.489479,-2.443481,-0.709450,P1R1
-0.934626,0.932274,0.512935,-0.585878,-2.307288,-0.795673,P1R1
-0.929461,0.939536,0.527750,-0.590397,-2.371229,-0.787764,P1R1
-0.925988,0.944555,0.538728,-0.525545,-2.536952,-0.816516,P1R1
-0.922928,0.944073,0.558912,-0.549746,-2.531387,-0.830118,P1R1
-0.921119,0.942660,0.574496,-0.587102,-2.484504,-0.743987,P1R1
-0.920303,0.940615,0.586078,-0.621317,-2.432641,-0.762414,P1R1
-0.904372,0.940882,0.602182,-0.717969,-2.455307,-0.694360,P1R1
-0.891433,0.940543,0.614252,-0.799847,-2.471565,-0.663295,P1R1
-0.881209,0.939772,0.622904,-0.913749,-2.528172,-0.712828,P1R1
-0.866756,0.938062,0.639923,-0.954185,-2.615773,-0.844442,P1R1
-0.855384,0.936276,0.652881,-1.032669,-2.680393,-0.913247,P1R1
-0.846727,0.934505,0.662352,-1.092908,-2.884079,-1.039964,P1R1
-0.840408,0.932812,0.668878,-1.156798,-3.031953,-0.981800,P1R1
-0.836062,0.931243,0.672990,-1.391354,-3.180778,-0.841757,P1R1
-0.833339,0.929825,0.675154,-1.331203,-3.051371,-0.779326,P1R1
-0.831919,0.928573,0.675797,-1.274961,-2.959929,-0.761400,P1R1
-0.831521,0.927495,0.675309,-1.326212,-2.697083,-0.709143,P1R1
-0.831891,0.926584,0.673990,-1.353720,-2.574642,-0.659161,P1R1
-0.832814,0.925833,0.672114,-1.329642,-2.496984,-0.689338,P1R1
-0.834111,0.925228,0.669901,-1.424524,-2.538923,-0.715466,P1R1
-0.835640,0.924758,0.667540,-1.918215,-2.644009,-0.894668,P1R1
-0.832125,0.921934,0.678010,-2.260902,-2.611351,-1.067184,P1R1
-0.829416,0.919586,0.686590,-2.578310,-2.465458,-1.212257,P1R1
-0.827412,0.917684,0.693462,-3.096345,-2.106697,-1.272373,P1R1
-0.817367,0.918718,0.707357,-3.321378,-1.972976,-1.230213,P1R1
-0.809135,0.919719,0.718608,-3.392309,-2.008693,-1.360665,P1R1
-0.802560,0.920656,0.727477,-3.367580,-2.192654,-1.428943,P1R1
-0.797474,0.921517,0.734284,-3.036326,-2.553335,-1.488099,P1R1
-0.793674,0.922284,0.739279,-2.677140,-2.705174,-1.493552,P1R1
-0.790972,0.922953,0.742748,-2.270733,-2.736479,-1.504114,P1R1
-0.789192,0.923526,0.744979,-1.933689,-2.819673,-1.326430,P1R1
-0.788157,0.924005,0.746197,-1.706832,-2.879571,-1.036615,P1R1
-0.787719,0.924399,0.746644,-1.040626,-3.094297,-0.752463,P1R1
-0.790440,0.920580,0.759100,-0.916151,-3.391333,-0.551860,P1R1
-0.793097,0.917327,0.769238,-0.653371,-3.737270,-0.454539,P1R1
-0.779463,0.914872,0.797804,-0.307226,-3.717895,-0.522059,P1R1
-0.768079,0.912880,0.821350,0.045691,-3.363820,-0.621744,P1R1
-0.758812,0.911313,0.840333,0.305328,-3.027208,-0.959864,P1R1
-0.751453,0.910117,0.855181,0.243115,-2.955499,-1.014220,P1R1
-0.745795,0.909244,0.866432,0.092228,-3.256267,-1.029415,P1R1
-0.741606,0.908641,0.874576,0.099334,-3.625296,-0.912598,P1R1
-0.738663,0.908261,0.880118,0.197059,-4.146329,-0.922248,P1R1
-0.733482,0.905024,0.895841,0.869828,-5.827126,-1.165350,P1R1
-0.729640,0.902393,0.907983,1.481219,-6.088782,-1.412248,P1R1
-0.726942,0.900313,0.917041,1.994830,-5.462958,-1.429988,P1R1
-0.725190,0.898720,0.923459,2.089343,-5.444914,-1.381448,P1R1
-0.724213,0.897552,0.927715,1.979277,-4.302641,-1.466559,P1R1
-0.723842,0.896740,0.930188,1.957920,-4.113651,-1.303423,P1R1
-0.726532,0.899226,0.944626,2.011479,-4.139709,-1.369651,P1R1
-0.729175,0.901497,0.955978,1.960619,-4.090682,-1.229960,P1R1
-0.731674,0.903518,0.964593,1.936736,-4.102021,-1.348716,P1R1
-0.733974,0.905278,0.970861,1.643606,-4.337080,-1.357981,P1R1
-0.736060,0.906788,0.975228,0.928323,-4.728513,-1.225109,P1R1
-0.737892,0.908047,0.977973,0.794740,-4.877503,-1.221611,P1R1
-0.736276,0.902778,0.991645,0.594156,-4.815648,-1.222215,P1R1
-0.734900,0.898261,1.002440,0.267856,-4.880381,-1.502756,P1R1
-0.695631,0.895081,0.980783,-0.201441,-4.862725,-1.521768,P1R1
-0.662412,0.892499,0.961548,-0.850807,-4.378745,-1.129182,P1R1
-0.634931,0.890454,0.944816,-0.999442,-4.110784,-1.153657,P1R1
-0.612758,0.888891,0.930621,-0.935481,-3.672399,-1.016880,P1R1
-0.582959,0.884747,0.930159,-0.637754,-3.597970,-1.044713,P1R1
-0.559243,0.881410,0.930192,-0.190675,-3.787563,-1.191326,P1R1
-0.540933,0.878798,0.930597,0.350141,-4.122468,-1.287516,P1R1
-0.527334,0.876828,0.931308,1.203556,-4.077321,-1.773642,P1R1
-0.517730,0.875405,0.932190,1.650095,-4.453116,-1.637671,P1R1
-0.511448,0.874440,0.933170,2.166651,-4.552968,-1.779665,P1R1
-0.520530,0.870549,0.947789,2.195064,-4.359111,-1.537990,P1R1
-0.529810,0.867464,0.960330,2.177216,-3.934122,-1.604870,P1R1
-0.538897,0.865100,0.970902,1.831839,-3.700062,-1.286681,P1R1
-0.547482,0.863357,0.979584,1.740034,-3.687774,-1.282373,P1R1
-0.555368,0.862139,0.986543,1.601397,-3.786336,-1.149447,P1R1
-0.562453,0.861364,0.992015,1.174212,-4.132021,-1.374683,P1R1
-0.568664,0.860941,0.996147,0.547378,-4.003890,-1.180232,P1R1
-0.601355,0.902542,0.996890,0.010969,-4.085665,-0.855169,P1R1
-0.629054,0.938036,0.997074,0.057535,-4.109725,-0.789829,P1R1
-0.652009,0.967662,0.996853,0.019273,-4.172049,-0.714015,P1R1
-0.670699,0.991952,0.996545,0.121645,-4.542942,-0.610409,P1R1
-0.685489,1.011330,0.996133,0.167506,-5.019436,-0.761718,P1R1
-0.686615,1.024589,1.007770,0.254259,-5.214781,-0.886636,P1R1
-0.686293,1.034280,1.017488,0.338639,-5.203075,-1.061636,P1R1
-0.668832,1.041277,1.046063,0.052416,-4.960800,-1.282483,P1R1
-0.658568,1.025301,1.079346,-0.216599,-5.150015,-1.349235,P1R1
-0.649372,1.010433,1.106771,-0.267826,-5.488846,-1.551151,P1R1
-0.641382,0.997028,1.128929,-0.456020,-6.288610,-1.913608,P1R1
-0.634550,0.985175,1.146276,-0.338661,-6.777880,-2.163316,P1R1
-0.628844,0.974933,1.159417,0.026033,-7.460201,-2.366712,P1R1
-0.624257,0.966346,1.169064,0.490780,-7.902446,-2.658666,P1R1
-0.613503,0.957644,1.185789,0.900882,-8.293867,-2.443368,P1R1
-0.604696,0.950585,1.198500,1.217158,-8.580310,-2.558048,P1R1
-0.597675,0.945022,1.207771,1.391342,-8.677032,-2.289425,P1R1
-0.592251,0.940785,1.214162,1.597240,-8.920304,-2.193264,P1R1
-0.588269,0.937749,1.218271,1.506356,-9.043083,-2.168641,P1R1
-0.585477,0.935684,1.220487,1.366548,-9.073609,-2.231924,P1R1
-0.583679,0.934427,1.221236,1.183636,-8.904595,-2.148809,P1R1
-0.582755,0.933887,1.220994,1.054803,-8.653394,-2.009094,P1R1
-0.582470,0.933853,1.219956,0.978079,-8.409446,-1.900141,P1R1
-0.582677,0.934204,1.218387,0.759397,-8.142922,-1.754672,P1R1
-0.583372,0.934965,1.216721,0.139070,-8.292861,-1.064922,P1R1
-0.584306,0.935899,1.214880,-0.124398,-8.471273,-0.853814,P1R1
-0.592470,0.965328,1.231652,-0.287286,-8.616563,-0.661402,P1R1
-0.599615,0.990449,1.245607,-0.337618,-8.632488,-0.616071,P1R1
-0.605819,1.011513,1.257099,-0.482270,-8.361033,-0.810374,P1R1
-0.611107,1.028790,1.266368,-1.142280,-7.672951,-0.817093,P1R1
-0.615472,1.042560,1.273557,-1.342646,-7.384264,-0.795155,P1R1
-0.618997,1.053219,1.278952,-1.374754,-7.253688,-0.790306,P1R1
-0.558475,1.120773,1.285546,-1.473940,-6.842778,-0.884320,P1R1
-0.506972,1.176937,1.290476,-1.710369,-6.634032,-0.718598,P1R1
-0.464182,1.222607,1.294125,-2.016491,-6.211690,-0.362132,P1R1
-0.429429,1.258724,1.296604,-2.253465,-6.168403,-0.268629,P1R1
-0.401956,1.286405,1.298142,-2.478564,-5.935481,-0.119600,P1R1
-0.381054,1.306938,1.299194,-2.673698,-5.802151,-0.228828,P1R1
-0.365710,1.321296,1.299653,-2.680044,-5.938171,-0.341102,P1R1
-0.355133,1.330619,1.299804,-1.633041,-6.321322,-0.783378,P1R1
-0.348441,1.335817,1.299633,-1.064898,-6.219970,-0.925916,P1R1
-0.344949,1.337847,1.299377,-0.428099,-6.802213,-1.063902,P1R1
-0.343909,1.337411,1.298980,0.134411,-7.159889,-1.168395,P1R1
-0.344731,1.335179,1.298514,0.491441,-7.189395,-1.290602,P1R1
-0.328035,1.324131,1.305158,0.549343,-6.911416,-1.275620,P1R1
-0.315247,1.313580,1.310939,0.496912,-6.157422,-1.193135,P1R1
-0.305762,1.303724,1.315713,0.577811,-6.221703,-1.177293,P1R1
-0.299092,1.294770,1.319580,0.589466,-6.252715,-1.191713,P1R1
-0.294766,1.286838,1.322647,0.609966,-6.333364,-1.194695,P1R1
-0.292416,1.280044,1.325161,0.681970,-6.429195,-1.229409,P1R1
-0.282793,1.267198,1.337708,0.613140,-6.449843,-1.240272,P1R1
-0.275663,1.256447,1.348134,0.663584,-6.453880,-1.252180,P1R1
-0.270791,1.247806,1.356889,0.601140,-6.439902,-1.282283,P1R1
-0.267672,1.240948,1.363860,0.514165,-6.432866,-1.251157,P1R1
-0.265976,1.235680,1.369267,0.458451,-6.443105,-1.227189,P1R1
-0.265474,1.231871,1.373471,0.248942,-6.478499,-1.168520,P1R1
-0.283916,1.232105,1.389210,0.221360,-6.441980,-1.162885,P1R1
-0.305057,1.238276,1.414246,-0.622635,-6.590150,-1.367558,P1R1
-0.323271,1.244011,1.434861,-1.337931,-6.315395,-1.346579,P1R1
-0.332534,1.261111,1.450770,-1.983582,-6.093623,-1.130911,P1R1
-0.340113,1.275896,1.463377,-2.338820,-5.317325,-0.900376,P1R1
-0.346106,1.288347,1.472933,-2.309821,-5.037547,-0.957925,P1R1
-0.354997,1.291273,1.492930,-2.258178,-4.774526,-0.979073,P1R1
-0.362039,1.293318,1.508781,-1.985830,-4.623972,-1.042050,P1R1
-0.367526,1.294727,1.521169,-1.344903,-4.741936,-1.167778,P1R1
-0.371656,1.295615,1.530535,-0.323744,-5.614534,-1.665276,P1R1
-0.374591,1.296045,1.537218,0.070042,-5.662260,-1.922727,P1R1
-0.376540,1.296132,1.541690,0.362473,-5.764164,-2.298376,P1R1
-0.368666,1.451562,1.494733,0.459581,-5.668331,-2.342741,P1R1
-0.361625,1.583149,1.454157,1.066698,-5.669986,-2.389142,P1R1
-0.355419,1.692011,1.419723,1.304617,-5.768345,-2.490182,P1R1
-0.350079,1.779913,1.391177,1.485936,-5.861089,-2.659961,P1R1
-0.345595,1.848968,1.368105,1.726037,-5.694647,-2.882847,P1R1
-0.358205,1.901364,1.329810,0.730687,-5.276955,-3.187817,P1R1
-0.350181,1.937495,1.309637,0.512610,-5.339285,-2.966836,P1R1
-0.343358,1.961975,1.294568,0.548163,-5.459107,-3.087798,P1R1
-0.337697,1.976919,1.283878,0.349641,-5.319193,-3.020510,P1R1
-0.333122,1.984258,1.276861,0.176744,-5.050906,-2.805954,P1R1
-0.329613,1.985791,1.273049,0.068348,-4.883560,-2.564062,P1R1
-0.326973,1.982918,1.271615,-0.075888,-4.788265,-2.388269,P1R1
-0.331317,2.013747,1.265381,-0.213823,-4.979363,-2.423560,P1R1
-0.335430,2.036964,1.261730,-1.106666,-5.409602,-2.093080,P1R1
-0.339158,2.053607,1.259989,-1.304803,-5.384359,-1.974871,P1R1
-0.363201,2.068372,1.263833,-1.686159,-5.215520,-1.880628,P1R1
-0.345608,2.078812,1.238485,-1.886993,-5.230087,-1.868000,P1R1
-0.330478,2.085159,1.218127,-2.039877,-5.008446,-1.858336,P1R1
-0.317695,2.088182,1.202098,-1.887422,-4.788313,-1.759578,P1R1
-0.307148,2.088646,1.189913,-1.791788,-4.645509,-1.669600,P1R1
-0.298669,2.087213,1.181063,-1.860095,-4.649486,-1.590122,P1R1
-0.260245,2.082373,1.180990,-1.814671,-5.176785,-1.428146,P1R1
-0.228802,2.106974,1.182364,-1.889780,-5.530931,-1.374544,P1R1
-0.203406,2.126892,1.184986,-1.968895,-5.772356,-1.351067,P1R1
-0.183397,2.142526,1.188288,-1.880610,-5.766364,-1.422810,P1R1
-0.168148,2.154408,1.191995,-1.818454,-5.799659,-1.557070,P1R1
-0.157091,2.163158,1.196094,-2.199829,-5.295585,-1.411984,P1R1
-0.160838,2.187386,1.209982,-2.200244,-5.103309,-1.389069,P1R1
-0.165718,2.206616,1.222239,-2.324415,-5.049565,-1.444339,P1R1
-0.171259,2.221428,1.232850,-2.399308,-5.052089,-1.463340,P1R1
-0.177166,2.232503,1.242075,-2.461436,-5.052520,-1.539310,P1R1
-0.183061,2.240333,1.249778,-2.501939,-5.091162,-1.578299,P1R1
-0.188731,2.245478,1.256090,-2.500243,-5.078706,-1.591465,P1R1
-0.195500,2.242169,1.274044,-2.410037,-5.120742,-1.642271,P1R1
-0.201739,2.238287,1.289373,-1.751416,-5.423960,-1.682477,P1R1
-0.207221,2.233997,1.301849,-1.268976,-5.348297,-1.784900,P1R1
-0.265517,2.268855,1.318605,-0.958803,-5.251597,-1.851018,P1R1
-0.314985,2.297893,1.332293,-1.030789,-5.154719,-1.867473,P1R1
-0.389671,2.410913,1.301918,-1.328728,-5.055065,-1.818076,P1R1
-0.451467,2.505420,1.275485,-2.082013,-4.927358,-1.496050,P1R1
-0.501308,2.582558,1.252829,-2.789042,-5.056501,-1.430236,P1R1
-0.540581,2.644089,1.234302,-4.490931,-4.446031,-1.345851,P1R1
-0.571194,2.694367,1.231000,-4.756996,-4.135829,-1.408942,P1R1
-0.593578,2.732047,1.229037,-5.115550,-3.590172,-1.283317,P1R1
-0.609116,2.759071,1.228388,-5.111974,-3.121263,-1.195866,P1R1
-0.618943,2.777126,1.228583,-5.008600,-3.089607,-1.276940,P1R1
-0.624267,2.787960,1.229644,-4.396284,-3.119470,-1.464376,P1R1
-0.626003,2.792984,1.231150,-3.876864,-3.456190,-1.571639,P1R1
-0.624661,2.788052,1.246476,-3.311099,-3.891063,-1.566237,P1R1
-0.640439,2.842323,1.244409,-3.937098,-3.587207,-1.430618,P1R1
-0.652058,2.885645,1.242848,-4.001972,-3.446647,-1.342335,P1R1
-0.660170,2.919226,1.241753,-4.044997,-3.386136,-1.335093,P1R1
-0.665394,2.944334,1.241079,-4.246238,-3.241166,-1.388185,P1R1
-0.668383,2.962319,1.241003,-4.411380,-3.184740,-1.215653,P1R1
-0.642561,2.968505,1.254126,-4.419172,-3.190527,-1.238721,P1R1
-0.619480,2.970684,1.265513,-4.482098,-3.207736,-1.231519,P1R1
-0.599889,2.999910,1.275442,-4.671391,-3.246189,-1.050407,P1R1
-0.583160,3.022351,1.283752,-4.740185,-3.160081,-0.939139,P1R1
-0.569289,3.039016,1.290810,-4.917563,-3.143463,-1.099671,P1R1
-0.558001,3.050713,1.296511,-5.151388,-3.010798,-1.048728,P1R1
-0.543563,3.054650,1.312880,-5.105573,-3.126913,-1.177040,P1R1
-0.532151,3.055921,1.326656,-4.906237,-3.394554,-1.362386,P1R1
-0.485225,3.055721,1.307906,-4.737315,-3.662715,-1.422934,P1R1
-0.446402,3.053936,1.291403,-4.433071,-3.876097,-1.540631,P1R1
-0.415159,3.051149,1.277465,-4.070104,-4.153178,-1.653289,P1R1
-0.390743,3.047756,1.266027,-3.568993,-4.690679,-1.306297,P1R1
-0.390122,3.055555,1.264053,-3.185603,-4.896271,-1.283905,P1R1
-0.392346,3.091456,1.262917,-2.890974,-4.938027,-1.312693,P1R1
-0.396190,3.121166,1.262480,-2.768528,-5.164566,-1.429296,P1R1
-0.401187,3.145264,1.262848,-2.275729,-5.103167,-1.743497,P1R1
-0.406782,3.164227,1.263631,-2.178248,-4.994473,-1.785018,P1R1
-0.412616,3.178682,1.264725,-2.313071,-4.917622,-1.754619,P1R1
-0.407175,3.180742,1.279054,-2.470363,-4.830797,-1.625398,P1R1
-0.435743,3.208547,1.377199,-2.701530,-4.692042,-1.646084,P1R1
-0.460646,3.230713,1.460572,-3.027900,-4.754539,-1.610071,P1R1
-0.481905,3.247880,1.529882,-3.145088,-4.853217,-1.435319,P1R1
-0.499809,3.260823,1.586545,-3.015498,-5.060036,-1.394206,P1R1
-0.446729,3.421375,1.643354,-3.385264,-5.015267,-1.349766,P1R1
-0.390502,3.556406,1.700250,-3.603523,-4.939088,-1.196612,P1R1
-0.343120,3.666853,1.744612,-3.779383,-4.901003,-1.126067,P1R1
-0.304249,3.755028,1.778419,-3.835500,-4.880093,-0.987755,P1R1
-0.273063,3.823283,1.802880,-3.802941,-4.818155,-0.910675,P1R1
-0.248773,3.874216,1.819551,-3.891670,-4.827632,-0.803864,P1R1
-0.230668,3.910530,1.830242,-4.209826,-4.837586,-0.474947,P1R1
-0.241604,3.957889,1.832018,-4.155330,-4.758546,-0.460385,P1R1
-0.253230,3.991712,1.830464,-3.744941,-4.959360,-0.426594,P1R1
-0.265213,4.014486,1.827289,-3.137971,-5.627486,-0.387999,P1R1
-0.287837,4.039339,1.813096,-2.788512,-5.842357,-0.531905,P1R1
-0.308045,4.055154,1.799364,-2.502640,-5.767420,-0.656271,P1R1
-0.325921,4.063877,1.787102,-1.691903,-6.083002,-0.894635,P1R1
-0.341232,4.066894,1.775985,-1.343636,-6.219063,-0.847454,P1R1
-0.316913,4.126188,1.736277,-1.040802,-6.198053,-0.885491,P1R1
-0.296118,4.173226,1.702917,-0.876089,-5.954676,-0.571175,P1R1
-0.276490,4.218344,1.686131,-1.038221,-5.834964,-0.414718,P1R1
-0.260322,4.252632,1.673023,-1.321360,-5.616385,-0.203490,P1R1
-0.247352,4.277620,1.663192,-1.752303,-5.465852,0.024177,P1R1
-0.237407,4.294910,1.656585,-2.940393,-5.407366,0.390398,P1R1
-0.229977,4.305768,1.652353,-3.471085,-5.125322,0.483834,P1R1
-0.224854,4.311591,1.650466,-4.201296,-5.251382,0.326466,P1R1
-0.222152,4.343496,1.650494,-4.419249,-5.068723,0.092081,P1R1
-0.220835,4.367779,1.651673,-4.533124,-4.937140,0.112060,P1R1
-0.220611,4.385515,1.653711,-4.478193,-4.937795,0.107046,P1R1
-0.201290,4.394020,1.669460,-4.281223,-4.950800,0.163506,P1R1
-0.147648,4.399306,1.654072,-3.282403,-5.362162,-0.028799,P1R1
-0.103133,4.401408,1.641531,-2.729963,-5.500917,-0.262565,P1R1
-0.042389,4.396580,1.643423,-2.412759,-5.555104,-0.419693,P1R1
0.006773,4.390805,1.646279,-1.452667,-5.658392,-0.694759,P1R1
0.045592,4.384468,1.649471,-1.107688,-5.725646,-0.555112,P1R1
0.075114,4.378096,1.653225,-0.279776,-5.266661,-0.352819,P1R1
0.096735,4.371860,1.656981,0.232881,-5.103142,-0.428465,P1R1
0.111188,4.395972,1.660652,0.551457,-5.123252,-0.357874,P1R1
0.106618,4.420443,1.676973,0.828312,-4.989875,-0.425619,P1R1
0.099572,4.440594,1.691532,0.683396,-4.816119,-0.398908,P1R1
0.074938,4.456439,1.683401,0.359838,-4.902708,-0.439749,P1R1
0.047496,4.459587,1.690085,-0.075379,-5.042043,-0.234981,P1R1
0.022853,4.461051,1.695854,-0.451860,-4.739383,-0.079860,P1R1
0.001057,4.461351,1.701164,-1.365963,-4.959272,-0.084846,P1R1
0.020032,4.459634,1.715284,-1.370733,-5.101823,-0.279707,P1R1
0.036048,4.457535,1.727603,-1.571631,-5.008095,-0.800650,P1R1
0.049364,4.455150,1.737847,-1.866608,-4.975061,-0.748990,P1R1
0.060008,4.452783,1.746607,-1.911040,-4.870223,-0.891009,P1R1
0.067892,4.480427,1.753664,-1.864594,-4.795481,-0.832974,P1R1
0.099845,4.691413,1.753436,-0.055328,-4.398915,-2.259542,P1R1
0.110371,4.868598,1.766736,-0.110537,-4.315479,-2.214929,P1R1
0.118112,5.014809,1.777651,-0.156950,-4.268173,-2.179055,P1R1
0.122801,5.162677,1.786943,-0.185266,-4.192511,-2.092957,P1R1
0.125576,5.280419,1.794390,-0.173919,-4.234513,-2.059224,P1R1
0.142776,5.371779,1.821222,-0.271602,-4.106829,-2.007592,P1R1
0.156325,5.439835,1.843514,-0.727821,-4.388650,-1.899949,P1R1
0.119990,5.477692,1.874382,-1.386889,-4.239385,-1.668391,P1R1
0.087803,5.500786,1.900021,-2.932945,-4.194859,-1.762591,P1R1
0.060029,5.512002,1.920520,-3.104635,-4.140072,-1.752597,P1R1
0.036561,5.514032,1.936494,-3.359555,-3.865095,-1.617455,P1R1
0.015713,5.599188,1.948575,-3.599016,-3.719246,-1.686108,P1R1
-0.001196,5.665750,1.957376,-3.857562,-3.779054,-1.571687,P1R1
0.007292,5.717254,1.976526,-3.682008,-3.945417,-1.220247,P1R1
0.015542,5.754635,1.991516,-3.368031,-4.125571,-1.268748,P1R1
0.023277,5.780167,2.002920,-3.160297,-4.302890,-1.382291,P1R1
0.030309,5.795982,2.011299,-2.940704,-4.449626,-1.595956,P1R1
0.035887,5.834142,2.017601,-1.986770,-4.926493,-2.115604,P1R1
0.040699,5.861674,2.021834,-1.927218,-5.063168,-2.209462,P1R1
0.044573,5.880438,2.024857,-1.369995,-5.374669,-2.112976,P1R1
0.047719,5.891918,2.026574,-0.952902,-5.736200,-2.126375,P1R1
0.088142,5.898325,1.997827,-0.260373,-5.542982,-2.034457,P1R1
0.122145,5.900133,1.972904,0.079522,-5.257335,-1.961223,P1R1
0.149636,5.928453,1.951719,0.229822,-5.016573,-1.979152,P1R1
0.171445,5.949854,1.934686,0.188964,-5.034308,-2.161997,P1R1
0.177432,5.959587,1.933789,0.118513,-5.105484,-2.141042,P1R1
0.180610,5.965285,1.934490,-0.426125,-5.192481,-1.906530,P1R1
0.181707,5.967698,1.936046,-0.870742,-5.401576,-1.554320,P1R1
0.190370,5.963803,1.950739,-1.272750,-5.474324,-1.154453,P1R1
0.196277,5.958785,1.964399,-2.168103,-5.578546,-0.808985,P1R1
0.200038,5.953044,1.976470,-2.409460,-5.432423,-0.690384,P1R1
0.201400,5.977122,1.987396,-3.000603,-4.989359,-0.846650,P1R1
0.201464,5.996634,1.996754,-3.300191,-4.493196,-0.865639,P1R1
0.200542,6.012041,2.004658,-3.280987,-4.309353,-0.904199,P1R1
0.253883,6.033354,2.019461,-3.016539,-4.331118,-1.041565,P1R1
0.298337,6.050116,2.031850,-2.993002,-4.447679,-1.043100,P1R1
0.334492,6.062890,2.042043,-2.786320,-4.479536,-1.189786,P1R1
0.362937,6.072370,2.050721,-1.942769,-4.754668,-1.617909,P1R1
0.384712,6.078964,2.057640,-1.393320,-4.827118,-1.965649,P1R1
0.400218,6.113183,2.063059,-0.983152,-4.980033,-2.163075,P1R1
0.382514,6.154884,2.080699,-0.814233,-4.940326,-2.262432,P1R1
0.349040,6.188335,2.074591,-0.710076,-5.055542,-2.267497,P1R1
0.318904,6.214673,2.068871,-0.635974,-4.893860,-2.192851,P1R1
0.292366,6.234762,2.063721,-0.547109,-4.901803,-2.063399,P1R1
0.269312,6.249605,2.059693,-0.750368,-4.865339,-1.798051,P1R1
0.249836,6.259917,2.056340,-0.949335,-4.958747,-1.696203,P1R1
0.282958,6.442998,2.002969,-1.122618,-4.771832,-1.810426,P1R1
0.311642,6.596138,1.958021,-1.301538,-4.816206,-1.842698,P1R1
0.335919,6.721295,1.921089,-1.345861,-4.710569,-1.710726,P1R1
0.366156,6.825254,1.903372,-1.310504,-4.569884,-1.713559,P1R1
0.390281,6.936056,1.890963,-1.542305,-4.283925,-1.936848,P1R1
0.409537,7.021956,1.882530,-1.941868,-4.096329,-1.748721,P1R1
0.424050,7.086454,1.878402,-2.308118,-3.900668,-1.903469,P1R1
0.472894,7.133080,1.847007,-2.453219,-3.836587,-1.910872,P1R1
0.512676,7.164211,1.822262,-2.410908,-3.906261,-1.938813,P1R1
0.588120,7.169233,1.813084,-2.147353,-4.103182,-1.989063,P1R1
0.649049,7.196288,1.807603,-1.960342,-4.219456,-2.151038,P1R1
0.697126,7.213144,1.805578,-1.563334,-4.387903,-2.618461,P1R1
0.733982,7.221728,1.805868,-1.514479,-4.292670,-2.790832,P1R1
0.760935,7.224018,1.808374,-0.752503,-4.266211,-2.928607,P1R1
0.779658,7.221481,1.812102,-0.250213,-4.538130,-3.072564,P1R1
0.744615,7.222346,1.831726,0.872771,-4.528645,-2.615970,P1R1
0.710738,7.249857,1.849551,1.413735,-4.578617,-2.427745,P1R1
0.679407,7.270430,1.865430,1.578153,-4.641324,-2.401056,P1R1
0.670773,7.288425,1.889001,0.935186,-4.706935,-2.205423,P1R1
0.662460,7.301012,1.909165,0.432037,-5.018512,-2.230849,P1R1
0.654677,7.309139,1.926104,0.272050,-5.012797,-2.000215,P1R1
0.666335,7.302836,1.952460,-0.068292,-4.621603,-2.167562,P1R1
0.702283,7.385800,1.852746,-0.355025,-4.563784,-2.416658,P1R1
0.731752,7.484403,1.767457,-0.666605,-4.496054,-2.617243,P1R1
0.755333,7.565458,1.697080,-0.879540,-4.399589,-2.657609,P1R1
0.773932,7.630240,1.639714,-0.930746,-4.171136,-2.503060,P1R1
0.788022,7.680593,1.594458,-0.930666,-4.030444,-2.600266,P1R1
0.798110,7.718445,1.560218,-0.853251,-3.806146,-2.499509,P1R1
0.804980,7.745518,1.535109,-0.798833,-3.528419,-2.522777,P1R1
0.809183,7.763608,1.517777,-1.099132,-3.242716,-2.289201,P1R1
0.810571,7.804503,1.507382,-1.044533,-3.094758,-2.236996,P1R1
0.810360,7.835003,1.502188,-1.103311,-2.909945,-2.220842,P1R1
0.808770,7.856797,1.501564,-0.748038,-3.094374,-2.308902,P1R1
0.770816,7.875234,1.518370,-0.326499,-3.457482,-2.586401,P1R1
0.737741,7.887089,1.535230,-0.027551,-3.707567,-2.873488,P1R1
0.692905,7.923379,1.530989,0.295767,-4.103311,-2.801837,P1R1
0.654884,7.951236,1.529860,0.900055,-4.409348,-2.557141,P1R1
0.661284,8.002195,1.500431,1.068189,-4.395544,-2.368380,P1R1
0.668113,8.042179,1.476816,1.167490,-4.286992,-2.004529,P1R1
0.682596,8.075114,1.470307,1.347471,-4.271265,-1.725872,P1R1
0.695509,8.099494,1.467006,1.929665,-4.164442,-1.672126,P1R1
0.706855,8.116555,1.465973,2.067618,-3.968951,-1.800038,P1R1
0.715919,8.157691,1.467188,2.251130,-3.856578,-1.838040,P1R1
0.723487,8.189358,1.469689,2.401784,-3.991891,-1.732101,P1R1
0.729630,8.212834,1.473114,2.448840,-4.182841,-1.682762,P1R1
0.734276,8.229503,1.477626,2.599908,-4.103286,-1.367120,P1R1
0.737766,8.240413,1.482438,2.730112,-4.195497,-1.192357,P1R1
0.829746,8.428090,1.448081,2.944761,-4.156901,-1.188618,P1R1
0.907001,8.584529,1.420151,3.436431,-3.810621,-1.244960,P1R1
0.970540,8.711792,1.397711,3.527659,-3.810783,-1.366267,P1R1
1.021478,8.812631,1.380259,3.557244,-3.751445,-1.443093,P1R1
1.119066,8.913591,1.349038,3.376143,-3.761787,-1.370189,P1R1
1.181596,8.990610,1.304348,2.847555,-4.065522,-1.149943,P1R1
1.229716,9.047114,1.268633,3.142873,-4.156434,-1.391030,P1R1
1.265316,9.086311,1.240989,2.809519,-3.957745,-1.664366,P1R1
1.290271,9.111238,1.220439,2.260825,-3.584851,-1.728819,P1R1
1.305714,9.154804,1.206467,1.462178,-2.995312,-1.635022,P1R1
1.322719,9.154464,1.210895,1.148809,-2.701486,-1.580520,P1R1
1.332825,9.147594,1.217436,0.745386,-2.419366,-1.630568,P1R1
1.337233,9.136312,1.225833,0.640205,-2.445624,-1.411427,P1R1
1.337395,9.122116,1.234944,0.881226,-2.645052,-1.388780,P1R1
1.314538,9.122767,1.305548,1.165593,-2.804386,-1.574176,P1R1
1.296413,9.240434,1.295721,1.244966,-2.760363,-1.694277,P1R1
1.246591,9.359702,1.298777,1.403915,-2.902705,-1.783228,P1R1
1.240910,9.457523,1.272353,1.598422,-3.083346,-1.875169,P1R1
1.235658,9.535119,1.250303,1.930518,-3.353075,-2.050471,P1R1
1.230244,9.624952,1.232961,2.471814,-3.714924,-2.214205,P1R1
1.225451,9.694689,1.219375,3.035157,-4.071753,-2.117036,P1R1
1.221140,9.747033,1.209582,3.900228,-4.743069,-1.890011,P1R1
1.178973,9.791505,1.211985,4.229894,-4.844058,-1.904893,P1R1
1.142767,9.852443,1.215463,4.413166,-4.947747,-1.858574,P1R1
1.096608,9.897388,1.199122,4.479643,-4.942775,-1.794142,P1R1
1.096546,9.929789,1.157025,4.652649,-4.918369,-1.829610,P1R1
1.098147,9.951056,1.122651,4.371500,-4.791014,-1.795867,P1R1
1.100408,9.993294,1.095383,3.905842,-4.697113,-1.582468,P1R1
1.128084,10.047072,1.085410,2.481588,-4.924713,-1.267479,P1R1
1.152433,10.087513,1.079368,2.230103,-5.021518,-1.180490,P1R1
1.173362,10.116572,1.076546,2.324812,-4.966133,-1.245938,P1R1
1.190275,10.166267,1.076852,2.462808,-4.819708,-1.936439,P1R1
1.204108,10.203610,1.079063,2.213016,-4.602768,-2.146188,P1R1
1.215106,10.230416,1.082678,2.155253,-4.235261,-2.244040,P1R1
1.223382,10.248580,1.087836,1.556503,-3.213937,-2.062714,P1R1
1.250788,10.290047,1.043623,1.148071,-2.838244,-1.709064,P1R1
1.273049,10.321150,1.007300,1.353350,-2.816890,-1.590044,P1R1
1.269902,10.377156,0.979532,1.804274,-2.973070,-1.606651,P1R1
1.265579,10.420804,0.958733,2.815197,-3.828657,-1.919800,P1R1
1.260545,10.453653,0.943910,3.196979,-4.248923,-2.276048,P1R1
1.254789,10.507179,0.933791,3.634147,-4.541939,-2.068610,P1R1
1.249102,10.548364,0.927621,3.838881,-4.698852,-2.061620,P1R1
1.243476,10.579022,0.925254,4.562314,-4.675945,-1.765955,P1R1
1.238240,10.600620,0.925389,4.823159,-4.722494,-1.739634,P1R1
1.233099,10.615019,0.928587,5.543639,-5.531425,-1.431963,P1R1
1.285276,10.834209,0.852643,6.111673,-5.774498,-1.412519,P1R1
1.403396,10.988561,0.775430,6.320913,-5.354804,-1.358609,P1R1
1.502311,11.112993,0.713173,6.163164,-5.301559,-1.156655,P1R1
1.583367,11.210435,0.663954,5.939630,-5.317217,-1.194249,P1R1
1.647427,11.314360,0.626914,5.111553,-5.209779,-0.888283,P1R1
1.697008,11.393394,0.599891,4.902262,-5.282615,-0.700717,P1R1
1.733961,11.451025,0.581391,4.401581,-5.243424,-0.613445,P1R1
1.713399,11.536258,0.569000,3.788886,-5.035899,-0.166345,P1R1
1.690983,11.599729,0.562521,3.395848,-5.064150,-0.370485,P1R1
1.667415,11.674814,0.561175,2.435223,-4.723471,-0.572336,P1R1
1.644401,11.729935,0.563390,2.290797,-4.483536,-0.609439,P1R1
1.622470,11.768367,0.568811,2.151764,-4.127953,-0.832183,P1R1
1.644860,11.883562,0.475028,1.911620,-3.952217,-0.825636,P1R1
1.663509,12.015849,0.399740,1.604727,-3.258917,-0.868530,P1R1
1.677574,12.149751,0.339411,1.540712,-3.051455,-0.912451,P1R1
1.688096,12.254141,0.292536,1.682334,-3.003099,-0.933330,P1R1
1.695384,12.332897,0.258065,2.168091,-3.271123,-1.133886,P1R1
1.700134,12.389582,0.233674,2.495279,-3.524440,-1.314146,P1R1
1.702320,12.457800,0.217752,3.032607,-3.840491,-1.586516,P1R1
1.687432,12.477192,0.226810,3.796076,-4.098364,-2.327048,P1R1
1.673678,12.484672,0.238683,4.363843,-4.263575,-2.434019,P1R1
1.661078,12.483241,0.252849,4.744296,-4.535898,-2.600811,P1R1
1.665643,12.505385,0.288166,4.869224,-4.418801,-2.538939,P1R1
1.669108,12.518500,0.321009,4.671171,-4.683954,-2.393491,P1R1
1.671757,12.524334,0.350350,4.501018,-4.843413,-2.224537,P1R1
1.643203,12.544755,0.382290,4.404649,-4.984833,-2.019567,P1R1
1.617995,12.588132,0.410286,3.734569,-5.559915,-1.424411,P1R1
1.596767,12.621110,0.433879,3.490037,-5.917828,-1.155762,P1R1
1.617203,12.645926,0.424074,2.721503,-6.062854,-1.094664,P1R1
1.635245,12.663130,0.415079,2.680437,-5.678140,-1.102923,P1R1
1.650797,12.674074,0.407115,2.387483,-5.332439,-1.233225,P1R1
1.663696,12.680152,0.400900,2.005381,-3.830528,-1.445062,P1R1
1.673794,12.712283,0.395799,1.784444,-3.450203,-1.546401,P1R1
1.681627,12.737021,0.392397,1.891697,-2.942527,-1.410824,P1R1
1.687619,12.755239,0.389964,2.255511,-3.022515,-1.527245,P1R1
1.691993,12.767963,0.388427,2.411668,-3.384912,-1.771109,P1R1
1.694498,12.806154,0.387700,2.726874,-3.686593,-1.989867,P1R1
1.667484,12.834190,0.397790,3.129557,-4.615476,-2.788968,P1R1
1.643917,12.855326,0.406954,3.136007,-4.911019,-2.713788,P1R1
1.623774,12.870575,0.415171,3.384944,-5.057838,-2.496946,P1R1
1.606716,12.881070,0.423059,4.311836,-5.035025,-2.257276,P1R1
1.592246,12.917530,0.429979,4.463453,-5.042000,-2.055201,P1R1
1.618748,12.946819,0.406090,4.512434,-5.090397,-2.019222,P1R1
1.666842,12.968520,0.402082,4.336454,-5.340739,-2.018393,P1R1
1.707776,12.984375,0.399260,4.349178,-5.491656,-1.933050,P1R1
1.797912,13.236372,0.317718,4.340657,-5.670786,-2.007560,P1R1
1.933014,13.454914,0.259705,4.384256,-5.652255,-2.070278,P1R1
2.044967,13.634076,0.212527,4.487857,-5.596798,-2.108640,P1R1
2.135012,13.807279,0.175255,4.644082,-5.712595,-2.225489,P1R1
2.205600,13.944023,0.147430,5.027197,-6.096788,-2.554677,P1R1
2.259046,14.048629,0.127834,5.379945,-6.379312,-2.723994,P1R1
2.297911,14.125364,0.114643,5.628069,-6.566580,-2.975186,P1R1
2.332646,14.171650,0.120896,5.618046,-6.729972,-2.919419,P1R1
2.356005,14.199606,0.129323,5.983579,-6.971209,-2.917236,P1R1
2.370034,14.212971,0.139121,5.940125,-6.946102,-2.987760,P1R1
2.342776,14.228884,0.157579,5.943905,-6.960415,-3.296728,P1R1
2.314697,14.234466,0.175663,6.017665,-8.054748,-3.595903,P1R1
2.287229,14.232092,0.192343,6.186047,-8.587229,-3.492838,P1R1
2.297926,14.314537,0.177520,6.263384,-8.915231,-3.569656,P1R1
2.305082,14.379228,0.165605,6.429351,-8.916008,-3.757840,P1R1
2.309123,14.428504,0.157010,7.299198,-8.667476,-4.597454,P1R1
2.267267,14.474714,0.156858,7.435389,-8.483641,-4.860316,P1R1
2.230061,14.508259,0.158460,7.771908,-8.245925,-4.725154,P1R1
2.197379,14.561036,0.160860,8.558230,-8.371468,-4.975622,P1R1
2.169475,14.600597,0.164472,10.052597,-8.270852,-5.155138,P1R1
2.146312,14.628761,0.168401,10.407218,-8.310318,-5.211126,P1R1
2.127512,14.647449,0.172507,10.573226,-8.241547,-5.298162,P1R1
2.116373,14.688499,0.161507,10.499450,-8.275720,-5.197892,P1R1
2.107417,14.749030,0.153432,9.382609,-8.593224,-4.645886,P1R1
2.100967,14.795929,0.147388,8.766933,-8.474164,-4.307407,P1R1
2.096586,14.830981,0.143168,8.312152,-8.293379,-4.284769,P1R1
2.093673,14.856121,0.141181,7.123193,-8.271208,-4.091084,P1R1
2.130220,14.873468,0.110560,6.920496,-7.808760,-4.111787,P1R1
2.217818,14.929527,0.096930,6.531288,-7.441750,-4.101415,P1R1
2.292089,14.973131,0.086784,6.352023,-7.250025,-4.023994,P1R1
2.353630,15.005883,0.079696,6.312106,-7.122952,-3.993530,P1R1
2.400048,14.992388,0.097318,6.367122,-7.643379,-4.371399,P1R1
2.435838,15.006822,0.113773,6.678717,-8.080176,-4.573828,P1R1
2.462682,15.015858,0.129148,7.371014,-8.148980,-4.853407,P1R1
2.481534,15.020842,0.144237,7.637064,-8.510257,-4.970191,P1R1
2.494074,15.022385,0.157537,7.745372,-8.333352,-5.221998,P1R1
2.501439,15.021352,0.169100,7.502958,-8.104506,-4.925675,P1R1
2.499672,15.028792,0.195596,7.132475,-7.712132,-4.528600,P1R1
2.495458,15.033434,0.218069,6.951665,-7.474314,-4.243268,P1R1
2.489360,15.036022,0.237448,6.550815,-7.506113,-3.767778,P1R1
2.514528,15.128658,0.206274,6.160546,-7.794263,-3.564104,P1R1
2.534262,15.205987,0.179200,5.556172,-7.864073,-3.375093,P1R1
2.548714,15.299054,0.156290,5.020827,-7.492565,-3.061483,P1R1
2.558881,15.374777,0.138081,4.638506,-7.490100,-3.141689,P1R1
2.565638,15.434664,0.123586,4.338250,-7.315733,-3.205246,P1R1
2.569585,15.480574,0.112490,4.064653,-7.203333,-3.226968,P1R1
2.604913,15.536210,0.119298,3.917296,-7.069180,-3.193479,P1R1
2.575024,15.637690,0.332294,3.586945,-7.082501,-3.024388,P1R1
2.642203,15.960096,0.403817,3.010068,-7.291252,-2.845456,P1R1
2.713836,16.227847,0.483695,1.794106,-7.429003,-2.409088,P1R1
2.772177,16.444788,0.549384,1.058034,-7.395620,-1.940606,P1R1
2.818623,16.615692,0.601483,0.923967,-7.343896,-1.983454,P1R1
2.802966,16.806065,0.642557,1.062825,-7.285789,-2.056173,P1R1
2.785928,16.952354,0.673269,1.282212,-7.088421,-2.466123,P1R1
2.768254,17.060732,0.696103,1.076784,-6.995630,-2.623262,P1R1
2.750956,17.136772,0.711653,1.041629,-6.948790,-2.833911,P1R1
2.734566,17.186040,0.721348,1.065740,-6.978081,-2.873685,P1R1
2.719206,17.213914,0.727304,1.633774,-7.028225,-3.352498,P1R1
2.707046,17.384679,0.652869,2.016800,-7.222378,-3.520828,P1R1
2.696247,17.518048,0.587552,2.641699,-7.292664,-3.832521,P1R1
2.686594,17.618945,0.532444,3.395023,-7.426827,-4.282888,P1R1
2.722491,17.699215,0.500809,3.550355,-7.286336,-4.227593,P1R1
2.752947,17.754882,0.475565,3.678638,-7.137592,-4.151533,P1R1
2.777460,17.820504,0.456976,3.818492,-7.102693,-3.802808,P1R1
2.797218,17.865206,0.443424,3.800284,-7.424712,-3.666793,P1R1
2.812427,17.893014,0.435081,3.220000,-8.105376,-3.007383,P1R1
2.823860,17.907105,0.430315,2.786339,-8.007694,-2.809138,P1R1
2.904986,17.915048,0.422915,2.750136,-7.904320,-3.010357,P1R1
2.971969,17.914591,0.419583,2.255524,-7.545256,-3.216698,P1R1
3.026100,17.907777,0.418790,2.080680,-7.521845,-3.237748,P1R1
3.067902,17.926797,0.420873,2.277448,-7.450295,-3.339353,P1R1
3.099568,17.938418,0.424404,2.509736,-7.630404,-3.365498,P1R1
3.122496,17.944163,0.428996,2.807039,-7.766940,-3.490166,P1R1
3.105456,17.996457,0.436538,3.208014,-7.860185,-3.610045,P1R1
3.087072,18.037838,0.445053,4.761000,-7.670348,-4.153419,P1R1
3.122582,18.070507,0.444854,5.142763,-7.723724,-4.348057,P1R1
3.133577,18.124550,0.425896,5.627332,-7.620418,-4.459112,P1R1
3.156512,18.167031,0.431309,5.654021,-7.319205,-4.262679,P1R1
3.173589,18.199154,0.437105,5.603852,-6.939027,-4.321660,P1R1
3.196132,18.234085,0.463190,5.097787,-7.276473,-4.293762,P1R1
3.212865,18.259841,0.486239,4.716888,-7.436007,-4.069808,P1R1
3.223899,18.308099,0.507142,3.834667,-7.677489,-3.516107,P1R1
3.269007,18.345980,0.495135,3.655518,-7.457704,-3.743078,P1R1
3.304997,18.374257,0.484925,3.368364,-7.271671,-4.115652,P1R1
3.332102,18.424623,0.477419,2.654664,-6.841539,-4.063151,P1R1
3.390820,18.461891,0.466161,2.490174,-6.748813,-4.274141,P1R1
3.437643,18.489561,0.457326,2.323111,-6.670527,-4.077278,P1R1
3.489474,18.509861,0.473028,2.315111,-6.704907,-3.950562,P1R1
3.484559,18.487865,0.509892,2.865863,-6.498137,-3.963329,P1R1
3.570264,18.737251,0.431578,3.081677,-6.268999,-3.935075,P1R1
3.639458,18.945982,0.365416,3.298678,-6.022256,-3.977727,P1R1
3.693572,19.116883,0.311549,3.154450,-5.104309,-4.127272,P1R1
3.734111,19.283140,0.268410,2.765144,-4.735987,-4.012270,P1R1
3.763435,19.414034,0.234979,2.640483,-4.402521,-4.040270,P1R1
3.829357,19.514237,0.223248,2.286215,-3.837357,-4.401743,P1R1
3.880469,19.587591,0.216939,2.548635,-3.811665,-4.595353,P1R1
3.938465,19.758890,0.165395,2.300458,-3.699793,-4.962590,P1R1
3.982118,19.893402,0.125732,1.981660,-3.244152,-4.551854,P1R1
4.013426,19.995643,0.096624,1.438907,-3.516211,-4.943786,P1R1
4.034589,20.069945,0.075819,1.090468,-3.253646,-5.058235,P1R1
4.036199,20.110202,0.075857,1.013526,-2.949940,-4.886918,P1R1
4.085875,20.193924,0.071175,0.832331,-2.670651,-4.837995,P1R1
4.123865,20.254463,0.070552,0.800836,-2.699139,-4.999870,P1R1
4.160205,20.369747,0.071161,0.787828,-2.854311,-4.971948,P1R1
4.186409,20.458063,0.075292,0.117901,-2.793986,-4.609703,P1R1
4.204296,20.522893,0.081252,0.301615,-2.955524,-4.262089,P1R1
4.215064,20.568163,0.089330,0.854199,-3.559347,-3.955588,P1R1
4.219858,20.627063,0.098048,0.922529,-3.626020,-3.933220,P1R1
4.220426,20.668224,0.107033,0.839079,-3.718408,-3.856482,P1R1
4.246155,20.705667,0.125319,0.463651,-4.009704,-3.845153,P1R1
4.264791,20.759628,0.141950,0.136445,-4.060689,-3.673066,P1R1
4.277591,20.798417,0.157720,-0.307004,-4.638891,-4.196905,P1R1
4.269697,20.824016,0.150854,-0.417581,-5.478238,-4.718197,P1R1
4.260489,20.839198,0.145385,-0.435243,-6.069096,-5.255534,P1R1
4.250375,20.846383,0.142159,-0.320098,-6.205041,-5.584198,P1R1
4.162630,20.828469,0.156406,-0.184257,-5.776560,-5.691700,P1R1
4.086273,20.838965,0.170107,0.762597,-5.160000,-6.357742,P1R1
4.021850,20.844288,0.182261,1.165933,-4.897432,-6.629321,P1R1
3.968429,20.845869,0.193811,1.806279,-4.962836,-7.209674,P1R1
3.925364,20.844451,0.203853,1.982404,-5.211987,-7.326129,P1R1
3.891315,20.841155,0.213403,2.247652,-5.463801,-7.364716,P1R1
3.893457,20.836646,0.234741,2.702648,-5.835681,-7.217533,P1R1
3.935935,20.861862,0.222972,3.077776,-6.055810,-7.079541,P1R1
3.974175,20.882248,0.213729,3.885077,-5.866865,-6.983375,P1R1
3.991861,20.897852,0.185524,4.000094,-5.562123,-6.939502,P1R1
4.007407,20.909580,0.162066,4.040894,-5.302663,-6.816226,P1R1
4.020001,20.948269,0.144027,3.883197,-5.137019,-6.548640,P1R1
4.063868,20.966120,0.146015,3.418715,-5.120776,-6.253532,P1R1
4.100665,20.979453,0.149243,2.823452,-5.339561,-6.028460,P1R1
4.130533,20.989221,0.154279,2.161971,-5.430422,-5.320604,P1R1
4.154379,20.995743,0.159611,1.936386,-5.771611,-5.423462,P1R1
4.172290,21.029697,0.165277,1.607723,-5.555419,-5.537259,P1R1
4.185243,21.057315,0.171989,0.266521,-4.325710,-5.284322,P1R1
4.222326,21.078973,0.210551,-0.344614,-3.911116,-5.429225,P1R1
4.251795,21.095469,0.244026,-0.880683,-3.643798,-5.499005,P1R1
4.273956,21.108054,0.274363,-1.345425,-3.340125,-5.724814,P1R1
4.270516,21.161982,0.276779,-1.300811,-3.478032,-5.945629,P1R1
4.265106,21.205941,0.278275,-1.094397,-3.599640,-6.151364,P1R1
4.242024,21.240874,0.259491,-0.691154,-3.846942,-6.176916,P1R1
4.220714,21.267842,0.243361,-0.578269,-4.027691,-5.971659,P1R1
4.201015,21.317918,0.229940,-0.370185,-4.167408,-5.695456,P1R1
4.183116,21.358092,0.220948,-0.063740,-3.816967,-5.369160,P1R1
4.255147,21.316910,0.244335,-0.159268,-3.811626,-5.244763,P1R1
4.392999,21.609970,0.134280,0.087378,-3.933296,-5.425270,P1R1
4.506363,21.887866,0.047677,3.521361,-5.354688,-6.297575,P1R1
4.599143,22.116899,-0.023281,3.571396,-4.869263,-6.008857,P1R1
4.672854,22.301324,-0.078929,3.239247,-4.540687,-5.645796,P1R1
4.713698,22.445276,-0.142321,2.843023,-4.729738,-5.455937,P1R1
4.754129,22.512955,-0.200901,1.994374,-4.963414,-5.231664,P1R1
4.782410,22.557036,-0.244477,-0.230413,-5.412737,-4.972222,P1R1
4.800335,22.611808,-0.275930,-0.806875,-5.182595,-4.931626,P1R1
4.810293,22.646828,-0.297087,-1.229298,-4.931081,-4.684514,P1R1
4.813683,22.666200,-0.308792,-1.105151,-4.888251,-5.098242,P1R1
4.812276,22.673091,-0.313701,-0.847410,-4.677639,-5.300338,P1R1
4.826354,22.654744,-0.299521,-0.304464,-4.558396,-5.637345,P1R1
4.818944,22.631709,-0.303939,0.212414,-4.398639,-5.941834,P1R1
4.809405,22.606605,-0.303352,0.937859,-4.056249,-6.199799,P1R1
4.798431,22.610687,-0.299952,1.095542,-4.156380,-6.506101,P1R1
4.786871,22.610933,-0.293378,1.890792,-4.698722,-6.467872,P1R1
4.775507,22.608158,-0.285347,2.294658,-4.791702,-6.454764,P1R1
4.782319,22.611294,-0.266406,2.978694,-4.119265,-5.983982,P1R1
4.787215,22.611892,-0.248538,3.070767,-3.981087,-5.928242,P1R1
4.790206,22.610879,-0.231111,2.778725,-3.799956,-5.592670,P1R1
4.791860,22.608538,-0.215318,2.697512,-3.923058,-5.486798,P1R1
4.791896,22.605847,-0.199389,1.282900,-4.304729,-5.326797,P1R1
4.791212,22.602546,-0.185612,0.666323,-3.927375,-5.100249,P1R1
4.789929,22.599011,-0.173627,0.369054,-3.756893,-5.287894,P1R1
4.786992,22.655710,-0.162385,-0.187846,-3.567169,-5.387607,P1R1
4.783950,22.703384,-0.152763,-0.323091,-3.719103,-5.616883,P1R1
4.805997,22.774314,-0.139250,-0.341285,-3.523265,-5.612854,P1R1
4.824027,22.832933,-0.126879,0.376136,-3.452532,-5.622181,P1R1
4.838584,22.880027,-0.116469,0.785479,-3.596418,-5.647482,P1R1
4.826435,23.011361,-0.110143,1.271170,-3.815161,-5.872050,P1R1
4.869059,23.120401,-0.113367,2.161778,-4.111622,-5.938172,P1R1
4.903934,23.237857,-0.116182,2.669231,-3.824174,-5.806181,P1R1
4.932113,23.331473,-0.118454,3.157204,-3.561655,-5.803820,P1R1
4.953959,23.404170,-0.119190,3.589696,-3.523134,-5.844789,P1R1
4.970475,23.458443,-0.119408,3.576601,-3.498855,-5.733949,P1R1
4.915683,23.490091,-0.096722,3.496482,-3.593538,-5.577206,P1R1
4.867174,23.509791,-0.076942,3.187990,-4.034962,-5.445819,P1R1
4.824864,23.520196,-0.059019,2.061411,-4.629580,-5.039238,P1R1
4.788682,23.523411,-0.042886,0.779271,-4.771003,-5.229440,P1R1
4.758126,23.551005,-0.029340,0.298881,-4.528456,-5.034809,P1R1
4.733071,23.570192,-0.017405,0.351731,-4.332506,-5.231349,P1R1
4.689364,23.665138,-0.027913,0.409138,-4.239495,-5.332936,P1R1
4.691209,23.772637,-0.066107,0.580395,-3.928518,-5.527565,P1R1
4.710838,23.859255,-0.077851,0.874881,-4.290584,-5.612058,P1R1
4.729051,23.926937,-0.087007,1.112429,-4.601819,-5.629339,P1R1
4.745481,23.978068,-0.093763,1.314252,-4.784628,-5.931246,P1R1
4.743045,24.045033,-0.117992,2.145704,-4.885536,-6.189529,P1R1
4.714890,24.096760,-0.128787,1.101169,-4.566142,-6.309233,P1R1
4.691155,24.134274,-0.136376,0.301264,-4.757380,-6.189773,P1R1
4.709054,24.550725,-0.241206,0.260849,-4.177621,-6.042432,P1R1
4.724997,24.897749,-0.328374,0.260743,-4.114041,-5.962676,P1R1
4.738846,25.180190,-0.399010,0.219660,-4.042019,-5.842882,P1R1
4.750049,25.404620,-0.452736,0.681921,-3.894756,-6.064074,P1R1
4.759278,25.577175,-0.493345,0.611824,-3.854880,-5.951479,P1R1
4.766655,25.704820,-0.522569,0.782487,-4.135182,-5.804844,P1R1
4.772341,25.794422,-0.542122,1.127303,-4.283812,-5.759800,P1R1
4.870491,25.813829,-0.529361,1.745764,-3.355916,-5.296191,P1R1
4.952976,25.813677,-0.513796,1.975372,-3.257899,-5.130968,P1R1
5.019245,25.889094,-0.496623,2.135044,-3.132725,-4.982702,P1R1
5.110034,25.941596,-0.507774,2.064205,-3.111564,-4.815394,P1R1
5.182848,25.974708,-0.513626,1.365691,-3.488101,-4.382492,P1R1
5.239774,25.992045,-0.515993,0.858175,-3.643486,-4.328908,P1R1
5.236181,26.072613,-0.517317,0.170485,-3.799194,-4.419337,P1R1
5.227695,26.132420,-0.516182,-0.440808,-3.677790,-4.556975,P1R1
5.215618,26.174889,-0.512205,-1.221756,-3.282934,-4.650679,P1R1
5.201539,26.202738,-0.506939,-1.451975,-3.262534,-4.967824,P1R1
5.185874,26.248874,-0.500320,-1.675166,-3.236221,-5.118027,P1R1
5.169856,26.281352,-0.492280,-1.012894,-3.015882,-5.378560,P1R1
5.345080,26.367827,-0.509442,-0.610164,-2.968517,-5.540378,P1R1
5.491394,26.465269,-0.521919,0.233228,-2.624828,-5.393330,P1R1
5.611326,26.541303,-0.531118,0.786644,-2.837791,-5.530835,P1R1
5.706590,26.599158,-0.535530,1.642139,-2.787557,-5.596422,P1R1
5.780385,26.640958,-0.537697,1.807455,-2.818117,-5.318482,P1R1
5.834967,26.699321,-0.537984,1.889089,-2.885228,-5.230137,P1R1
5.917168,26.779723,-0.548218,1.818664,-2.645228,-5.105004,P1R1
5.979169,26.841549,-0.554534,1.263049,-2.881323,-4.601399,P1R1
6.024054,26.887096,-0.558374,1.246786,-3.048516,-4.504786,P1R1
6.092656,26.919513,-0.590016,0.660438,-3.417007,-4.805087,P1R1
6.142841,26.970755,-0.614379,0.175459,-3.129033,-4.684081,P1R1
6.178088,27.008169,-0.633094,-0.335107,-3.126310,-5.020013,P1R1
6.155151,27.005498,-0.615016,-0.897965,-2.876704,-5.120628,P1R1
6.129107,26.997644,-0.597408,-0.865888,-2.622072,-5.233264,P1R1
6.085334,26.986303,-0.600305,-0.440433,-2.208490,-5.138041,P1R1
6.043614,27.002850,-0.601362,-0.213370,-2.269692,-5.224298,P1R1
6.005385,27.013819,-0.600882,-0.103080,-2.548134,-5.352146,P1R1
5.970900,27.020543,-0.598199,0.651951,-2.872216,-5.572214,P1R1
5.882935,27.088208,-0.613581,0.772705,-3.352705,-6.000264,P1R1
5.807593,27.173285,-0.625437,0.888495,-3.747042,-6.011440,P1R1
5.744840,27.242413,-0.634094,1.201851,-3.795344,-5.929731,P1R1
5.693493,27.297399,-0.638970,1.396485,-3.604639,-5.486691,P1R1
5.652731,27.339645,-0.641532,1.415156,-3.643300,-5.365313,P1R1
5.621050,27.371154,-0.641201,1.137772,-4.154339,-4.957355,P1R1
5.602091,27.400711,-0.619956,0.982912,-4.419466,-4.666825,P1R1
5.589288,27.421440,-0.600534,0.636768,-4.544947,-4.574299,P1R1
5.581218,27.435149,-0.582113,-0.193554,-4.674283,-4.803365,P1R1
5.577142,27.442963,-0.565810,-0.594553,-4.479759,-4.938993,P1R1
5.613780,27.476760,-0.581476,-1.081470,-4.310639,-5.003818,P1R1
5.646669,27.502650,-0.593542,-1.700643,-3.486229,-5.055241,P1R1
5.675713,27.521521,-0.603157,-2.211050,-3.721316,-4.962038,P1R1
5.700761,27.534520,-0.610451,-2.798140,-3.877612,-4.989644,P1R1
5.721592,27.542983,-0.614656,-3.410347,-3.793060,-4.976861,P1R1
5.738693,27.547584,-0.617090,-3.449241,-3.514185,-4.957766,P1R1
5.770720,27.759745,-0.667505,-3.354505,-2.998655,-5.154101,P1R1
5.796829,27.937519,-0.709043,-3.316637,-2.934377,-5.348613,P1R1
5.873480,28.076998,-0.737274,-3.230907,-2.936192,-5.524643,P1R1
5.936753,28.188072,-0.758725,-3.206033,-2.922841,-5.573329,P1R1
5.987409,28.274196,-0.773245,-2.620707,-3.068162,-5.642865,P1R1
6.026507,28.368386,-0.782762,-2.074046,-3.079980,-5.488229,P1R1
6.055934,28.439372,-0.788077,-1.374925,-2.953348,-5.338986,P1R1
6.114907,28.491400,-0.818902,0.094723,-2.747946,-5.246041,P1R1
6.161108,28.526720,-0.842544,0.514064,-2.617827,-5.353008,P1R1
6.195317,28.578635,-0.858869,0.532993,-2.768902,-5.434761,P1R1
6.219947,28.615046,-0.869839,0.208536,-2.903344,-5.343558,P1R1
6.243934,28.664544,-0.877269,-0.328508,-3.262955,-5.438314,P1R1
6.295409,28.880308,-0.910740,-0.566842,-3.360884,-5.562265,P1R1
6.334841,29.056893,-0.935538,-0.473596,-3.121768,-5.567754,P1R1
6.364048,29.197566,-0.953656,-0.340677,-3.098524,-5.589314,P1R1
6.384543,29.306344,-0.966001,-0.197834,-3.251351,-5.818101,P1R1
6.397033,29.417674,-0.972501,0.362253,-3.096985,-6.081735,P1R1
6.441849,29.501453,-1.005033,0.776354,-3.455759,-6.084011,P1R1
6.476263,29.561181,-1.029882,1.002954,-3.689613,-6.053262,P1R1
6.500892,29.631140,-1.046996,1.763683,-4.191007,-5.468972,P1R1
6.499369,29.727582,-1.102908,2.447778,-4.106638,-5.329113,P1R1
6.494389,29.799506,-1.147241,2.968310,-4.013854,-5.279191,P1R1
6.486266,29.880847,-1.180211,3.258680,-3.989187,-5.436318,P1R1
6.476464,29.940516,-1.203235,2.835083,-4.181771,-5.136107,P1R1
6.465985,29.981698,-1.218709,2.805892,-4.357126,-4.966063,P1R1
6.454629,30.037935,-1.226900,2.060357,-4.110851,-5.120811,P1R1
6.443656,30.077363,-1.230079,1.683813,-4.063339,-5.553494,P1R1
6.433349,30.102900,-1.229292,1.400459,-3.914838,-5.561982,P1R1
6.423892,30.117233,-1.225463,1.604482,-3.711836,-5.688200,P1R1
6.771421,29.146269,-1.369106,1.689930,-3.773099,-5.972349,P1R1
7.065307,28.318035,-1.487351,2.016996,-3.717810,-6.074723,P1R1
7.308460,27.626877,-1.582974,2.393612,-3.888528,-6.307809,P1R1
7.504755,27.063574,-1.658070,2.528450,-4.104580,-6.524288,P1R1
7.696458,26.617537,-1.742948,3.574668,-4.418982,-6.845033,P1R1
7.844810,26.304323,-1.807784,3.873722,-4.784571,-7.604613,P1R1
7.900665,26.100560,-1.799091,4.292784,-4.492022,-7.534799,P1R1
7.933045,25.964323,-1.784118,4.337201,-4.156110,-7.260116,P1R1
7.946801,25.883240,-1.764938,4.290274,-3.860831,-7.116952,P1R1
8.028625,25.835107,-1.779577,4.378242,-3.753437,-6.944563,P1R1
8.087269,25.822536,-1.787501,4.431115,-3.645919,-7.029194,P1R1
8.126497,25.836756,-1.790017,4.288364,-3.507722,-7.014796,P1R1
8.205380,26.141400,-1.867722,4.201495,-3.470653,-6.937249,P1R1
8.263110,26.417629,-1.930092,4.300555,-3.517990,-6.885320,P1R1
8.302956,26.662291,-1.978594,4.423278,-3.603564,-6.786179,P1R1
8.258877,26.841608,-1.980365,4.612176,-3.553529,-6.706546,P1R1
8.213175,26.993931,-1.975837,4.228989,-3.428283,-6.429252,P1R1
8.167737,27.150263,-1.967519,3.716855,-3.592055,-6.190329,P1R1
8.124610,27.278006,-1.956577,3.142510,-3.479272,-5.953002,P1R1
8.084811,27.379761,-1.943971,2.608134,-3.502137,-5.755594,P1R1
8.048696,27.458715,-1.929497,1.872870,-3.063640,-5.769877,P1R1
8.087148,27.543805,-1.949401,1.141130,-2.701763,-5.783331,P1R1
8.119227,27.607849,-1.964353,1.049732,-2.479870,-5.824270,P1R1
8.145327,27.653925,-1.974928,0.550070,-2.230261,-5.984494,P1R1
8.110875,27.725148,-1.933773,0.433351,-2.021532,-5.823674,P1R1
8.079778,27.778203,-1.896001,0.714706,-1.986132,-6.027573,P1R1
8.052484,27.815668,-1.862665,0.720655,-1.911847,-6.256901,P1R1
8.029008,27.840216,-1.833741,0.735791,-1.893953,-6.322675,P1R1
8.008958,27.854587,-1.808060,1.434855,-2.207886,-6.404696,P1R1
8.028121,28.011262,-1.816372,2.028471,-2.279103,-6.566377,P1R1
8.045001,28.138648,-1.823811,2.034209,-2.231519,-7.022720,P1R1
8.059246,28.239808,-1.829190,2.155235,-2.972073,-7.117626,P1R1
8.070702,28.347512,-1.833535,2.321184,-3.155909,-7.072626,P1R1
8.115846,28.463576,-1.822626,2.736531,-3.019657,-7.115349,P1R1
8.153549,28.553069,-1.812817,2.860080,-2.542426,-6.861473,P1R1
8.184007,28.619804,-1.803068,3.232144,-2.503705,-6.453057,P1R1
8.207649,28.696965,-1.794433,3.437918,-2.443592,-6.446882,P1R1
8.225716,28.753321,-1.786806,3.463332,-2.558085,-6.388705,P1R1
8.238673,28.792451,-1.779087,2.951172,-3.087257,-6.280389,P1R1
8.303431,28.757260,-1.850809,2.631008,-3.223961,-6.228789,P1R1
8.393899,28.750257,-1.941255,2.171806,-3.576772,-6.091246,P1R1
8.467734,28.738285,-2.016391,1.850640,-3.982723,-6.268111,P1R1
8.541863,28.753591,-2.055882,1.022843,-4.222671,-6.444849,P1R1
8.600139,28.762527,-2.085549,0.667430,-4.067994,-6.437334,P1R1
8.644166,28.766722,-2.105683,-0.030120,-4.234095,-6.492342,P1R1
8.655298,28.774908,-2.104233,-0.143699,-4.355843,-6.492101,P1R1
8.659200,28.779347,-2.098095,0.689446,-4.723869,-7.020302,P1R1
8.695920,28.781267,-2.119348,1.335788,-4.880047,-7.329708,P1R1
8.722434,28.810763,-2.134350,1.854095,-4.557344,-7.530830,P1R1
8.740502,28.834223,-2.143017,2.681169,-5.327845,-7.237047,P1R1
8.751558,28.852404,-2.146375,3.328591,-5.357489,-7.013121,P1R1
8.756715,28.895786,-2.146387,3.308751,-5.139494,-6.762831,P1R1
8.757686,28.930576,-2.143779,3.308620,-4.980984,-6.783398,P1R1
8.755490,28.957723,-2.139187,3.245404,-4.703072,-6.539007,P1R1
8.642465,28.955484,-2.096180,2.685038,-4.645828,-6.150686,P1R1
8.544455,28.951058,-2.057843,2.346241,-4.607972,-6.039979,P1R1
8.461266,28.945226,-2.024280,1.846184,-4.204326,-6.062014,P1R1
8.484475,28.959084,-2.013632,0.758891,-4.189623,-6.213694,P1R1
8.506146,28.999530,-2.004608,0.210047,-3.811915,-6.126839,P1R1
8.525960,29.032791,-1.995980,-0.019844,-3.585960,-6.208095,P1R1
8.579054,29.362346,-2.054340,0.028300,-3.558148,-6.228556,P1R1
8.624603,29.639633,-2.103789,0.134868,-3.456081,-6.380948,P1R1
8.662270,29.868239,-2.142595,-0.012939,-3.317520,-6.603564,P1R1
8.693073,30.051677,-2.173614,-0.077019,-3.201862,-6.767047,P1R1
8.716845,30.225004,-2.196533,-0.307753,-3.257676,-6.834431,P1R1
8.734842,30.358701,-2.212290,-1.223940,-2.829741,-6.621679,P1R1
8.748066,30.457795,-2.222862,-1.554793,-2.729793,-6.640015,P1R1
8.757218,30.527560,-2.229049,-1.632715,-2.691228,-6.675933,P1R1
8.762972,30.573021,-2.231610,-1.582871,-2.676933,-6.779369,P1R1
8.729674,30.583426,-2.208764,-1.517222,-2.767926,-6.916352,P1R1
8.737108,30.611584,-2.215961,-0.768579,-3.141727,-7.576653,P1R1
8.726283,30.625221,-2.240827,-0.508534,-3.177615,-7.972366,P1R1
8.716109,30.627869,-2.260103,-0.196578,-3.168959,-7.941462,P1R1
8.706510,30.622613,-2.273344,0.865100,-3.325729,-7.657545,P1R1
8.697888,30.611526,-2.282335,1.446810,-3.490348,-7.622625,P1R1
8.681480,30.693518,-2.306605,2.314484,-4.351458,-7.893291,P1R1
8.667162,30.758760,-2.323927,3.131926,-5.029226,-8.053979,P1R1
8.638990,30.808672,-2.356730,3.611824,-4.873731,-7.870181,P1R1
8.614393,30.876142,-2.379980,4.833643,-4.825161,-7.882414,P1R1
8.594194,30.927980,-2.396869,4.790739,-4.519293,-7.891697,P1R1
8.577980,30.966319,-2.408259,4.555768,-4.320384,-7.866057,P1R1
8.520771,31.026473,-2.370500,3.842569,-3.735601,-7.837512,P1R1
8.472939,31.102127,-2.335693,3.151375,-3.487268,-7.772445,P1R1
8.433984,31.161056,-2.303232,1.904687,-3.578621,-7.324572,P1R1
8.403267,31.205174,-2.274472,1.565477,-3.876461,-7.180524,P1R1
8.417163,31.267571,-2.278297,0.759560,-3.853153,-6.954364,P1R1
8.431554,31.314778,-2.281245,0.604007,-3.592078,-6.844112,P1R1
8.444456,31.332824,-2.276775,0.575487,-3.435614,-6.849312,P1R1
8.456324,31.372457,-2.272396,0.754270,-3.348441,-6.843103,P1R1
8.482960,31.401782,-2.245494,0.730537,-3.362363,-6.796118,P1R1
8.505643,31.451707,-2.222120,0.913481,-3.342112,-6.647388,P1R1
8.524650,31.489665,-2.201076,1.358870,-3.270152,-6.589921,P1R1
8.578516,31.517740,-2.213202,1.491431,-3.167823,-6.613746,P1R1
8.738476,31.553452,-2.259901,1.604014,-2.860188,-6.680294,P1R1
8.872555,31.579403,-2.299308,1.712124,-2.908608,-6.730421,P1R1
8.981846,31.627179,-2.331664,1.735035,-2.875581,-6.760285,P1R1
9.068998,31.663700,-2.357416,1.772644,-2.829566,-6.820920,P1R1
9.136156,31.690821,-2.376122,1.826366,-2.648640,-6.882225,P1R1
9.185664,31.739753,-2.389629,1.843314,-2.562761,-6.900324,P1R1
9.268354,31.769999,-2.422368,1.662472,-2.431305,-6.829442,P1R1
9.331132,31.821604,-2.447652,1.627857,-2.353355,-6.776628,P1R1
9.377160,31.861462,-2.466306,1.616219,-2.314795,-6.760593,P1R1
9.339613,31.911121,-2.426704,1.611873,-2.253995,-6.708319,P1R1
9.300450,31.979111,-2.390212,1.600426,-2.156116,-6.700297,P1R1
9.261717,32.032765,-2.356238,1.552217,-2.021385,-6.728369,P1R1
9.203870,32.069975,-2.305088,1.051626,-1.755541,-6.623783,P1R1
9.320826,32.459395,-2.431185,0.953749,-1.803565,-6.627444,P1R1
9.417714,32.814977,-2.537051,0.832242,-1.875185,-6.675221,P1R1
9.496642,33.106121,-2.624630,1.045974,-1.918597,-6.694613,P1R1
9.558982,33.338797,-2.694152,1.245938,-1.968441,-6.703350,P1R1
9.606851,33.519147,-2.748392,1.377285,-1.972654,-6.763718,P1R1
9.718301,33.707239,-2.775346,1.294236,-1.927911,-6.854860,P1R1
9.806968,33.878405,-2.792694,1.013334,-1.851003,-6.893450,P1R1
9.912458,34.095532,-2.832045,0.867395,-1.816038,-6.934216,P1R1
10.020051,34.278759,-2.848786,0.843395,-1.716907,-6.962035,P1R1
10.103651,34.414834,-2.857993,0.732530,-1.673341,-6.957585,P1R1
10.166279,34.510891,-2.861128,0.723220,-1.666595,-6.967467,P1R1
10.132139,34.582204,-2.814944,0.675871,-1.630980,-6.969130,P1R1
10.094307,34.655589,-2.770926,0.720238,-1.573249,-6.998985,P1R1
10.055789,34.701906,-2.730929,0.740832,-1.533797,-6.963293,P1R1
10.017957,34.726770,-2.694252,0.858212,-1.465799,-7.035843,P1R1
9.982014,34.734914,-2.661130,0.842077,-1.421058,-7.092132,P1R1
9.948545,34.760189,-2.632639,0.790457,-1.398230,-7.105202,P1R1
9.895240,34.760244,-2.611277,0.752197,-1.406286,-7.141789,P1R1
9.849250,34.751332,-2.593748,0.646937,-1.374982,-7.150674,P1R1
9.810340,34.736239,-2.579352,0.539288,-1.298491,-7.188280,P1R1
9.906385,34.717694,-2.610755,0.257640,-1.190918,-7.164215,P1R1
9.988985,34.696934,-2.637878,0.056838,-1.134917,-7.151108,P1R1
10.058193,34.675656,-2.659606,-0.447252,-0.999984,-7.075830,P1R1
10.872079,35.098008,-3.241660,-0.771461,-0.939012,-7.015570,P1R1
11.558987,35.453671,-3.733666,-1.124523,-0.848227,-6.984497,P1R1
12.125184,35.776437,-4.140097,-1.546522,-0.771019,-6.928647,P1R1
12.580581,36.037237,-4.466502,-2.124593,-0.747509,-6.783207,P1R1
12.920674,36.241788,-4.742545,-2.390143,-0.750013,-6.705879,P1R1
13.176250,36.397189,-4.953088,-2.612397,-0.734156,-6.664070,P1R1
13.358811,36.540624,-5.105963,-2.869171,-0.690029,-6.618096,P1R1
13.481005,36.643930,-5.211100,-2.995577,-0.664352,-6.630296,P1R1
13.553877,36.713666,-5.276782,-3.061836,-0.655955,-6.636061,P1R1
13.601440,36.778136,-5.309685,-3.158000,-0.598307,-6.653627,P1R1
13.616536,36.817370,-5.317773,-3.161440,-0.596755,-6.675523,P1R1
13.644679,36.867097,-5.336987,-3.217184,-0.599716,-6.642283,P1R1
13.610633,36.901784,-5.260279,-3.557263,-0.531946,-6.639271,P1R1
13.564847,36.919652,-5.181810,-3.787767,-0.506959,-6.587927,P1R1
13.511864,36.924731,-5.103861,-4.053199,-0.476391,-6.526765,P1R1
13.555305,36.909859,-5.245039,-4.317107,-0.454600,-6.446242,P1R1
13.582645,36.919758,-5.358061,-4.882889,-0.394873,-6.268662,P1R1
13.597626,36.921797,-5.446678,-5.009171,-0.365012,-6.234660,P1R1
13.638098,37.069117,-5.541538,-5.078656,-0.500519,-6.260962,P1R1
13.703632,37.190118,-5.642346,-5.188770,-0.471178,-6.269937,P1R1
13.752338,37.316302,-5.718891,-5.245464,-0.435003,-6.249733,P1R1
13.734937,37.369504,-5.670323,-5.472566,-0.355539,-6.224742,P1R1
13.713841,37.406389,-5.619840,-5.677092,-0.282274,-6.185152,P1R1
13.690792,37.429845,-5.569727,-5.886304,-0.247702,-6.164176,P1R1
13.666422,37.472792,-5.520614,-6.148422,-0.183477,-6.032287,P1R1
13.642597,37.502708,-5.474866,-6.264139,-0.173031,-5.975440,P1R1
13.619806,37.522170,-5.432159,-6.450825,-0.139679,-5.890621,P1R1
13.637111,37.541970,-5.468626,-6.521919,-0.103660,-5.898496,P1R1
13.650680,37.553619,-5.498435,-6.593979,-0.139111,-5.883152,P1R1
13.714089,37.590401,-5.528763,-6.768331,-0.150487,-5.981266,P1R1
13.766500,37.617457,-5.552408,-6.937359,-0.127694,-6.003550,P1R1
13.808487,37.636611,-5.569005,-7.191622,-0.254556,-6.025145,P1R1
13.840858,37.678984,-5.580497,-7.297013,-0.275052,-5.961820,P1R1
13.889790,37.719544,-5.619405,-7.439774,-0.301233,-5.895077,P1R1
13.927862,37.750531,-5.648755,-7.575971,-0.371339,-5.654999,P1R1
13.956624,37.773058,-5.670658,-7.651378,-0.346242,-5.537652,P1R1
13.976640,37.818785,-5.685013,-7.921196,-0.338886,-5.387207,P1R1
14.028134,37.854720,-5.723900,-8.110658,-0.318564,-5.294645,P1R1
14.068100,37.881844,-5.752688,-8.588323,-0.315702,-5.211703,P1R1
14.097710,37.931211,-5.773651,-8.823976,-0.305131,-5.132117,P1R1
14.191180,38.398425,-5.538484,-9.268858,-0.243730,-4.982247,P1R1
14.266559,38.790601,-5.335626,-9.407501,-0.209149,-4.953025,P1R1
14.325642,39.112320,-5.164259,-9.499608,-0.177157,-4.893218,P1R1
14.370151,39.369977,-5.021421,-9.773640,-0.154311,-4.827544,P1R1
14.401869,39.600188,-4.905957,-9.867106,-0.135690,-4.817087,P1R1
14.419327,39.748095,-4.803719,-10.172511,-0.108553,-4.775738,P1R1
14.428930,39.853148,-4.724615,-10.383938,-0.068511,-4.748923,P1R1
14.432327,39.922556,-4.665471,-10.512218,-0.002027,-4.733720,P1R1
14.430977,39.963009,-4.623172,-10.642491,0.056859,-4.776000,P1R1
14.430806,40.040942,-4.664659,-10.971742,0.109735,-4.872834,P1R1
14.427496,40.092111,-4.706662,-11.130698,0.135817,-4.899073,P1R1
14.417249,40.111921,-4.724091,-11.463719,0.225292,-4.962837,P1R1
14.406023,40.116397,-4.741135,-11.866838,0.197110,-4.963387,P1R1
14.394190,40.139153,-4.758057,-11.947420,0.165547,-4.937666,P1R1
14.398653,40.147800,-4.779673,-12.107193,0.168068,-4.944216,P1R1
14.400427,40.177357,-4.796661,-12.267091,0.077888,-4.800430,P1R1
14.400919,40.195173,-4.811379,-12.326759,0.269958,-4.685321,P1R1
14.400411,40.203675,-4.823685,-12.405960,0.356816,-4.696190,P1R1
14.398437,40.235308,-4.832409,-12.585116,0.156600,-4.404630,P1R1
14.434154,40.257627,-4.868884,-12.657538,-0.013678,-4.388777,P1R1
14.463552,40.272035,-4.897611,-13.445353,0.210560,-4.300177,P1R1
14.486898,40.309748,-4.920617,-13.913752,0.246697,-4.386740,P1R1
14.521097,40.338314,-4.916374,-14.713200,0.461859,-4.381108,P1R1
14.547724,40.384049,-4.881644,-15.113372,0.533045,-4.440191,P1R1
14.568047,40.419342,-4.849031,-16.393180,0.525036,-4.409282,P1R1
14.582619,40.475343,-4.820053,-16.907882,0.494535,-4.248775,P1R1
14.661001,40.632600,-5.013381,-17.807538,0.457511,-3.936584,P1R1
14.725262,40.761716,-5.176796,-18.094947,0.416558,-3.824088,P1R1
14.776109,40.895118,-5.311663,-18.409291,0.464479,-3.760601,P1R1
14.853590,41.001633,-5.450006,-18.784778,0.557510,-3.680675,P1R1
14.914982,41.084020,-5.558747,-19.183152,0.677847,-3.615408,P1R1
14.961581,41.175499,-5.641102,-19.834482,0.722159,-3.492939,P1R1
14.996037,41.244384,-5.701620,-20.158007,0.760727,-3.390222,P1R1
15.019929,41.294280,-5.742348,-21.002566,0.882203,-3.213670,P1R1
15.034786,41.358008,-5.767714,-21.425536,0.902201,-3.140580,P1R1
15.042774,41.403969,-5.780586,-21.777958,0.928001,-3.019705,P1R1
15.044631,41.465378,-5.782398,-22.480548,1.069030,-2.900145,P1R1
15.042463,41.510042,-5.776794,-22.838853,1.097599,-2.794010,P1R1
15.063786,41.608528,-5.802102,-23.211313,1.032749,-2.792025,P1R1
15.078899,41.685373,-5.817224,-23.801671,1.011408,-2.592754,P1R1
15.258754,42.315818,-5.832323,-23.919192,0.897228,-2.533502,P1R1
15.408527,42.842530,-5.840248,-23.805638,0.881831,-2.622823,P1R1
15.529573,43.302712,-5.841230,-23.552947,1.141359,-2.889710,P1R1
15.625323,43.670272,-5.837869,-23.423982,1.377938,-3.009891,P1R1
15.708411,44.016168,-5.899084,-23.260764,1.413994,-3.034428,P1R1
15.786743,44.281182,-5.927062,-23.093494,1.403013,-3.080785,P1R1
15.844523,44.476394,-5.945608,-22.611275,1.499202,-3.185901,P1R1
15.937885,44.703169,-5.966657,-22.885202,1.540326,-3.127382,P1R1
16.008377,44.897097,-5.980591,-23.380023,1.908421,-2.884049,P1R1
16.059407,45.034078,-5.987393,-24.751697,2.281194,-3.152835,P1R1
16.103866,45.222744,-6.189114,-25.273613,2.504077,-3.247441,P1R1
16.133305,45.358049,-6.355451,-25.779196,2.606548,-3.866017,P1R1
16.150205,45.478514,-6.490084,-26.308676,2.427214,-3.924385,P1R1
16.157331,45.558156,-6.594779,-26.597428,2.104129,-3.701588,P1R1
16.157131,45.604369,-6.674163,-26.455273,2.129033,-3.450199,P1R1
16.150777,45.654454,-6.730453,-26.174734,2.323918,-3.224668,P1R1
16.140757,45.679603,-6.768643,-25.880946,2.196313,-3.253379,P1R1
16.165738,45.716379,-6.820314,-25.804732,2.336655,-3.658400,P1R1
16.183670,45.734017,-6.855267,-25.971558,1.894888,-3.772144,P1R1
16.195436,45.737189,-6.875180,-25.656158,1.265262,-3.428846,P1R1
16.202360,45.729340,-6.884046,-25.514665,1.173002,-3.252755,P1R1
16.204928,45.743686,-6.884238,-25.274369,1.291263,-2.944817,P1R1
16.201825,45.760032,-6.927088,-24.902614,1.589868,-2.927990,P1R1
16.196230,45.797596,-6.956445,-24.739036,2.243899,-2.913788,P1R1
16.189346,45.823899,-6.974360,-25.294169,2.397304,-3.104275,P1R1
16.181462,45.870648,-6.983966,-26.222150,2.429882,-2.942251,P1R1
16.173518,45.905167,-6.986891,-26.545880,2.573288,-2.804053,P1R1
16.165798,45.929371,-6.984596,-26.953929,2.245614,-3.100738,P1R1
16.158739,45.989016,-7.004328,-27.711764,2.673426,-3.577362,P1R1
16.152205,46.035109,-7.017247,-27.677441,2.737469,-3.575545,P1R1
16.145559,46.099762,-7.023282,-27.882171,3.274245,-3.489482,P1R1
16.139425,46.150149,-7.023651,-28.214968,3.637622,-3.420273,P1R1
16.134073,46.187846,-7.020655,-28.100870,3.672405,-3.364363,P1R1
16.166936,46.245596,-7.044144,-27.359922,3.707259,-3.701090,P1R1
16.194292,46.319678,-7.061358,-26.816574,3.699259,-3.699331,P1R1
16.216666,46.377746,-7.071918,-25.771759,3.537237,-3.809499,P1R1
16.234186,46.451530,-7.077991,-25.293784,3.236542,-3.587940,P1R1
16.247823,46.508550,-7.080344,-24.892819,3.452897,-3.392165,P1R1
16.257312,46.581339,-7.078498,-24.843842,3.483194,-3.278490,P1R1
16.280081,46.637438,-7.053898,-24.901342,3.724555,-3.182949,P1R1
16.292832,46.706852,-7.089235,-25.620635,3.662926,-3.052505,P1R1
16.302056,46.759619,-7.117469,-26.166500,3.449528,-2.873559,P1R1
16.323938,46.828356,-7.118635,-26.733091,3.466492,-2.808978,P1R1
16.340463,46.910482,-7.117124,-27.951126,3.502440,-2.373626,P1R1
16.352529,46.974114,-7.112332,-28.825955,3.877375,-2.367651,P1R1
16.361007,47.021422,-7.106139,-29.589480,3.954195,-2.628338,P1R1
16.363184,47.064852,-7.151135,-30.788394,3.982703,-2.696803,P1R1
16.585045,47.818814,-7.204414,-31.238002,3.916805,-2.714245,P1R1
16.771560,48.451571,-7.247201,-31.536555,4.091065,-2.768328,P1R1
16.920884,48.973639,-7.311841,-31.893903,4.184027,-2.865212,P1R1
17.039553,49.421569,-7.361972,-32.419500,4.452872,-2.818335,P1R1
17.131594,49.771723,-7.400299,-32.882779,4.619160,-2.834329,P1R1
17.128190,50.121767,-7.624209,-33.056259,4.878625,-2.231661,P1R1
17.115970,50.385380,-7.809274,-32.758394,4.926277,-1.951292,P1R1
17.097673,50.575065,-7.958356,-32.586958,4.825374,-1.958976,P1R1
17.073880,50.793185,-8.073749,-32.324000,5.400919,-2.163741,P1R1
17.086224,50.947887,-8.189387,-32.353081,5.584204,-2.238441,P1R1
17.092435,51.049057,-8.276090,-32.405181,5.517769,-2.212761,P1R1
17.093841,51.106844,-8.337912,-32.853107,5.681205,-2.158573,P1R1
17.090895,51.160715,-8.377598,-34.087739,5.649910,-2.133861,P1R1
17.085186,51.184137,-8.399053,-34.901509,5.569151,-2.415397,P1R1
16.960957,51.257757,-8.622832,-35.309173,5.590281,-2.555438,P1R1
16.853366,51.303031,-8.802040,-35.936515,6.047907,-2.648622,P1R1
16.761888,51.355395,-8.942289,-36.224499,6.304278,-2.641634,P1R1
16.686203,51.385451,-9.048192,-36.270140,6.363800,-2.481433,P1R1
16.625057,51.397920,-9.124478,-35.952520,6.358126,-2.311930,P1R1
16.576499,51.397596,-9.173364,-34.811371,5.784319,-2.168790,P1R1
16.508087,51.409226,-9.223384,-34.430544,5.775825,-2.433415,P1R1
16.453414,51.470603,-9.253913,-33.909512,5.613587,-2.408616,P1R1
16.411775,51.515252,-9.268693,-33.192326,5.312614,-2.349540,P1R1
16.381094,51.546191,-9.269888,-32.762428,5.234505,-2.316870,P1R1
16.359373,51.595581,-9.261853,-32.873193,5.140868,-2.241700,P1R1
16.345479,51.631169,-9.247133,-33.260708,5.075530,-2.189228,P1R1
16.337631,51.655556,-9.226652,-33.924046,5.170724,-1.807218,P1R1
16.334237,51.700500,-9.203556,-34.197232,5.136791,-1.558095,P1R1
16.334695,51.733288,-9.179541,-34.703132,5.061739,-1.463012,P1R1
16.295769,51.763777,-9.200416,-36.148539,4.879326,-1.201276,P1R1
16.264667,51.814759,-9.215016,-36.847867,4.874143,-1.160782,P1R1
16.240913,51.853383,-9.224240,-37.197449,5.185026,-1.395847,P1R1
16.194314,51.907250,-9.244526,-38.207381,5.074689,-1.732506,P1R1
16.156984,51.978330,-9.258748,-38.518230,5.083797,-1.733340,P1R1
16.128308,52.033860,-9.267767,-38.789352,4.854432,-1.900703,P1R1
16.107094,52.075816,-9.272416,-38.992297,4.759683,-1.840126,P1R1
16.075329,52.136230,-9.292826,-39.172884,5.031286,-1.931416,P1R1
16.051324,52.182372,-9.307414,-39.115778,5.051023,-2.103146,P1R1
15.991564,52.240845,-9.345310,-38.503259,4.573354,-2.845688,P1R1
15.943320,52.315234,-9.374606,-38.461686,4.088423,-3.180011,P1R1
15.905812,52.372987,-9.396244,-38.294866,3.091236,-3.168332,P1R1
15.834251,52.429672,-9.465104,-38.081488,2.853368,-2.962489,P1R1
15.777027,52.472330,-9.518836,-37.557269,1.767865,-2.646096,P1R1
15.732525,52.503083,-9.558967,-36.852702,1.711914,-2.795762,P1R1
15.699294,52.523635,-9.588368,-36.723989,2.013674,-2.764949,P1R1
15.674673,52.595891,-9.608533,-36.672417,2.742515,-2.762113,P1R1
15.658142,52.652448,-9.620920,-36.707384,3.249176,-2.796915,P1R1
15.532088,53.255062,-9.262706,-36.313916,3.220343,-2.501720,P1R1
15.428979,53.760403,-8.955126,-35.994407,3.244572,-2.380967,P1R1
15.346070,54.175326,-8.693393,-35.578740,3.337922,-2.427361,P1R1
15.216718,54.561852,-8.541891,-35.345860,3.259565,-2.476680,P1R1
15.113446,54.865771,-8.422768,-35.149705,3.330411,-2.529256,P1R1
15.033062,55.097409,-8.330497,-35.475857,3.402754,-2.537778,P1R1
14.987580,55.356726,-8.242057,-35.323925,3.499587,-2.683560,P1R1
14.957051,55.549615,-8.177170,-35.157441,3.333134,-2.731778,P1R1
14.938393,55.686440,-8.130532,-34.892965,3.525862,-2.322147,P1R1
14.785353,55.785299,-8.202358,-34.462359,3.605915,-2.129435,P1R1
14.661378,55.874626,-8.271922,-34.248034,4.135717,-2.029386,P1R1
14.563635,55.928391,-8.335190,-33.823327,4.427822,-1.971251,P1R1
14.527814,55.964814,-8.341206,-33.663087,4.576072,-1.996650,P1R1
14.505861,55.977851,-8.346713,-34.020491,4.506557,-2.027022,P1R1
14.495207,55.972856,-8.352644,-34.455656,4.254794,-2.017442,P1R1
14.339994,56.003992,-8.437178,-34.899268,3.943631,-1.882628,P1R1
14.214653,56.018704,-8.509161,-35.455101,3.726834,-1.997364,P1R1
14.077727,56.020527,-8.537544,-36.005505,3.632255,-2.568778,P1R1
13.969757,56.043013,-8.559160,-36.461375,3.666722,-2.563208,P1R1
13.887389,56.054735,-8.573302,-36.659204,3.939798,-2.642340,P1R1
13.827012,56.058162,-8.580957,-36.724433,4.124543,-2.735264,P1R1
13.754917,56.035977,-8.599115,-36.622155,3.957967,-2.709146,P1R1
13.702902,56.012068,-8.611689,-36.399306,3.693659,-2.910700,P1R1
13.667675,55.987858,-8.619444,-35.924975,3.407184,-2.961874,P1R1
13.644826,55.962658,-8.621321,-35.349001,3.422027,-2.913119,P1R1
13.632611,55.969234,-8.620117,-34.823720,3.033024,-2.825596,P1R1
13.629085,55.973502,-8.616471,-34.527920,3.242312,-3.084427,P1R1
13.639453,55.966903,-8.594831,-34.044449,3.602174,-2.666556,P1R1
13.653342,55.960305,-8.574269,-33.953222,3.727573,-2.726699,P1R1
13.669253,55.954014,-8.555082,-34.295774,3.825527,-2.695363,P1R1
13.707065,55.874293,-8.543779,-34.861612,3.276253,-2.160970,P1R1
13.741112,55.836517,-8.533112,-35.291540,3.224324,-1.915644,P1R1
13.771434,55.805650,-8.523114,-35.493327,3.427317,-2.048172,P1R1
13.797494,55.781489,-8.512346,-36.020804,3.584295,-2.312618,P1R1
13.819139,55.792945,-8.502438,-36.065418,3.937529,-2.280400,P1R1
13.836606,55.805289,-8.491180,-36.271823,4.322670,-2.357167,P1R1
13.833223,55.848181,-8.468962,-36.258527,4.527716,-2.375111,P1R1
13.829393,55.885790,-8.449544,-36.317975,4.643749,-2.508832,P1R1
13.824559,55.948460,-8.431292,-36.212466,4.558674,-2.495385,P1R1
13.778003,55.996315,-8.433861,-35.573047,4.154173,-2.598104,P1R1
13.737718,56.036137,-8.434499,-34.703765,3.744176,-3.163151,P1R1
13.703823,56.068240,-8.434703,-34.647563,4.005353,-3.266755,P1R1
13.675129,56.123815,-8.432927,-34.145115,4.059557,-2.837819,P1R1
13.652000,56.168754,-8.430774,-34.279647,4.307735,-2.882100,P1R1
13.576696,56.383243,-8.418855,-34.335884,4.526596,-2.904206,P1R1
13.494768,56.592530,-8.395179,-33.878753,4.985868,-2.851722,P1R1
13.427529,56.764341,-8.372971,-34.072657,4.653752,-3.011923,P1R1
13.373934,56.901609,-8.353716,-33.945107,4.428850,-3.254549,P1R1
13.332138,57.008504,-8.335729,-33.781886,4.268628,-3.467245,P1R1
13.262748,57.087989,-8.290468,-33.777044,4.206100,-3.574623,P1R1
13.208117,57.144746,-8.252108,-33.885845,4.080497,-3.585236,P1R1
13.165669,57.212944,-8.218664,-33.575315,3.907304,-3.228364,P1R1
13.134468,57.261132,-8.191154,-33.558613,4.302584,-3.197360,P1R1
13.112731,57.292743,-8.168873,-33.497792,4.365377,-3.017466,P1R1
13.115285,57.356823,-8.119323,-33.478792,4.501309,-2.918287,P1R1
13.105132,57.403456,-8.097542,-33.916339,4.567957,-2.924272,P1R1
13.099951,57.435372,-8.080592,-34.088446,4.590469,-3.031517,P1R1
13.129776,57.434800,-8.068587,-34.450376,4.399404,-3.114677,P1R1
13.157675,57.427744,-8.059683,-35.269477,4.550635,-3.306255,P1R1
13.182335,57.446489,-8.052113,-36.018568,4.623209,-3.163839,P1R1
13.239127,57.422243,-8.052179,-35.982590,4.516088,-3.266730,P1R1
13.287644,57.397565,-8.052853,-35.980099,4.531130,-3.198447,P1R1
13.327847,57.373937,-8.052290,-36.219273,5.328738,-3.240357,P1R1
13.360276,57.352100,-8.050410,-36.584452,5.512011,-3.362006,P1R1
13.385629,57.332532,-8.047201,-36.805538,5.705933,-3.265235,P1R1
13.385503,57.524815,-8.064717,-36.625664,5.853653,-3.228382,P1R1
13.415555,57.633734,-8.088712,-36.476647,6.027566,-3.325786,P1R1
13.439050,57.722718,-8.108174,-36.282119,6.359991,-3.247476,P1R1
13.456460,57.793979,-8.121878,-35.967121,6.672142,-3.146275,P1R1
13.468914,57.849149,-8.131823,-35.736221,6.685378,-3.033564,P1R1
13.477185,57.890369,-8.138396,-35.606950,6.666993,-2.945443,P1R1
13.481708,57.920120,-8.140562,-35.833002,6.590274,-2.750762,P1R1
13.390885,58.017861,-8.169087,-36.095473,6.641346,-2.575144,P1R1
13.312149,58.095616,-8.191677,-36.439818,6.577768,-2.419254,P1R1
13.244963,58.156119,-8.207040,-37.839793,6.110645,-2.339365,P1R1
13.312776,58.135921,-8.141431,-38.927245,6.231745,-2.375777,P1R1
13.334046,58.112093,-8.053281,-39.352092,6.230293,-2.410743,P1R1
13.352114,58.117065,-7.977174,-39.780894,6.218895,-2.491285,P1R1
13.367191,58.117959,-7.911220,-40.174722,6.335392,-2.609109,P1R1
13.379689,58.115549,-7.856326,-40.492929,6.430606,-2.701927,P1R1
13.373627,58.110586,-7.832058,-40.744768,6.583075,-2.759992,P1R1
13.288820,58.137633,-7.842003,-40.825753,6.861010,-2.687681,P1R1
13.215954,58.188816,-7.852392,-40.899008,6.919405,-2.816329,P1R1
13.155074,58.230335,-7.862493,-40.984997,6.746235,-2.913280,P1R1
13.105344,58.263172,-7.871779,-40.761965,6.562905,-3.014386,P1R1
13.065424,58.288757,-7.878433,-40.879353,6.554769,-3.435896,P1R1
13.034491,58.307742,-7.883917,-40.879130,6.808151,-3.397780,P1R1
13.014250,58.328980,-7.868439,-41.041310,7.267162,-3.616235,P1R1
13.000161,58.344465,-7.854636,-41.212993,7.585407,-3.579246,P1R1
12.949820,58.534862,-7.811010,-40.932900,8.198339,-3.506997,P1R1
12.963171,58.644525,-7.734441,-40.788328,8.435109,-3.414161,P1R1
12.977503,58.732522,-7.669650,-40.779791,8.350703,-3.371300,P1R1
12.991963,58.801189,-7.615833,-40.947422,8.109668,-3.309465,P1R1
13.005441,58.882982,-7.571976,-41.202103,7.856239,-3.086434,P1R1
13.017453,58.946538,-7.534023,-41.525778,7.556362,-3.019050,P1R1
13.028378,58.993606,-7.504168,-41.841306,7.424221,-3.184361,P1R1
12.844524,59.032462,-7.536937,-42.215200,7.424831,-3.375338,P1R1
12.688396,59.088924,-7.566971,-42.356329,7.458765,-3.518122,P1R1
12.542688,59.130805,-7.612712,-43.031896,7.653811,-3.580499,P1R1
12.424244,59.160267,-7.651793,-43.199941,7.892514,-3.514721,P1R1
12.330155,59.179845,-7.682774,-43.948708,8.147146,-3.625473,P1R1
12.257880,59.191111,-7.707612,-44.096075,8.166754,-3.719459,P1R1
12.221167,59.190649,-7.711987,-44.122868,8.267801,-3.798327,P1R1
12.197833,59.186039,-7.713449,-43.907370,8.200352,-3.864912,P1R1
12.185237,59.178597,-7.712486,-43.543676,8.214148,-4.042668,P1R1
12.180721,59.169773,-7.708086,-43.859358,8.275786,-4.844098,P1R1
12.182074,59.189996,-7.702352,-43.962792,8.029588,-4.524932,P1R1
12.188075,59.205373,-7.695638,-43.706387,7.679169,-4.314664,P1R1
12.242605,59.107698,-7.671710,-43.228909,7.478887,-4.042309,P1R1
12.237597,59.022744,-7.639047,-42.416319,7.596439,-3.629096,P1R1
12.156351,59.100034,-7.548899,-42.716949,7.827801,-3.436330,P1R1
12.089198,59.167074,-7.471826,-42.772076,7.820436,-3.521230,P1R1
12.034995,59.224020,-7.407158,-42.880224,8.134502,-3.700047,P1R1
11.991626,59.301737,-7.352452,-43.256123,8.192310,-4.402683,P1R1
12.000364,59.410354,-7.257742,-43.441215,7.759359,-4.622685,P1R1
12.011541,59.499817,-7.179982,-43.452779,7.307186,-4.887073,P1R1
12.023755,59.572119,-7.116040,-42.769939,7.046335,-5.260502,P1R1
12.035703,59.659067,-7.064326,-41.999549,7.293213,-5.737221,P1R1
12.047680,59.727556,-7.025040,-41.696024,7.450168,-5.654751,P1R1
12.059114,59.779912,-6.995913,-41.020948,7.434686,-5.622684,P1R1
12.069664,59.818393,-6.975190,-40.552897,7.320835,-5.723484,P1R1
12.078822,59.845573,-6.959780,-40.405230,7.461516,-5.535704,P1R1
12.086325,59.893090,-6.949926,-40.017883,7.637553,-5.449897,P1R1
12.041988,60.044416,-6.931518,-39.665499,7.961832,-5.302429,P1R1
12.003968,60.167972,-6.916738,-39.385628,8.254686,-5.307049,P1R1
11.972281,60.266005,-6.906248,-39.516080,8.378786,-5.263011,P1R1
11.945674,60.371834,-6.897632,-39.939989,8.308419,-4.973886,P1R1
11.924457,60.453512,-6.891774,-40.266037,8.060822,-4.819030,P1R1
11.907701,60.514639,-6.886480,-41.066276,7.789033,-4.690513,P1R1
11.880943,60.570611,-6.816791,-41.917047,7.751878,-4.767939,P1R1
11.859851,60.609900,-6.758340,-42.388711,7.842521,-4.780242,P1R1
11.842939,60.665775,-6.708735,-42.781485,8.124794,-5.004380,P1R1
11.747866,60.695925,-6.708420,-43.028600,8.474069,-5.121673,P1R1
11.668760,60.714860,-6.708871,-43.533995,8.887412,-5.719539,P1R1
11.604693,60.724520,-6.710920,-43.685947,9.172552,-5.881973,P1R1
11.554155,60.727014,-6.713850,-43.450951,9.142233,-5.926914,P1R1
11.515510,60.724172,-6.717099,-42.812898,9.040554,-5.935400,P1R1
11.486802,60.717929,-6.718752,-42.000456,9.095075,-6.397627,P1R1
11.393666,60.825436,-6.660734,-41.505964,8.951924,-6.506313,P1R1
11.318806,60.913703,-6.611381,-40.741325,8.664862,-6.233393,P1R1
11.260281,60.984419,-6.570106,-39.929270,8.477232,-6.089146,P1R1
11.215736,61.039884,-6.534677,-38.744465,8.200704,-5.884018,P1R1
11.145311,61.081079,-6.476058,-38.521191,8.128699,-5.746388,P1R1
11.090660,61.111098,-6.426372,-37.969583,7.974401,-5.745144,P1R1
10.996394,61.207515,-6.403388,-37.677967,8.066664,-5.720541,P1R1
10.905718,61.284562,-6.405237,-37.249516,8.460412,-5.644492,P1R1
10.835144,61.344294,-6.408874,-37.056043,8.606917,-5.640969,P1R1
10.839075,61.351582,-6.369177,-36.897106,9.063299,-5.909852,P1R1
10.849240,61.351820,-6.336556,-37.247632,9.208238,-6.057150,P1R1
10.841583,61.346545,-6.259717,-37.640330,9.171605,-6.250410,P1R1
10.861433,61.250194,-6.175327,-38.743836,9.432454,-6.475935,P1R1
10.882320,61.165013,-6.106019,-39.430715,9.673241,-6.366473,P1R1
10.903129,61.091412,-6.050293,-39.786794,9.929992,-6.167739,P1R1
10.923038,61.029249,-6.006521,-39.910966,9.965463,-6.184621,P1R1
10.941186,60.978357,-5.971541,-39.523143,9.718671,-6.006453,P1R1
10.957541,60.937480,-5.945458,-39.013017,9.198712,-6.009672,P1R1
10.979048,60.901999,-5.908043,-38.458413,8.688873,-6.088193,P1R1
10.996629,60.905387,-5.877910,-37.585312,8.043453,-5.863182,P1R1
11.011246,60.911508,-5.855372,-37.323623,7.844041,-5.817985,P1R1
11.037999,60.908783,-5.837848,-37.087091,7.818493,-5.664373,P1R1
11.059912,60.908799,-5.825538,-36.987829,7.825262,-5.528278,P1R1
11.076936,60.911461,-5.815076,-36.615758,8.139416,-5.569202,P1R1
11.090019,60.915547,-5.808082,-36.532233,8.490777,-5.697559,P1R1
11.099502,60.920774,-5.802945,-36.704023,8.688227,-5.840442,P1R1
11.067153,60.956296,-5.768374,-37.351535,9.040049,-5.983616,P1R1
11.034799,60.972472,-5.729934,-37.581533,9.046527,-6.066423,P1R1
11.006321,60.986991,-5.696945,-37.702812,9.175349,-5.896461,P1R1
10.981524,61.029452,-5.670313,-37.632765,9.054565,-5.893326,P1R1
10.887150,61.084396,-5.689026,-37.636783,8.978952,-5.985161,P1R1
10.807758,61.130298,-5.706305,-37.464403,8.998125,-5.920111,P1R1
10.741658,61.168858,-5.717486,-36.960148,8.785190,-6.020362,P1R1
10.793652,61.127150,-5.636651,-36.855901,8.751872,-6.113573,P1R1
10.841186,61.089673,-5.567838,-36.764770,8.669001,-6.220189,P1R1
10.883273,61.057197,-5.508816,-36.560247,8.598839,-6.308426,P1R1
10.919440,61.059386,-5.460361,-36.422831,8.664785,-6.294289,P1R1
10.911804,61.061344,-5.389919,-36.285467,8.793391,-6.346984,P1R1
10.904824,61.063307,-5.332530,-36.179380,8.838085,-6.322498,P1R1
10.920318,61.078165,-5.258846,-36.081577,8.937706,-6.313798,P1R1
10.932647,61.091783,-5.196519,-35.868855,8.937072,-6.333007,P1R1
10.942127,61.133359,-5.147336,-35.825654,8.939133,-6.346843,P1R1
10.949505,61.168464,-5.109529,-35.859598,8.895907,-6.365308,P1R1
10.954441,61.198259,-5.078321,-36.076161,8.763207,-6.411180,P1R1
10.957825,61.222393,-5.055551,-36.284672,8.746105,-6.467631,P1R1
10.873586,61.215770,-5.102053,-36.469167,8.705773,-6.459407,P1R1
10.801434,61.208664,-5.144500,-36.584722,8.710229,-6.461295,P1R1
10.740658,61.201911,-5.180575,-36.574430,8.875393,-6.425904,P1R1
10.690821,61.195409,-5.211628,-36.614465,8.801996,-6.461262,P1R1
10.650937,61.189399,-5.237555,-36.617512,8.835959,-6.433820,P1R1
10.589845,61.303942,-5.135434,-36.647264,8.756316,-6.385724,P1R1
10.513355,61.412408,-5.058893,-36.726080,8.820576,-6.343528,P1R1
10.452063,61.502376,-4.994522,-36.908496,8.848530,-6.309001,P1R1
10.365366,61.605125,-4.909622,-37.876199,8.915167,-6.196013,P1R1
10.297268,61.688811,-4.824746,-38.422380,8.916848,-6.142255,P1R1
10.244711,61.754593,-4.755436,-38.941211,8.952650,-6.063888,P1R1
10.205330,61.805064,-4.698537,-39.903842,9.071026,-5.922631,P1R1
10.214058,61.848561,-4.613748,-40.419492,9.200351,-5.897870,P1R1
10.226673,61.879707,-4.545784,-40.935686,9.304751,-5.877784,P1R1
10.241352,61.900975,-4.491103,-41.866474,9.523654,-5.752521,P1R1
10.256711,61.943848,-4.449416,-42.336952,9.590530,-5.726329,P1R1
10.272349,61.975508,-4.418702,-42.736334,9.605618,-5.650500,P1R1
10.287551,61.997726,-4.397050,-43.072034,9.598763,-5.591504,P1R1
10.284474,61.988064,-4.384807,-43.762643,9.629922,-5.453054,P1R1
10.282475,61.976230,-4.376426,-44.445835,9.671591,-5.329169,P1R1
10.281546,61.962975,-4.372301,-44.789651,9.728183,-5.264718,P1R1
10.264991,61.949363,-4.390279,-45.633580,9.825234,-5.225750,P1R1
10.251007,61.965951,-4.407438,-46.049217,9.838865,-5.184514,P1R1
10.239828,61.978685,-4.423105,-46.398918,9.820597,-5.119207,P1R1
10.167843,61.999216,-4.417233,-47.012159,9.792563,-4.975987,P1R1
10.107701,62.015230,-4.412560,-47.223215,9.828402,-4.900938,P1R1
10.058237,62.027818,-4.406860,-47.581262,9.832764,-4.780611,P1R1
10.018761,62.037118,-4.401705,-47.757097,9.838256,-4.713383,P1R1
9.971247,62.073810,-4.415945,-48.111855,9.800674,-4.673486,P1R1
9.933988,62.103690,-4.427513,-48.280499,9.781850,-4.652801,P1R1
9.925630,62.113324,-4.408077,-48.389428,9.776095,-4.675622,P1R1
9.921896,62.119737,-4.390448,-48.523791,9.760292,-4.677201,P1R1
9.921681,62.123581,-4.374604,-48.706561,9.763953,-4.708790,P1R1
9.834341,62.098209,-4.402598,-49.133273,9.745577,-4.736519,P1R1
9.761984,62.105503,-4.425728,-49.365345,9.800852,-4.742700,P1R1
9.703842,62.111124,-4.444150,-49.633333,9.827691,-4.684600,P1R1
9.641984,62.115478,-4.477173,-50.152207,9.825454,-4.664045,P1R1
9.593714,62.118677,-4.503266,-50.412540,9.781014,-4.611766,P1R1
9.557016,62.121344,-4.521461,-50.956576,9.743745,-4.505811,P1R1
9.545855,62.107887,-4.509106,-51.169204,9.724553,-4.461414,P1R1
9.540347,62.126182,-4.495847,-51.389195,9.720064,-4.436329,P1R1
9.501469,62.141096,-4.452285,-51.554637,9.730631,-4.463340,P1R1
9.471635,62.153905,-4.411754,-52.064684,9.731890,-4.590980,P1R1
9.449824,62.164392,-4.376112,-52.422338,9.767612,-4.620621,P1R1
9.434528,62.173111,-4.344060,-53.043490,9.857703,-4.529589,P1R1
9.451465,62.172787,-4.283895,-53.347644,9.985323,-4.419538,P1R1
9.468749,62.172003,-4.232990,-53.740966,10.094152,-4.411739,P1R1
9.485655,62.170869,-4.191041,-54.134513,10.140247,-4.418214,P1R1
9.482982,62.290735,-4.102326,-54.310487,9.959922,-4.341299,P1R1
9.481729,62.392160,-4.028675,-54.333496,9.944887,-4.227906,P1R1
9.481533,62.476123,-3.968754,-54.344520,9.955079,-4.203840,P1R1
9.481326,62.574399,-3.919492,-54.322324,9.997361,-4.089451,P1R1
9.481725,62.653615,-3.881095,-54.308460,9.923875,-4.085074,P1R1
9.482237,62.716156,-3.850410,-54.402326,9.884544,-4.140478,P1R1
9.430475,62.747967,-3.864896,-54.687393,9.956794,-4.232427,P1R1
9.386856,62.769333,-3.880235,-55.053511,9.987471,-4.287372,P1R1
9.350681,62.782516,-3.894216,-55.878573,9.984975,-4.333713,P1R1
9.314078,62.773531,-3.917153,-56.590900,10.118913,-4.257140,P1R1
9.284882,62.761730,-3.937296,-56.908188,10.130327,-4.273421,P1R1
9.261959,62.748753,-3.952808,-56.950777,10.137287,-4.298051,P1R1
9.241137,62.731908,-3.975270,-56.954381,10.139287,-4.246869,P1R1
9.225705,62.715659,-3.993357,-56.928609,10.147537,-4.167766,P1R1
9.174968,62.790288,-3.975806,-56.776548,10.244889,-4.014417,P1R1
9.151529,62.893642,-3.937895,-56.700720,10.248375,-4.010773,P1R1
9.133441,63.009744,-3.902800,-56.694866,10.224870,-4.076815,P1R1
9.120327,63.105336,-3.870673,-56.673207,10.356245,-4.137031,P1R1
9.170993,63.151536,-3.774191,-56.668179,10.349716,-4.134435,P1R1
9.216113,63.185371,-3.692406,-56.659045,10.396626,-4.137706,P1R1
9.216960,63.208615,-3.592904,-56.896080,10.362215,-4.169731,P1R1
9.217786,63.223383,-3.510764,-57.005335,10.272501,-4.165488,P1R1
9.218524,63.231381,-3.444374,-56.968828,10.172218,-4.161879,P1R1
9.219127,63.234130,-3.391939,-57.040022,10.068154,-4.186144,P1R1
9.277046,63.181837,-3.266368,-56.992391,9.907440,-4.206768,P1R1
9.325529,63.164545,-3.164064,-56.927801,9.935783,-4.269129,P1R1
9.365547,63.148251,-3.082645,-56.868385,9.840988,-4.326201,P1R1
9.397734,63.133377,-3.019551,-56.789847,9.689728,-4.347826,P1R1
9.422302,63.120974,-2.969038,-56.856944,9.556764,-4.363482,P1R1
9.440732,63.110257,-2.932211,-56.776914,9.536261,-4.273434,P1R1
9.453879,63.101255,-2.906676,-56.723410,9.587035,-4.169087,P1R1
9.462299,63.094321,-2.888654,-56.573680,9.587899,-4.061672,P1R1
9.466823,63.089299,-2.876408,-56.713678,9.588114,-4.014373,P1R1
9.415749,63.133561,-2.861735,-56.873553,9.679850,-4.087228,P1R1
9.370237,63.172076,-2.851079,-57.663563,9.845466,-4.246372,P1R1
9.330780,63.204586,-2.844914,-58.064956,9.794306,-4.283632,P1R1
9.296581,63.261758,-2.840882,-58.890247,9.798889,-4.261771,P1R1
9.268127,63.309173,-2.839361,-59.449602,9.851144,-4.391218,P1R1
9.244970,63.347617,-2.839518,-60.159583,9.739123,-4.338343,P1R1
9.177682,63.453107,-2.257674,-60.528889,9.860013,-4.572614,P1R1
9.122089,63.540175,-1.765075,-60.623793,10.065123,-4.683626,P1R1
9.077236,63.610363,-1.357062,-60.725036,10.085285,-4.695649,P1R1
8.942573,63.724369,-0.914786,-60.563523,10.099829,-4.470503,P1R1
8.831524,63.816185,-0.559589,-60.432750,10.011110,-4.437846,P1R1
8.741918,63.888653,-0.280254,-59.975876,10.277129,-4.407257,P1R1
8.659796,63.977337,-0.075615,-59.720892,10.044523,-4.254995,P1R1
8.596295,64.046466,0.073748,-59.804431,10.186179,-4.302311,P1R1
8.549153,64.098141,0.175242,-59.909589,10.334672,-4.361508,P1R1
8.515639,64.135511,0.239590,-60.188309,10.347878,-4.310355,P1R1
8.493645,64.160526,0.272727,-60.599476,10.225966,-4.222730,P1R1
8.480970,64.175527,0.281808,-61.034011,9.994376,-4.082967,P1R1
8.475166,64.172922,0.292989,-62.066775,9.572517,-4.357860,P1R1
8.475024,64.165763,0.288552,-62.868140,9.849037,-4.774887,P1R1
8.440678,64.155480,0.304787,-63.726876,9.776734,-4.929862,P1R1
8.424916,64.138686,0.335534,-63.732158,10.408789,-4.854896,P1R1
8.415055,64.121866,0.353328,-63.815134,10.686414,-4.899842,P1R1
8.409665,64.106249,0.362992,-63.331033,10.800877,-4.999054,P1R1
8.407949,64.091766,0.364975,-62.793220,10.825000,-5.054193,P1R1
8.408979,64.078753,0.361482,-62.334498,10.533632,-5.019028,P1R1
8.411730,64.067897,0.356201,-62.133431,9.614246,-5.055065,P1R1
8.425704,64.061130,0.372263,-61.827132,9.082974,-4.710732,P1R1
8.438959,64.055645,0.383475,-61.420071,8.789467,-4.613877,P1R1
8.450905,64.051890,0.392800,-61.183783,8.839396,-4.315260,P1R1
8.455390,64.052548,0.393217,-61.091871,8.847151,-4.082746,P1R1
8.458979,64.054667,0.396013,-61.151613,8.858479,-3.920054,P1R1
8.462130,64.057001,0.397566,-61.491902,8.889640,-3.838856,P1R1
8.426447,64.059372,0.430194,-62.169237,8.840292,-3.727594,P1R1
8.396132,64.061843,0.457691,-62.620188,9.159204,-3.917496,P1R1
8.370681,64.064871,0.482475,-63.350388,9.469487,-4.502545,P1R1
8.236496,64.101165,0.366644,-63.595040,10.522943,-4.917118,P1R1
8.123901,64.132285,0.267969,-63.822493,10.866955,-5.153369,P1R1
8.031197,64.159216,0.188826,-64.063484,11.205063,-5.258941,P1R1
7.957071,64.181323,0.124579,-63.941856,11.224322,-5.324989,P1R1
7.899432,64.199198,0.074476,-63.557147,11.039502,-5.246913,P1R1
7.856154,64.213334,0.037021,-63.405966,10.921879,-5.180549,P1R1
7.714273,64.254535,-0.067380,-63.081533,10.821624,-5.196416,P1R1
7.599516,64.288376,-0.150413,-62.675962,10.285524,-4.796600,P1R1
7.470814,64.315450,-0.182412,-62.381108,9.653016,-4.502388,P1R1
7.369441,64.336649,-0.202319,-62.211446,9.713291,-4.308182,P1R1
7.292114,64.352768,-0.212254,-61.981019,9.782085,-4.120373,P1R1
7.235256,64.365093,-0.212298,-61.921965,9.831918,-4.243385,P1R1
7.195866,64.373787,-0.206351,-62.230144,9.787577,-4.268216,P1R1
7.170859,64.379539,-0.195933,-62.507514,9.505931,-4.262137,P1R1
7.157402,64.382970,-0.182337,-63.044793,9.369729,-4.431084,P1R1
7.025123,64.424272,-0.227273,-63.673990,9.364605,-4.551371,P1R1
6.919162,64.458223,-0.261725,-63.779877,9.759486,-4.941669,P1R1
6.836681,64.485512,-0.286833,-63.559720,9.747765,-5.034646,P1R1
6.774444,64.507410,-0.301926,-62.236203,9.551047,-4.698246,P1R1
6.729719,64.524129,-0.310364,-62.095950,9.535945,-4.668311,P1R1
6.699379,64.536958,-0.311414,-61.731190,9.578509,-4.669575,P1R1
6.680996,64.546065,-0.308287,-61.790066,9.725730,-4.690907,P1R1
6.672175,64.552021,-0.302389,-61.936903,10.028998,-4.660356,P1R1
6.661268,64.575844,-0.219112,-62.438382,10.080063,-4.492731,P1R1
6.657226,64.594759,-0.145476,-62.569969,10.143355,-4.605183,P1R1
6.658374,64.609398,-0.081515,-62.690085,10.246567,-4.720568,P1R1
6.663278,64.620389,-0.026884,-62.785445,10.303933,-4.962156,P1R1
6.587551,64.642225,-0.000307,-63.338047,11.047349,-5.430839,P1R1
6.525858,64.659970,0.023169,-63.813645,11.343719,-5.788535,P1R1
6.477067,64.673653,0.042130,-63.677458,11.785473,-5.751132,P1R1
6.439414,64.684390,0.059177,-62.619013,11.787529,-5.900958,P1R1
6.411600,64.692182,0.072832,-62.375109,11.383221,-5.883375,P1R1
6.391854,64.698078,0.085605,-61.006775,10.771732,-5.092967,P1R1
6.136034,64.578113,0.254860,-60.685808,10.447094,-4.997326,P1R1
5.884796,64.474790,0.427349,-60.795094,10.246869,-4.793832,P1R1
5.678799,64.388939,0.572626,-61.188256,9.843054,-4.842784,P1R1
5.442015,64.322574,0.682016,-61.626788,9.539413,-4.897148,P1R1
5.253212,64.270125,0.768545,-62.024536,9.261628,-5.043958,P1R1
5.107072,64.230045,0.835138,-62.559690,8.927454,-5.273605,P1R1
4.997791,64.201225,0.886598,-63.836359,8.459223,-5.377887,P1R1
4.920103,64.181470,0.923579,-64.455503,8.130786,-5.374919,P1R1
4.868703,64.169246,0.948720,-64.519363,8.302822,-5.486568,P1R1
4.791465,64.168574,0.963789,-65.221859,8.552444,-6.221976,P1R1
4.738096,64.172399,0.973537,-65.244980,8.722333,-6.246376,P1R1
4.704338,64.179549,0.979533,-64.742895,8.914580,-6.254552,P1R1
4.674252,64.194140,0.967138,-64.297383,8.692201,-6.208923,P1R1
4.658473,64.208949,0.953907,-63.530607,8.272064,-6.126224,P1R1
4.653596,64.223932,0.942728,-62.431268,8.247662,-6.672467,P1R1
4.279876,64.264333,0.955021,-61.675971,8.020029,-6.192078,P1R1
3.932163,64.269064,0.994881,-61.712143,7.855410,-5.971887,P1R1
3.649098,64.273441,1.028330,-61.568577,7.921054,-5.808096,P1R1
3.424392,64.277970,1.057919,-61.828360,8.059498,-5.815773,P1R1
3.251596,64.282080,1.082192,-62.018040,8.095802,-5.603088,P1R1
3.123751,64.285796,1.101882,-62.128997,7.930594,-5.344060,P1R1
3.033508,64.290171,1.121485,-62.182360,7.583079,-5.017240,P1R1
2.974882,64.294072,1.137328,-62.003939,7.531322,-5.154352,P1R1
2.941827,64.297547,1.150064,-62.074742,7.693669,-5.388294,P1R1
2.928657,64.301158,1.162183,-62.235887,8.031506,-5.896604,P1R1
2.930851,64.304373,1.172047,-62.466164,8.301312,-6.067494,P1R1
2.944273,64.307246,1.180146,-62.720520,8.490067,-6.250651,P1R1
2.956670,64.310731,1.201708,-63.323802,8.821531,-6.238928,P1R1
2.975277,64.313843,1.220041,-63.256445,8.866808,-6.248114,P1R1
2.997720,64.316634,1.235564,-63.073742,8.993614,-6.343557,P1R1
3.021860,64.319665,1.250586,-63.282526,9.388446,-6.370403,P1R1
2.788604,64.108801,1.403603,-63.345272,9.537116,-6.259201,P1R1
2.594176,63.930179,1.532827,-63.241986,9.584298,-6.122699,P1R1
2.284206,63.791608,1.683833,-63.003800,9.811736,-6.122377,P1R1
2.029843,63.680698,1.810076,-62.660372,9.811579,-6.352658,P1R1
1.826500,63.594123,1.911837,-62.944768,9.835793,-6.544837,P1R1
1.631458,63.468334,2.021801,-63.323746,9.948673,-6.759422,P1R1
1.481233,63.371192,2.112154,-63.753034,10.244138,-6.831003,P1R1
1.370316,63.298021,2.181117,-64.007113,10.592018,-6.842372,P1R1
1.292613,63.245552,2.232315,-64.065855,10.826020,-6.817927,P1R1
1.242155,63.210978,2.270600,-63.584909,10.771922,-6.926445,P1R1
1.213931,63.190591,2.296536,-63.268628,10.496645,-7.138432,P1R1
1.203421,63.152062,2.314535,-62.225565,9.736622,-7.492525,P1R1
1.168034,63.126223,2.354556,-61.690695,9.632014,-7.571630,P1R1
1.148113,63.111346,2.384068,-61.465684,9.454021,-7.491614,P1R1
1.120878,63.109498,2.373441,-61.493848,9.361870,-6.844500,P1R1
1.105617,63.114279,2.362646,-61.457851,9.316117,-6.342747,P1R1
1.100436,63.093419,2.350798,-61.426805,9.221573,-6.221417,P1R1
1.088622,63.079086,2.331749,-61.501105,9.074287,-6.098349,P1R1
1.084127,63.071046,2.314502,-61.715200,8.814579,-5.864536,P1R1
1.084933,63.068553,2.301437,-61.722484,8.385206,-5.688694,P1R1
1.092219,63.051469,2.300733,-62.157177,8.268712,-5.786676,P1R1
1.101908,63.040052,2.300841,-62.590299,8.279101,-5.991236,P1R1
1.112484,63.034365,2.305651,-63.058719,8.314135,-6.599748,P1R1
1.086038,63.001727,2.340689,-63.166960,8.569627,-6.818235,P1R1
1.065336,62.976613,2.371472,-63.323942,8.770141,-7.013238,P1R1
1.049457,62.958483,2.399647,-63.351849,9.032327,-6.912854,P1R1
1.037868,62.945955,2.423871,-63.019785,9.156328,-6.954028,P1R1
1.029859,62.938124,2.444528,-62.780835,9.313023,-7.069700,P1R1
1.024526,62.934654,2.463958,-62.026805,9.128351,-7.260442,P1R1
1.022023,62.904184,2.480382,-61.731211,8.974015,-7.141080,P1R1
1.021263,62.880598,2.494237,-61.446783,8.528369,-6.951559,P1R1
1.021543,62.863596,2.507867,-60.972788,8.612627,-6.638667,P1R1
0.955015,62.850937,2.578304,-60.889852,8.903122,-6.386533,P1R1
0.899313,62.842998,2.639044,-60.741325,9.144725,-6.149869,P1R1
0.853574,62.839225,2.691675,-60.589055,9.628968,-6.013753,P1R1
0.817360,62.808837,2.736863,-61.261743,10.247333,-5.799684,P1R1
0.789094,62.785689,2.775383,-61.403381,10.254498,-5.718684,P1R1
0.548907,62.524924,2.914607,-61.473340,10.248261,-5.671803,P1R1
0.295526,62.293319,3.076790,-61.658033,10.219343,-5.566030,P1R1
0.087521,62.073416,3.210614,-61.745888,10.155981,-5.435480,P1R1
-0.079417,61.896267,3.318631,-61.598735,10.120476,-5.399660,P1R1
-0.295162,61.792336,3.477213,-61.474847,10.062835,-5.271373,P1R1
-0.503171,61.627895,3.640369,-60.858232,10.204176,-5.398845,P1R1
-0.665596,61.501086,3.770454,-60.646744,10.504765,-5.489618,P1R1
-0.788142,61.407023,3.871396,-59.899018,10.239655,-5.264035,P1R1
-0.876802,61.341360,3.949152,-59.131848,9.765763,-4.880882,P1R1
-0.974976,61.298223,4.035347,-58.649948,9.738950,-4.869472,P1R1
-1.007098,61.262979,4.077996,-57.845275,10.062243,-4.364219,P1R1
-1.020162,61.214387,4.105237,-57.655462,10.143437,-4.255687,P1R1
-1.019093,61.183461,4.120336,-57.464207,10.355828,-4.152835,P1R1
-1.042761,61.149916,4.172611,-57.602114,10.516283,-3.910081,P1R1
-1.053890,61.130245,4.211014,-57.782925,10.323043,-3.644395,P1R1
-1.055365,61.121655,4.237980,-57.992782,10.470663,-3.509914,P1R1
-1.049932,61.122179,4.257692,-58.450283,10.783387,-3.788040,P1R1
-1.039677,61.129567,4.271859,-59.152950,11.156434,-4.216325,P1R1
-1.009470,61.111642,4.300576,-59.457032,11.308188,-4.489016,P1R1
-1.030166,61.044352,4.331179,-59.583275,11.203948,-4.448023,P1R1
-1.044341,60.961713,4.354189,-59.177572,11.217520,-4.358870,P1R1
-1.053598,60.896569,4.370991,-58.584707,11.190263,-4.371076,P1R1
-1.018795,60.830743,4.394511,-57.226137,10.416619,-4.162551,P1R1
-0.986794,60.751357,4.414377,-55.884492,10.041618,-4.211639,P1R1
-0.996453,60.689607,4.459323,-55.387089,9.921597,-4.125182,P1R1
-1.004032,60.643855,4.495837,-55.084480,9.827251,-4.053434,P1R1
-1.009340,60.581765,4.525005,-54.998666,9.789376,-3.827470,P1R1
-1.013455,60.536172,4.549862,-54.910409,9.595005,-3.777424,P1R1
-1.019683,60.487442,4.572339,-55.230680,9.502900,-3.720217,P1R1
-1.024433,60.452594,4.589809,-55.685790,9.396971,-3.587106,P1R1
-1.027708,60.399949,4.605146,-56.796437,9.320591,-4.098194,P1R1
-1.030004,60.361393,4.616942,-57.323653,9.257494,-4.334140,P1R1
-1.031525,60.334803,4.625957,-57.634852,9.299848,-4.593845,P1R1
-1.048825,60.318417,4.614252,-58.232531,9.609593,-4.951973,P1R1
-1.078599,60.278502,4.635092,-58.321952,9.708935,-4.970603,P1R1
-1.141454,60.249117,4.682730,-58.222389,9.743158,-4.982949,P1R1
-1.193610,60.199770,4.725057,-58.281494,9.729697,-5.084966,P1R1
-1.236097,60.162786,4.760455,-58.246300,9.802831,-5.339555,P1R1
-1.269844,60.136431,4.789663,-58.021356,9.506671,-5.417161,P1R1
-1.295874,60.119018,4.813465,-57.944942,9.621243,-5.729916,P1R1
-1.323118,60.067200,4.860001,-57.492131,9.437875,-5.365661,P1R1
-1.343527,60.027654,4.898499,-56.765997,9.197991,-5.072178,P1R1
-1.358139,59.998769,4.929870,-56.279512,9.096598,-5.317655,P1R1
-1.368186,59.979471,4.957021,-55.718126,8.883641,-5.525408,P1R1
-1.611032,59.453869,5.137574,-55.405369,8.605076,-5.565482,P1R1
-1.814623,59.012765,5.289217,-55.238036,8.598281,-5.700828,P1R1
-1.982661,58.650600,5.424555,-55.009935,8.648665,-5.617249,P1R1
-2.164871,58.324011,5.651576,-55.092660,8.635991,-5.354301,P1R1
-2.309966,58.068566,5.839546,-55.331113,8.490710,-5.074199,P1R1
-2.421896,57.875114,5.990038,-55.652286,8.659731,-4.990590,P1R1
-2.504582,57.704976,6.107356,-56.060808,8.450150,-5.172918,P1R1
-2.563178,57.584792,6.197956,-57.228653,8.549683,-5.490887,P1R1
-2.592357,57.507497,6.264139,-57.847345,8.580269,-5.519496,P1R1
-2.606087,57.433451,6.309858,-58.142894,8.660471,-5.509798,P1R1
-2.608322,57.390309,6.339000,-58.591571,8.872595,-5.564607,P1R1
-2.602259,57.372266,6.357077,-58.913938,9.358859,-5.350899,P1R1
-2.590128,57.373080,6.364872,-58.842390,9.630387,-5.209334,P1R1
-2.573536,57.357879,6.365070,-58.515677,9.751554,-5.080048,P1R1
-2.123120,58.086701,6.372509,-58.143797,9.681730,-5.112731,P1R1
-1.737984,58.715390,6.376597,-57.498041,9.597689,-5.624075,P1R1
-1.415221,59.215582,6.376637,-57.283654,9.519356,-5.508206,P1R1
-1.151380,59.627295,6.373980,-56.614016,9.336807,-5.328173,P1R1
-0.979361,59.957296,6.399648,-56.054597,9.116952,-5.290663,P1R1
-0.849539,60.215394,6.422040,-55.384538,8.657451,-4.842830,P1R1
-0.757310,60.391509,6.443867,-54.993115,8.607874,-4.703093,P1R1
-0.695061,60.516219,6.461208,-54.748953,8.750249,-4.628065,P1R1
-0.657625,60.598781,6.476879,-54.650152,8.991697,-4.595624,P1R1
-0.695023,60.638223,6.514499,-54.505232,9.084203,-4.654306,P1R1
-0.738702,60.621582,6.545686,-54.633924,9.199731,-4.816145,P1R1
-0.786269,60.590891,6.575254,-55.283585,9.472429,-4.693081,P1R1
-0.834502,60.550164,6.599347,-55.227173,9.208841,-4.406118,P1R1
-0.881649,60.504206,6.620787,-56.082759,8.607679,-4.530868,P1R1
-0.925534,60.425781,6.638019,-56.540852,8.172233,-4.743264,P1R1
-0.966005,60.352587,6.653802,-56.964207,8.431448,-5.011040,P1R1
-1.040354,60.285082,6.696399,-57.016966,8.442292,-5.041429,P1R1
-1.104387,60.224972,6.731945,-57.056159,8.552456,-5.025287,P1R1
-1.158372,60.143806,6.765267,-57.222794,9.053483,-5.011976,P1R1
-1.202897,60.074944,6.792510,-57.260264,9.361523,-5.218377,P1R1
-1.239233,60.018983,6.818573,-56.808092,9.589179,-5.363114,P1R1
-1.268038,59.901057,6.802235,-56.832648,9.903219,-5.601235,P1R1
-1.289964,59.804067,6.787376,-57.211723,10.413321,-5.918021,P1R1
-1.306002,59.726347,6.774480,-57.388840,10.613915,-6.107690,P1R1
-1.400040,59.597708,6.750734,-56.853296,10.657953,-5.860645,P1R1
-1.477379,59.494669,6.731356,-56.824771,10.453307,-5.481595,P1R1
-1.577090,59.383982,6.746164,-56.642695,10.354732,-5.180170,P1R1
-1.658134,59.299710,6.766540,-55.413557,10.417144,-4.842413,P1R1
-1.721700,59.236878,6.785342,-55.063215,10.371232,-4.625492,P1R1
-1.769948,59.192378,6.802557,-55.445808,10.772564,-4.717976,P1R1
-1.978919,58.846934,6.914816,-56.274100,11.632158,-5.220990,P1R1
-2.150322,58.562317,7.010890,-56.494181,11.937742,-5.507892,P1R1
-2.287420,58.333650,7.091617,-56.647745,12.220513,-5.713347,P1R1
-2.394181,58.155725,7.160241,-56.239504,12.385147,-6.143794,P1R1
-2.474264,58.021736,7.215851,-56.377788,12.576930,-6.075033,P1R1
-2.568762,57.864837,7.289928,-56.587868,12.593364,-5.942619,P1R1
-2.618731,57.708011,7.318345,-56.759923,12.312129,-5.769876,P1R1
-2.651115,57.592688,7.340925,-57.207746,12.006560,-5.186503,P1R1
-2.669099,57.512071,7.356887,-57.212717,12.037466,-5.066989,P1R1
-2.675790,57.460267,7.367647,-57.293876,12.212497,-5.157228,P1R1
-2.673436,57.401826,7.374451,-57.380384,12.108053,-5.166521,P1R1
-2.665404,57.367484,7.382454,-57.469923,12.190384,-5.457672,P1R1
-2.608750,57.321636,7.352716,-57.562350,12.241884,-5.515603,P1R1
-2.556239,57.294527,7.326515,-57.553179,12.316829,-5.584218,P1R1
-2.508594,57.252939,7.306275,-57.666569,12.525378,-5.652958,P1R1
-2.466618,57.227449,7.289776,-57.636333,12.598069,-5.681378,P1R1
-2.430826,57.215731,7.280040,-57.275240,12.680045,-5.855477,P1R1
-2.438590,57.183964,7.305322,-56.790452,12.267349,-6.392385,P1R1
-2.445956,57.164322,7.328540,-56.985330,12.011934,-6.732157,P1R1
-2.452779,57.154472,7.349641,-57.076251,11.853750,-6.942339,P1R1
-2.458726,57.122871,7.370715,-56.657057,11.152728,-6.840845,P1R1
-2.468296,57.101558,7.406594,-56.552628,11.054528,-6.862605,P1R1
-2.476581,57.088790,7.437764,-56.424303,10.918886,-6.543344,P1R1
-2.483385,57.053463,7.466609,-55.443406,10.791583,-5.861262,P1R1
-2.489078,57.028025,7.491183,-55.054868,11.102607,-5.638112,P1R1
-2.493767,57.010950,7.511960,-54.888828,11.228438,-5.554252,P1R1
-2.497553,56.971898,7.533541,-55.176483,11.659482,-5.374627,P1R1
-2.511289,56.952700,7.578144,-55.632160,11.682630,-5.330732,P1R1
-2.522742,56.940573,7.615776,-56.040417,11.695298,-5.235551,P1R1
-2.531852,56.904775,7.649172,-56.535205,11.968191,-5.037603,P1R1
-2.454137,56.921153,7.701793,-57.348376,12.380129,-5.624877,P1R1
-2.387799,56.938768,7.745495,-57.698899,12.617599,-5.773255,P1R1
-2.370094,56.926101,7.811151,-57.840164,12.942579,-6.165149,P1R1
-2.357147,56.918284,7.867339,-57.877931,13.497085,-6.511901,P1R1
-2.348050,56.913963,7.912924,-57.666366,13.505734,-6.477884,P1R1
-2.341701,56.882479,7.949228,-57.161275,13.378941,-6.422907,P1R1
-2.333316,56.864621,7.999695,-56.246590,12.960271,-6.281795,P1R1
-2.327835,56.851780,8.040129,-55.993392,12.958684,-6.146478,P1R1
-2.324745,56.843219,8.071900,-55.349892,13.160824,-5.922571,P1R1
-2.316548,56.783598,8.091084,-54.103594,13.649712,-5.257523,P1R1
-2.310919,56.735232,8.105030,-53.809325,13.513791,-5.021278,P1R1
-2.307438,56.697119,8.114874,-53.894470,13.273814,-4.837608,P1R1
-2.305940,56.668678,8.123672,-54.156834,12.558843,-4.679456,P1R1
-2.521682,56.137443,8.248676,-56.184215,12.710536,-5.863893,P1R1
-2.705247,55.661425,8.355776,-55.933839,12.811136,-5.848701,P1R1
-2.863420,55.272490,8.462361,-55.763618,12.792554,-5.931558,P1R1
-3.030015,54.929912,8.579098,-55.322659,12.819657,-6.053175,P1R1
-3.180937,54.661772,8.657200,-54.627272,12.108914,-5.991772,P1R1
-3.335617,54.277727,8.748000,-54.274198,12.101191,-5.841964,P1R1
-3.457039,53.976773,8.818961,-53.863369,12.105265,-5.874269,P1R1
-3.549536,53.749514,8.875349,-53.055215,11.785972,-6.029494,P1R1
-3.616473,53.555043,8.917348,-53.126959,11.472232,-6.395348,P1R1
-3.700523,53.417318,8.977327,-53.215268,11.432260,-6.526715,P1R1
-3.761728,53.327958,9.025135,-52.558237,10.955812,-6.233043,P1R1
-3.785425,53.223214,9.025900,-52.197485,11.191828,-6.027642,P1R1
-3.795996,53.157403,9.021836,-52.041395,11.327818,-5.731671,P1R1
-3.796497,53.122960,9.014667,-51.846450,11.353199,-5.586809,P1R1
-3.789802,53.113647,9.007850,-51.864374,11.118795,-5.299069,P1R1
-3.777408,53.092872,9.000098,-51.975595,10.866204,-5.259319,P1R1
-3.761725,53.090091,8.992258,-52.272364,10.638473,-5.198952,P1R1
-3.745286,53.103276,9.001568,-52.632863,10.456974,-4.952947,P1R1
-3.728295,53.126264,9.011399,-53.379092,9.972637,-5.241415,P1R1
-3.710910,53.125226,9.019776,-53.845328,10.072166,-5.280803,P1R1
-3.694343,53.132144,9.027061,-54.261923,10.402450,-5.441145,P1R1
-3.663145,53.145568,9.056199,-55.138036,11.200089,-5.739722,P1R1
-3.635459,53.132678,9.081359,-55.449433,11.467833,-5.783111,P1R1
-3.611873,53.126510,9.102919,-55.557696,11.720141,-5.791214,P1R1
-3.592255,53.125626,9.121296,-55.605350,11.804951,-5.768397,P1R1
-3.576323,53.099883,9.141073,-55.205324,11.735874,-6.011362,P1R1
-3.586726,53.074104,9.172478,-55.450998,11.818261,-6.424012,P1R1
-3.596871,53.056219,9.201203,-55.708907,11.154298,-6.335997,P1R1
-3.606279,53.044460,9.225381,-55.658430,10.910626,-6.040889,P1R1
-3.652683,53.007716,9.277570,-55.065259,10.356296,-5.363599,P1R1
-3.692363,52.979636,9.321461,-54.570240,10.274335,-5.032951,P1R1
-3.726032,52.960233,9.362000,-54.124674,10.328774,-4.675920,P1R1
-3.709659,52.950183,9.404043,-54.137285,10.423322,-4.667746,P1R1
-3.694000,52.914903,9.438402,-54.312604,10.509115,-4.640466,P1R1
-3.680359,52.889124,9.470234,-54.765462,10.820034,-4.450772,P1R1
-3.680186,52.892038,9.533187,-55.416268,10.635111,-4.588478,P1R1
-3.679934,52.897730,9.585070,-56.093070,10.770773,-4.724705,P1R1
-3.679410,52.875907,9.629172,-57.007691,11.499433,-5.398375,P1R1
-3.724652,52.842770,9.695352,-57.109589,11.751274,-5.470432,P1R1
-3.762537,52.787154,9.749169,-56.997640,12.107293,-5.555683,P1R1
-3.794196,52.743291,9.794179,-56.744214,12.578304,-5.703256,P1R1
-3.882938,52.699637,9.856606,-56.500268,12.864877,-5.675581,P1R1
-3.956204,52.636236,9.906671,-56.253834,13.106453,-5.814201,P1R1
-4.015664,52.586348,9.945986,-55.969601,13.188113,-5.823313,P1R1
-4.062839,52.548860,9.977724,-55.310531,13.223461,-6.025307,P1R1
-4.098758,52.492266,10.003703,-55.186686,13.236192,-6.039409,P1R1
-4.125237,52.448920,10.022956,-54.742606,13.136294,-5.752245,P1R1
-4.143757,52.417108,10.036809,-53.978780,12.929929,-5.406515,P1R1
-4.155941,52.395680,10.048534,-52.635523,12.750196,-4.524985,P1R1
-4.200686,52.352311,10.088768,-51.705622,12.671474,-4.039312,P1R1
-4.174024,52.329103,10.124449,-51.657218,12.601925,-3.887647,P1R1
-4.164238,52.313830,10.132646,-51.843510,12.417309,-3.832574,P1R1
-4.136957,52.275576,10.158634,-52.167693,12.359642,-3.764634,P1R1
-4.129190,52.220935,10.173600,-54.601298,13.888416,-5.555006,P1R1
-4.121243,52.149397,10.187307,-53.964073,13.532972,-5.541796,P1R1
-4.113724,52.093311,10.198084,-53.603097,13.340973,-5.526797,P1R1
-4.118836,52.056943,10.233456,-53.363859,12.807194,-5.840443,P1R1
-4.122883,52.031447,10.263027,-53.190749,12.293929,-5.760653,P1R1
-4.125541,51.985052,10.287485,-53.025018,11.871236,-5.727072,P1R1
-4.167222,51.948715,10.355159,-52.599829,11.843685,-5.235207,P1R1
-4.202286,51.922951,10.411840,-52.573584,12.004859,-4.986229,P1R1
-4.230888,51.876641,10.460622,-53.075658,12.123311,-4.607054,P1R1
-4.253870,51.842118,10.500218,-53.135621,12.028228,-4.344996,P1R1
-4.272069,51.818275,10.533910,-53.469206,11.469693,-4.208873,P1R1
-4.285879,51.802838,10.560469,-53.384104,11.325504,-3.934920,P1R1
-4.317237,51.751409,10.568216,-53.463769,10.988985,-4.247900,P1R1
-4.342067,51.682881,10.576165,-53.974272,11.253836,-4.814010,P1R1
-4.361288,51.629300,10.581586,-54.223155,11.588886,-5.233096,P1R1
-4.375713,51.560323,10.590484,-54.961923,11.869348,-5.453251,P1R1
-4.386239,51.507649,10.599542,-53.827416,11.547284,-5.421721,P1R1
-4.431452,51.468034,10.636810,-53.367751,11.466060,-5.558714,P1R1
-4.444205,51.390998,10.628299,-52.974908,11.375264,-5.689920,P1R1
-4.453300,51.332452,10.624905,-51.855169,11.003118,-5.309479,P1R1
-4.443094,51.289757,10.644811,-51.208779,10.897047,-5.291844,P1R1
-4.432367,51.230367,10.664245,-50.454111,10.889290,-4.854151,P1R1
-4.421924,51.186110,10.681099,-50.012213,10.785086,-4.676554,P1R1
-4.623132,50.647169,10.754200,-48.962716,11.927919,-4.898215,P1R1
-4.775407,50.158438,10.821567,-49.041089,11.749929,-4.800269,P1R1
-4.900719,49.758228,10.878070,-49.554275,11.451200,-4.849365,P1R1
-5.001330,49.438870,10.924687,-50.082019,11.112205,-4.822605,P1R1
-5.080071,49.192160,10.964635,-51.620629,10.465789,-4.999754,P1R1
-5.139482,49.008193,10.996631,-52.030517,10.501793,-4.745448,P1R1
-5.165752,48.847993,11.042396,-52.291865,10.489189,-4.568815,P1R1
-5.231541,48.720984,11.094088,-52.620209,10.556162,-4.301086,P1R1
-5.280685,48.637075,11.135911,-52.639556,10.461527,-4.190494,P1R1
-5.315885,48.588881,11.171264,-53.073697,10.880509,-4.292936,P1R1
-5.372390,48.482626,11.135220,-53.390266,11.070441,-4.517629,P1R1
-5.413775,48.380922,11.102526,-53.415080,11.074974,-4.807833,P1R1
-5.442839,48.312154,11.073874,-53.432044,11.181844,-5.136102,P1R1
-5.690721,47.612906,11.331480,-53.975579,11.605866,-5.154929,P1R1
-5.895613,47.036358,11.552815,-53.905056,11.075868,-4.984639,P1R1
-6.060679,46.572038,11.736748,-53.763589,10.975026,-4.997794,P1R1
-6.161937,46.015600,11.935480,-53.769234,10.995557,-5.065420,P1R1
-6.274310,45.576664,12.126209,-53.835907,11.065422,-5.093206,P1R1
-6.358398,45.242885,12.281810,-53.909268,11.103671,-5.132297,P1R1
-6.418332,44.999533,12.405196,-54.668678,10.733730,-4.498357,P1R1
-6.440887,44.772186,12.519048,-54.886743,10.620037,-4.436799,P1R1
-6.449298,44.587028,12.606479,-56.011427,10.478812,-4.792966,P1R1
-6.407705,44.391110,12.678334,-55.878380,10.201611,-4.904472,P1R1
-6.364493,44.258151,12.728693,-55.488433,10.157037,-4.753756,P1R1
-6.359901,44.176287,12.791481,-55.113994,10.064337,-4.739824,P1R1
-6.351732,44.136510,12.838057,-55.480954,10.246812,-4.897147,P1R1
-6.340610,44.098940,12.869309,-55.893439,10.158053,-4.866171,P1R1
-6.312043,44.090371,12.908927,-56.327414,10.054818,-4.915973,P1R1
-6.294779,44.079654,12.958541,-56.922630,9.947305,-4.190896,P1R1
-6.278625,44.088120,12.994726,-56.704432,9.831784,-3.399653,P1R1
-6.263939,44.110518,13.019928,-56.374402,9.664209,-3.317437,P1R1
-6.250934,44.142433,13.036376,-56.646510,9.920338,-3.318232,P1R1
-6.239426,44.150844,13.048272,-56.989876,10.617847,-3.932905,P1R1
-6.229729,44.166730,13.054784,-57.012486,10.858165,-4.049496,P1R1
-6.221294,44.157625,13.057394,-57.241211,10.793536,-4.205781,P1R1
-6.214758,44.156674,13.059574,-56.859552,10.994951,-4.438960,P1R1
-6.209731,44.161361,13.059783,-56.373572,10.916416,-4.624112,P1R1
-6.205563,44.140129,13.058858,-56.253868,10.806191,-4.939879,P1R1
-6.202834,44.126834,13.059683,-55.831914,10.453892,-4.899693,P1R1
-6.239251,44.118881,13.090117,-55.468999,10.969135,-4.982446,P1R1
-6.312905,44.053206,13.117447,-54.842896,11.123764,-4.573053,P1R1
-6.375673,44.002079,13.145037,-54.006693,11.026190,-4.114310,P1R1
-6.427667,43.962732,13.168287,-54.135000,11.056908,-4.118828,P1R1
-6.464244,43.903751,13.200305,-54.696343,11.140834,-4.336345,P1R1
-6.492947,43.858752,13.229436,-56.263158,11.648825,-4.221290,P1R1
-6.514585,43.825391,13.253740,-56.604323,11.913735,-4.346655,P1R1
-6.536836,43.779519,13.267870,-57.045276,12.182732,-4.205566,P1R1
-6.553057,43.745428,13.279392,-57.380860,12.406699,-4.315904,P1R1
-6.548300,43.722294,13.311666,-57.687568,12.794898,-4.901432,P1R1
-6.526193,43.667225,13.319980,-57.888843,12.854798,-4.812105,P1R1
-6.505705,43.625724,13.328992,-57.411208,12.562155,-4.682366,P1R1
-6.487055,43.595417,13.336597,-57.135348,12.298499,-4.698583,P1R1
-6.489356,43.583669,13.371578,-56.356162,11.960435,-4.580506,P1R1
-6.490722,43.549068,13.403798,-55.293681,11.338315,-4.438540,P1R1
-6.491612,43.524076,13.431161,-54.959656,11.028858,-4.271537,P1R1
-6.492146,43.507229,13.454215,-54.785621,10.863256,-4.139119,P1R1
-6.491896,43.466993,13.472970,-54.317845,10.673363,-3.758401,P1R1
-6.529885,43.436816,13.520794,-53.953439,10.606931,-3.750525,P1R1
-6.575930,43.413798,13.577085,-54.359551,10.775798,-3.781432,P1R1
-6.614028,43.368952,13.626451,-56.053596,10.873533,-4.070670,P1R1
-6.645056,43.334863,13.667224,-57.049111,10.910730,-4.149957,P1R1
-6.642299,43.309742,13.700704,-58.135977,11.188865,-4.418407,P1R1
-6.622162,43.293479,13.750398,-59.539389,11.908734,-4.344900,P1R1
-6.603100,43.253750,13.791038,-59.604257,11.972721,-4.399094,P1R1
-6.586402,43.225086,13.828252,-59.439713,11.921411,-4.469358,P1R1
-6.571300,43.174770,13.858005,-59.078498,11.943569,-4.628742,P1R1
-6.558396,43.136064,13.881434,-58.851263,11.799777,-4.884275,P1R1
-6.551155,43.103781,13.913574,-58.664075,11.489384,-5.136829,P1R1
-6.545606,43.081355,13.941597,-58.354011,11.365108,-5.920673,P1R1
-6.540902,43.036654,13.963913,-58.400010,11.269833,-6.073194,P1R1
-6.532656,42.995455,13.990925,-57.705688,11.526729,-5.318799,P1R1
-6.526222,42.964855,14.012650,-57.248551,11.521722,-4.885755,P1R1
-6.520923,42.913357,14.029968,-57.076336,11.534178,-4.826792,P1R1
-6.509763,42.850640,14.040275,-56.968221,11.685933,-4.935333,P1R1
-6.580342,42.260880,14.250173,-57.169812,11.853460,-5.091465,P1R1
-6.640935,41.766220,14.427543,-57.485807,12.259243,-5.110449,P1R1
-6.692054,41.361510,14.576655,-57.673975,12.673419,-5.098699,P1R1
-6.733588,41.008380,14.697573,-57.768706,12.550683,-4.893996,P1R1
-6.782058,40.672352,14.772787,-57.734508,12.335486,-4.687873,P1R1
-6.802144,40.431460,14.846911,-57.212858,12.040590,-4.647323,P1R1
-6.816699,40.255339,14.904882,-56.795366,11.934201,-4.334649,P1R1
-6.826468,40.133404,14.947102,-56.548682,12.222216,-4.221268,P1R1
-6.847308,40.030814,15.004154,-56.408272,12.345840,-3.913632,P1R1
-6.846670,39.968514,15.067188,-56.297580,12.601384,-3.967566,P1R1
-6.844181,39.938844,15.117275,-56.402444,12.441277,-3.925515,P1R1
-6.877923,39.903390,15.184197,-56.394836,12.119534,-3.825370,P1R1
-6.905253,39.891821,15.238062,-56.430870,11.950967,-3.355520,P1R1
-6.926652,39.897911,15.278615,-56.379624,11.768835,-3.717707,P1R1
-6.944953,39.865985,15.306224,-56.797083,11.837434,-3.809491,P1R1
-6.958721,39.851328,15.327419,-57.119411,12.017858,-4.414295,P1R1
-6.968670,39.850172,15.343729,-57.289071,11.840428,-4.670222,P1R1
-6.961525,39.825474,15.355751,-57.319226,11.639104,-4.842751,P1R1
-6.953786,39.812683,15.363159,-57.217110,11.468884,-5.010479,P1R1
-6.946132,39.809874,15.369481,-57.056466,11.333594,-5.235255,P1R1
-6.938216,39.784129,15.373156,-56.393146,11.114541,-4.801499,P1R1
-6.930849,39.768099,15.375068,-55.850961,11.069250,-4.672066,P1R1
-6.924200,39.759953,15.375940,-55.812801,11.431382,-4.587162,P1R1
-6.934405,39.709779,15.417349,-55.545700,11.712279,-4.327013,P1R1
-6.943016,39.671737,15.452471,-55.364576,11.797812,-4.302412,P1R1
-6.950149,39.644206,15.481933,-55.325186,11.658878,-4.200616,P1R1
-6.956145,39.626197,15.508695,-55.644783,11.499081,-4.023802,P1R1
-6.944319,39.585751,15.551390,-55.771330,11.529865,-4.026168,P1R1
-6.934179,39.556344,15.589288,-56.866273,11.559399,-4.720100,P1R1
-6.917117,39.484762,15.612634,-57.125932,11.707175,-5.026473,P1R1
-6.903005,39.429004,15.633726,-57.570174,12.261802,-5.180651,P1R1
-6.891472,39.386647,15.650735,-57.895405,12.472338,-5.214641,P1R1
-6.881838,39.325917,15.664409,-58.151922,12.651742,-5.087012,P1R1
-6.874415,39.279619,15.675430,-58.266362,12.736671,-5.123990,P1R1
-6.869136,39.246462,15.686688,-58.320401,12.328641,-5.545920,P1R1
-6.897477,39.186280,15.703616,-58.515614,12.398541,-5.915436,P1R1
-6.906190,39.140845,15.738550,-58.650523,12.331152,-5.885961,P1R1
-6.913773,39.079152,15.772813,-58.551691,11.891542,-5.756410,P1R1
-6.906265,39.041973,15.815992,-58.034230,12.025831,-5.514749,P1R1
-6.899925,39.016297,15.852245,-57.816123,11.883472,-5.256669,P1R1
-6.894721,39.000194,15.882326,-57.581580,11.695350,-5.130672,P1R1
-6.890256,38.962340,15.908747,-57.627043,11.725717,-4.824613,P1R1
-6.886819,38.935153,15.930322,-57.775910,11.655462,-4.695182,P1R1
-6.884303,38.916981,15.947826,-57.963595,11.492109,-4.683828,P1R1
-6.911768,38.849001,15.978300,-58.074923,11.455744,-4.574449,P1R1
-6.973193,39.033662,17.100533,-57.521447,11.618121,-4.431566,P1R1
-7.025087,39.194987,18.051166,-57.053483,11.498475,-4.414251,P1R1
-7.067960,39.332960,18.838902,-56.764115,11.676062,-4.408877,P1R1
-7.179968,38.787261,19.678345,-56.626456,11.838657,-4.232527,P1R1
-7.310831,38.320983,20.381806,-56.424383,12.113389,-4.096017,P1R1
-7.401615,37.938334,20.942951,-56.142313,12.655364,-3.932874,P1R1
-7.472890,37.596768,21.369023,-56.376961,12.847877,-3.877674,P1R1
-7.511307,37.324598,21.699903,-56.594827,12.850572,-3.792297,P1R1
-7.537842,37.114596,21.933279,-57.032406,12.568149,-3.389240,P1R1
-7.554516,36.958175,22.083779,-57.236257,12.397651,-3.128482,P1R1
-7.563370,36.848010,22.170348,-58.086292,12.393340,-3.188971,P1R1
-7.593916,36.714074,22.235784,-58.264512,12.401792,-3.401910,P1R1
-7.615643,36.621074,22.259465,-58.751795,12.666071,-3.923321,P1R1
-7.629477,36.531486,22.249505,-59.149199,12.688183,-4.122570,P1R1
-7.637461,36.474107,22.218150,-59.447196,13.050986,-3.964991,P1R1
-7.640275,36.412325,22.170309,-59.468047,13.053088,-4.102150,P1R1
-7.623451,36.375589,22.133084,-59.778555,13.249252,-4.172578,P1R1
-7.593043,36.337548,22.099860,-59.982582,13.534606,-4.326817,P1R1
-7.565295,36.318075,22.061139,-60.061142,13.680725,-4.366809,P1R1
-7.540685,36.313732,22.022925,-59.923642,13.815770,-4.837192,P1R1
-7.518794,36.290331,21.984661,-60.000895,13.686106,-5.109843,P1R1
-7.500360,36.280583,21.953595,-59.729477,13.532016,-4.947779,P1R1
-7.485046,36.280386,21.924857,-59.186938,13.399502,-4.574100,P1R1
-7.438759,36.269803,21.904307,-58.483135,13.250791,-3.530425,P1R1
-7.400284,36.266997,21.886752,-58.416816,13.251091,-3.467141,P1R1
-7.369071,36.270129,21.872480,-58.353383,13.385558,-3.453582,P1R1
-7.382175,36.247598,21.894185,-59.154899,13.251666,-3.470469,P1R1
-7.395334,36.232664,21.914215,-59.464883,12.924515,-3.528442,P1R1
-7.408136,36.224584,21.935327,-59.742465,12.797904,-3.414596,P1R1
-7.434801,36.163662,21.954460,-59.876095,12.755782,-3.465825,P1R1
-7.458354,36.116608,21.977237,-59.912794,13.139457,-3.298737,P1R1
-7.478078,36.050705,21.997633,-60.111097,13.570150,-3.378889,P1R1
-7.494639,35.999078,22.015883,-60.166382,13.910450,-3.591590,P1R1
-7.508330,35.960654,22.034938,-59.921638,14.080007,-3.613201,P1R1
-7.518831,35.903054,22.051953,-59.572043,14.229118,-3.580106,P1R1
-7.570053,35.840858,22.101095,-58.935864,14.164050,-3.722828,P1R1
-7.612761,35.793950,22.146267,-57.675927,12.856308,-3.748676,P1R1
-7.647475,35.759722,22.184867,-57.326881,12.796740,-4.067864,P1R1
-7.674485,35.706272,22.217527,-57.148900,12.558295,-3.870708,P1R1
-7.695279,35.666931,22.247642,-56.286882,12.286070,-3.124351,P1R1
-7.710618,35.639109,22.272814,-55.990275,12.381262,-2.826735,P1R1
-7.708310,35.587917,22.299539,-56.175561,12.454386,-2.732567,P1R1
-7.704193,35.549694,22.321857,-56.522601,12.523618,-2.576029,P1R1
-7.699000,35.523193,22.343164,-56.838645,12.585116,-2.720367,P1R1
-7.692670,35.475964,22.360998,-57.157423,12.506522,-2.794228,P1R1
-7.686165,35.440907,22.375980,-57.538152,12.495820,-2.935882,P1R1
-7.679795,35.416274,22.388678,-58.542118,12.436346,-3.112040,P1R1
-7.665716,35.362401,22.438815,-60.158690,12.763142,-3.260087,P1R1
-7.653376,35.321475,22.481629,-60.137744,12.957687,-2.911285,P1R1
-7.642418,35.262372,22.520497,-59.806707,13.322626,-2.827042,P1R1
-7.633246,35.217278,22.553044,-59.629015,13.451310,-2.916490,P1R1
-7.625280,35.154361,22.580070,-59.463743,13.350994,-3.157496,P1R1
-7.618932,35.106366,22.602380,-59.303691,13.240966,-3.317863,P1R1
-7.727226,34.645169,23.950704,-58.550450,12.989589,-3.367425,P1R1
-7.819402,34.260086,25.092968,-58.063901,12.779208,-3.249595,P1R1
-7.896126,33.946115,26.039561,-57.350305,12.412203,-3.287612,P1R1
-7.957988,33.667460,26.808658,-57.097922,12.305566,-4.268362,P1R1
-8.006915,33.450744,27.414983,-57.099056,11.614820,-4.075636,P1R1
-8.044387,33.288819,27.881196,-57.046244,11.655689,-4.073519,P1R1
-8.113301,33.070184,28.221304,-57.568757,11.695010,-4.242138,P1R1
-8.167517,32.906601,28.460823,-58.819963,12.073717,-4.434469,P1R1
-8.208804,32.789532,28.614730,-59.062030,12.284284,-4.610405,P1R1
-8.238953,32.711412,28.699923,-59.105452,12.382974,-4.792635,P1R1
-8.259233,32.635165,28.731526,-59.254041,12.545281,-4.841733,P1R1
-8.271830,32.589527,28.725759,-59.083748,12.714584,-5.071854,P1R1
-8.278282,32.567812,28.690502,-58.970421,12.545205,-5.275507,P1R1
-8.279942,32.564695,28.635258,-59.007299,12.346954,-5.582577,P1R1
-8.277978,32.576150,28.570806,-59.411419,11.687328,-6.161376,P1R1
-8.255922,32.562278,28.497336,-59.427621,11.426118,-6.223597,P1R1
-8.234801,32.560356,28.422673,-59.377259,11.324018,-6.097603,P1R1
-8.215160,32.568049,28.353435,-58.322468,11.861054,-5.440090,P1R1
-8.197381,32.582109,28.288753,-57.909887,11.932849,-5.152894,P1R1
-8.181180,32.570433,28.230362,-57.804428,11.826838,-5.033014,P1R1
-8.167163,32.566180,28.180804,-57.939614,11.792370,-4.977350,P1R1
-8.173418,32.557831,28.165584,-58.589211,11.903757,-5.295971,P1R1
-8.178954,32.555032,28.153944,-59.240100,11.436453,-4.986124,P1R1
-8.199858,32.556897,28.128279,-59.668892,10.974192,-4.046637,P1R1
-8.217082,32.531926,28.108661,-59.624533,11.183271,-4.137630,P1R1
-8.231338,32.513607,28.093955,-60.008539,11.226952,-4.382298,P1R1
-8.242808,32.502384,28.090539,-60.282820,11.313626,-4.606641,P1R1
-8.262228,32.487356,28.106503,-60.273754,11.662003,-4.852903,P1R1
-8.315529,32.446841,28.153230,-60.186171,11.690803,-4.874270,P1R1
-8.359677,32.415876,28.198818,-59.770145,11.897845,-5.167198,P1R1
-8.395380,32.392713,28.239691,-59.676383,12.124579,-5.318101,P1R1
-8.423452,32.376923,28.278964,-59.635000,11.839454,-5.570372,P1R1
-8.444342,32.336753,28.313423,-59.235262,11.499849,-5.274502,P1R1
-8.459924,32.309683,28.359593,-58.822117,11.864948,-5.049459,P1R1
-8.470650,32.290103,28.399310,-58.727880,12.106710,-4.965614,P1R1
-8.476876,32.247540,28.436195,-58.968281,12.114783,-4.959616,P1R1
-8.483791,32.221979,28.491695,-59.385406,12.139216,-4.818024,P1R1
-8.487662,32.204535,28.541592,-59.853455,12.269858,-4.249294,P1R1
-8.489148,32.193312,28.583301,-60.091959,12.483112,-4.252244,P1R1
-8.488315,32.157849,28.620823,-60.969030,12.681151,-4.624158,P1R1
-8.486221,32.130979,28.651681,-61.466123,12.779522,-4.871013,P1R1
-8.483274,32.111582,28.676874,-61.766472,12.964853,-5.030367,P1R1
-8.476472,32.090672,28.704323,-61.877855,12.847238,-4.964436,P1R1
-8.469925,32.076257,28.726890,-61.304704,12.746019,-4.959008,P1R1
-8.463337,32.037293,28.745429,-60.749134,12.428708,-4.852939,P1R1
-8.457356,32.008000,28.763754,-60.648384,12.574364,-5.228682,P1R1
-8.452069,31.986530,28.779080,-60.611645,12.596391,-5.294672,P1R1
-8.566369,31.610508,28.793229,-60.172440,12.501056,-5.078376,P1R1
-8.662221,31.294325,28.815052,-60.003412,12.446595,-5.009651,P1R1
-8.741606,31.035389,28.833923,-59.899538,12.534782,-4.993612,P1R1
-8.805735,30.830051,28.856399,-60.550149,12.470607,-5.003440,P1R1
-8.909918,30.640984,28.888342,-60.834440,12.593650,-4.913788,P1R1
-9.009480,30.466827,28.895365,-60.805590,12.673640,-4.851951,P1R1
-9.088448,30.336271,28.901696,-60.804621,12.577858,-4.837706,P1R1
-9.143134,30.249222,28.913839,-60.571160,12.386772,-4.859490,P1R1
-9.182904,30.193103,28.928073,-60.767860,11.953526,-5.165350,P1R1
-9.209663,30.131549,28.941162,-60.591038,11.883439,-5.203800,P1R1
-9.240517,30.089148,28.990518,-60.662174,11.641796,-5.119628,P1R1
-9.260986,30.066774,29.033511,-60.657637,11.383513,-4.934977,P1R1
-9.272995,30.060145,29.070599,-60.520962,11.151602,-4.655574,P1R1
-9.278271,30.066130,29.105390,-59.989269,11.022126,-4.061136,P1R1
-9.277890,30.051241,29.137284,-60.073509,11.165281,-3.860930,P1R1
-9.273765,30.046773,29.164314,-60.243005,11.206688,-3.757879,P1R1
-9.266704,30.047455,29.192346,-60.844283,10.951476,-3.632544,P1R1
-9.258021,30.054409,29.216067,-61.180218,10.845288,-3.499089,P1R1
-9.248469,30.065820,29.236142,-61.514021,10.810082,-3.364645,P1R1
-9.219418,30.086829,29.252222,-61.744271,10.863942,-3.300587,P1R1
-9.193452,30.109180,29.269066,-62.146235,11.369203,-3.344711,P1R1
-9.170777,30.131213,29.283676,-62.584492,11.576356,-3.710639,P1R1
-9.151400,30.152259,29.296524,-62.946217,12.069332,-3.977017,P1R1
-9.135202,30.171861,29.308025,-63.422110,12.385987,-4.312120,P1R1
-9.121437,30.161343,29.326172,-63.792156,12.658545,-4.517978,P1R1
-9.110451,30.153293,29.342470,-63.486881,12.709467,-4.530520,P1R1
-9.101935,30.147470,29.357226,-63.013180,12.691085,-4.547807,P1R1
-9.095568,30.143610,29.370726,-62.919303,12.459876,-4.845146,P1R1
-9.106586,30.099531,29.426331,-62.407931,11.877230,-4.711421,P1R1
-9.154875,30.062671,29.504505,-62.140488,11.667620,-4.657391,P1R1
-9.212448,30.032916,29.550716,-62.116671,11.574798,-4.734548,P1R1
-9.260862,30.011147,29.595647,-62.121494,11.442017,-4.617795,P1R1
-9.300684,29.995117,29.633139,-62.048410,11.488266,-4.523988,P1R1
-9.316014,29.954302,29.684707,-61.960865,11.582182,-4.396029,P1R1
-9.342638,29.912135,29.708439,-61.965468,11.667165,-4.286253,P1R1
-9.363094,29.879273,29.727497,-61.947194,11.702302,-4.218528,P1R1
-9.378204,29.854641,29.742819,-61.809769,11.601133,-4.199278,P1R1
-9.390362,29.832152,29.765503,-61.543844,11.538037,-3.952679,P1R1
-9.398042,29.786460,29.784456,-61.534438,11.554065,-3.933463,P1R1
-9.402525,29.751060,29.800377,-61.640421,11.619990,-3.945041,P1R1
-9.404450,29.725360,29.816968,-62.023026,11.843823,-3.841642,P1R1
-9.404426,29.707359,29.831251,-62.403024,11.759638,-3.675416,P1R1
-9.402940,29.696475,29.846803,-63.340057,12.178973,-3.797918,P1R1
-9.512955,29.421833,29.967372,-64.818277,11.973033,-3.751712,P1R1
-9.605112,29.193082,30.073273,-64.936496,11.883769,-4.223380,P1R1
-9.680551,29.006566,30.162101,-65.080024,11.638354,-4.382314,P1R1
-9.740715,28.859155,30.238430,-65.309697,11.103412,-4.219594,P1R1
-9.786344,28.685858,30.300424,-65.419358,10.979725,-3.991714,P1R1
-9.820295,28.551357,30.349898,-65.516486,10.802981,-3.753047,P1R1
-9.844313,28.450776,30.388676,-65.625779,10.650843,-3.606260,P1R1
-9.894976,28.315409,30.721547,-65.608658,10.629035,-3.186024,P1R1
-9.933602,28.214066,31.000871,-65.101068,10.423153,-2.929574,P1R1
-10.001259,28.140135,31.273285,-64.807993,10.036594,-3.003976,P1R1
-10.054128,28.091491,31.497077,-64.086019,9.580308,-2.850076,P1R1
-10.093574,28.032949,31.674162,-63.867658,9.459416,-2.735648,P1R1
-10.113396,27.996947,31.827230,-63.703219,9.187062,-2.567695,P1R1
-10.125292,27.977430,31.942775,-63.494289,9.140226,-2.396728,P1R1
-10.130874,27.970936,32.026620,-63.220088,9.129233,-2.258324,P1R1
-10.138152,27.932750,32.096788,-63.133295,9.114861,-2.266434,P1R1
-10.140774,27.908892,32.147058,-62.997916,9.285513,-2.139991,P1R1
-10.139869,27.896080,32.178504,-63.041663,9.222299,-2.074735,P1R1
-10.139994,27.888362,32.204869,-63.128709,9.254402,-1.980319,P1R1
-10.137304,27.858570,32.221869,-63.043884,9.403362,-1.851712,P1R1
-10.133057,27.838741,32.229104,-63.203090,9.396465,-1.706077,P1R1
-10.169942,27.826090,32.269751,-64.210298,9.086939,-1.696509,P1R1
-10.199866,27.820047,32.298699,-65.029792,8.802450,-1.733910,P1R1
-10.223014,27.789359,32.319015,-65.975619,8.806159,-1.843551,P1R1
-10.240655,27.767970,32.335747,-67.182275,8.249597,-2.212507,P1R1
-10.253545,27.754463,32.350107,-68.046843,8.032816,-2.295493,P1R1
-10.278095,27.716592,32.339404,-68.311257,8.074982,-2.395272,P1R1
-10.294335,27.693604,32.343554,-68.926623,8.298010,-2.539064,P1R1
-10.306050,27.677872,32.346217,-69.246496,8.389474,-2.512566,P1R1
-10.313950,27.668851,32.351259,-69.629896,8.621040,-2.195859,P1R1
-10.356385,27.634074,32.385581,-69.711392,8.638180,-1.929146,P1R1
-10.390588,27.607807,32.415154,-69.625296,8.655046,-1.870067,P1R1
-10.417371,27.589579,32.443663,-69.101122,8.429481,-2.043468,P1R1
-10.438480,27.565160,32.484549,-69.151490,8.382135,-2.351828,P1R1
-10.453882,27.547755,32.519426,-68.681299,8.074822,-2.117468,P1R1
-10.463975,27.506955,32.552109,-68.461280,7.688408,-2.064908,P1R1
-10.470181,27.475564,32.579711,-68.417172,7.538798,-2.014181,P1R1
-10.473255,27.453075,32.606086,-68.586448,7.451870,-1.825206,P1R1
-10.473431,27.407578,32.628336,-68.778083,7.616066,-1.791516,P1R1
-10.476175,27.363855,32.664344,-69.114344,7.699882,-1.642248,P1R1
-10.512752,26.823965,32.814667,-69.810002,7.793967,-0.711356,P1R1
-10.542445,26.370556,32.941979,-70.420926,7.755031,-0.816622,P1R1
-10.581540,25.968953,33.030435,-72.373887,7.623652,-1.039086,P1R1
-10.612740,25.646391,33.102116,-73.129366,7.689220,-0.924476,P1R1
-10.636887,25.395361,33.162249,-74.540140,7.824083,-0.921792,P1R1
-10.658807,25.209794,33.217879,-75.220410,7.744726,-0.930098,P1R1
-10.674433,25.046887,33.261213,-75.756054,7.722807,-0.843531,P1R1
-10.685215,24.932655,33.294260,-76.257261,7.659799,-0.828902,P1R1
-10.683423,24.862442,33.343829,-77.456343,7.587084,-0.927277,P1R1
-10.679725,24.824487,33.382898,-77.928783,7.620919,-0.966809,P1R1
-10.674280,24.781923,33.413169,-78.453153,7.654391,-1.033513,P1R1
-10.668143,24.763757,33.438597,-79.553669,7.716393,-1.046511,P1R1
-10.661261,24.733999,33.457924,-80.228598,7.708317,-1.033483,P1R1
-10.654498,24.722498,33.472464,-80.482620,7.767769,-0.949231,P1R1
-10.638557,24.717980,33.503918,-80.704887,7.974920,-0.890608,P1R1
-10.624568,24.724896,33.529595,-80.747048,8.139095,-1.026270,P1R1
-10.612075,24.710097,33.550480,-80.819742,8.064633,-1.152600,P1R1
-10.601551,24.706159,33.570629,-80.863793,7.803635,-1.267417,P1R1
-10.592422,24.679942,33.587243,-80.657344,7.567219,-1.142656,P1R1
-10.585081,24.663952,33.601070,-80.510777,7.412355,-1.070773,P1R1
-10.578836,24.626893,33.615915,-80.719987,7.236409,-1.040516,P1R1
-10.574067,24.600813,33.628723,-80.785059,7.071505,-0.884781,P1R1
-10.570088,24.553950,33.639996,-80.909412,6.898491,-0.724101,P1R1
-10.567075,24.508710,33.668548,-80.963293,6.750751,-0.533006,P1R1
-10.564538,24.446129,33.696700,-81.205290,6.655117,-0.301657,P1R1
-10.562393,24.368270,33.721253,-81.603745,6.681347,-0.285969,P1R1
-10.560505,24.279119,33.748971,-83.336158,6.731382,-0.119325,P1R1
-10.559321,24.209610,33.773052,-84.003980,6.750631,0.057021,P1R1
-10.558221,24.127387,33.793983,-84.851759,6.682756,0.191183,P1R1
-10.557636,24.064446,33.811461,-85.552579,6.517819,0.505571,P1R1
-10.557424,24.019061,33.830007,-86.896306,6.556206,0.710700,P1R1
-10.557031,23.957933,33.846404,-87.719348,6.557541,0.665944,P1R1
-10.556902,23.913862,33.864206,-88.957107,6.814840,0.496433,P1R1
-10.556990,23.883619,33.880133,-89.523878,6.864829,0.421671,P1R1
-10.556751,23.834859,33.894528,-90.055136,6.762828,0.385644,P1R1
-10.562150,23.805024,33.913680,-90.419740,6.850713,0.332895,P1R1
-10.566818,23.786761,33.934138,-91.185378,7.253129,-0.001553,P1R1
-10.570782,23.777285,33.952545,-91.488850,7.393812,-0.024870,P1R1
-10.574071,23.774759,33.969194,-91.570348,7.508344,0.042667,P1R1
-10.576706,23.778221,33.987535,-91.562362,7.676924,0.029655,P1R1
-10.562165,23.755775,34.024749,-91.556721,7.713343,-0.083641,P1R1
-10.542723,23.737928,34.077866,-91.687640,8.040554,-0.394017,P1R1
-10.526321,23.726464,34.123700,-91.792309,8.113698,-0.414164,P1R1
-10.512766,23.720913,34.166024,-91.751237,7.950028,-0.452018,P1R1
-10.504376,23.710265,34.214477,-91.840416,7.843287,-0.289960,P1R1
-10.497489,23.674226,34.255329,-91.986328,7.690580,-0.227557,P1R1
-10.492358,23.647153,34.292629,-92.167201,7.311970,0.069462,P1R1
-10.501642,23.632273,34.326668,-92.278711,7.221983,0.106259,P1R1
-10.510182,23.623469,34.358040,-92.573839,7.366017,-0.081136,P1R1
-10.517839,23.619686,34.387171,-92.840849,7.438294,-0.184358,P1R1
-10.407641,23.473016,34.391414,-92.867645,7.419357,-0.155054,P1R1
-10.314350,23.351299,34.394530,-92.841411,7.433155,-0.161951,P1R1
-10.237105,23.253452,34.400334,-92.886471,7.489314,-0.274074,P1R1
-10.174700,23.176530,34.405661,-92.968489,7.519849,-0.310353,P1R1
-10.125625,23.118780,34.414072,-93.051459,7.578098,-0.370689,P1R1


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data7_positions_rotations_fuzzy_GPS_Camera_IMU.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.233126,0.079865,0.007440,0.531667,0.051199,-0.018171,P0R0
-0.400858,0.137327,0.012792,0.527560,0.011227,-0.043889,P0R0
-0.527522,0.180720,0.016832,0.490875,-0.020447,-0.076666,P0R0
-0.626703,0.214698,0.019994,0.397291,-0.049659,-0.102245,P0R0
-0.706587,0.242065,0.022539,0.395595,-0.091261,-0.119964,P0R0
-0.772396,0.264610,0.024635,0.360095,-0.107335,-0.151748,P0R0
-0.827619,0.283529,0.026391,0.251783,-0.107422,-0.214053,P0R0
-0.874679,0.299652,0.027885,0.361491,-0.149570,-0.211414,P0R0
-0.915307,0.313570,0.029173,0.296827,-0.184254,-0.238372,P0R0
-0.950775,0.325721,0.030296,0.185848,-0.275434,-0.206001,P0R0
-0.982037,0.336431,0.031285,0.202262,-0.402922,-0.210188,P0R0
-1.009822,0.345950,0.032162,0.276000,-0.617311,-0.162875,P0R0
-1.034699,0.354473,0.032946,0.197521,-0.691996,-0.109169,P0R0
-1.057118,0.362154,0.033652,0.243320,-0.827871,-0.120328,P0R0
-1.077550,0.376181,0.034290,0.012173,-0.952234,-0.084874,P0R0
-1.096162,0.388959,0.034871,0.054632,-1.146384,-0.179843,P0R0
-1.109604,0.400710,0.039977,0.082707,-1.112782,-0.231371,P0R0
-1.121955,0.411509,0.044669,-0.204580,-0.934110,-0.237459,P0R0
-1.133611,0.420713,0.051653,-0.382392,-0.943020,-0.266480,P0R0
-1.144397,0.429230,0.058114,-0.407778,-0.925011,-0.279956,P0R0
-1.154406,0.437134,0.064110,-0.290490,-1.029823,-0.383434,P0R0
-1.163001,0.443662,0.072060,-0.280485,-0.795351,-0.322834,P0R0
-1.171019,0.449751,0.079475,0.158893,-0.877871,-0.336810,P0R0
-1.178515,0.455444,0.086406,0.360418,-1.219844,-0.560876,P0R0
-1.185536,0.460778,0.092899,0.326778,-1.496185,-0.564499,P0R0
-1.192124,0.465783,0.098991,0.188009,-1.587825,-0.509315,P0R0
-1.198317,0.470488,0.104717,0.201236,-1.338617,-0.288947,P0R0
-1.204148,0.474917,0.110107,0.358344,-1.297732,-0.165044,P0R0
-1.209644,0.479093,0.115189,0.476754,-1.328112,-0.224272,P0R0
-1.214831,0.483034,0.119985,0.635713,-1.296872,-0.296822,P0R0
-1.220064,0.487541,0.122297,0.698203,-1.344221,-0.393786,P0R0
-1.225012,0.491804,0.124482,0.588784,-1.403472,-0.410013,P0R0
-1.229697,0.495840,0.126551,0.552567,-1.399386,-0.429321,P0R0
-1.234137,0.499666,0.128511,0.516320,-1.453307,-0.410927,P0R0
-1.238346,0.503293,0.130370,0.506174,-1.462641,-0.427263,P0R0
-1.236739,0.512114,0.139381,0.440107,-1.507944,-0.454670,P0R0
-1.235213,0.520490,0.147939,0.431132,-1.545305,-0.486717,P0R0
-1.233762,0.528450,0.156071,0.416870,-1.553321,-0.496639,P0R0
-1.232382,0.536018,0.163802,0.460117,-1.525163,-0.544305,P0R0
-1.232774,0.542705,0.172500,0.472313,-1.558870,-0.601528,P0R0
-1.233147,0.549069,0.180776,0.461321,-1.643391,-0.634467,P0R0
-1.233502,0.555127,0.188656,0.416315,-1.846723,-0.661752,P0R0
-1.233840,0.560898,0.196160,0.329448,-2.033478,-0.702066,P0R0
-1.234161,0.566396,0.203310,0.144679,-2.207828,-0.684851,P0R0
-1.227937,0.571740,0.205000,-0.232489,-2.251561,-0.758107,P0R0
-1.222004,0.576835,0.206610,-0.286235,-2.220804,-0.791301,P0R0
-1.216345,0.581693,0.208146,-0.327774,-2.184335,-0.782989,P0R0
-1.208282,0.591480,0.213113,-0.287445,-2.222159,-0.852634,P0R0
-1.200589,0.600817,0.217852,-0.336655,-2.258665,-0.848394,P0R0
-1.193248,0.609726,0.222373,-0.263635,-2.306624,-0.886456,P0R0
-1.186242,0.618229,0.226689,-0.334693,-2.259044,-0.899662,P0R0
-1.177416,0.625932,0.230430,-0.415531,-2.316707,-0.952589,P0R0
-1.168991,0.633287,0.234001,-0.437817,-2.360029,-0.926236,P0R0
-1.160946,0.640309,0.237412,-0.448958,-2.363506,-0.890134,P0R0
-1.153263,0.647016,0.240669,-0.414736,-2.387642,-0.889493,P0R0
-1.143203,0.653464,0.247251,-0.436221,-2.385217,-0.896420,P0R0
-1.133593,0.659624,0.253538,-0.399384,-2.428558,-0.883784,P0R0
-1.124414,0.665508,0.259544,-0.394299,-2.417055,-0.857873,P0R0
-1.115644,0.671129,0.265282,-0.396889,-2.458027,-0.804188,P0R0
-1.107266,0.676500,0.270766,-0.344958,-2.435185,-0.767830,P0R0
-1.099260,0.681632,0.276006,-0.384958,-2.451900,-0.760365,P0R0
-1.091610,0.686536,0.281013,-0.491512,-2.513678,-0.776975,P0R0
-1.084381,0.696264,0.285800,-0.522399,-2.513280,-0.768876,P0R0
-1.075040,0.705243,0.295979,-0.539863,-2.491839,-0.744523,P0R0
-1.066112,0.713824,0.305709,-0.522767,-2.478779,-0.735881,P0R0
-1.057579,0.722025,0.315009,-0.489681,-2.443736,-0.709654,P0R0
-1.049426,0.729866,0.323906,-0.585372,-2.308213,-0.795230,P0R0
-1.041633,0.737360,0.332411,-0.590172,-2.371201,-0.787639,P0R0
-1.034184,0.744524,0.340544,-0.525852,-2.535935,-0.816294,P0R0
-1.027400,0.750918,0.350441,-0.549719,-2.531024,-0.829949,P0R0
-1.020915,0.757031,0.359905,-0.586864,-2.484649,-0.744444,P0R0
-1.014717,0.762874,0.368954,-0.621017,-2.433013,-0.762481,P0R0
-1.007113,0.768880,0.379204,-0.717267,-2.455314,-0.694797,P0R0
-0.999844,0.774621,0.389005,-0.799077,-2.471469,-0.663654,P0R0
-0.992895,0.780111,0.398381,-0.912760,-2.527791,-0.712667,P0R0
-0.985453,0.784725,0.409288,-0.953556,-2.615094,-0.843580,P0R0
-0.978337,0.789137,0.419717,-1.031950,-2.679737,-0.912494,P0R0
-0.971535,0.793355,0.429692,-1.092264,-2.882590,-1.038904,P0R0
-0.965032,0.797388,0.439231,-1.156162,-3.030477,-0.981741,P0R0
-0.958816,0.801245,0.448355,-1.389685,-3.179304,-0.842586,P0R0
-0.952872,0.804933,0.457081,-1.330918,-3.051584,-0.780028,P0R0
-0.947190,0.808460,0.465427,-1.275194,-2.960570,-0.761780,P0R0
-0.941759,0.811832,0.473411,-1.325993,-2.698926,-0.709607,P0R0
-0.936566,0.815057,0.481046,-1.353467,-2.576101,-0.659644,P0R0
-0.931601,0.818141,0.488349,-1.329690,-2.498020,-0.689343,P0R0
-0.926855,0.821090,0.495334,-1.423968,-2.539069,-0.715308,P0R0
-0.922318,0.823910,0.502018,-1.915005,-2.643426,-0.893520,P0R0
-0.915360,0.826122,0.508186,-2.257573,-2.611322,-1.065690,P0R0
-0.908709,0.828237,0.514085,-2.575095,-2.466333,-1.210798,P0R0
-0.902350,0.830259,0.519732,-3.091958,-2.109213,-1.271442,P0R0
-0.896105,0.831678,0.527314,-3.318310,-1.974766,-1.230109,P0R0
-0.890135,0.833034,0.534567,-3.390692,-2.009169,-1.359836,P0R0
-0.884427,0.834331,0.541506,-3.367106,-2.191720,-1.428206,P0R0
-0.878972,0.835573,0.548149,-3.038153,-2.550783,-1.487455,P0R0
-0.873756,0.836761,0.554505,-2.680031,-2.703260,-1.493269,P0R0
-0.868770,0.837897,0.560586,-2.274320,-2.735549,-1.503941,P0R0
-0.864004,0.838985,0.566407,-1.937125,-2.818810,-1.327441,P0R0
-0.859448,0.840025,0.571978,-1.709539,-2.878873,-1.038766,P0R0
-0.855094,0.841021,0.577311,-1.045713,-3.092725,-0.755022,P0R0
-0.850931,0.841974,0.582414,-0.918884,-3.388920,-0.554070,P0R0
-0.846953,0.842886,0.587305,-0.656019,-3.734236,-0.455985,P0R0
-0.840452,0.843802,0.595427,-0.310351,-3.716834,-0.522208,P0R0
-0.835288,0.843841,0.605328,0.042338,-3.365559,-0.621195,P0R0
-0.830354,0.843881,0.614807,0.302453,-3.029930,-0.957599,P0R0
-0.825637,0.843919,0.623876,0.242379,-2.956991,-1.013008,P0R0
-0.821128,0.843956,0.632556,0.092863,-3.255020,-1.028855,P0R0
-0.816819,0.843993,0.640860,0.099540,-3.622569,-0.913090,P0R0
-0.812699,0.844028,0.648806,0.196546,-4.142109,-0.922383,P0R0
-0.808117,0.843844,0.658440,0.865549,-5.815297,-1.163927,P0R0
-0.803738,0.843669,0.667658,1.475844,-6.082591,-1.410196,P0R0
-0.799552,0.843503,0.676482,1.989630,-5.464365,-1.429083,P0R0
-0.795550,0.843344,0.684924,2.086754,-5.445586,-1.381394,P0R0
-0.791727,0.843194,0.693007,1.978946,-4.309825,-1.466024,P0R0
-0.788072,0.843052,0.700741,1.957926,-4.117597,-1.304203,P0R0
-0.784578,0.842916,0.708142,2.011158,-4.141074,-1.369555,P0R0
-0.781241,0.842788,0.715230,1.960802,-4.091502,-1.230767,P0R0
-0.778051,0.842666,0.722013,1.936953,-4.102269,-1.348311,P0R0
-0.775723,0.842643,0.730923,1.645467,-4.335750,-1.357765,P0R0
-0.773503,0.842624,0.739461,0.933385,-4.725621,-1.225831,P0R0
-0.771381,0.842606,0.747631,0.797520,-4.875474,-1.221914,P0R0
-0.769354,0.842590,0.755449,0.596445,-4.815238,-1.222328,P0R0
-0.767417,0.842576,0.762932,0.270721,-4.879833,-1.501099,P0R0
-0.759187,0.842665,0.765087,-0.197484,-4.862619,-1.521006,P0R0
-0.751321,0.842751,0.767160,-0.845333,-4.381639,-1.131269,P0R0
-0.743801,0.842835,0.769148,-0.996415,-4.113538,-1.154324,P0R0
-0.736614,0.842918,0.771063,-0.934701,-3.676124,-1.017965,P0R0
-0.728410,0.842053,0.774716,-0.639262,-3.599868,-1.044966,P0R0
-0.720567,0.841227,0.778216,-0.193975,-3.787145,-1.190533,P0R0
-0.713069,0.840438,0.781570,0.345579,-4.120271,-1.286623,P0R0
-0.705743,0.840048,0.786875,1.196611,-4.076739,-1.770348,P0R0
-0.698740,0.839676,0.791955,1.644689,-4.450616,-1.637212,P0R0
-0.692045,0.839321,0.796819,2.161427,-4.551389,-1.778633,P0R0
-0.685647,0.838984,0.801485,2.192866,-4.359676,-1.539053,P0R0
-0.679531,0.838662,0.805954,2.176479,-3.936922,-1.604882,P0R0
-0.673688,0.838357,0.810241,1.833650,-3.702572,-1.288613,P0R0
-0.668424,0.837043,0.816356,1.741299,-3.688821,-1.283152,P0R0
-0.663394,0.835788,0.822211,1.602727,-3.786141,-1.150553,P0R0
-0.658589,0.834590,0.827824,1.177318,-4.129847,-1.373747,P0R0
-0.653996,0.833445,0.833200,0.552386,-4.003819,-1.181043,P0R0
-0.654186,0.839337,0.837972,0.016167,-4.085147,-0.857459,P0R0
-0.654376,0.844982,0.842552,0.059269,-4.109377,-0.791117,P0R0
-0.654568,0.850390,0.846947,0.020169,-4.171536,-0.714971,P0R0
-0.654780,0.855594,0.851198,0.121370,-4.540494,-0.611407,P0R0
-0.655001,0.860591,0.855295,0.167119,-5.015594,-0.761188,P0R0
-0.655222,0.865379,0.859229,0.253582,-5.212103,-0.885670,P0R0
-0.655443,0.869969,0.863008,0.337864,-5.202111,-1.060199,P0R0
-0.652972,0.874420,0.870090,0.053851,-4.961899,-1.280586,P0R0
-0.649842,0.876046,0.878225,-0.214407,-5.149299,-1.348093,P0R0
-0.646858,0.877611,0.886020,-0.266663,-5.486510,-1.549486,P0R0
-0.644024,0.879129,0.893508,-0.454431,-6.282852,-1.910764,P0R0
-0.641323,0.880591,0.900684,-0.338755,-6.772673,-2.160697,P0R0
-0.638750,0.882000,0.907564,0.023782,-7.454047,-2.364464,P0R0
-0.636308,0.883368,0.914176,0.487084,-7.897376,-2.656025,P0R0
-0.633926,0.884403,0.922751,0.896960,-8.289531,-2.443648,P0R0
-0.631658,0.885403,0.930969,1.213719,-8.576894,-2.557468,P0R0
-0.629499,0.886369,0.938844,1.388954,-8.675123,-2.290827,P0R0
-0.627445,0.887304,0.946391,1.595068,-8.918093,-2.194395,P0R0
-0.625497,0.888217,0.953639,1.506065,-9.041480,-2.169228,P0R0
-0.623644,0.889100,0.960587,1.367287,-9.072804,-2.231766,P0R0
-0.621883,0.889956,0.967248,1.185034,-8.905310,-2.149250,P0R0
-0.620218,0.890795,0.973654,1.056128,-8.655197,-2.010114,P0R0
-0.618637,0.891608,0.979797,0.979057,-8.411626,-1.901198,P0R0
-0.617211,0.892178,0.987895,0.761101,-8.145385,-1.755964,P0R0
-0.615877,0.892755,0.995693,0.143493,-8.292907,-1.069605,P0R0
-0.614613,0.893317,1.003169,-0.121079,-8.470204,-0.856917,P0R0
-0.613994,0.898911,1.013805,-0.285014,-8.615266,-0.663768,P0R0
-0.613410,0.904268,1.023990,-0.336434,-8.631887,-0.617261,P0R0
-0.612872,0.909413,1.033767,-0.480936,-8.362447,-0.809655,P0R0
-0.612379,0.914356,1.043156,-1.137762,-7.677676,-0.816769,P0R0
-0.611919,0.919093,1.052153,-1.339672,-7.387854,-0.795163,P0R0
-0.611489,0.923634,1.060777,-1.373410,-7.255869,-0.790340,P0R0
-0.600510,0.937903,1.069456,-1.472821,-6.846111,-0.883763,P0R0
-0.590022,0.951559,1.077775,-1.708502,-6.636593,-0.719385,P0R0
-0.580013,0.964640,1.085770,-2.013910,-6.215242,-0.364602,P0R0
-0.568006,0.976964,1.094862,-2.251026,-6.170045,-0.270157,P0R0
-0.556534,0.988760,1.103577,-2.476254,-5.937526,-0.121094,P0R0
-0.545596,1.000075,1.111973,-2.671619,-5.803752,-0.228745,P0R0
-0.535146,1.010906,1.120022,-2.679200,-5.937967,-0.340386,P0R0
-0.525175,1.021286,1.127761,-1.639064,-6.318916,-0.780417,P0R0
-0.515651,1.031224,1.135184,-1.070694,-6.219647,-0.923899,P0R0
-0.505259,1.039886,1.144098,-0.434206,-6.798563,-1.062285,P0R0
-0.495332,1.048181,1.152643,0.128632,-7.156298,-1.167135,P0R0
-0.485850,1.056125,1.160837,0.487037,-7.187824,-1.289374,P0R0
-0.476794,1.063733,1.168694,0.547288,-6.912497,-1.275234,P0R0
-0.468162,1.071037,1.176262,0.496438,-6.162418,-1.193488,P0R0
-0.459918,1.078033,1.183521,0.577141,-6.223260,-1.177527,P0R0
-0.449965,1.084123,1.192032,0.589135,-6.253123,-1.191716,P0R0
-0.440458,1.089958,1.200193,0.609714,-6.333030,-1.194677,P0R0
-0.431389,1.095562,1.208042,0.681436,-6.428483,-1.229191,P0R0
-0.422727,1.100932,1.215571,0.613350,-6.449441,-1.240121,P0R0
-0.414456,1.106078,1.222792,0.663361,-6.453700,-1.252049,P0R0
-0.406581,1.111035,1.229767,0.601431,-6.439917,-1.282050,P0R0
-0.399061,1.115787,1.236459,0.514806,-6.432915,-1.251255,P0R0
-0.391881,1.120343,1.242882,0.459038,-6.443062,-1.227373,P0R0
-0.385037,1.124724,1.249071,0.250440,-6.478268,-1.168947,P0R0
-0.381673,1.130607,1.254606,0.222110,-6.442111,-1.163085,P0R0
-0.379275,1.137147,1.261960,-0.617230,-6.589304,-1.366395,P0R0
-0.376995,1.143415,1.269023,-1.331487,-6.316731,-1.346252,P0R0
-0.374826,1.149422,1.275808,-1.977167,-6.095490,-1.132094,P0R0
-0.372776,1.155193,1.282356,-2.334179,-5.322756,-0.902235,P0R0
-0.370828,1.160726,1.288649,-2.308201,-5.041358,-0.958299,P0R0
-0.371132,1.165609,1.297161,-2.257870,-4.777594,-0.979087,P0R0
-0.371434,1.170292,1.305331,-1.987364,-4.626073,-1.041673,P0R0
-0.371747,1.174797,1.313206,-1.349388,-4.742034,-1.166869,P0R0
-0.372068,1.179129,1.320790,-0.331681,-5.609277,-1.661907,P0R0
-0.372386,1.183285,1.328074,0.064570,-5.659920,-1.919853,P0R0
-0.372702,1.187273,1.335071,0.358584,-5.762646,-2.294985,P0R0
-0.369737,1.216251,1.333345,0.457488,-5.668325,-2.341156,P0R0
-0.366926,1.243990,1.331758,1.062209,-5.669977,-2.388250,P0R0
-0.364249,1.270528,1.330272,1.301429,-5.767745,-2.489226,P0R0
-0.361702,1.295920,1.328882,1.483604,-5.860293,-2.658561,P0R0
-0.359279,1.320215,1.327585,1.723679,-5.695347,-2.880951,P0R0
-0.359697,1.343446,1.322998,0.735806,-5.279762,-3.185232,P0R0
-0.356782,1.366020,1.320365,0.515935,-5.340001,-2.967172,P0R0
-0.354007,1.387621,1.317879,0.549233,-5.458653,-3.087202,P0R0
-0.351366,1.408291,1.315533,0.351254,-5.319863,-3.020684,P0R0
-0.348853,1.428070,1.313323,0.178419,-5.052795,-2.807324,P0R0
-0.346475,1.447012,1.311273,0.069655,-4.885309,-2.566062,P0R0
-0.344214,1.465139,1.309345,-0.074507,-4.789521,-2.390112,P0R0
-0.344675,1.486399,1.309992,-0.212451,-4.978690,-2.424060,P0R0
-0.345142,1.506756,1.310676,-1.100721,-5.406728,-2.095274,P0R0
-0.345601,1.526237,1.311362,-1.301287,-5.383393,-1.976443,P0R0
-0.349663,1.547233,1.311701,-1.682489,-5.216173,-1.881808,P0R0
-0.347194,1.567441,1.307084,-1.884352,-5.230255,-1.868533,P0R0
-0.344859,1.586792,1.302736,-2.037929,-5.009854,-1.858600,P0R0
-0.342448,1.606933,1.299819,-1.887592,-4.790197,-1.760278,P0R0
-0.340156,1.626206,1.297063,-1.792439,-4.647106,-1.670418,P0R0
-0.337976,1.644651,1.294460,-1.859934,-4.650081,-1.590922,P0R0
-0.335919,1.662316,1.292039,-1.814882,-5.173817,-1.429437,P0R0
-0.334045,1.684242,1.289756,-1.889408,-5.527625,-1.375371,P0R0
-0.332278,1.705236,1.287641,-1.968269,-5.769610,-1.351529,P0R0
-0.330603,1.725326,1.285651,-1.880902,-5.765336,-1.422554,P0R0
-0.329013,1.744552,1.283783,-1.818946,-5.799063,-1.556155,P0R0
-0.327520,1.762965,1.282065,-2.197708,-5.298410,-1.412507,P0R0
-0.324399,1.780598,1.282485,-2.199413,-5.105578,-1.389414,P0R0
-0.321427,1.797475,1.282921,-2.323343,-5.050769,-1.444137,P0R0
-0.318598,1.813627,1.283372,-2.398438,-5.052538,-1.463145,P0R0
-0.315920,1.829102,1.283873,-2.460723,-5.052690,-1.538774,P0R0
-0.313372,1.843914,1.284386,-2.501417,-5.090993,-1.577854,P0R0
-0.310949,1.858092,1.284912,-2.500051,-5.078715,-1.591212,P0R0
-0.308658,1.871678,1.285485,-2.410511,-5.120492,-1.641866,P0R0
-0.306508,1.884713,1.286138,-1.755594,-5.422024,-1.682076,P0R0
-0.304466,1.897192,1.286797,-1.273529,-5.348001,-1.784124,P0R0
-0.308978,1.907933,1.289652,-0.962450,-5.252072,-1.850315,P0R0
-0.313321,1.918233,1.292453,-1.031765,-5.155493,-1.867101,P0R0
-0.323126,1.943066,1.288286,-1.327294,-5.055969,-1.818232,P0R0
-0.332530,1.966842,1.284374,-2.076885,-4.928483,-1.498064,P0R0
-0.341536,1.989592,1.280669,-2.782759,-5.056155,-1.431420,P0R0
-0.350190,2.011391,1.277235,-4.478174,-4.449594,-1.346820,P0R0
-0.360038,2.033468,1.271962,-4.750422,-4.139100,-1.408934,P0R0
-0.369468,2.054595,1.266956,-5.110841,-3.594747,-1.284073,P0R0
-0.378514,2.074826,1.262242,-5.110174,-3.125883,-1.196692,P0R0
-0.387178,2.094187,1.257770,-5.008536,-3.091591,-1.276768,P0R0
-0.395491,2.112731,1.253568,-4.399975,-3.120052,-1.463171,P0R0
-0.403454,2.130478,1.249586,-3.881452,-3.454372,-1.570519,P0R0
-0.410638,2.146777,1.248039,-3.316311,-3.887715,-1.565836,P0R0
-0.420704,2.172698,1.244000,-3.935326,-3.587748,-1.431286,P0R0
-0.430344,2.197500,1.240175,-4.000875,-3.447717,-1.343131,P0R0
-0.439576,2.221232,1.236556,-4.044312,-3.386919,-1.335447,P0R0
-0.448420,2.243940,1.233133,-4.244754,-3.242348,-1.387999,P0R0
-0.456906,2.265685,1.229936,-4.409801,-3.185541,-1.216625,P0R0
-0.461431,2.285728,1.229180,-4.418513,-3.190802,-1.238961,P0R0
-0.465772,2.304910,1.228495,-4.481462,-3.207737,-1.231655,P0R0
-0.470033,2.328300,1.227917,-4.669998,-3.245955,-1.051557,P0R0
-0.474123,2.350682,1.227402,-4.739226,-3.160512,-0.940262,P0R0
-0.478063,2.372114,1.226987,-4.916117,-3.143732,-1.099133,P0R0
-0.481846,2.392624,1.226628,-5.149408,-3.011707,-1.048824,P0R0
-0.488061,2.411423,1.228153,-5.105082,-3.126563,-1.176301,P0R0
-0.494035,2.429430,1.229688,-4.907259,-3.392793,-1.360973,P0R0
-0.493383,2.446766,1.226189,-4.738739,-3.660403,-1.422018,P0R0
-0.492775,2.463358,1.222882,-4.435469,-3.873905,-1.539563,P0R0
-0.492223,2.479254,1.219798,-4.073237,-4.150649,-1.652192,P0R0
-0.491726,2.494485,1.216928,-3.573247,-4.686439,-1.307975,P0R0
-0.493856,2.510357,1.215944,-3.189579,-4.893376,-1.284698,P0R0
-0.495988,2.530569,1.215043,-2.894301,-4.936654,-1.312823,P0R0
-0.498042,2.549911,1.214220,-2.770559,-5.162664,-1.428638,P0R0
-0.500037,2.568437,1.213514,-2.279502,-5.102801,-1.741335,P0R0
-0.501960,2.586168,1.212878,-2.180305,-4.994993,-1.783924,P0R0
-0.503814,2.603138,1.212309,-2.313048,-4.918292,-1.754382,P0R0
-0.502072,2.619009,1.213932,-2.469395,-4.831583,-1.626092,P0R0
-0.505865,2.638835,1.229856,-2.699751,-4.693188,-1.646230,P0R0
-0.509515,2.657813,1.245143,-3.025230,-4.754605,-1.610345,P0R0
-0.513027,2.675980,1.259820,-3.143340,-4.852643,-1.436484,P0R0
-0.516431,2.693390,1.273973,-3.015608,-5.058558,-1.394909,P0R0
-0.508376,2.735377,1.289559,-3.383070,-5.014963,-1.350307,P0R0
-0.498532,2.775745,1.306407,-3.601343,-4.939435,-1.197750,P0R0
-0.489142,2.814367,1.322576,-3.777471,-4.901370,-1.126937,P0R0
-0.480207,2.851338,1.338159,-3.834419,-4.880362,-0.988931,P0R0
-0.471686,2.886711,1.353119,-3.802721,-4.818635,-0.911599,P0R0
-0.463561,2.920557,1.367486,-3.891049,-4.827761,-0.804870,P0R0
-0.455836,2.952961,1.381344,-4.207656,-4.837575,-0.477331,P0R0
-0.448632,2.986113,1.396513,-4.154815,-4.759020,-0.461400,P0R0
-0.441765,3.017835,1.411079,-3.747233,-4.958327,-0.427190,P0R0
-0.435268,3.048228,1.425190,-3.142546,-5.623032,-0.388463,P0R0
-0.429078,3.077310,1.438745,-2.792410,-5.839319,-0.531212,P0R0
-0.423181,3.105140,1.451768,-2.505883,-5.766700,-0.655245,P0R0
-0.417601,3.131802,1.464374,-1.698074,-6.080814,-0.892792,P0R0
-0.414415,3.157888,1.478394,-1.348147,-6.217387,-0.847023,P0R0
-0.405172,3.192991,1.486856,-1.044383,-6.197532,-0.885097,P0R0
-0.396381,3.226599,1.495071,-0.878474,-5.955952,-0.572928,P0R0
-0.387310,3.259657,1.505129,-1.038160,-5.836188,-0.416351,P0R0
-0.378659,3.291289,1.514809,-1.319614,-5.618185,-0.205403,P0R0
-0.370411,3.321557,1.524128,-1.749010,-5.467464,0.022054,P0R0
-0.362570,3.350541,1.533163,-2.931910,-5.408346,0.387354,P0R0
-0.355096,3.378276,1.541866,-3.464567,-5.127410,0.482085,P0R0
-0.347997,3.404837,1.550312,-4.194346,-5.251430,0.326745,P0R0
-0.339917,3.435338,1.560707,-4.415232,-5.069844,0.093615,P0R0
-0.332214,3.464524,1.570709,-4.530883,-4.938375,0.112537,P0R0
-0.324871,3.492453,1.580337,-4.477661,-4.938270,0.107259,P0R0
-0.317868,3.519175,1.589591,-4.282215,-4.950904,0.163246,P0R0
-0.304839,3.544870,1.593559,-3.288846,-5.359708,-0.027736,P0R0
-0.292403,3.569460,1.597417,-2.735823,-5.499118,-0.260732,P0R0
-0.273923,3.592147,1.602943,-2.416953,-5.554079,-0.418028,P0R0
-0.256298,3.613881,1.608354,-1.460110,-5.657370,-0.692446,P0R0
-0.239468,3.634685,1.613591,-1.112673,-5.724842,-0.555060,P0R0
-0.223423,3.654617,1.618727,-0.286723,-5.269132,-0.354031,P0R0
-0.208103,3.673698,1.623701,0.227075,-5.105099,-0.428479,P0R0
-0.193557,3.696982,1.628522,0.547277,-5.123888,-0.358305,P0R0
-0.183417,3.719788,1.635328,0.825017,-4.990927,-0.425376,P0R0
-0.173770,3.741636,1.641965,0.682999,-4.817581,-0.398974,P0R0
-0.167267,3.762504,1.644935,0.361652,-4.902751,-0.439528,P0R0
-0.161092,3.780807,1.649986,-0.072032,-5.041212,-0.236136,P0R0
-0.155212,3.798328,1.654879,-0.448276,-4.740893,-0.081251,P0R0
-0.149637,3.815123,1.659687,-1.359031,-4.958530,-0.085356,P0R0
-0.137866,3.831013,1.665927,-1.368009,-5.100666,-0.278721,P0R0
-0.126659,3.846247,1.672022,-1.569366,-5.008214,-0.797107,P0R0
-0.115966,3.860835,1.677914,-1.863943,-4.975310,-0.747923,P0R0
-0.105789,3.874825,1.683679,-1.909736,-4.870956,-0.889740,P0R0
-0.096162,3.893241,1.689256,-1.864373,-4.796219,-0.832833,P0R0
-0.082627,3.942296,1.693680,-0.066213,-4.401605,-2.250842,P0R0
-0.073266,3.989504,1.700523,-0.114449,-4.317033,-2.211806,P0R0
-0.064336,4.034662,1.707118,-0.158170,-4.269060,-2.178075,P0R0
-0.055929,4.082904,1.713562,-0.185562,-4.193312,-2.093104,P0R0
-0.047918,4.129057,1.719792,-0.174100,-4.234569,-2.059488,P0R0
-0.037611,4.173275,1.729329,-0.271080,-4.107623,-2.008008,P0R0
-0.027782,4.215579,1.738517,-0.724851,-4.387251,-1.900763,P0R0
-0.023573,4.256872,1.746250,-1.381736,-4.239743,-1.670111,P0R0
-0.019601,4.296401,1.753782,-2.921570,-4.195272,-1.762689,P0R0
-0.015831,4.334220,1.761055,-3.099169,-4.140564,-1.752692,P0R0
-0.012252,4.370406,1.768079,-3.355904,-3.866953,-1.618311,P0R0
-0.009098,4.420085,1.774865,-3.596153,-3.720854,-1.686025,P0R0
-0.006108,4.467611,1.781424,-3.854886,-3.779315,-1.572347,P0R0
0.000732,4.513331,1.789826,-3.682035,-3.944506,-1.222635,P0R0
0.007246,4.557071,1.797931,-3.369951,-4.124123,-1.269384,P0R0
0.013448,4.598919,1.805750,-3.162305,-4.301252,-1.381845,P0R0
0.019352,4.638957,1.813298,-2.942814,-4.448101,-1.594485,P0R0
0.024863,4.682304,1.820655,-1.993372,-4.923011,-2.111881,P0R0
0.030106,4.723775,1.827761,-1.930150,-5.060985,-2.207445,P0R0
0.035065,4.763473,1.834697,-1.374502,-5.371937,-2.112782,P0R0
0.039779,4.801455,1.841399,-0.957182,-5.732947,-2.126223,P0R0
0.050612,4.837918,1.842944,-0.266230,-5.542891,-2.034955,P0R0
0.060944,4.872808,1.844491,0.075187,-5.259039,-1.961861,P0R0
0.070723,4.911205,1.846024,0.227233,-5.018698,-1.979291,P0R0
0.080019,4.947964,1.847631,0.188212,-5.035025,-2.160941,P0R0
0.086128,4.982801,1.851382,0.118653,-5.105327,-2.140757,P0R0
0.091914,5.016156,1.855112,-0.422767,-5.191891,-1.907843,P0R0
0.097419,5.048072,1.858749,-0.866737,-5.400078,-1.556968,P0R0
0.101418,5.076640,1.864418,-1.268758,-5.473300,-1.157907,P0R0
0.105187,5.104000,1.869982,-2.161127,-5.577518,-0.812420,P0R0
0.108763,5.130183,1.875374,-2.405285,-5.432911,-0.692435,P0R0
0.112047,5.160282,1.880674,-2.995407,-4.992237,-0.846495,P0R0
0.115160,5.189084,1.885814,-3.296357,-4.497326,-0.865459,P0R0
0.118108,5.216648,1.890801,-3.279620,-4.312072,-0.903895,P0R0
0.131197,5.246306,1.897032,-3.017617,-4.332037,-1.040614,P0R0
0.143685,5.274689,1.903062,-2.993569,-4.447324,-1.042721,P0R0
0.155600,5.301851,1.908901,-2.787791,-4.479202,-1.188751,P0R0
0.166938,5.327866,1.914630,-1.948456,-4.752870,-1.614911,P0R0
0.177752,5.352765,1.920180,-1.398866,-4.825979,-1.962374,P0R0
0.187985,5.381613,1.925561,-0.987789,-4.978666,-2.160607,P0R0
0.196111,5.413562,1.932958,-0.817053,-4.940036,-2.260874,P0R0
0.201161,5.444085,1.936646,-0.711797,-5.054734,-2.266864,P0R0
0.205963,5.473295,1.940245,-0.637088,-4.894526,-2.193060,P0R0
0.210526,5.501248,1.943760,-0.548079,-4.902016,-2.064267,P0R0
0.214833,5.528019,1.947268,-0.749512,-4.865642,-1.799997,P0R0
0.218924,5.553641,1.950696,-0.947792,-4.958299,-1.697578,P0R0
0.231215,5.607986,1.946157,-1.120968,-4.772790,-1.810265,P0R0
0.242941,5.659974,1.941891,-1.299814,-4.816311,-1.842436,P0R0
0.254125,5.709710,1.937885,-1.344923,-4.711248,-1.711424,P0R0
0.267208,5.757662,1.936030,-1.310356,-4.571001,-1.713815,P0R0
0.279582,5.808577,1.934404,-1.540844,-4.286093,-1.935593,P0R0
0.291393,5.857281,1.932905,-1.938876,-4.098309,-1.749371,P0R0
0.307967,5.903850,1.933036,-2.304734,-3.902622,-1.902787,P0R0
0.330167,5.948506,1.928229,-2.451026,-3.837733,-1.910560,P0R0
0.351368,5.991229,1.923707,-2.410317,-3.906281,-1.938523,P0R0
0.371583,6.032126,1.919531,-2.148725,-4.101993,-1.988646,P0R0
0.390806,6.076275,1.915612,-1.962013,-4.218287,-2.149894,P0R0
0.409131,6.118534,1.912015,-1.566390,-4.386429,-2.615182,P0R0
0.428425,6.156396,1.910562,-1.515963,-4.292675,-2.788511,P0R0
0.446818,6.192643,1.909323,-0.757694,-4.266377,-2.926873,P0R0
0.464378,6.227327,1.908213,-0.255279,-4.536546,-3.071020,P0R0
0.481111,6.260536,1.907302,0.863998,-4.528084,-2.618140,P0R0
0.497002,6.297332,1.906507,1.407045,-4.578099,-2.429736,P0R0
0.512170,6.332540,1.905822,1.574567,-4.640743,-2.401990,P0R0
0.526616,6.366251,1.905318,0.937701,-4.706312,-2.206969,P0R0
0.540400,6.398509,1.904911,0.436076,-5.016381,-2.231295,P0R0
0.553552,6.429377,1.904599,0.274590,-5.012002,-2.001783,P0R0
0.564869,6.457898,1.906749,-0.065247,-4.623669,-2.167159,P0R0
0.580082,6.500323,1.888547,-0.352105,-4.564942,-2.414987,P0R0
0.594520,6.545933,1.871217,-0.663584,-4.496912,-2.615376,P0R0
0.608238,6.589611,1.854873,-0.877078,-4.400506,-2.656640,P0R0
0.621326,6.631401,1.839321,-0.929482,-4.172876,-2.503624,P0R0
0.633797,6.671394,1.824563,-0.930179,-4.031974,-2.599899,P0R0
0.645664,6.709681,1.810604,-0.853534,-3.808099,-2.499975,P0R0
0.656982,6.746315,1.797332,-0.799274,-3.530861,-2.522819,P0R0
0.667775,6.781369,1.784717,-1.097483,-3.245396,-2.290632,P0R0
0.672192,6.827101,1.772963,-1.044220,-3.096695,-2.237871,P0R0
0.676386,6.870855,1.761799,-1.102836,-2.911815,-2.221278,P0R0
0.680337,6.912737,1.751278,-0.750007,-3.093981,-2.308537,P0R0
0.684055,6.952831,1.741371,-0.329824,-3.455123,-2.584575,P0R0
0.687581,6.991193,1.731975,-0.030656,-3.705132,-2.871036,P0R0
0.688143,7.032874,1.719627,0.292604,-4.099967,-2.801320,P0R0
0.681841,7.076910,1.707424,0.895165,-4.406194,-2.558428,P0R0
0.682083,7.124162,1.690827,1.065269,-4.394406,-2.370028,P0R0
0.682284,7.169369,1.675032,1.165760,-4.287213,-2.007375,P0R0
0.684277,7.213496,1.661826,1.345712,-4.271449,-1.728668,P0R0
0.686129,7.255731,1.649333,1.925453,-4.165161,-1.673535,P0R0
0.687869,7.296140,1.637465,2.065143,-3.970416,-1.799806,P0R0
0.689393,7.339844,1.626271,2.249061,-3.857829,-1.837716,P0R0
0.690819,7.381657,1.615645,2.400069,-3.991555,-1.732617,P0R0
0.692152,7.421663,1.605561,2.447890,-4.181550,-1.683263,P0R0
0.696134,7.459131,1.598035,2.598626,-4.103266,-1.369228,P0R0
0.699911,7.494982,1.590917,2.728825,-4.194933,-1.194237,P0R0
0.718470,7.559644,1.577616,2.942961,-4.156915,-1.189369,P0R0
0.736155,7.621521,1.565054,3.432751,-3.812727,-1.244907,P0R0
0.753036,7.680714,1.553120,3.525675,-3.811603,-1.365509,P0R0
0.769149,7.737339,1.541787,3.556299,-3.752120,-1.442331,P0R0
0.790794,7.796652,1.526101,3.376876,-3.761986,-1.370336,P0R0
0.808731,7.853371,1.507818,2.851048,-4.063757,-1.151337,P0R0
0.825853,7.907631,1.490415,3.142444,-4.155194,-1.390112,P0R0
0.845336,7.961086,1.473908,2.811365,-3.958469,-1.662347,P0R0
0.863936,8.012226,1.458202,2.264872,-3.587397,-1.727643,P0R0
0.881580,8.066191,1.443343,1.468594,-2.999877,-1.635136,P0R0
0.898430,8.117812,1.429193,1.153202,-2.705042,-1.580898,P0R0
0.914511,8.167197,1.415742,0.749530,-2.422453,-1.630412,P0R0
0.929828,8.214466,1.403039,0.642449,-2.446660,-1.412694,P0R0
0.941029,8.258860,1.392989,0.880631,-2.644241,-1.389412,P0R0
0.948389,8.304084,1.393709,1.163632,-2.803101,-1.573296,P0R0
0.956057,8.367445,1.382601,1.243721,-2.760131,-1.693204,P0R0
0.963360,8.428059,1.372070,1.402470,-2.901754,-1.782272,P0R0
0.976664,8.486174,1.357177,1.596682,-3.081881,-1.874241,P0R0
0.989356,8.541772,1.343027,1.927830,-3.350871,-2.049049,P0R0
0.999651,8.602664,1.331355,2.467488,-3.711873,-2.212660,P0R0
1.009466,8.660917,1.320285,3.030060,-4.068405,-2.117026,P0R0
1.018799,8.716667,1.309860,3.893006,-4.737701,-1.891387,P0R0
1.027695,8.770003,1.299984,4.225090,-4.841359,-1.905340,P0R0
1.036091,8.826049,1.290632,4.410198,-4.946078,-1.859026,P0R0
1.041391,8.879627,1.278341,4.478093,-4.942161,-1.794708,P0R0
1.052778,8.931012,1.261767,4.651002,-4.918281,-1.829615,P0R0
1.063638,8.980175,1.246010,4.372566,-4.791753,-1.796072,P0R0
1.073912,9.032231,1.231036,3.909084,-4.697971,-1.583842,P0R0
1.085704,9.083270,1.218596,2.491484,-4.923666,-1.269924,P0R0
1.096951,9.132101,1.206794,2.235480,-5.020520,-1.181968,P0R0
1.107675,9.178821,1.195602,2.326313,-4.966082,-1.246112,P0R0
1.117790,9.228566,1.185086,2.462544,-4.820578,-1.932317,P0R0
1.127433,9.276161,1.175123,2.214424,-4.604422,-2.143308,P0R0
1.136624,9.321699,1.165690,2.156153,-4.238132,-2.242333,P0R0
1.145352,9.365296,1.156857,1.560481,-3.221245,-2.063154,P0R0
1.157239,9.412113,1.140152,1.152097,-2.843365,-1.711384,P0R0
1.168575,9.456908,1.124271,1.353667,-2.819000,-1.591669,P0R0
1.178713,9.499336,1.111453,1.801654,-2.972935,-1.607179,P0R0
1.188348,9.539959,1.099385,2.808046,-3.823413,-1.918104,P0R0
1.197508,9.578849,1.088010,3.191881,-4.244330,-2.273226,P0R0
1.206157,9.621082,1.077226,3.629525,-4.538383,-2.068770,P0R0
1.214397,9.661493,1.067009,3.835849,-4.696524,-2.061731,P0R0
1.222217,9.700187,1.057429,4.556756,-4.675184,-1.767791,P0R0
1.232884,9.733878,1.050628,4.819417,-4.721920,-1.740510,P0R0
1.242994,9.766171,1.044409,5.537825,-5.526299,-1.434165,P0R0
1.262129,9.832367,1.025105,6.105970,-5.771026,-1.413494,P0R0
1.286913,9.896712,1.003663,6.317433,-5.356006,-1.359311,P0R0
1.310553,9.958292,0.983350,6.162776,-5.302358,-1.158151,P0R0
1.333127,10.017205,0.964021,5.940842,-5.317431,-1.194603,P0R0
1.354573,10.078611,0.945728,5.117047,-5.210512,-0.890273,P0R0
1.375050,10.137356,0.928331,4.905671,-5.282459,-0.702630,P0R0
1.394601,10.193557,0.911790,4.405933,-5.243599,-0.614716,P0R0
1.406293,10.251507,0.897606,3.794290,-5.037226,-0.169546,P0R0
1.417442,10.306949,0.884139,3.400328,-5.064496,-0.370493,P0R0
1.427970,10.365028,0.871428,2.442782,-4.725668,-0.571109,P0R0
1.438007,10.420593,0.859371,2.294610,-4.485847,-0.608735,P0R0
1.447543,10.473779,0.848033,2.154077,-4.131005,-0.830561,P0R0
1.463751,10.539837,0.820395,1.913969,-3.954468,-0.825044,P0R0
1.490570,10.614977,0.792122,1.607499,-3.263991,-0.868043,P0R0
1.516104,10.691875,0.765183,1.542175,-3.054687,-0.911996,P0R0
1.540492,10.765436,0.739519,1.682040,-3.004641,-0.933027,P0R0
1.563751,10.835831,0.715171,2.165028,-3.270093,-1.132553,P0R0
1.585962,10.903173,0.691985,2.492101,-3.522498,-1.312534,P0R0
1.607091,10.972614,0.669910,3.028117,-3.837820,-1.584239,P0R0
1.622930,11.038117,0.651089,3.789704,-4.095763,-2.321675,P0R0
1.638046,11.100781,0.633188,4.357925,-4.261565,-2.431280,P0R0
1.652439,11.160756,0.616266,4.739696,-4.533470,-2.598743,P0R0
1.668798,11.223189,0.603597,4.866686,-4.418568,-2.538514,P0R0
1.684379,11.282943,0.591678,4.671392,-4.682261,-2.394212,P0R0
1.699248,11.340109,0.580378,4.502142,-4.841787,-2.225843,P0R0
1.708852,11.397662,0.571182,4.405671,-4.983345,-2.021318,P0R0
1.717893,11.457767,0.562584,3.739028,-5.555852,-1.428699,P0R0
1.726507,11.515270,0.554461,3.493256,-5.914077,-1.159059,P0R0
1.741062,11.570411,0.541885,2.727408,-6.060521,-1.096310,P0R0
1.754948,11.623167,0.529957,2.682982,-5.679571,-1.103508,P0R0
1.768196,11.673641,0.518651,2.390238,-5.335098,-1.232659,P0R0
1.776832,11.727579,0.506334,2.008766,-3.840667,-1.443555,P0R0
1.784980,11.784202,0.494656,1.787097,-3.456458,-1.545200,P0R0
1.792708,11.838401,0.483687,1.892074,-2.948021,-1.411181,P0R0
1.800067,11.890256,0.473298,2.253446,-3.024159,-1.526681,P0R0
1.807072,11.939870,0.463462,2.409915,-3.383344,-1.769410,P0R0
1.813659,11.992358,0.454157,2.724284,-3.684149,-1.987880,P0R0
1.817776,12.040264,0.448182,3.126110,-4.608895,-2.783352,P0R0
1.821681,12.086101,0.442569,3.134629,-4.906666,-2.712057,P0R0
1.825384,12.129959,0.437301,3.382905,-5.055266,-2.497599,P0R0
1.828861,12.171951,0.432464,4.305425,-5.034170,-2.258988,P0R0
1.832074,12.217152,0.427939,4.460038,-5.041630,-2.057092,P0R0
1.841493,12.260504,0.418706,4.510820,-5.089961,-2.020174,P0R0
1.854258,12.301825,0.412143,4.336899,-5.339053,-2.018765,P0R0
1.866432,12.341366,0.405967,4.349278,-5.490085,-1.933710,P0R0
1.887427,12.419538,0.386810,4.340746,-5.669091,-2.007365,P0R0
1.914323,12.493323,0.370378,4.384026,-5.651709,-2.069821,P0R0
1.940010,12.563908,0.354765,4.487139,-5.596926,-2.108229,P0R0
1.964461,12.636451,0.339937,4.642855,-5.711944,-2.224622,P0R0
1.987778,12.705874,0.325960,5.024398,-6.094205,-2.552344,P0R0
2.010011,12.772314,0.312799,5.376718,-6.376593,-2.722060,P0R0
2.031239,12.835875,0.300315,5.625312,-6.564390,-2.972914,P0R0
2.052269,12.895813,0.290752,5.617039,-6.728134,-2.918875,P0R0
2.072346,12.953157,0.281710,5.980976,-6.969035,-2.917043,P0R0
2.091513,13.008020,0.273166,5.939376,-6.945410,-2.987258,P0R0
2.109809,13.060509,0.265098,5.943596,-6.960063,-3.294659,P0R0
2.127239,13.110757,0.257588,6.017099,-8.047978,-3.593284,P0R0
2.143875,13.158834,0.250510,6.184806,-8.581361,-3.492446,P0R0
2.158499,13.223468,0.240289,6.262433,-8.910969,-3.569044,P0R0
2.172452,13.285302,0.230619,6.427977,-8.914355,-3.756461,P0R0
2.185729,13.344486,0.221578,7.293391,-8.668347,-4.591828,P0R0
2.198392,13.401108,0.213037,7.432301,-8.485099,-4.856531,P0R0
2.210436,13.455308,0.205078,7.768677,-8.247933,-4.724510,P0R0
2.221840,13.512184,0.197571,8.552210,-8.371487,-4.973861,P0R0
2.229703,13.570190,0.188434,10.041197,-8.271465,-5.153365,P0R0
2.237190,13.625686,0.179802,10.400635,-8.310318,-5.210098,P0R0
2.244315,13.678782,0.171652,10.569678,-8.241963,-5.297238,P0R0
2.251096,13.729584,0.163963,10.498529,-8.275675,-5.198141,P0R0
2.257433,13.783237,0.156820,9.389028,-8.591280,-4.649332,P0R0
2.263459,13.834570,0.150095,8.773172,-8.474127,-4.310803,P0R0
2.275972,13.887825,0.144015,8.317328,-8.294465,-4.286223,P0R0
2.287870,13.938805,0.138411,7.132405,-8.271767,-4.092818,P0R0
2.305594,13.987685,0.128152,6.925306,-7.811779,-4.112334,P0R0
2.322395,14.039501,0.118553,6.535503,-7.445151,-4.101688,P0R0
2.338428,14.089077,0.109480,6.354743,-7.252507,-4.024569,P0R0
2.353726,14.136514,0.100909,6.313399,-7.124683,-3.993938,P0R0
2.368288,14.181930,0.092927,6.367286,-7.640893,-4.369266,P0R0
2.382100,14.230407,0.085399,6.676889,-8.076555,-4.571768,P0R0
2.395256,14.276805,0.078362,7.366103,-8.147156,-4.850914,P0R0
2.407736,14.321256,0.071953,7.633540,-8.507363,-4.968515,P0R0
2.419635,14.363791,0.065931,7.743352,-8.333300,-5.219824,P0R0
2.430980,14.404493,0.060280,7.503647,-8.105880,-4.926627,P0R0
2.443328,14.438962,0.060159,7.134995,-7.715047,-4.531383,P0R0
2.455101,14.471951,0.060150,6.953742,-7.476889,-4.246081,P0R0
2.466290,14.503552,0.060357,6.554050,-7.506918,-3.771752,P0R0
2.483335,14.533902,0.055657,6.164169,-7.792824,-3.566883,P0R0
2.499599,14.562951,0.051271,5.561242,-7.863086,-3.377313,P0R0
2.515038,14.595777,0.047184,5.026041,-7.494436,-3.064244,P0R0
2.523507,14.634688,0.043414,4.642846,-7.490847,-3.142274,P0R0
2.531571,14.671926,0.039917,4.341751,-7.317077,-3.205083,P0R0
2.539248,14.707563,0.036682,4.067667,-7.204537,-3.226771,P0R0
2.550114,14.744569,0.036296,3.919357,-7.070460,-3.193605,P0R0
2.550712,14.789917,0.070476,3.589744,-7.082917,-3.025463,P0R0
2.567043,14.873732,0.084840,3.014653,-7.290146,-2.846960,P0R0
2.578343,14.962084,0.098930,1.803260,-7.427735,-2.412318,P0R0
2.589070,15.046651,0.112682,1.066056,-7.395330,-1.944702,P0R0
2.599288,15.127561,0.125972,0.927888,-7.344099,-1.984785,P0R0
2.604971,15.211413,0.140152,1.063494,-7.286221,-2.056241,P0R0
2.610365,15.291639,0.153852,1.281134,-7.089786,-2.463662,P0R0
2.615445,15.368435,0.167232,1.077607,-6.996723,-2.621350,P0R0
2.620263,15.441914,0.180165,1.042166,-6.949498,-2.831893,P0R0
2.624831,15.512219,0.192673,1.065802,-6.978177,-2.872661,P0R0
2.629120,15.579530,0.204913,1.630353,-7.027957,-3.349200,P0R0
2.638705,15.662369,0.208860,2.013144,-7.221096,-3.518523,P0R0
2.647832,15.741624,0.212773,2.636492,-7.291739,-3.829741,P0R0
2.656480,15.817495,0.216796,3.388434,-7.425656,-4.279078,P0R0
2.664710,15.890087,0.220783,3.546855,-7.286733,-4.226449,P0R0
2.672540,15.959545,0.224736,3.676510,-7.138651,-4.151556,P0R0
2.679868,16.031065,0.228797,3.816822,-7.103317,-3.804934,P0R0
2.697433,16.098044,0.235868,3.799748,-7.423001,-3.668447,P0R0
2.714149,16.162174,0.242912,3.223312,-8.100581,-3.012020,P0R0
2.730094,16.223540,0.249789,2.790261,-8.006420,-2.812145,P0R0
2.751600,16.287383,0.251500,2.751878,-7.904460,-3.010300,P0R0
2.772085,16.348515,0.253418,2.259193,-7.547491,-3.215418,P0R0
2.791633,16.407013,0.255394,2.083167,-7.522858,-3.237121,P0R0
2.810176,16.466667,0.260133,2.277217,-7.451118,-3.338495,P0R0
2.827868,16.523753,0.264807,2.508232,-7.629632,-3.365006,P0R0
2.844746,16.578383,0.269418,2.804651,-7.765809,-3.489221,P0R0
2.853564,16.642445,0.272040,3.204655,-7.859181,-3.608951,P0R0
2.861915,16.703785,0.274833,4.750281,-7.671110,-4.149701,P0R0
2.878898,16.762670,0.276221,5.136275,-7.723700,-4.345429,P0R0
2.892276,16.824035,0.274394,5.621888,-7.621033,-4.457422,P0R0
2.907728,16.882801,0.276229,5.651751,-7.321271,-4.263217,P0R0
2.922463,16.939037,0.278127,5.603283,-6.942136,-4.321516,P0R0
2.934520,16.999173,0.281033,5.100638,-7.275635,-4.293873,P0R0
2.946009,17.056719,0.283956,4.720311,-7.434706,-4.071209,P0R0
2.956833,17.116849,0.287036,3.841343,-7.675520,-3.520010,P0R0
2.973521,17.174491,0.285119,3.659200,-7.458271,-3.743222,P0R0
2.989437,17.229653,0.283429,3.371526,-7.273025,-4.113440,P0R0
3.004494,17.287503,0.282100,2.660216,-6.844673,-4.062607,P0R0
3.027062,17.342916,0.279813,2.493329,-6.750594,-4.272655,P0R0
3.048602,17.395945,0.277770,2.325342,-6.671690,-4.077893,P0R0
3.071774,17.446822,0.279688,2.316023,-6.705148,-3.951574,P0R0
3.086360,17.489803,0.285689,2.862875,-6.499482,-3.963645,P0R0
3.115984,17.576373,0.273113,3.079201,-6.270912,-3.935367,P0R0
3.144271,17.659199,0.261232,3.296403,-6.024495,-3.977581,P0R0
3.171247,17.738475,0.250123,3.154442,-5.110743,-4.126308,P0R0
3.196921,17.819343,0.239645,2.767507,-4.740724,-4.012591,P0R0
3.221430,17.896715,0.229769,2.642161,-4.406376,-4.040228,P0R0
3.244783,17.970787,0.220616,2.289011,-3.842276,-4.399534,P0R0
3.267073,18.041660,0.212007,2.548131,-3.813731,-4.593318,P0R0
3.291663,18.129648,0.195619,2.301760,-3.701265,-4.959574,P0R0
3.322997,18.214060,0.182104,1.984102,-3.247484,-4.553173,P0R0
3.352877,18.294863,0.169471,1.443147,-3.515858,-4.941931,P0R0
3.381408,18.372173,0.157536,1.094228,-3.255093,-5.056815,P0R0
3.405175,18.444372,0.148769,1.015450,-2.952346,-4.887407,P0R0
3.436737,18.523677,0.139111,0.834172,-2.673280,-4.838486,P0R0
3.466877,18.599556,0.130021,0.801740,-2.699986,-4.999078,P0R0
3.498315,18.684591,0.120828,0.788255,-2.853695,-4.971808,P0R0
3.528295,18.765989,0.112329,0.122127,-2.794110,-4.611846,P0R0
3.556922,18.843868,0.104347,0.302149,-2.954594,-4.265033,P0R0
3.584212,18.918423,0.097005,0.851047,-3.555323,-3.958589,P0R0
3.610187,18.994777,0.090130,0.920884,-3.624048,-3.934519,P0R0
3.634985,19.067833,0.083701,0.838951,-3.717089,-3.857448,P0R0
3.663336,19.139001,0.079210,0.465881,-4.007428,-3.845595,P0R0
3.690326,19.212117,0.075062,0.139299,-4.059495,-3.674279,P0R0
3.716050,19.282117,0.071386,-0.303207,-4.634925,-4.194201,P0R0
3.737919,19.349043,0.064541,-0.415436,-5.471605,-4.713979,P0R0
3.758789,19.413084,0.058140,-0.434308,-6.062936,-5.250637,P0R0
3.778663,19.474406,0.052312,-0.320436,-6.201829,-5.580306,P0R0
3.785481,19.530115,0.049831,-0.185214,-5.777919,-5.689541,P0R0
3.791836,19.588490,0.047752,0.756484,-5.164275,-6.352871,P0R0
3.797872,19.644352,0.045909,1.161106,-4.900688,-6.625780,P0R0
3.803559,19.697855,0.044441,1.800528,-4.963700,-7.204785,P0R0
3.808955,19.749058,0.043183,1.979104,-5.210806,-7.323524,P0R0
3.814030,19.798105,0.042275,2.244770,-5.461812,-7.363477,P0R0
3.821654,19.844959,0.043761,2.698773,-5.832653,-7.217948,P0R0
3.835201,19.894925,0.040323,3.073997,-6.053299,-7.080543,P0R0
3.848071,19.942789,0.037330,3.878718,-5.867038,-6.984348,P0R0
3.857636,19.988557,0.031174,3.996925,-5.564044,-6.940145,P0R0
3.866740,20.032366,0.025435,4.039425,-5.304985,-6.817222,P0R0
3.875280,20.079360,0.020241,3.883588,-5.138925,-6.550649,P0R0
3.885719,20.122524,0.018042,3.421687,-5.121612,-6.256103,P0R0
3.895658,20.163843,0.016086,2.828219,-5.338556,-6.030823,P0R0
3.905077,20.203437,0.014512,2.167834,-5.429478,-5.325811,P0R0
3.914052,20.241330,0.013117,1.940029,-5.769176,-5.424864,P0R0
3.922511,20.282627,0.011932,1.611123,-5.555782,-5.537104,P0R0
3.930514,20.322200,0.011094,0.275969,-4.333312,-5.285792,P0R0
3.946026,20.364695,0.013734,-0.337232,-3.916594,-5.428920,P0R0
3.960816,20.405374,0.016407,-0.874575,-3.647538,-5.498460,P0R0
3.974831,20.444398,0.019408,-1.340242,-3.343412,-5.723233,P0R0
3.987368,20.489017,0.018568,-1.299074,-3.478470,-5.943675,P0R0
3.999314,20.531727,0.017914,-1.094983,-3.599066,-6.149358,P0R0
4.007953,20.572609,0.014145,-0.693831,-3.845218,-6.175983,P0R0
4.016171,20.611745,0.010690,-0.579996,-4.025924,-5.972544,P0R0
4.023906,20.654230,0.007534,-0.372114,-4.165876,-5.697478,P0R0
4.031173,20.694982,0.004963,-0.066346,-3.818498,-5.371925,P0R0
4.051916,20.722934,0.008072,-0.159701,-3.812259,-5.246591,P0R0
4.084566,20.805128,-0.010705,0.085720,-3.932802,-5.424883,P0R0
4.115373,20.889070,-0.027504,3.499898,-5.345877,-6.292131,P0R0
4.144788,20.969383,-0.043418,3.562725,-4.868770,-6.008485,P0R0
4.172829,21.046267,-0.058337,3.237928,-4.542507,-5.647864,P0R0
4.196901,21.119788,-0.075894,2.844930,-4.729303,-5.457896,P0R0
4.226756,21.184160,-0.094111,2.000266,-4.961823,-5.233782,P0R0
4.255218,21.245800,-0.111231,-0.214632,-5.409394,-4.974617,P0R0
4.282311,21.309805,-0.127451,-0.797239,-5.182690,-4.932802,P0R0
4.308176,21.371053,-0.142812,-1.223015,-4.932650,-4.686465,P0R0
4.332822,21.429707,-0.157200,-1.103475,-4.889123,-5.096492,P0R0
4.356346,21.485837,-0.170808,-0.848333,-4.679252,-5.298426,P0R0
4.381993,21.537437,-0.181805,-0.308120,-4.559746,-5.634560,P0R0
4.403774,21.586779,-0.195610,0.207857,-4.400130,-5.938906,P0R0
4.424516,21.634047,-0.208510,0.931692,-4.058903,-6.197100,P0R0
4.444238,21.684298,-0.220732,1.092191,-4.156805,-6.503198,P0R0
4.463010,21.732435,-0.232118,1.884678,-4.695594,-6.466978,P0R0
4.480918,21.778510,-0.242854,2.289832,-4.789917,-6.454502,P0R0
4.501338,21.823469,-0.251506,2.972679,-4.122653,-5.986736,P0R0
4.520822,21.866504,-0.259628,3.067874,-3.983250,-5.929655,P0R0
4.539366,21.907742,-0.267092,2.779381,-3.801890,-5.595249,P0R0
4.557055,21.947218,-0.274078,2.698267,-3.923062,-5.488442,P0R0
4.573837,21.985094,-0.280303,1.291768,-4.302412,-5.328402,P0R0
4.589853,22.021345,-0.286142,0.673518,-3.928759,-5.102245,P0R0
4.605124,22.056053,-0.291573,0.373642,-3.758472,-5.287532,P0R0
4.619479,22.099364,-0.296463,-0.182696,-3.568932,-5.386857,P0R0
4.633161,22.140824,-0.300986,-0.320273,-3.718866,-5.615201,P0R0
4.650311,22.196542,-0.310815,-0.340087,-3.524356,-5.612224,P0R0
4.666622,22.249907,-0.319910,0.372247,-3.453387,-5.621883,P0R0
4.682176,22.300982,-0.328454,0.781478,-3.595877,-5.647213,P0R0
4.695317,22.368691,-0.340536,1.266674,-3.813622,-5.870584,P0R0
4.716873,22.433669,-0.353351,2.154634,-4.109225,-5.937200,P0R0
4.737363,22.500865,-0.365453,2.663378,-3.824986,-5.806606,P0R0
4.756912,22.565165,-0.376873,3.151979,-3.563569,-5.804003,P0R0
4.775517,22.626738,-0.387488,3.585050,-3.524112,-5.844611,P0R0
4.793265,22.685660,-0.397486,3.574880,-3.499380,-5.734551,P0R0
4.801585,22.741146,-0.401570,3.496307,-3.593166,-5.578391,P0R0
4.809497,22.794248,-0.405323,3.189795,-4.032140,-5.447077,P0R0
4.816975,22.845112,-0.408605,2.068945,-4.624875,-5.042191,P0R0
4.824036,22.893836,-0.411438,0.789978,-4.768317,-5.229436,P0R0
4.830664,22.945490,-0.413994,0.305953,-4.528890,-5.035980,P0R0
4.836924,22.994959,-0.416169,0.354144,-4.333869,-5.230614,P0R0
4.832925,23.053681,-0.422264,0.409715,-4.240589,-5.332031,P0R0
4.835312,23.115040,-0.432791,0.579576,-3.930827,-5.526033,P0R0
4.840249,23.173802,-0.439264,0.872775,-4.289288,-5.610950,P0R0
4.844926,23.230036,-0.445300,1.110169,-4.599421,-5.628806,P0R0
4.849354,23.283853,-0.450918,1.312152,-4.782587,-5.929210,P0R0
4.850720,23.340377,-0.459422,2.139849,-4.884134,-6.187170,P0R0
4.848956,23.393732,-0.465464,1.105223,-4.567536,-6.307592,P0R0
4.847225,23.444796,-0.471087,0.307708,-4.756768,-6.189862,P0R0
4.851799,23.559071,-0.493050,0.263599,-4.180893,-6.043364,P0R0
5.101796,25.305810,-0.788378,0.261801,-4.115704,-5.963523,P1R0
5.067500,26.335640,-0.997662,0.220316,-4.043096,-5.843936,P1R0
5.034987,26.688893,-1.066202,0.679372,-3.896065,-6.063142,P1R0
5.127718,26.875713,-1.091760,0.611253,-3.855630,-5.951796,P1R0
5.177708,26.971155,-1.102788,0.781236,-4.133772,-5.805858,P1R0
5.206840,27.021412,-1.106611,1.124726,-4.282359,-5.760468,P1R0
5.270494,26.980001,-1.060932,1.741012,-3.360978,-5.299260,P1R0
5.312655,26.938557,-1.025900,1.972133,-3.260471,-5.133165,P1R0
5.339080,27.000411,-0.996942,2.132823,-3.134475,-4.984451,P1R0
5.398566,27.030957,-1.004077,2.063775,-3.112369,-4.817085,P1R0
5.441153,27.036085,-1.005048,1.369763,-3.486129,-4.385772,P1R0
5.471101,27.020310,-1.002118,0.862841,-3.641773,-4.330509,P1R0
5.490531,27.018187,-0.996049,0.176465,-3.797586,-4.419406,P1R0
5.501935,26.997582,-0.987505,-0.434781,-3.677902,-4.556164,P1R0
5.506588,26.963099,-0.976173,-1.214685,-3.285375,-4.649794,P1R0
5.467899,26.948820,-0.967104,-1.447835,-3.263610,-4.965558,P1R0
5.430534,26.953365,-0.956443,-1.672214,-3.236794,-5.116235,P1R0
5.395634,26.946155,-0.944288,-1.015767,-3.017439,-5.376287,P1R0
5.323803,26.967455,-0.937741,-0.613732,-2.969410,-5.538514,P1R0
5.260859,27.007427,-0.929731,0.226730,-2.627257,-5.393499,P1R0
5.207529,27.034030,-0.921601,0.780763,-2.837445,-5.530072,P1R0
5.162823,27.050264,-0.911690,1.634674,-2.787721,-5.595726,P1R0
5.126651,27.057809,-0.902304,1.803554,-2.817996,-5.319897,P1R0
5.097674,27.088684,-0.893533,1.887090,-2.884774,-5.231227,P1R0
5.248004,27.252750,-0.977619,1.818320,-2.646506,-5.106184,P1R0
5.377586,27.387518,-1.047354,1.266288,-2.880391,-4.604910,P1R0
5.487021,27.495262,-1.104457,1.248149,-3.047136,-4.506738,P1R0
5.615460,27.579544,-1.179822,0.664517,-3.414237,-4.804020,P1R0
5.719677,27.673040,-1.239162,0.179986,-3.129702,-4.684394,P1R0
5.802595,27.743975,-1.285054,-0.330255,-3.126594,-5.018101,P1R0
5.822104,27.770865,-1.283512,-0.892671,-2.878326,-5.119272,P1R0
5.831914,27.785296,-1.277224,-0.864028,-2.624248,-5.232057,P1R0
5.817746,27.790011,-1.287152,-0.442299,-2.211842,-5.138150,P1R0
5.799880,27.817396,-1.291802,-0.215479,-2.270624,-5.223821,P1R0
5.780339,27.834929,-1.292235,-0.104567,-2.546802,-5.351184,P1R0
5.760008,27.844808,-1.288452,0.646798,-2.869729,-5.570506,P1R0
5.690518,27.853154,-1.271542,0.769967,-3.348825,-5.997005,P1R0
5.629125,27.886080,-1.254680,0.886737,-3.743144,-6.010105,P1R0
5.576443,27.910355,-1.238361,1.199272,-3.793540,-5.929713,P1R0
5.531913,27.927605,-1.221985,1.394303,-3.605100,-5.489373,P1R0
5.495305,27.938820,-1.206864,1.414197,-3.643250,-5.367095,P1R0
5.465648,27.945444,-1.192164,1.139085,-4.151220,-4.960517,P1R0
5.440541,27.956203,-1.154624,0.984365,-4.416642,-4.669815,P1R0
5.421351,27.962848,-1.122312,0.639430,-4.543092,-4.576019,P1R0
5.406967,27.966497,-1.094013,-0.187486,-4.672782,-4.802640,P1R0
5.396872,27.967610,-1.070435,-0.589761,-4.480357,-4.937884,P1R0
5.427939,27.997445,-1.081030,-1.076663,-4.311901,-5.002995,P1R0
5.455804,28.021549,-1.089847,-1.695025,-3.491718,-5.054610,P1R0
5.550743,28.076475,-1.118460,-2.205775,-3.722028,-4.962359,P1R0
5.631558,28.121249,-1.142734,-2.792537,-3.876930,-4.989603,P1R0
5.698529,28.157101,-1.161774,-3.404462,-3.793305,-4.976922,P1R0
5.752889,28.184802,-1.176891,-3.446722,-3.515973,-4.957906,P1R0
5.814180,28.416005,-1.237912,-3.354110,-3.002477,-5.152965,P1R0
5.862524,28.609092,-1.288112,-3.316718,-2.936253,-5.346990,P1R0
5.899408,28.766643,-1.328250,-3.231459,-2.936905,-5.522946,P1R0
5.926370,28.891926,-1.359271,-3.206399,-2.923196,-5.572376,P1R0
5.944665,28.988862,-1.381268,-2.624397,-3.067418,-5.642075,P1R0
5.955562,29.090938,-1.396429,-2.078799,-3.079617,-5.488861,P1R0
5.960946,29.167346,-1.405816,-1.381008,-2.953976,-5.340139,P1R0
5.999871,29.222768,-1.439396,0.083451,-2.749437,-5.247053,P1R0
5.960655,29.262096,-1.448319,0.507140,-2.619196,-5.352751,P1R0
5.923374,29.316404,-1.451567,0.530203,-2.768517,-5.434163,P1R0
5.889550,29.353925,-1.451177,0.209430,-2.902375,-5.343878,P1R0
5.911627,29.399458,-1.458363,-0.324897,-3.260398,-5.437866,P1R0
5.964931,29.611144,-1.491782,-0.563990,-3.359295,-5.561338,P1R0
6.008885,29.783724,-1.516673,-0.473058,-3.122604,-5.567361,P1R0
6.044430,29.920601,-1.534985,-0.341279,-3.098994,-5.589032,P1R0
6.072359,30.025882,-1.547594,-0.198936,-3.250607,-5.816605,P1R0
6.092808,30.134071,-1.554398,0.358429,-3.097629,-6.079554,P1R0
6.134679,30.213682,-1.575521,0.772355,-3.453837,-6.083150,P1R0
6.167579,30.269846,-1.590755,1.000029,-3.687444,-6.053118,P1R0
6.191805,30.336825,-1.599947,1.757939,-4.187126,-5.472459,P1R0
6.186355,30.378870,-1.611588,2.441398,-4.105640,-5.331322,P1R0
6.178715,30.404828,-1.618832,2.962679,-4.014037,-5.280347,P1R0
6.168972,30.448200,-1.621444,3.254738,-3.989410,-5.435812,P1R0
6.158381,30.477265,-1.620249,2.836126,-4.180690,-5.137727,P1R0
6.147756,30.494459,-1.616968,2.806485,-4.355641,-4.967727,P1R0
6.136734,30.532517,-1.611163,2.065106,-4.111767,-5.120518,P1R0
6.126438,30.558757,-1.604398,1.687946,-4.063987,-5.550753,P1R0
6.117035,30.575297,-1.597042,1.403778,-3.915989,-5.560862,P1R0
6.108614,30.584077,-1.589390,1.604531,-3.713514,-5.687005,P1R0
6.352614,30.649266,-1.656482,1.689423,-3.773380,-5.970163,P1R0
6.558951,30.700662,-1.711285,2.014815,-3.718251,-6.073253,P1R0
6.729722,30.739709,-1.755588,2.390479,-3.887664,-6.305827,P1R0
6.867621,30.768171,-1.790289,2.526416,-4.102932,-6.522206,P1R0
7.013503,30.788896,-1.844396,3.567539,-4.416436,-6.842281,P1R0
7.127085,30.832169,-1.886752,3.869133,-4.781365,-7.598940,P1R0
7.169616,30.886960,-1.908139,4.288470,-4.492551,-7.533016,P1R0
7.194834,30.929371,-1.922042,4.335260,-4.158360,-7.261098,P1R0
7.206256,30.961044,-1.929741,4.289811,-3.863497,-7.118208,P1R0
7.253133,30.973389,-1.930147,4.377533,-3.755123,-6.946095,P1R0
7.285018,30.979738,-1.926944,4.430519,-3.647222,-7.029276,P1R0
7.304564,30.981454,-1.921054,4.288998,-3.509065,-7.014911,P1R0
7.369749,31.250862,-1.992687,4.202271,-3.471399,-6.937764,P1R0
7.418726,31.476419,-2.050941,4.300255,-3.517990,-6.885836,P1R0
7.453811,31.660956,-2.096930,4.422416,-3.603044,-6.786980,P1R0
7.430796,31.781970,-2.086309,4.610695,-3.553630,-6.707340,P1R0
7.405066,31.874036,-2.072087,4.230736,-3.429083,-6.431241,P1R0
7.378027,31.970986,-2.056440,3.720645,-3.591374,-6.192551,P1R0
7.351430,32.042275,-2.040198,3.147466,-3.479688,-5.955303,P1R0
7.326144,32.091908,-2.023995,2.613298,-3.502163,-5.757683,P1R0
7.302495,32.123943,-2.007320,1.879330,-3.066307,-5.770600,P1R0
7.328770,32.175638,-2.016573,1.148074,-2.704997,-5.783527,P1R0
7.350258,32.210841,-2.023202,1.052980,-2.482470,-5.824097,P1R0
7.367345,32.232550,-2.027492,0.554350,-2.232782,-5.983454,P1R0
7.350322,32.279308,-2.012982,0.435720,-2.023774,-5.824244,P1R0
7.334252,32.312466,-1.998558,0.713915,-1.987215,-6.026562,P1R0
7.319633,32.334172,-1.985236,0.720305,-1.912715,-6.255115,P1R0
7.306610,32.346625,-1.973096,0.735565,-1.894397,-6.321582,P1R0
7.294966,32.352072,-1.961167,1.430530,-2.206155,-6.403777,P1R0
7.320703,32.502508,-1.980463,2.023186,-2.277994,-6.565041,P1R0
7.342549,32.625877,-1.996419,2.032122,-2.231379,-7.019435,P1R0
7.360383,32.724818,-2.008165,2.153700,-2.967532,-7.115772,P1R0
7.374271,32.831714,-2.017046,2.319584,-3.153023,-7.072184,P1R0
7.435694,32.949096,-2.054382,2.733392,-3.019368,-7.114921,P1R0
7.486660,33.040531,-2.084666,2.858110,-2.545213,-6.862846,P1R0
7.527644,33.109591,-2.107446,3.229127,-2.505028,-6.456070,P1R0
7.559384,33.189274,-2.124504,3.435499,-2.444466,-6.448092,P1R0
7.583447,33.248198,-2.136533,3.462241,-2.557729,-6.389523,P1R0
7.600614,33.289833,-2.143253,2.953857,-3.083908,-6.281362,P1R0
7.897534,33.152457,-2.193445,2.633999,-3.221827,-6.229479,P1R0
8.183927,33.059040,-2.263539,2.175750,-3.573808,-6.092347,P1R0
8.419390,32.975622,-2.319977,1.854119,-3.979111,-6.267467,P1R0
8.623601,32.933286,-2.342710,1.029209,-4.219814,-6.443523,P1R0
8.783659,32.896991,-2.357696,0.672060,-4.067826,-6.436865,P1R0
8.904652,32.866862,-2.365247,-0.024099,-4.233029,-6.491829,P1R0
8.942034,32.891718,-2.345995,-0.140673,-4.354690,-6.491903,P1R0
8.958816,32.914356,-2.325069,0.685562,-4.721191,-7.017024,P1R0
8.998044,32.934904,-2.334330,1.330347,-4.878058,-7.326554,P1R0
9.019310,32.982628,-2.339866,1.848840,-4.558530,-7.528388,P1R0
9.026600,33.023321,-2.341297,2.674117,-5.323642,-7.237882,P1R0
9.023209,33.057337,-2.339344,3.321927,-5.355667,-7.014810,P1R0
9.011764,33.114914,-2.335671,3.306288,-5.140115,-6.765005,P1R0
8.995180,33.162141,-2.330720,3.307675,-4.982191,-6.784117,P1R0
8.975398,33.199947,-2.324869,3.245424,-4.705226,-6.540764,P1R0
8.918780,33.200658,-2.254049,2.688445,-4.647012,-6.153724,P1R0
8.867110,33.198481,-2.192725,2.349624,-4.608659,-6.041831,P1R0
8.821045,33.194293,-2.140625,1.850527,-4.207038,-6.062596,P1R0
8.722864,33.282072,-2.108866,0.767168,-4.190768,-6.212997,P1R0
8.638904,33.384902,-2.083249,0.216593,-3.814645,-6.127093,P1R0
8.568786,33.469630,-2.062001,-0.015916,-3.588392,-6.207703,P1R0
8.605220,33.839017,-2.155818,0.029525,-3.559259,-6.228279,P1R0
8.639215,34.147368,-2.236784,0.134691,-3.457127,-6.379917,P1R0
8.669543,34.399369,-2.302985,-0.012115,-3.318765,-6.601812,P1R0
8.661040,34.578149,-2.318453,-0.076309,-3.203046,-6.765376,P1R0
8.653566,34.744604,-2.327832,-0.306079,-3.257796,-6.833374,P1R0
8.647472,34.870058,-2.332054,-1.217734,-2.832380,-6.622560,P1R0
8.642815,34.960212,-2.333016,-1.550370,-2.731428,-6.640250,P1R0
8.639362,35.020867,-2.331384,-1.630531,-2.692094,-6.675805,P1R0
8.636891,35.057442,-2.327750,-1.582331,-2.677354,-6.778691,P1R0
8.635204,35.074864,-2.322627,-1.517415,-2.767536,-6.915257,P1R0
8.671510,35.108384,-2.345358,-0.773194,-3.139308,-7.572225,P1R0
8.686427,35.125955,-2.383544,-0.511910,-3.176454,-7.968242,P1R0
8.729698,35.137960,-2.420868,-0.199775,-3.168564,-7.940050,P1R0
8.765508,35.140052,-2.449092,0.857424,-3.324627,-7.658725,P1R0
8.794611,35.134549,-2.470226,1.440297,-3.488921,-7.623301,P1R0
8.770746,35.230912,-2.503290,2.306701,-4.345684,-7.891911,P1R0
8.748345,35.307674,-2.527264,3.123949,-5.022869,-8.052465,P1R0
8.711937,35.366556,-2.564880,3.605821,-4.872207,-7.870708,P1R0
8.679310,35.440768,-2.591400,4.823913,-4.824876,-7.882548,P1R0
8.651539,35.497442,-2.610294,4.787218,-4.521039,-7.891692,P1R0
8.628384,35.539026,-2.622677,4.555841,-4.322271,-7.866211,P1R0
8.541855,35.611071,-2.623598,3.846929,-3.739878,-7.837745,P1R0
8.469013,35.696061,-2.621007,3.157266,-3.490437,-7.772930,P1R0
8.409192,35.762080,-2.614750,1.914532,-3.579294,-7.327476,P1R0
8.361472,35.811356,-2.606746,1.571360,-3.874911,-7.182528,P1R0
8.361872,35.877286,-2.626503,0.766718,-3.852688,-6.956511,P1R0
8.365876,35.926690,-2.641210,0.607728,-3.593483,-6.845613,P1R0
8.393897,35.961212,-2.647611,0.577095,-3.437112,-6.849861,P1R0
8.419686,36.014143,-2.650772,0.753805,-3.349551,-6.843352,P1R0
8.458825,36.053906,-2.628658,0.730496,-3.362708,-6.796498,P1R0
8.492483,36.111756,-2.607858,0.912357,-3.342366,-6.648437,P1R0
8.520913,36.155479,-2.587651,1.355732,-3.270687,-6.590678,P1R0
8.582694,36.187500,-2.599300,1.489406,-3.168651,-6.613894,P1R0
8.633445,36.239435,-2.607336,1.602549,-2.862375,-6.679947,P1R0
8.674688,36.278310,-2.613118,1.710901,-2.909166,-6.729981,P1R0
8.706807,36.336073,-2.616863,1.734423,-2.875994,-6.759933,P1R0
8.829759,36.351248,-2.631578,1.772180,-2.830004,-6.820416,P1R0
8.930826,36.359248,-2.641758,1.825860,-2.649907,-6.881657,P1R0
9.011546,36.391436,-2.648923,1.843015,-2.563775,-6.899995,P1R0
9.112373,36.415599,-2.682323,1.663453,-2.432495,-6.829744,P1R0
9.191362,36.462183,-2.709026,1.628450,-2.354289,-6.777067,P1R0
9.251554,36.497999,-2.729604,1.616519,-2.315391,-6.760861,P1R0
9.258205,36.590711,-2.755226,1.612015,-2.254594,-6.708740,P1R0
9.256355,36.695465,-2.774472,1.600550,-2.156942,-6.700509,P1R0
9.248416,36.779825,-2.787088,1.552557,-2.022522,-6.728280,P1R0
9.259538,36.837510,-2.788933,1.054793,-1.757594,-6.624382,P1R0
9.433334,37.242965,-2.957964,0.955577,-1.804072,-6.627656,P1R0
9.575916,37.610684,-3.097683,0.833684,-1.874944,-6.675012,P1R0
9.690550,37.910621,-3.211106,1.045237,-1.918239,-6.694414,P1R0
9.779846,38.149281,-3.299563,1.244435,-1.968000,-6.703219,P1R0
9.847171,38.333310,-3.366907,1.375904,-1.972457,-6.763302,P1R0
9.927580,38.514445,-3.449534,1.294205,-1.928107,-6.854145,P1R0
9.986809,38.678564,-3.511447,1.015028,-1.851546,-6.892938,P1R0
10.065174,38.888848,-3.585445,0.868941,-1.816462,-6.933771,P1R0
10.123085,39.048209,-3.638822,0.844140,-1.717672,-6.961694,P1R0
10.163838,39.163635,-3.675644,0.733489,-1.673902,-6.957480,P1R0
10.190314,39.242212,-3.698670,0.723649,-1.666853,-6.967367,P1R0
10.148995,39.309608,-3.688846,0.676323,-1.631295,-6.969081,P1R0
10.106353,39.380245,-3.672390,0.720144,-1.573721,-6.998785,P1R0
10.064957,39.424785,-3.652397,0.740670,-1.534219,-6.963431,P1R0
10.025788,39.448657,-3.629372,0.857437,-1.466375,-7.035458,P1R0
9.989696,39.456426,-3.604687,0.841873,-1.421553,-7.091641,P1R0
9.956962,39.481797,-3.580455,0.790692,-1.398560,-7.104932,P1R0
9.978652,39.477947,-3.571448,0.752521,-1.406365,-7.141463,P1R0
9.996820,39.466030,-3.562103,0.647701,-1.375202,-7.150493,P1R0
10.011598,39.448713,-3.552494,0.540237,-1.299040,-7.187983,P1R0
10.080516,39.442052,-3.546428,0.259716,-1.191784,-7.164245,P1R0
10.137909,39.431670,-3.540055,0.058862,-1.135593,-7.151200,P1R0
10.184300,39.419261,-3.532510,-0.443411,-1.001064,-7.076322,P1R0
10.287230,39.443606,-3.574795,-0.768002,-0.939801,-7.016128,P1R0
10.371403,39.461818,-3.609740,-1.121042,-0.849083,-6.984901,P1R0
10.437969,39.504830,-3.637768,-1.542614,-0.771819,-6.929143,P1R0
10.489097,39.539250,-3.658416,-2.119572,-0.747962,-6.784281,P1R0
10.510899,39.565544,-3.694115,-2.386583,-0.750173,-6.706766,P1R0
10.523925,39.585086,-3.721867,-2.609673,-0.734313,-6.664666,P1R0
10.529204,39.629202,-3.741490,-2.866560,-0.690357,-6.618606,P1R0
10.529141,39.663997,-3.755088,-2.993798,-0.664635,-6.630419,P1R0
10.525099,39.690610,-3.763559,-3.060747,-0.656115,-6.636073,P1R0
10.515168,39.719478,-3.756887,-3.156996,-0.598719,-6.653524,P1R0
10.503850,39.741027,-3.748410,-3.161030,-0.596924,-6.675350,P1R0
10.529550,39.786985,-3.768690,-3.216689,-0.599763,-6.642418,P1R0
10.495660,39.827343,-3.748711,-3.555009,-0.532375,-6.639342,P1R0
10.464908,39.858476,-3.729505,-3.785492,-0.507278,-6.588266,P1R0
10.437373,39.881919,-3.710410,-4.050708,-0.476699,-6.527267,P1R0
10.480207,39.918037,-3.734674,-4.314540,-0.454852,-6.446926,P1R0
10.515668,39.975850,-3.753178,-4.878464,-0.395332,-6.270004,P1R0
10.544903,40.021686,-3.767452,-5.006686,-0.365372,-6.235388,P1R0
10.586693,40.227300,-3.802265,-5.077275,-0.499837,-6.261083,P1R0
10.658371,40.398669,-3.858847,-5.187570,-0.471089,-6.269929,P1R0
10.716548,40.567431,-3.904554,-5.244656,-0.435189,-6.249852,P1R0
10.740099,40.691494,-3.916048,-5.470876,-0.356094,-6.224940,P1R0
10.756570,40.786979,-3.922374,-5.675195,-0.282934,-6.185469,P1R0
10.767143,40.857728,-3.924486,-5.884300,-0.248168,-6.164426,P1R0
10.768955,40.912596,-3.893603,-6.146056,-0.184047,-6.033183,P1R0
10.767568,40.949342,-3.864667,-6.262519,-0.173315,-5.976134,P1R0
10.763587,40.971613,-3.837081,-6.449066,-0.139991,-5.891404,P1R0
10.801303,40.975949,-3.820670,-6.520806,-0.103999,-5.898752,P1R0
10.831413,40.972190,-3.805843,-6.593112,-0.139028,-5.883343,P1R0
10.907870,40.994198,-3.799337,-6.766939,-0.150385,-5.980745,P1R0
10.970245,41.007516,-3.793329,-6.935794,-0.127793,-6.003212,P1R0
11.019538,41.014224,-3.786714,-7.189473,-0.253826,-6.024883,P1R0
11.056968,41.045586,-3.780647,-7.295539,-0.274643,-5.962103,P1R0
11.123484,41.080333,-3.799416,-7.438339,-0.300916,-5.895592,P1R0
11.175452,41.106401,-3.813833,-7.574588,-0.370791,-5.656655,P1R0
11.214852,41.124858,-3.825221,-7.650385,-0.346181,-5.539008,P1R0
11.242691,41.167298,-3.832728,-7.919176,-0.338908,-5.388645,P1R0
11.299628,41.200651,-3.867740,-8.108724,-0.318696,-5.295763,P1R0
11.343069,41.225815,-3.894997,-8.584678,-0.315771,-5.212639,P1R0
11.384401,41.258344,-3.901306,-8.821129,-0.305221,-5.132962,P1R0
11.486847,41.711523,-3.655075,-9.265059,-0.244137,-4.983483,P1R0
11.568827,42.092273,-3.444230,-9.405186,-0.209518,-4.953683,P1R0
11.632506,42.404933,-3.267457,-9.498155,-0.177494,-4.893834,P1R0
11.679951,42.655626,-3.121325,-9.771417,-0.154580,-4.828181,P1R0
11.713267,42.880691,-3.004255,-9.865676,-0.135907,-4.817398,P1R0
11.726251,43.038641,-2.885671,-10.170107,-0.108802,-4.776108,P1R0
11.731351,43.152929,-2.793649,-10.381722,-0.068850,-4.749229,P1R0
11.730397,43.230618,-2.724616,-10.510582,-0.002562,-4.733930,P1R0
11.724973,43.278331,-2.675047,-10.641068,0.056294,-4.775825,P1R0
11.721091,43.362490,-2.711477,-10.969194,0.109195,-4.872178,P1R0
11.714481,43.418882,-2.750250,-11.128744,0.135450,-4.898659,P1R0
11.705841,43.452942,-2.787941,-11.460943,0.224607,-4.962291,P1R0
11.695966,43.469286,-2.823043,-11.863316,0.197015,-4.963172,P1R0
11.685244,43.501695,-2.855697,-11.945564,0.165702,-4.937739,P1R0
11.671918,43.487154,-2.847029,-12.105509,0.168114,-4.944205,P1R0
11.658559,43.496456,-2.838176,-12.265469,0.078453,-4.801297,P1R0
11.646460,43.496959,-2.831329,-12.325768,0.269013,-4.686357,P1R0
11.667018,43.639748,-2.947977,-12.405097,0.355920,-4.696526,P1R0
11.683469,43.785604,-3.046044,-12.583696,0.157467,-4.406526,P1R0
11.734951,43.902935,-3.157351,-12.656547,-0.012306,-4.389612,P1R0
11.777545,43.994513,-3.247312,-13.440194,0.209734,-4.301035,P1R0
11.811681,44.093251,-3.319156,-13.908902,0.246153,-4.386548,P1R0
11.854479,44.168572,-3.352718,-14.706474,0.460344,-4.381066,P1R0
11.885221,44.251752,-3.361622,-15.108334,0.532024,-4.439816,P1R0
11.908351,44.313592,-3.362109,-16.383471,0.524690,-4.409324,P1R0
11.924655,44.387069,-3.357178,-16.900987,0.494587,-4.249765,P1R0
11.986185,44.496088,-3.430401,-17.799416,0.457757,-3.938862,P1R0
12.035631,44.580041,-3.488308,-18.090052,0.416902,-3.825657,P1R0
12.073737,44.672290,-3.532506,-18.405495,0.464322,-3.761593,P1R0
12.140501,44.742192,-3.594626,-18.781032,0.556884,-3.681542,P1R0
12.193081,44.792730,-3.640744,-19.179284,0.676873,-3.616140,P1R0
12.232614,44.857102,-3.672927,-19.829034,0.721512,-3.493965,P1R0
12.261565,44.903425,-3.694400,-20.153929,0.760243,-3.391243,P1R0
12.281318,44.934981,-3.705803,-20.995868,0.881279,-3.215137,P1R0
12.293204,44.984195,-3.710149,-21.420368,0.901720,-3.141593,P1R0
12.299196,45.019025,-3.708945,-21.773821,0.927659,-3.020829,P1R0
12.299856,45.072230,-3.702351,-22.474687,1.068043,-2.901306,P1R0
12.297126,45.111168,-3.692851,-22.834404,1.097041,-2.795104,P1R0
12.315624,45.173869,-3.662768,-23.207333,1.032927,-2.792461,P1R0
12.328699,45.221489,-3.633482,-23.796550,1.011608,-2.594130,P1R0
12.507175,45.828676,-3.613994,-23.916492,0.897998,-2.534397,P1R0
12.656107,46.337432,-3.595915,-23.805285,0.882224,-2.622628,P1R0
12.776744,46.784266,-3.578232,-23.554347,1.139938,-2.888014,P1R0
12.872419,47.142393,-3.562344,-23.425311,1.375948,-3.008501,P1R0
12.972474,47.464591,-3.573441,-23.262269,1.413003,-3.033741,P1R0
13.065387,47.711223,-3.561800,-23.095091,1.402698,-3.080239,P1R0
13.135424,47.892688,-3.550007,-22.614818,1.498498,-3.185052,P1R0
13.238855,48.109668,-3.548736,-22.884920,1.539803,-3.127407,P1R0
13.317414,48.297096,-3.547134,-23.376905,1.905987,-2.885536,P1R0
13.374722,48.430261,-3.544004,-24.742165,2.277986,-3.151785,P1R0
13.477934,48.588366,-3.640759,-25.266738,2.501480,-3.246455,P1R0
13.556538,48.699156,-3.720882,-25.773471,2.604921,-3.861884,P1R0
13.613631,48.800516,-3.786467,-26.303249,2.427672,-3.922422,P1R0
13.652778,48.865783,-3.837448,-26.593574,2.106271,-3.702182,P1R0
13.677331,48.901667,-3.876509,-26.454644,2.129716,-3.451960,P1R0
13.689411,48.944808,-3.903916,-26.176198,2.322998,-3.226721,P1R0
13.692449,48.965780,-3.922784,-25.883300,2.196727,-3.254002,P1R0
13.726015,49.000586,-3.962938,-25.806109,2.335967,-3.656183,P1R0
13.748898,49.017957,-3.992582,-25.971078,1.897297,-3.770588,P1R0
13.762740,49.022131,-4.011974,-25.657880,1.270021,-3.430325,P1R0
13.769537,49.016183,-4.023878,-25.516195,1.175412,-3.254403,P1R0
13.770356,49.033022,-4.029619,-25.276419,1.291475,-2.947324,P1R0
13.776366,49.041084,-4.058465,-24.905664,1.588135,-2.929066,P1R0
13.777326,49.072205,-4.077992,-24.741212,2.239258,-2.914288,P1R0
13.774857,49.093672,-4.089536,-25.291646,2.394567,-3.103313,P1R0
13.769639,49.136958,-4.095572,-26.215535,2.428628,-2.942857,P1R0
13.762964,49.169161,-4.097134,-26.541342,2.571936,-2.805130,P1R0
13.755435,49.191986,-4.095156,-26.949701,2.247076,-3.099358,P1R0
13.746812,49.237347,-4.089286,-27.705531,2.671406,-3.573932,P1R0
13.738289,49.271815,-4.081599,-27.675227,2.736289,-3.574221,P1R0
13.729416,49.327254,-4.071509,-27.880081,3.270535,-3.489495,P1R0
13.720965,49.370562,-4.059684,-28.212140,3.633974,-3.420701,P1R0
13.713317,49.403029,-4.047866,-28.100463,3.670780,-3.364869,P1R0
13.743990,49.457116,-4.065362,-27.364261,3.706422,-3.699245,P1R0
13.769702,49.545373,-4.120109,-26.821561,3.698985,-3.698621,P1R0
13.790570,49.616141,-4.163763,-25.780028,3.538114,-3.808558,P1R0
13.806746,49.701045,-4.198382,-25.299896,3.238708,-3.588918,P1R0
13.819207,49.767593,-4.224822,-24.897615,3.452429,-3.393736,P1R0
13.827691,49.848365,-4.242846,-24.845995,3.482822,-3.279789,P1R0
13.849621,49.911002,-4.234234,-24.901822,3.722948,-3.184031,P1R0
13.866125,49.987957,-4.222456,-25.616457,3.662673,-3.053715,P1R0
13.878565,50.046735,-4.209629,-26.161560,3.450727,-2.875114,P1R0
13.903141,50.120121,-4.175784,-26.727738,3.466857,-2.809973,P1R0
13.921872,50.205712,-4.145077,-27.941666,3.502361,-2.376650,P1R0
13.935699,50.271801,-4.116506,-28.816974,3.875070,-2.368865,P1R0
13.945542,50.320728,-4.091449,-29.581370,3.952831,-2.627224,P1R0
13.972586,50.356661,-4.113528,-30.777983,3.982003,-2.695951,P1R0
14.215379,51.103874,-4.148948,-31.231234,3.916935,-2.713809,P1R0
14.487549,51.945658,-4.185410,-31.532129,4.090061,-2.767832,P2R0
14.704134,52.635882,-4.236751,-31.890026,4.183071,-2.864433,P2R0
14.853243,53.158736,-4.273636,-32.414811,4.450872,-2.818316,P2R0
14.944670,53.488865,-4.297477,-32.878150,4.617374,-2.834226,P2R0
15.030161,53.757056,-4.466094,-33.053413,4.876360,-2.235275,P2R0
15.077488,53.904106,-4.589774,-32.759100,4.925109,-1.954401,P2R0
15.097488,53.964915,-4.676309,-32.588280,4.825535,-1.960134,P2R0
15.096149,54.086770,-4.731446,-32.326108,5.397496,-2.162944,P2R0
15.132989,54.143589,-4.801752,-32.353724,5.581757,-2.237675,P2R0
15.151602,54.152709,-4.846200,-32.405111,5.517225,-2.212619,P2R0
15.160223,54.131226,-4.868147,-32.850363,5.680008,-2.158848,P2R0
15.157948,54.130100,-4.873549,-34.079184,5.649634,-2.134118,P2R0
15.149058,54.110893,-4.867052,-34.893245,5.569535,-2.413790,P2R0
15.156931,54.108534,-4.985999,-35.303498,5.590304,-2.553961,P2R0
15.158759,54.096050,-5.071960,-35.930517,6.045141,-2.647485,P2R0
15.156055,54.117489,-5.131081,-36.220426,6.301645,-2.641237,P2R0
15.151030,54.128050,-5.168068,-36.268289,6.362418,-2.482252,P2R0
15.144791,54.130838,-5.187601,-35.953733,6.357627,-2.313277,P2R0
15.137527,54.129282,-5.190793,-34.818766,5.787606,-2.170182,P2R0
15.098283,54.141869,-5.209842,-34.435734,5.777160,-2.432350,P2R0
15.065223,54.228791,-5.218089,-33.914679,5.615084,-2.408347,P2R0
15.039531,54.294866,-5.218358,-33.198677,5.315020,-2.349796,P2R0
15.020126,54.343071,-5.211462,-32.767500,5.235913,-2.317169,P2R0
15.005772,54.415757,-5.201326,-32.874485,5.141979,-2.242272,P2R0
14.996188,54.467675,-5.189474,-33.258851,5.076357,-2.189768,P2R0
14.992357,54.494568,-5.185100,-33.919297,5.170467,-1.809743,P2R0
14.990261,54.549330,-5.179190,-34.193728,5.136894,-1.560589,P2R0
14.989966,54.586725,-5.172772,-34.698709,5.062235,-1.464556,P2R0
14.990430,54.610676,-5.164223,-36.138060,4.880625,-1.203459,P2R0
14.990900,54.663747,-5.155839,-36.839549,4.874680,-1.161876,P2R0
14.991781,54.700495,-5.147835,-37.192109,5.183348,-1.394844,P2R0
14.976307,54.754729,-5.172982,-38.199195,5.074702,-1.730071,P2R0
14.963641,54.832093,-5.191742,-38.513165,5.083751,-1.732388,P2R0
14.954163,54.887471,-5.204643,-38.785752,4.855804,-1.899322,P2R0
14.947386,54.924587,-5.212451,-38.989674,4.760793,-1.839957,P2R0
14.920406,54.987142,-5.241756,-39.170774,5.030069,-1.930799,P2R0
14.899862,55.030224,-5.262263,-39.115308,5.050427,-2.101865,P2R0
14.851322,55.084225,-5.305309,-38.506793,4.576020,-2.840689,P2R0
14.813944,55.160298,-5.335777,-38.463318,4.092404,-3.176037,P2R0
14.786990,55.213788,-5.355498,-38.296506,3.098828,-3.166864,P2R0
14.751472,55.265592,-5.405179,-38.083417,2.857762,-2.963173,P2R0
14.726219,55.299735,-5.438185,-37.561196,1.776142,-2.648285,P2R0
14.709359,55.320063,-5.457247,-36.858500,1.715472,-2.795706,P2R0
14.699376,55.329661,-5.466777,-36.727023,2.013214,-2.765110,P2R0
14.693263,55.411389,-5.469059,-36.673900,2.737908,-2.762193,P2R0
14.691061,55.471215,-5.466108,-36.707743,3.244309,-2.796735,P2R0
14.632453,56.242630,-4.947098,-36.316438,3.218630,-2.503439,P2R0
14.599104,56.721386,-4.610295,-35.997327,3.243768,-2.382370,P1R0
14.574238,57.064903,-4.365236,-35.582393,3.337046,-2.427623,P1R0
14.555987,57.368755,-4.230118,-35.348690,3.259701,-2.476480,P1R0
14.541850,57.605127,-4.125240,-35.151990,3.330036,-2.528859,P1R0
14.530774,57.788578,-4.043300,-35.474764,3.402169,-2.537572,P1R0
14.536490,58.012001,-3.962883,-35.324414,3.498772,-2.682597,P1R0
14.542837,58.184373,-3.903281,-35.158644,3.333826,-2.731111,P1R0
14.549200,58.311813,-3.860349,-34.895037,3.524966,-2.324372,P1R0
14.501587,58.443013,-3.954374,-34.465775,3.605078,-2.131472,P1R0
14.460650,58.564440,-4.044597,-34.250660,4.132181,-2.030782,P1R0
14.426429,58.649134,-4.126117,-33.826919,4.424673,-1.972143,P1R0
14.398849,58.702873,-4.198579,-33.665453,4.573953,-1.996841,P1R0
14.376986,58.732048,-4.259562,-34.019239,4.506159,-2.026910,P1R0
14.360440,58.741785,-4.310502,-34.452524,4.256170,-2.017456,P1R0
14.277201,58.777883,-4.355886,-34.895360,3.946055,-1.883451,P1R0
14.208600,58.797320,-4.391618,-35.450214,3.729091,-1.996989,P1R0
14.114931,58.803559,-4.387202,-36.000271,3.633703,-2.565166,P1R0
14.038695,58.830153,-4.379911,-36.456581,3.667073,-2.561834,P1R0
13.978323,58.845547,-4.369137,-36.656147,3.938276,-2.641332,P1R0
13.931887,58.852195,-4.355784,-36.722857,4.122829,-2.734310,P1R0
13.904411,58.854167,-4.390572,-36.622167,3.958312,-2.708935,P1R0
13.886244,58.850705,-4.417966,-36.400665,3.695400,-2.909398,P1R0
13.875606,58.843411,-4.438640,-35.928381,3.409599,-2.961057,P1R0
13.854464,58.833725,-4.472472,-35.353818,3.422875,-2.913099,P1R0
13.839869,58.852593,-4.498200,-34.828775,3.035707,-2.826120,P1R0
13.831036,58.866300,-4.516743,-34.531674,3.242088,-3.083062,P1R0
13.834434,58.868636,-4.500762,-34.048832,3.599899,-2.668556,P1R0
13.840143,58.868579,-4.483814,-33.955477,3.725926,-2.727117,P1R0
13.847295,58.866810,-4.466592,-34.294566,3.824296,-2.695712,P1R0
13.854892,58.864261,-4.448181,-34.857705,3.279107,-2.164345,P1R0
13.862260,58.890968,-4.430614,-35.287413,3.225754,-1.918447,P1R0
13.869540,58.912732,-4.414133,-35.490503,3.426638,-2.048454,P1R0
13.876130,58.930426,-4.397440,-36.016514,3.583075,-2.311119,P1R0
13.881692,58.974168,-4.382246,-36.063481,3.934914,-2.280010,P1R0
13.886194,59.010488,-4.366378,-36.269826,4.319317,-2.356553,P1R0
13.890082,59.039519,-4.352247,-36.257833,4.525171,-2.374764,P1R0
13.893321,59.062103,-4.339732,-36.317348,4.642060,-2.507887,P1R0
13.895136,59.109466,-4.327243,-36.212863,4.558538,-2.495099,P1R0
13.890593,59.146601,-4.328813,-35.577079,4.156575,-2.597372,P1R0
13.886181,59.175917,-4.328355,-34.710606,3.747599,-3.159441,P1R0
13.882246,59.198072,-4.327434,-34.650563,4.005100,-3.264681,P1R0
13.877993,59.244495,-4.324556,-34.149316,4.059122,-2.839619,P1R0
13.874287,59.281223,-4.321358,-34.280463,4.306061,-2.882539,P1R0
13.813954,59.488510,-4.308477,-34.335852,4.524618,-2.904239,P1R0
13.735616,59.672602,-4.267243,-33.881509,4.982316,-2.852052,P1R0
13.669834,59.823114,-4.230132,-34.072557,4.654384,-3.011080,P1R0
13.616065,59.942780,-4.198508,-33.945835,4.430468,-3.252749,P1R0
13.572896,60.035482,-4.170499,-33.783160,4.270229,-3.465256,P1R0
13.501301,60.103836,-4.117336,-33.777568,4.207100,-3.573201,P1R0
13.443936,60.152151,-4.072942,-33.885387,4.081645,-3.584621,P1R0
13.398465,60.214219,-4.035078,-33.577018,3.908800,-3.230291,P1R0
13.364148,60.258221,-4.004509,-33.559380,4.300768,-3.198301,P1R0
13.339343,60.287240,-3.980291,-33.498456,4.364285,-3.018919,P1R0
13.362130,60.316560,-3.965642,-33.479165,4.500063,-2.919452,P1R0
13.368902,60.334536,-3.973981,-33.913830,4.567069,-2.924687,P1R0
13.377551,60.343405,-3.982462,-34.086424,4.589989,-3.031026,P1R0
13.405324,60.329044,-3.957825,-34.447398,4.400377,-3.113980,P1R0
13.430663,60.311960,-3.937336,-35.263354,4.550099,-3.304823,P1R0
13.452485,60.323841,-3.919402,-36.011645,4.622557,-3.164146,P1R0
13.473858,60.321801,-3.902649,-35.980122,4.516485,-3.266229,P1R0
13.491959,60.317372,-3.888996,-35.979167,4.531195,-3.198665,P1R0
13.506611,60.311768,-3.876498,-36.217465,5.323927,-3.240190,P1R0
13.511999,60.307234,-3.874424,-36.581535,5.509023,-3.361202,P1R0
13.515422,60.302396,-3.871586,-36.803064,5.703603,-3.265508,P1R0
13.497986,60.506938,-3.889874,-36.625796,5.851856,-3.228714,P1R0
13.633910,59.865288,-2.953164,-36.477608,6.025816,-3.325324,P1R0
13.784210,59.166267,-1.913783,-36.283673,6.357297,-3.247770,P2R0
13.877033,58.703462,-1.261799,-35.969635,6.669203,-3.147004,P1R0
13.945817,58.357588,-0.774589,-35.738598,6.684157,-3.034531,P1R0
13.997113,58.096358,-0.407115,-35.608655,6.666635,-2.946353,P1R0
14.034562,57.900822,-0.130848,-35.832291,6.590602,-2.752295,P1R0
14.119038,57.798579,0.024502,-36.093600,6.641165,-2.576804,P1R0
14.185152,57.733361,0.124646,-36.437002,6.578082,-2.420843,P1R0
14.235166,57.699063,0.181199,-37.830211,6.113600,-2.340465,P1R0
14.177160,57.676753,0.297465,-38.916922,6.232163,-2.375982,P1R0
14.083936,57.674808,0.400819,-39.345511,6.230458,-2.410608,P1R0
13.999517,57.718537,0.465425,-39.775752,6.219027,-2.490743,P1R0
13.924949,57.769709,0.500298,-40.170344,6.334737,-2.608184,P1R0
13.860829,57.824134,0.510733,-40.489304,6.429773,-2.701004,P1R0
13.790858,57.878586,0.482411,-40.741837,6.581827,-2.759282,P1R0
13.782976,57.954919,0.408527,-40.824127,6.858841,-2.687845,P1R0
13.778215,58.054202,0.334564,-40.897937,6.918208,-2.815615,P1R0
13.776302,58.141053,0.263700,-40.984061,6.746823,-2.912413,P1R0
13.776518,58.215382,0.198129,-40.762955,6.564249,-3.013436,P1R0
13.777956,58.278002,0.140698,-40.879030,6.555341,-3.432972,P1R0
13.780446,58.329296,0.090475,-40.879003,6.806835,-3.396873,P1R0
13.778231,58.347949,0.068632,-41.040278,7.263865,-3.614563,P1R0
13.777138,58.360906,0.050971,-41.211550,7.582195,-3.578820,P1R0
13.735570,58.548959,0.068675,-40.934038,8.193378,-3.507273,P1R0
13.654550,58.708069,0.124924,-40.789651,8.431746,-3.414832,P1R0
13.586992,58.837842,0.173863,-40.780356,8.349914,-3.371821,P1R0
13.531926,58.941018,0.215740,-40.946623,8.110829,-3.310041,P1R0
13.487680,59.050630,0.251007,-41.200246,7.858230,-3.088009,P1R0
13.452902,59.135995,0.283174,-41.523093,7.558954,-3.020071,P1R0
13.426915,59.199596,0.309539,-41.838350,7.426029,-3.183754,P1R0
13.507273,59.285434,0.235956,-42.211787,7.425526,-3.373941,P1R0
13.578220,59.379725,0.172501,-42.354148,7.458826,-3.516713,P1R0
13.623430,59.451222,0.100085,-43.026958,7.652651,-3.579575,P1R0
13.661858,59.503093,0.040338,-43.197001,7.890614,-3.514762,P1R0
13.693463,59.538897,-0.006077,-43.943034,8.144864,-3.624819,P1R0
13.719021,59.561196,-0.041891,-44.092975,8.165749,-3.718634,P1R0
13.738315,59.603078,-0.066819,-44.121510,8.266802,-3.797528,P1R0
13.752856,59.631975,-0.083779,-43.908153,8.200374,-3.864199,P1R0
13.763285,59.650223,-0.093987,-43.546189,8.214075,-4.041314,P1R0
13.720085,59.764845,-0.088393,-43.858423,8.275384,-4.838713,P1R0
13.681182,59.886831,-0.079830,-43.961794,8.030923,-4.524770,P1R0
13.647315,59.984043,-0.069189,-43.707555,7.681816,-4.315888,P1R0
13.618425,60.059273,-0.057205,-43.232261,7.481130,-4.044438,P1R0
13.539731,60.114932,-0.033649,-42.422550,7.596596,-3.632429,P1R0
13.394820,60.303580,0.049836,-42.717550,7.826454,-3.438794,P1R0
13.271629,60.407555,0.162361,-42.771962,7.819955,-3.521669,P1R0
13.171071,60.486440,0.258066,-42.879522,8.132413,-3.699129,P1R0
13.090282,60.574174,0.339352,-43.253571,8.191146,-4.398064,P1R0
13.010676,60.580063,0.454983,-43.439099,7.761534,-4.619552,P1R0
12.949580,60.575793,0.549830,-43.451889,7.310778,-4.884258,P1R0
12.904170,60.564608,0.627368,-42.773737,7.049313,-5.257148,P1R0
12.871528,60.578847,0.689578,-42.005702,7.292870,-5.733029,P1R0
12.850258,60.585382,0.736665,-41.700256,7.449076,-5.653623,P1R0
12.838101,60.586109,0.771305,-41.026677,7.434354,-5.622448,P1R0
12.814966,60.561277,0.829623,-40.557959,7.321398,-5.722784,P1R0
12.799743,60.537111,0.875894,-40.408087,7.460884,-5.536569,P1R0
12.790676,60.544094,0.910447,-40.021334,7.636238,-5.450757,P1R0
12.809028,60.543715,0.926366,-39.668975,7.959355,-5.303656,P1R0
12.827692,60.542243,0.937169,-39.388672,8.251948,-5.307498,P1R0
12.846077,60.539757,0.942736,-39.516468,8.376971,-5.263450,P1R0
12.862732,60.567037,0.945919,-39.937563,8.308144,-4.975809,P1R0
12.878084,60.589412,0.946175,-40.263113,8.062220,-4.820718,P1R0
12.891549,60.607730,0.945960,-41.060290,7.791226,-4.691946,P1R0
12.828042,60.576346,1.023938,-41.909561,7.752956,-4.768025,P1R0
12.774275,60.548522,1.089020,-42.382945,7.842386,-4.780198,P1R0
12.728955,60.554819,1.143778,-42.776872,8.123028,-5.003003,P1R0
12.751591,60.625827,1.129075,-43.025316,8.471263,-5.120425,P1R0
12.772588,60.686386,1.115387,-43.529660,8.883816,-5.715431,P1R0
12.791775,60.736636,1.101927,-43.683342,9.169427,-5.879389,P1R0
12.808844,60.777395,1.089372,-43.451370,9.141206,-5.925643,P1R0
12.823650,60.809632,1.078187,-42.816935,9.040777,-5.934859,P1R0
12.835883,60.834764,1.070152,-42.006956,9.094834,-6.394617,P1R0
12.647713,61.099494,1.199525,-41.511487,8.952698,-6.504481,P1R0
12.487787,61.321196,1.309794,-40.748100,8.666904,-6.234340,P1R0
12.354829,61.502651,1.401932,-39.936823,8.479165,-6.090394,P1R0
12.246565,61.647831,1.478846,-38.754578,8.203129,-5.885747,P1R0
12.122785,61.759763,1.570425,-38.526472,8.130077,-5.747893,P1R0
12.024485,61.843784,1.645509,-37.974964,7.975868,-5.745735,P1R0
12.003698,61.963283,1.672275,-37.681821,8.066674,-5.720917,P1R0
11.977837,62.053742,1.670936,-37.253605,8.458026,-5.645099,P1R0
11.963187,62.119230,1.665373,-37.058802,8.605098,-5.641226,P1R0
11.879233,62.166509,1.727045,-36.899137,9.059828,-5.908321,P1R0
11.813890,62.196274,1.776592,-37.246292,9.206009,-6.055659,P1R0
11.742772,62.211664,1.865979,-37.637422,9.170966,-6.248661,P1R0
10.484754,62.714771,1.953086,-38.736015,9.430628,-6.473889,P1R0
9.077863,63.289670,2.063890,-39.423507,9.671071,-6.366343,P2R0
8.231449,63.607026,2.104482,-39.781842,9.927594,-6.168898,P1R0
7.602588,63.841371,2.134601,-39.908298,9.964318,-6.184971,P1R0
7.132008,64.015202,2.158291,-39.524464,9.719726,-6.007667,P1R0
6.784503,64.141486,2.175295,-39.016631,9.202278,-6.010125,P1R0
6.515936,64.227216,2.192865,-38.463182,8.693352,-6.087891,P1R0
6.332363,64.311409,2.206476,-37.592457,8.049105,-5.864427,P1R0
6.219989,64.365133,2.215446,-37.327986,7.847444,-5.818746,P1R0
6.165721,64.393868,2.220733,-37.090210,7.819962,-5.665598,P1R0
6.157483,64.402667,2.223225,-36.989637,7.825786,-5.529579,P1R0
6.183764,64.396742,2.225960,-36.618712,8.137712,-5.569458,P1R0
6.212419,64.390179,2.222891,-36.533887,8.487982,-5.696878,P1R0
6.260859,64.374663,2.220179,-36.703620,8.685944,-5.839310,P1R0
6.283266,64.382734,2.248776,-37.347449,9.037032,-5.982308,P1R0
6.330354,64.370641,2.296763,-37.578546,9.045317,-6.065413,P1R0
6.383285,64.354901,2.338677,-37.700921,9.174102,-5.897101,P1R0
6.438136,64.366837,2.373408,-37.632459,9.054813,-5.893596,P1R0
6.550549,64.330025,2.457652,-37.636643,8.979510,-5.984709,P1R0
6.651662,64.295555,2.527732,-37.465395,8.998226,-5.920328,P1R0
6.739689,64.265252,2.589025,-36.963591,8.786519,-6.019840,P1R0
6.689254,64.324541,2.546838,-36.857874,8.752593,-6.112804,P1R0
6.645966,64.374261,2.507966,-36.766084,8.669781,-6.219244,P1R0
6.609292,64.415440,2.474769,-36.561995,8.599567,-6.307524,P1R0
6.578633,64.478456,2.445972,-36.424343,8.664667,-6.294025,P1R0
6.515550,64.529423,2.453185,-36.286886,8.792564,-6.346564,P1R0
6.463664,64.569784,2.460128,-36.180573,8.837491,-6.322483,P1R0
6.406174,64.557584,2.502333,-36.082632,8.936873,-6.313846,P1R0
6.359643,64.544723,2.541930,-35.870554,8.936752,-6.332909,P1R0
6.322959,64.561264,2.575720,-35.826576,8.938997,-6.346721,P1R0
6.295324,64.573363,2.604145,-35.859748,8.896117,-6.365149,P1R0
6.274830,64.582536,2.630771,-36.074904,8.764094,-6.410840,P1R0
6.260839,64.588599,2.652682,-36.282917,8.746554,-6.467157,P1R0
6.385493,64.645024,2.678606,-36.467367,8.706190,-6.459273,P1R0
6.493991,64.691472,2.699801,-36.583323,8.710364,-6.461232,P1R0
6.586062,64.729203,2.718431,-36.573951,8.874444,-6.426094,P1R0
6.662660,64.758776,2.733379,-36.614038,8.802070,-6.461122,P1R0
6.724841,64.781243,2.745257,-36.617329,8.835784,-6.433932,P1R0
6.743890,64.917555,2.877677,-36.647013,8.756730,-6.386060,P1R0
6.755939,65.030508,2.989324,-36.725505,8.820349,-6.343914,P1R0
6.762383,65.121826,3.081179,-36.907166,8.848271,-6.309360,P1R0
6.725454,65.223558,3.186877,-37.869815,8.914662,-6.196837,P1R0
6.721690,65.314340,3.283673,-38.416581,8.916642,-6.142901,P1R0
6.716376,65.384561,3.360564,-38.935818,8.952354,-6.064614,P1R0
6.709800,65.437335,3.421550,-39.895916,9.070193,-5.923769,P1R0
6.762218,65.443306,3.514899,-40.413286,9.199243,-5.898462,P1R0
6.805427,65.441501,3.588249,-40.930155,9.303688,-5.878134,P1R0
6.839852,65.434461,3.645760,-41.858688,9.521915,-5.753416,P1R0
6.866183,65.453545,3.688284,-42.331076,9.589448,-5.726836,P1R0
6.885892,65.465669,3.718328,-42.731638,9.605108,-5.651156,P1R0
6.899911,65.472243,3.738225,-43.068181,9.598608,-5.592117,P1R0
6.968707,65.523587,3.728246,-43.756964,9.629674,-5.454131,P1R0
7.024198,65.564620,3.716972,-44.439487,9.671242,-5.330338,P1R0
7.067925,65.596186,3.704092,-44.785103,9.727705,-5.265562,P1R0
7.084830,65.619732,3.671721,-45.626705,9.824460,-5.226313,P1R0
7.094751,65.666387,3.642653,-46.044025,9.838481,-5.184981,P1R0
7.099498,65.702795,3.617366,-46.394789,9.820560,-5.119784,P1R0
7.116492,65.761990,3.615413,-47.006842,9.792720,-4.977079,P1R0
7.128012,65.808666,3.614115,-47.219871,9.828246,-4.901817,P1R0
7.134666,65.844825,3.615444,-47.577799,9.832676,-4.781681,P1R0
7.137666,65.871554,3.617578,-47.754688,9.838188,-4.714206,P1R0
7.120923,65.920467,3.601428,-48.108773,9.800875,-4.674046,P1R0
7.104603,65.958253,3.588847,-48.278280,9.782043,-4.653143,P1R0
7.089183,65.986425,3.579611,-48.387909,9.776205,-4.675616,P1R0
7.074980,66.006470,3.573429,-48.522389,9.760430,-4.677188,P1R0
7.062180,66.019798,3.569967,-48.704909,9.763985,-4.708593,P1R0
7.070173,66.087075,3.535223,-49.130046,9.745701,-4.736274,P1R0
7.076231,66.171030,3.507639,-49.362683,9.800565,-4.742568,P1R0
7.080995,66.238553,3.486630,-49.630678,9.827416,-4.684901,P1R0
7.068168,66.291531,3.452498,-50.148032,9.825361,-4.664288,P1R0
7.056796,66.331675,3.426432,-50.409339,9.781248,-4.612177,P1R0
7.046617,66.361241,3.409099,-50.952039,9.744062,-4.506613,P1R0
6.981155,66.418043,3.368382,-51.166152,9.724793,-4.461995,P1R0
6.925259,66.491730,3.337271,-51.386681,9.720184,-4.436706,P1R0
6.840822,66.548925,3.344597,-51.552661,9.730613,-4.463322,P1R0
6.770746,66.592706,3.356293,-52.060827,9.731875,-4.590198,P1R0
6.714168,66.624622,3.369675,-52.418670,9.767390,-4.620136,P1R0
6.669485,66.646896,3.385179,-53.038302,9.857070,-4.529954,P1R0
6.635443,66.661001,3.400892,-53.343785,9.984303,-4.420348,P1R0
6.610528,66.668587,3.416384,-53.737089,10.093096,-4.412102,P1R0
6.593342,66.671025,3.430958,-54.130624,10.139558,-4.418314,P1R0
6.436608,66.757898,3.476064,-54.307912,9.960749,-4.341804,P1R0
6.307152,66.828638,3.515598,-54.332361,9.945302,-4.228790,P1R0
6.202779,66.884799,3.549726,-54.344016,9.955178,-4.204330,P1R0
6.120148,66.958472,3.580334,-54.322265,9.997142,-4.090334,P1R0
6.057357,67.016393,3.606068,-54.308522,9.924235,-4.085443,P1R0
6.011316,67.060902,3.629000,-54.401781,9.884923,-4.140284,P1R0
5.963482,67.093259,3.627322,-54.685452,9.956503,-4.231793,P1R0
5.929880,67.115674,3.625297,-55.050536,9.987171,-4.286792,P1R0
5.907832,67.130235,3.624492,-55.872415,9.984873,-4.333207,P1R0
5.895303,67.138243,3.623853,-56.584186,10.118063,-4.257408,P1R0
5.890245,67.141161,3.623591,-56.903660,10.129926,-4.273428,P1R0
5.890582,67.140656,3.625409,-56.948768,10.137090,-4.297904,P1R0
5.989376,67.143269,3.649981,-56.953586,10.139199,-4.247122,P1R0
6.076635,67.143108,3.671550,-56.928459,10.147453,-4.168345,P1R0
6.112138,67.230718,3.721784,-56.777413,10.244266,-4.015572,P1R0
6.207542,67.277357,3.803533,-56.701517,10.248111,-4.011244,P1R0
6.286812,67.344505,3.874040,-56.695211,10.224911,-4.076596,P1R0
6.351446,67.398758,3.933997,-56.673471,10.355465,-4.136579,P1R0
6.403050,67.441023,3.982358,-56.668312,10.349451,-4.134275,P1R0
6.442946,67.472953,4.020862,-56.659152,10.396240,-4.137625,P1R0
6.434218,67.495862,4.082320,-56.894684,10.362274,-4.169506,P1R0
6.270874,67.586429,4.053478,-57.004128,10.273069,-4.165426,P1R0
6.128993,67.659613,4.026034,-56.968581,10.173047,-4.161877,P1R0
6.008376,67.717203,4.000910,-57.039497,10.069107,-4.185996,P1R0
5.907785,67.761514,3.980265,-56.992476,9.908784,-4.206586,P1R0
5.825568,67.824027,3.962616,-56.928227,9.936133,-4.268680,P1R0
5.760451,67.872058,3.948090,-56.868911,9.841696,-4.325681,P1R0
5.710429,67.907606,3.936660,-56.790528,9.690920,-4.347493,P1R0
5.672881,67.933416,3.931336,-56.856801,9.558034,-4.363258,P1R0
5.646424,67.950424,3.928276,-56.777342,9.536878,-4.273893,P1R0
5.629136,67.960337,3.927238,-56.723902,9.586964,-4.169899,P1R0
5.618965,67.965082,3.929542,-56.574778,9.587865,-4.062639,P1R0
5.614362,67.965944,3.934694,-56.713257,9.588100,-4.015035,P1R0
5.559173,67.898702,4.029612,-56.872417,9.679289,-4.087042,P1R0
5.515392,67.839570,4.113113,-57.658332,9.844243,-4.245333,P1R0
5.481918,67.788423,4.183856,-58.060484,9.794140,-4.283001,P1R0
5.441299,67.833429,4.199290,-58.883511,9.798799,-4.261660,P1R0
5.410572,67.872531,4.210528,-59.443594,9.850793,-4.390391,P1R0
5.388293,67.905830,4.218468,-60.152951,9.739665,-4.338341,P1R0
5.305975,68.076372,4.750734,-60.524077,9.859492,-4.571195,P1R0
5.239703,68.220134,5.200965,-60.621356,10.063676,-4.682400,P1R0
5.187797,68.338662,5.573568,-60.723483,10.084599,-4.695101,P1R0
5.032597,68.491506,5.985431,-60.563902,10.099477,-4.471656,P1R0
4.905856,68.614906,6.316356,-60.433694,10.011512,-4.438496,P1R0
4.804740,68.712385,6.576887,-59.979014,10.275674,-4.407693,P1R0
4.726603,68.786620,6.774110,-59.723659,10.045364,-4.256086,P1R0
4.668176,68.841404,6.919103,-59.804997,10.185652,-4.302449,P1R0
4.626716,68.879363,7.018644,-59.909166,10.333564,-4.361201,P1R0
4.599116,68.904008,7.082900,-60.186453,10.347367,-4.310544,P1R0
4.582979,68.917519,7.117323,-60.596260,10.226508,-4.223336,P1R0
4.575894,68.922361,7.128658,-61.030126,9.995993,-4.084050,P1R0
4.536789,68.919728,7.113204,-62.059006,9.575704,-4.356615,P1R0
4.508719,68.912565,7.086994,-62.860260,9.848600,-4.771870,P1R0
4.451487,68.902295,7.085884,-63.718615,9.776995,-4.927749,P1R0
4.407364,68.890791,7.078383,-63.728922,10.405060,-4.854533,P1R0
4.374785,68.878466,7.065147,-63.813388,10.683276,-4.899433,P1R0
4.351718,68.866582,7.050304,-63.333294,10.798968,-4.998293,P1R0
4.336728,68.855129,7.033541,-62.797366,10.824116,-5.053563,P1R0
4.328247,68.844506,7.016277,-62.338891,10.535058,-5.018997,P1R0
4.324632,68.835478,7.001429,-62.136354,9.620378,-5.054836,P1R0
4.287409,68.823722,6.993143,-61.830119,9.088583,-4.712730,P1R0
4.258748,68.813803,6.985595,-61.423697,8.793421,-4.615244,P1R0
4.237245,68.806198,6.981008,-61.186623,8.840623,-4.317599,P1R0
4.222020,68.800240,6.977477,-61.093527,8.847574,-4.085065,P1R0
4.211517,68.796805,6.978849,-61.151891,8.858572,-3.921939,P1R0
4.205268,68.794585,6.980897,-61.489943,8.889486,-3.840079,P1R0
4.164012,68.793314,7.015418,-62.164367,8.840531,-3.728741,P1R0
4.131163,68.792957,7.045768,-62.615558,9.157364,-3.916789,P1R0
4.105522,68.793867,7.074005,-63.344167,9.466888,-4.498720,P1R0
4.251332,68.814899,7.113092,-63.591141,10.515547,-4.913115,P1R0
4.377430,68.833363,7.146334,-63.819608,10.861990,-5.150384,P1R0
4.483741,68.850049,7.177049,-64.060906,11.201094,-5.257146,P1R0
4.571670,68.864085,7.202145,-63.941594,11.222668,-5.323895,P1R0
4.642558,68.875807,7.222795,-63.559384,11.039986,-5.246963,P1R0
4.698100,68.885441,7.239645,-63.407755,10.922785,-5.180974,P1R0
4.905678,68.863357,7.310527,-63.084192,10.822584,-5.196485,P1R0
5.076351,68.844254,7.370070,-62.679454,10.289147,-4.799049,P1R0
5.174812,68.828054,7.451008,-62.384252,9.658261,-4.505127,P1R0
5.248830,68.814786,7.517805,-62.213693,9.714963,-4.310422,P1R0
5.301915,68.804268,7.571863,-61.983285,9.782309,-4.122379,P1R0
5.337231,68.796765,7.616578,-61.923202,9.831699,-4.243416,P1R0
5.358227,68.791420,7.651356,-62.228753,9.787760,-4.268073,P1R0
5.367805,68.787951,7.677732,-62.505288,9.507711,-4.262118,P1R0
5.368547,68.786073,7.697164,-63.040670,9.371248,-4.430052,P1R0
5.508985,68.753695,7.740209,-63.668572,9.365225,-4.550239,P1R0
5.622407,68.727249,7.774400,-63.777131,9.757330,-4.938864,P1R0
5.711478,68.706276,7.801014,-63.559996,9.746994,-5.032991,P1R0
5.778872,68.690730,7.823153,-62.244340,9.551944,-4.699646,P1R0
5.827828,68.679435,7.839816,-62.099974,9.536388,-4.669043,P1R0
5.861016,68.672292,7.853941,-61.734952,9.578422,-4.669849,P1R0
5.977784,68.657601,7.847662,-61.791167,9.724803,-4.690883,P1R0
6.069653,68.646832,7.840575,-61.936434,10.026798,-4.660532,P1R0
6.130113,68.659798,7.908720,-62.435156,10.078898,-4.493816,P1R0
6.173033,68.672608,7.966221,-62.567914,10.142522,-4.604924,P1R0
6.201314,68.684885,8.013926,-62.688563,10.245619,-4.719765,P1R0
6.217659,68.696371,8.052836,-62.784278,10.303217,-4.960379,P1R0
6.224293,68.707412,8.085904,-63.334245,11.042565,-5.427307,P1R0
6.223428,68.717851,8.113935,-63.809282,11.340058,-5.784992,P1R0
6.217225,68.727085,8.135847,-63.676591,11.781378,-5.749985,P1R0
6.234561,68.738038,8.136236,-62.625101,11.785928,-5.899610,P1R0
6.245317,68.747449,8.135007,-62.378964,11.385057,-5.882959,P1R0
6.250529,68.755941,8.134778,-61.016560,10.776159,-5.097599,P1R0
6.017976,68.645405,8.287940,-60.691562,10.450785,-4.999714,P1R0
5.779912,68.550897,8.446920,-60.796654,10.249513,-4.795987,P1R0
5.579125,68.473069,8.581116,-61.186468,9.846525,-4.843322,P1R0
5.413756,68.410195,8.690527,-61.623428,9.542601,-4.897023,P1R0
5.280869,68.360859,8.777700,-62.020818,9.264548,-5.043018,P1R0
5.177048,68.323493,8.845372,-62.555004,8.930612,-5.271847,P1R0
5.167139,68.299586,8.867725,-63.826800,8.463286,-5.376571,P1R0
5.168529,68.283963,8.880408,-64.448031,8.134355,-5.374428,P1R0
5.178178,68.275136,8.885735,-64.516083,8.303162,-5.485703,P1R0
5.193286,68.272250,8.887578,-65.216338,8.551055,-6.217181,P1R0
5.211777,68.274012,8.887331,-65.242694,8.720760,-6.244360,P1R0
5.231985,68.279290,8.886103,-64.745060,8.912805,-6.253727,P1R0
5.266060,68.293236,8.866066,-64.300933,8.692860,-6.208883,P1R0
5.297767,68.307466,8.847517,-63.536635,8.274872,-6.126712,P1R0
5.326236,68.321943,8.832939,-62.440276,8.248904,-6.669346,P1R0
6.311282,67.865384,8.402155,-61.684049,8.021887,-6.193772,P1R0
7.352329,67.322384,7.968243,-61.715054,7.857130,-5.973890,P2R0
8.005605,66.981181,7.693326,-61.570565,7.921322,-5.809866,P1R0
8.491863,66.727995,7.492306,-61.827554,8.058759,-5.816412,P1R0
8.856991,66.538254,7.343069,-62.016571,8.095293,-5.604623,P1R0
9.128364,66.397621,7.233912,-62.127753,7.931398,-5.346228,P1R0
9.323408,66.297729,7.160938,-62.181554,7.585500,-5.020063,P1R0
9.455752,66.230555,7.114195,-62.004709,7.532578,-5.154617,P1R0
9.536116,66.190497,7.089166,-62.074615,7.693169,-5.386973,P1R0
9.573822,66.173061,7.083675,-62.234858,8.029260,-5.893006,P1R0
9.577954,66.173063,7.091864,-62.464367,8.298801,-6.065058,P1R0
9.556605,66.186277,7.110328,-62.718279,8.487949,-6.248599,P1R0
9.521559,66.221424,7.100003,-63.319275,8.818701,-6.238204,P1R0
9.473820,66.260902,7.099678,-63.255092,8.865434,-6.247781,P1R0
9.418577,66.302080,7.107043,-63.074332,8.992316,-6.342850,P1R0
9.389728,66.363038,7.037029,-63.281494,9.385550,-6.369966,P1R0
9.098373,66.205607,7.123777,-63.344487,9.535088,-6.259706,P1R0
8.844131,66.074801,7.203301,-63.242309,9.583228,-6.123725,P1R0
8.678787,65.977720,7.120930,-63.005372,9.809944,-6.122778,P1R0
8.541220,65.902407,7.055752,-62.663066,9.810884,-6.351416,P1R0
8.429646,65.845713,7.004450,-62.944092,9.835379,-6.543186,P1R0
8.304345,65.744403,6.995583,-63.321179,9.947829,-6.757480,P1R0
8.204926,65.666843,6.996936,-63.749432,10.242019,-6.829815,P1R0
8.128871,65.608876,7.002354,-64.004173,10.589084,-6.841845,P1R0
8.072906,65.567789,7.011248,-64.064360,10.823462,-6.817873,P1R0
8.033655,65.541335,7.024547,-63.587249,10.771259,-6.925767,P1R0
8.008426,65.526344,7.039250,-63.271461,10.498061,-7.136882,P1R0
7.994731,65.490994,7.056606,-62.232988,9.741784,-7.489776,P1R0
7.951717,65.466573,7.103831,-61.696826,9.634658,-7.570082,P1R0
7.921181,65.451761,7.146066,-61.469423,9.456119,-7.491501,P1R0
7.895615,65.443815,7.173258,-61.495121,9.363241,-6.848382,P1R0
7.879021,65.442581,7.199020,-61.458557,9.316924,-6.347303,P1R0
7.870340,65.416001,7.221393,-61.427265,9.222458,-6.223921,P1R0
7.873577,65.400247,7.214598,-61.500833,9.075523,-6.100061,P1R0
7.880184,65.390723,7.209050,-61.713794,8.816633,-5.866616,P1R0
7.888749,65.386754,7.206826,-61.721893,8.388608,-5.690567,P1R0
7.894672,65.396362,7.188620,-62.154314,8.270741,-5.786808,P1R0
7.901733,65.407446,7.174242,-62.586558,8.279821,-5.990043,P1R0
7.908846,65.420299,7.167350,-63.054426,8.314199,-6.595594,P1R0
7.878456,65.402564,7.193192,-63.164638,8.568101,-6.815293,P1R0
7.853603,65.389092,7.216983,-63.322094,8.768330,-7.010918,P1R0
7.833581,65.379749,7.240064,-63.350964,9.030035,-6.912564,P1R0
7.818015,65.373562,7.260791,-63.021458,9.154686,-6.953671,P1R0
7.806304,65.370020,7.279265,-62.782938,9.311438,-7.068860,P1R0
7.797614,65.369159,7.297566,-62.032192,9.128856,-7.258959,P1R0
7.792139,65.339957,7.313684,-61.735099,8.975151,-7.141227,P1R0
7.788804,65.316600,7.327852,-61.450012,8.531513,-6.952768,P1R0
7.786901,65.299050,7.342240,-60.976912,8.613340,-6.641035,P1R0
7.761686,65.292057,7.346772,-60.891956,8.901632,-6.388982,P1R0
7.741057,65.288386,7.352014,-60.743036,9.142677,-6.152254,P1R0
7.724435,65.287682,7.358968,-60.590641,9.625238,-6.015503,P1R0
7.711818,65.259361,7.367487,-61.258279,10.242133,-5.801658,P1R0
7.702166,65.237460,7.377404,-61.401168,10.252435,-5.719942,P1R0
7.476196,64.977289,7.495080,-61.472061,10.247506,-5.672573,P1R0
7.317072,64.786675,7.472637,-61.656419,10.219228,-5.566968,P1R0
7.187318,64.601140,7.452720,-61.744729,10.156322,-5.436636,P1R0
7.083801,64.452145,7.435719,-61.599179,10.120825,-5.400326,P1R0
7.005873,64.367440,7.315939,-61.475773,10.063319,-5.272407,P1R0
6.910458,64.217669,7.251152,-60.862330,10.203507,-5.398474,P1R0
6.837669,64.101600,7.199295,-60.649622,10.502681,-5.488921,P1R0
6.784357,64.014962,7.159267,-59.904665,10.240451,-5.265131,P1R0
6.747199,63.953991,7.131738,-59.138695,9.768951,-4.883634,P1R0
6.685449,63.913345,7.143049,-58.655528,9.740354,-4.870612,P1R0
6.628567,63.871141,7.254915,-57.852314,10.060823,-4.367721,P1R0
6.587993,63.815469,7.353853,-57.659346,10.142388,-4.257708,P1R0
6.560580,63.777647,7.439726,-57.466865,10.354134,-4.154239,P1R0
6.555889,63.761802,7.439368,-57.602306,10.514652,-3.912095,P1R0
6.557904,63.756681,7.438363,-57.781897,10.323582,-3.646788,P1R0
6.564761,63.759756,7.437205,-57.991108,10.469982,-3.511658,P1R0
6.574649,63.769364,7.438207,-58.446859,10.781225,-3.787029,P1R0
6.586325,63.783582,7.441338,-59.147359,11.153330,-4.213330,P1R0
6.615657,63.770559,7.465112,-59.453016,11.306062,-4.486197,P1R0
6.609019,63.815523,7.426305,-59.580956,11.203758,-4.447178,P1R0
6.605238,63.827178,7.393940,-59.179137,11.217368,-4.359088,P1R0
6.603268,63.839440,7.367864,-58.588917,11.190369,-4.371089,P1R0
6.614363,63.838207,7.423402,-57.236011,10.421351,-4.163820,P1R0
6.624915,63.809218,7.474773,-55.896467,10.045736,-4.211836,P1R0
6.596298,63.785441,7.549637,-55.394753,9.923921,-4.125780,P1R0
6.572330,63.767027,7.613744,-55.089277,9.828720,-4.054101,P1R0
6.553160,63.723366,7.667729,-55.001039,9.790173,-3.829099,P1R0
6.537584,63.688916,7.714398,-54.911859,9.596491,-3.778361,P1R0
6.544021,63.612410,7.777429,-55.229298,9.504036,-3.720926,P1R0
6.550581,63.550346,7.829143,-55.682489,9.398053,-3.588187,P1R0
6.557178,63.471944,7.872748,-56.788420,9.321474,-4.095516,P1R0
6.563314,63.409697,7.907313,-57.317337,9.258219,-4.331663,P1R0
6.568837,63.361854,7.934157,-57.630520,9.299871,-4.591310,P1R0
6.557285,63.326833,7.935948,-58.227233,9.607723,-4.948819,P1R0
6.547974,63.272488,7.935323,-58.319353,9.707603,-4.969265,P1R0
6.502109,63.231006,7.963144,-58.221991,9.742435,-4.982359,P1R0
6.463723,63.171752,7.987634,-58.280987,9.729499,-5.084121,P1R0
6.424225,63.167259,7.954641,-58.246316,9.802312,-5.337683,P1R0
6.392104,63.169006,7.925697,-58.022727,9.508264,-5.415962,P1R0
6.366633,63.175371,7.901144,-57.945940,9.621172,-5.727556,P1R0
6.347252,63.155515,7.883026,-57.495262,9.438955,-5.366952,P1R0
6.332877,63.142263,7.868976,-56.771618,9.199867,-5.074466,P1R0
6.322717,63.134476,7.858759,-56.284647,9.097942,-5.317056,P1R0
6.276868,63.185386,7.885287,-55.723519,8.885452,-5.523910,P1R0
6.003053,62.717715,8.068828,-55.409357,8.607468,-5.564656,P1R0
5.773254,62.323247,8.226012,-55.240594,8.599251,-5.699689,P1R0
5.584762,61.998091,8.357975,-55.012306,8.648733,-5.617313,P1R0
5.386085,61.699544,8.584197,-55.093077,8.636092,-5.355922,P1R0
5.228102,61.464440,8.773301,-55.329825,8.491630,-5.076529,P1R0
5.106422,61.284858,8.926310,-55.649835,8.659065,-4.992002,P1R0
5.016677,61.123279,9.047072,-56.057379,8.451158,-5.172359,P1R0
4.953284,61.007400,9.141666,-57.220241,8.549475,-5.488738,P1R0
4.904073,60.930872,9.177341,-57.840321,8.580000,-5.518486,P1R0
4.874404,60.855146,9.197884,-58.138382,8.659881,-5.509468,P1R0
4.859865,60.808583,9.206756,-58.587107,8.871080,-5.564148,P1R0
4.856782,60.785964,9.208967,-58.910253,9.355322,-5.352017,P1R0
4.862452,60.781524,9.204758,-58.841396,9.627364,-5.210629,P1R0
4.874813,60.760771,9.196266,-58.517279,9.749648,-5.081334,P1R0
4.535162,60.184394,10.156116,-58.146679,9.681417,-5.113031,P1R0
4.147301,59.526444,11.233462,-57.503076,9.598080,-5.621090,P2R0
3.932434,59.133250,11.886048,-57.286911,9.519984,-5.507743,P1R0
3.773713,58.843384,12.373011,-56.619335,9.338157,-5.329090,P1R0
3.616627,58.628580,12.770358,-56.060055,9.118811,-5.291250,P1R0
3.498928,58.473368,13.070275,-55.390717,8.660958,-4.845772,P1R0
3.371649,58.305674,13.299430,-54.997885,8.609539,-4.705086,P1R0
3.277713,58.187198,13.460054,-54.752280,8.750027,-4.629290,P1R0
3.211588,58.110346,13.565709,-54.652037,8.990143,-4.596294,P1R0
3.168708,58.067882,13.626394,-54.506838,9.083037,-4.654208,P1R0
3.145581,58.023019,13.649337,-54.633766,9.198580,-4.815125,P1R0
3.137243,58.004683,13.647287,-55.279582,9.470329,-4.693430,P1R0
3.252774,58.014935,13.534812,-55.225954,9.209622,-4.407996,P1R0
3.359955,58.039020,13.422653,-56.077106,8.611633,-4.530843,P1R0
3.457327,58.042078,13.313817,-56.535872,8.176413,-4.741962,P1R0
3.542879,58.055487,13.214130,-56.959711,8.431499,-5.008909,P1R0
3.578358,58.075001,13.153673,-57.014904,8.442236,-5.040416,P1R0
3.607869,58.098833,13.099426,-57.055128,8.551766,-5.024995,P1R0
3.631788,58.096065,13.056249,-57.221386,9.050177,-5.011945,P1R0
3.650615,58.098488,13.019775,-57.259490,9.358367,-5.217114,P1R0
3.664444,58.105809,12.994020,-56.810535,9.586576,-5.361744,P1R0
3.674902,58.085614,12.974014,-56.833454,9.900307,-5.599260,P1R0
3.682025,58.071546,12.959321,-57.209734,10.409098,-5.915333,P1R0
3.686377,58.062622,12.949415,-57.386989,10.611059,-6.105496,P1R0
3.810599,58.232936,12.790129,-56.855825,10.656581,-5.861294,P1R0
3.914381,58.379883,12.657947,-56.825935,10.454020,-5.484151,P1R0
3.961401,58.473408,12.581077,-56.644247,10.355610,-5.182993,P1R0
3.996052,58.551697,12.528896,-55.421611,10.417107,-4.845556,P1R0
4.020808,58.614413,12.492051,-55.068477,10.371493,-4.628026,P1R0
4.037271,58.663297,12.468250,-55.445523,10.770233,-4.718397,P1R0
3.857908,58.429321,12.558640,-56.268956,11.626037,-5.218098,P1R0
3.701988,58.226494,12.642060,-56.490840,11.933507,-5.505024,P1R0
3.569342,58.054550,12.717426,-56.645523,12.217161,-5.710989,P1R0
3.458716,57.912654,12.786284,-56.241120,12.382852,-6.140271,P1R0
3.368774,57.798022,12.846249,-56.377585,12.574880,-6.074082,P1R0
3.260366,57.647424,12.927559,-56.586512,12.592470,-5.943059,P1R0
3.097194,57.549509,13.024200,-56.758351,12.313490,-5.771097,P1R0
2.965209,57.476388,13.106989,-57.204421,12.008946,-5.190515,P1R0
2.861501,57.424008,13.174923,-57.211394,12.038206,-5.069276,P1R0
2.736938,57.374817,13.289304,-57.292875,12.211719,-5.157564,P1R0
2.641177,57.312094,13.382952,-57.379473,12.108381,-5.166590,P1R0
2.569459,57.268540,13.462067,-57.469027,12.190014,-5.455933,P1R0
2.518623,57.239967,13.524225,-57.561442,12.241427,-5.514573,P1R0
2.485131,57.223640,13.571771,-57.552882,12.316197,-5.583404,P1R0
2.465949,57.187622,13.609037,-57.665768,12.523869,-5.652227,P1R0
2.498132,57.130088,13.616358,-57.636204,12.597041,-5.680923,P1R0
2.532261,57.088390,13.621259,-57.277380,12.679151,-5.854245,P1R0
2.528904,57.029321,13.653833,-56.794227,12.269504,-6.388651,P1R0
2.530259,56.985403,13.678636,-56.985616,12.014326,-6.728644,P1R0
2.535008,56.954446,13.697046,-57.075803,11.855637,-6.939703,P1R0
2.542296,56.904891,13.712375,-56.659423,11.157708,-6.840440,P1R0
2.519434,56.910168,13.749293,-56.554185,11.057062,-6.862322,P1R0
2.502013,56.920453,13.778952,-56.425683,10.920685,-6.545170,P1R0
2.489493,56.904679,13.804458,-55.449887,10.793051,-5.866110,P1R0
2.485108,56.899334,13.829117,-55.059749,11.101290,-5.641352,P1R0
2.483216,56.898671,13.848543,-54.891723,11.227158,-5.556013,P1R0
2.483220,56.872684,13.867764,-55.175857,11.656373,-5.376396,P1R0
2.484578,56.853712,13.882897,-55.629147,11.681280,-5.331684,P1R0
2.486848,56.840733,13.894733,-56.036768,11.694701,-5.236495,P1R0
2.489921,56.803317,13.906036,-56.530789,11.966307,-5.039169,P1R0
2.493049,56.774895,13.916603,-57.341733,12.376898,-5.621926,P1R0
2.496212,56.753938,13.925208,-57.694193,12.614903,-5.771201,P1R0
2.461602,56.708782,13.962252,-57.837487,12.939565,-6.161979,P1R0
2.432266,56.674218,13.995720,-57.876669,13.492554,-6.508567,P1R0
2.408114,56.648418,14.023810,-57.667162,13.503921,-6.476797,P1R0
2.389167,56.600174,14.047149,-57.164650,13.379013,-6.422824,P1R0
2.384935,56.535861,14.084263,-56.253450,12.962842,-6.282621,P1R0
2.382673,56.485266,14.115182,-55.997595,12.959696,-6.147620,P1R0
2.381920,56.446829,14.140637,-55.355417,13.159988,-5.924372,P1R0
2.377453,56.425210,14.169279,-54.113294,13.646419,-5.262255,P1R0
2.374494,56.411571,14.192741,-53.814880,13.513333,-5.024552,P1R0
2.372730,56.404431,14.211777,-53.896098,13.275097,-4.839988,P1R0
2.371651,56.402999,14.229175,-54.155866,12.563679,-4.681336,P1R0
2.155404,55.894808,14.362012,-56.171543,12.711500,-5.857440,P1R0
1.972884,55.438019,14.476075,-55.930416,12.810891,-5.846272,P1R0
1.787363,55.092575,14.598198,-55.763344,12.792569,-5.930123,P1R0
1.598658,54.786011,14.728119,-55.325234,12.819499,-6.051884,P1R0
1.430345,54.546977,14.817161,-54.632493,12.113161,-5.991644,P1R0
1.262427,54.185816,14.916824,-54.278369,12.102895,-5.842825,P1R0
1.131344,53.902270,14.994770,-53.867475,12.105895,-5.874409,P1R0
1.032200,53.687707,15.056491,-53.061706,11.788150,-6.028605,P1R0
0.961098,53.501963,15.102396,-53.129047,11.474982,-6.392784,P1R0
0.874874,53.369697,15.165077,-53.215532,11.433570,-6.524920,P1R0
0.813053,53.283172,15.214593,-52.562318,10.959205,-6.234129,P1R0
0.727254,53.250174,15.262971,-52.201263,11.191718,-6.029315,P1R0
0.664997,53.243729,15.298762,-52.043805,11.326943,-5.734115,P1R0
0.622487,53.257228,15.324185,-51.848564,11.352704,-5.588637,P1R0
0.595938,53.285574,15.343344,-51.865085,11.120024,-5.301521,P1R0
0.582838,53.293416,15.355682,-51.975193,10.868216,-5.260512,P1R0
0.579733,53.311474,15.362812,-52.270407,10.640635,-5.199778,P1R0
0.632977,53.301307,15.345509,-52.629915,10.458914,-4.954758,P1R0
0.683846,53.301305,15.330786,-53.373423,9.976325,-5.240370,P1R0
0.731644,53.278431,15.317073,-53.840297,10.072997,-5.280152,P1R0
0.828293,53.382702,15.210053,-54.257448,10.400763,-5.439921,P1R0
0.927639,53.477558,15.142096,-55.130991,11.194593,-5.737436,P1R0
1.012038,53.531210,15.086603,-55.444807,11.464071,-5.781959,P1R0
1.081712,53.578027,15.042756,-55.555251,11.717156,-5.790721,P1R0
1.137797,53.618079,15.009502,-55.604118,11.803281,-5.768345,P1R0
1.181689,53.622797,14.989806,-55.207275,11.735648,-6.009870,P1R0
1.177997,53.620649,15.029955,-55.450272,11.817677,-6.420929,P1R0
1.170457,53.618669,15.070533,-55.707055,11.158096,-6.335331,P1R0
1.160521,53.616498,15.108403,-55.658015,10.913586,-6.042425,P1R0
1.087338,53.594136,15.203261,-55.068698,10.360802,-5.368306,P1R0
1.022950,53.575043,15.285580,-54.574583,10.276583,-5.036788,P1R0
0.967054,53.560296,15.359937,-54.129061,10.329311,-4.679570,P1R0
0.919929,53.548458,15.422317,-54.138910,10.422953,-4.669210,P1R0
0.881538,53.509314,15.473757,-54.312165,10.508450,-4.641194,P1R0
0.850187,53.478286,15.519613,-54.762542,10.817890,-4.452202,P1R0
0.875152,53.319048,15.581364,-55.411185,10.635398,-4.588200,P1R0
0.898449,53.186052,15.631444,-56.086991,10.770067,-4.723767,P1R0
0.919842,53.048202,15.673369,-56.999786,11.494740,-5.393926,P1R0
0.838982,53.029787,15.763504,-57.105902,11.747918,-5.468262,P1R0
0.771247,52.991465,15.837204,-56.996898,12.103837,-5.554330,P1R0
0.715147,52.966133,15.898324,-56.745470,12.574108,-5.701838,P1R0
0.757009,53.002083,15.847170,-56.502238,12.861511,-5.675199,P1R0
0.795816,53.008418,15.799935,-56.256093,13.103685,-5.813215,P1R0
0.830436,53.018296,15.757718,-55.972201,13.186546,-5.822874,P1R0
0.860432,53.030914,15.722703,-55.315535,13.222642,-6.023913,P1R0
0.886228,53.015364,15.695413,-55.189383,13.235799,-6.038781,P1R0
0.907678,53.004790,15.673404,-54.746339,13.136748,-5.753744,P1R0
0.925059,52.998381,15.656449,-53.984860,12.931358,-5.409197,P1R0
0.938513,52.995936,15.646272,-52.646029,12.751842,-4.531372,P1R0
0.910839,52.966079,15.672025,-51.715344,12.672590,-4.044741,P1R0
0.814572,52.864168,15.814392,-51.661279,12.602779,-3.890670,P1R0
0.716197,52.779866,15.916478,-51.843943,12.418758,-3.834074,P1R0
0.650382,52.682381,16.023291,-52.165887,12.360555,-3.765624,P1R0
0.579761,52.578024,16.106328,-54.585840,13.879501,-5.544535,P1R0
0.523194,52.465708,16.176069,-53.961910,13.531647,-5.537789,P1R0
0.478928,52.377014,16.231835,-53.604477,13.341641,-5.525349,P1R0
0.487410,52.257976,16.271250,-53.365853,12.810693,-5.837986,P1R0
0.498679,52.164924,16.300955,-53.192573,12.298404,-5.760181,P1R0
0.512021,52.064735,16.322654,-53.026729,11.875536,-5.727097,P1R0
0.487599,51.988740,16.369920,-52.603070,11.845519,-5.238200,P1R0
0.468893,51.933661,16.407263,-52.575004,12.004587,-4.988906,P1R0
0.455355,51.866801,16.438239,-53.073160,12.122482,-4.610390,P1R0
0.447833,51.836483,16.462448,-53.134280,12.028482,-4.347880,P1R0
0.443146,51.820050,16.482617,-53.466666,11.473180,-4.210815,P1R0
0.440889,51.814107,16.497550,-53.383633,11.327738,-3.937332,P1R0
0.440744,51.786796,16.510444,-53.463107,10.991889,-4.246939,P1R0
0.442067,51.740789,16.523003,-53.970920,11.253358,-4.810198,P1R0
0.444258,51.707684,16.532458,-54.220341,11.586661,-5.229070,P1R0
0.443147,51.659491,16.557073,-54.956354,11.866781,-5.450355,P1R0
0.442659,51.624809,16.579415,-53.832128,11.548240,-5.420792,P1R0
0.404679,51.600429,16.627659,-53.372388,11.466932,-5.557527,P1R0
0.262029,51.568517,16.733349,-52.979088,11.376152,-5.688664,P1R0
0.141695,51.547709,16.826155,-51.863577,11.005718,-5.311298,P1R0
0.058722,51.535846,16.925268,-51.215968,10.898703,-5.292664,P1R0
-0.006810,51.501002,17.008312,-50.461470,10.889977,-4.857120,P1R0
-0.057197,51.475705,17.074811,-50.017746,10.785982,-4.678786,P1R0
-0.305501,50.950868,17.185333,-48.971219,11.921339,-4.897736,P1R0
-0.506671,50.477888,17.285114,-49.043919,11.748440,-4.800670,P1R0
-0.668596,50.089113,17.364430,-49.552248,11.452445,-4.849225,P1R0
-0.795341,49.777563,17.425891,-50.078023,11.114749,-4.822712,P1R0
-0.891471,49.535683,17.474225,-51.609747,10.470697,-4.998722,P1R0
-0.961142,49.354160,17.509516,-52.023797,10.503483,-4.746587,P1R0
-0.992013,49.194548,17.554689,-52.287684,10.489914,-4.570332,P1R0
-0.932604,49.151305,17.512545,-52.616604,10.556034,-4.303299,P1R0
-0.872479,49.137249,17.472364,-52.638042,10.462049,-4.192024,P1R0
-0.814377,49.145945,17.437606,-53.070483,10.878173,-4.292906,P1R0
-0.748567,49.182164,17.401058,-53.387096,11.068377,-4.516252,P1R0
-0.688771,49.197646,17.369715,-53.413701,11.074147,-4.805537,P1R0
-0.636155,49.222878,17.343733,-53.431411,11.180878,-5.133220,P1R0
-0.819899,48.596895,17.604880,-53.972040,11.602920,-5.153696,P1R0
-0.976077,48.075477,17.830263,-53.904104,11.077934,-4.985197,P1R0
-1.105694,47.650773,18.018464,-53.764084,10.976450,-4.997934,P1R0
-1.140604,47.135313,18.192528,-53.769395,10.995983,-5.065064,P1R0
-1.202231,46.724551,18.362841,-53.835565,11.065162,-5.092898,P1R0
-1.249045,46.408407,18.501953,-53.908690,11.103336,-5.131941,P1R0
-1.250254,46.149391,18.600858,-54.663849,10.735843,-4.502062,P1R0
-1.228503,45.903568,18.695098,-54.883539,10.621551,-4.438619,P1R0
-1.204961,45.698570,18.767267,-56.003371,10.480253,-4.791508,P1R0
-1.301656,45.475891,18.929727,-55.876051,10.203850,-4.903223,P1R0
-1.380793,45.317781,19.058350,-55.489907,10.158177,-4.754186,P1R0
-1.482073,45.212921,19.187279,-55.116844,10.065339,-4.740079,P1R0
-1.563535,45.152623,19.288500,-55.479838,10.246094,-4.896292,P1R0
-1.626605,45.097151,19.363803,-55.890497,10.158309,-4.866025,P1R0
-1.657972,45.073300,19.437955,-56.323638,10.055545,-4.915616,P1R0
-1.653528,45.016868,19.494957,-56.917556,9.948240,-4.195153,P1R0
-1.644138,44.987008,19.534221,-56.703784,9.832847,-3.406111,P1R0
-1.631484,44.978009,19.559200,-56.376161,9.665637,-3.320445,P1R0
-1.616937,44.984853,19.572994,-56.645548,9.919340,-3.319386,P1R0
-1.601306,44.973828,19.580544,-56.987415,10.613226,-3.929621,P1R0
-1.585739,44.975189,19.581624,-57.011391,10.854908,-4.047506,P1R0
-1.570368,44.955744,19.578212,-57.239403,10.792668,-4.204065,P1R0
-1.556376,44.947941,19.574164,-56.861163,10.993398,-4.436882,P1R0
-1.543795,44.948617,19.568234,-56.377150,10.916289,-4.622183,P1R0
-1.532292,44.925627,19.561469,-56.255986,10.806813,-4.937217,P1R0
-1.522670,44.912304,19.556900,-55.835290,10.456271,-4.898902,P1R0
-1.552786,44.905604,19.582479,-55.472511,10.966937,-4.981642,P1R0
-1.559473,44.938269,19.569447,-54.848054,11.121964,-4.575224,P1R0
-1.565360,44.971373,19.562783,-54.013766,11.026085,-4.117939,P1R0
-1.570111,45.002597,19.557607,-54.136969,11.056685,-4.120211,P1R0
-1.573392,45.001331,19.554057,-54.693692,11.140239,-4.335557,P1R0
-1.576104,45.002379,19.554406,-56.252621,11.645513,-4.221677,P1R0
-1.578147,45.004674,19.556047,-56.598151,11.910839,-4.346048,P1R0
-1.605248,44.957889,19.602707,-57.040219,12.179979,-4.206183,P1R0
-1.628010,44.919386,19.643798,-57.376868,12.404274,-4.315478,P1R0
-1.630794,44.889424,19.702319,-57.684163,12.791605,-4.897715,P1R0
-1.680463,44.854798,19.777067,-57.886304,12.853156,-4.811198,P1R0
-1.722031,44.828540,19.842413,-57.413121,12.563296,-4.682807,P1R0
-1.755875,44.809049,19.896726,-57.137772,12.300546,-4.698659,P1R0
-1.653955,44.696839,19.883265,-56.361827,11.963280,-4.581250,P1R0
-1.565269,44.575212,19.872184,-55.302327,11.343192,-4.439690,P1R0
-1.490034,44.476460,19.861708,-54.965040,11.032630,-4.272996,P1R0
-1.427657,44.398490,19.852410,-54.788757,10.865720,-4.140489,P1R0
-1.376674,44.308815,19.844111,-54.321891,10.675466,-3.761240,P1R0
-1.374876,44.239728,19.869834,-53.957219,10.608148,-3.751677,P1R0
-1.393831,44.203472,19.910510,-54.358554,10.775245,-3.781687,P1R0
-1.412629,44.150874,19.947966,-56.042928,10.872722,-4.069013,P1R0
-1.430853,44.113382,19.980022,-57.038917,10.910189,-4.148829,P1R0
-1.494831,44.067573,20.064800,-58.125436,11.186970,-4.416344,P1R0
-1.534287,44.036244,20.159260,-59.526793,11.903632,-4.344543,P1R0
-1.567251,43.986181,20.238119,-59.598975,11.970348,-4.398631,P1R0
-1.594991,43.951075,20.307248,-59.438679,11.920808,-4.468753,P1R0
-1.617013,43.897440,20.363033,-59.080297,11.943205,-4.627541,P1R0
-1.634405,43.857848,20.407148,-58.853344,11.800508,-4.882258,P1R0
-1.686398,43.855168,20.471326,-58.666017,11.491552,-5.134514,P1R0
-1.729205,43.859283,20.524811,-58.356644,11.366706,-5.915023,P1R0
-1.762961,43.837845,20.566755,-58.400754,11.271028,-6.070070,P1R0
-1.789374,43.824628,20.601146,-57.710182,11.525634,-5.322167,P1R0
-1.809206,43.817565,20.627048,-57.253074,11.521322,-4.889701,P1R0
-1.822966,43.785418,20.646014,-57.079134,11.533949,-4.828682,P1R0
-1.866182,43.846707,20.665644,-56.969958,11.684924,-4.935402,P1R0
-1.979844,43.360955,20.881984,-57.169260,11.852052,-5.090541,P1R0
-2.073524,42.951532,21.063419,-57.483673,12.256236,-5.109973,P1R0
-2.149073,42.614919,21.214686,-57.672003,12.669739,-5.098587,P1R0
-2.207705,42.314608,21.336263,-57.767367,12.549998,-4.895194,P1R0
-2.267199,42.018084,21.411007,-57.734197,12.336532,-4.689590,P1R0
-2.312131,41.787223,21.466157,-57.215903,12.042787,-4.648236,P1R0
-2.344810,41.614431,21.507302,-56.799086,11.935701,-4.336897,P1R0
-2.367040,41.490747,21.534929,-56.551621,12.221050,-4.222830,P1R0
-2.380450,41.378794,21.554102,-56.410261,12.344633,-3.916101,P1R0
-2.370964,41.305219,21.585259,-56.299020,12.599367,-3.968198,P1R0
-2.358921,41.263295,21.609129,-56.402365,12.441463,-3.926011,P1R0
-2.310354,41.085941,21.659670,-56.394849,12.121562,-3.826169,P1R0
-2.266719,40.952526,21.701084,-56.430657,11.952780,-3.358679,P1R0
-2.228264,40.856268,21.732568,-56.379851,11.770642,-3.716741,P1R0
-2.194612,40.761103,21.755273,-56.794642,11.837718,-3.808551,P1R0
-2.166482,40.696808,21.773704,-57.116504,12.016872,-4.410264,P1R0
-2.143570,40.657965,21.788937,-57.286915,11.841118,-4.667100,P1R0
-2.177797,40.698403,21.816827,-57.318209,11.640596,-4.840496,P1R0
-2.208125,40.745260,21.838655,-57.217337,11.470497,-5.008590,P1R0
-2.234637,40.795753,21.857773,-57.057531,11.335040,-5.233161,P1R0
-2.256691,40.816573,21.872552,-56.397582,11.116429,-4.803316,P1R0
-2.275043,40.840344,21.883893,-55.855975,11.070258,-4.673564,P1R0
-2.289985,40.865470,21.892593,-55.814978,11.429575,-4.588257,P1R0
-2.164508,40.883595,21.821569,-55.548157,11.709869,-4.329014,P1R0
-2.057317,40.902020,21.761057,-55.366628,11.796358,-4.303339,P1R0
-1.967783,40.920048,21.710972,-55.326220,11.659158,-4.201590,P1R0
-1.894962,40.937788,21.673125,-55.643244,11.500163,-4.025252,P1R0
-1.820533,40.924471,21.664729,-55.769960,11.530099,-4.026717,P1R0
-1.762172,40.914784,21.663485,-56.859104,11.559309,-4.716104,P1R0
-1.739036,40.929502,21.646721,-57.121564,11.706244,-5.023056,P1R0
-1.724908,40.943804,21.638167,-57.565794,12.258077,-5.178392,P1R0
-1.717837,40.956819,21.634398,-57.891735,12.469610,-5.213561,P1R0
-1.715799,40.938481,21.634643,-58.148945,12.649599,-5.087370,P1R0
-1.717994,40.923360,21.638180,-58.264515,12.735327,-5.123908,P1R0
-1.723459,40.911897,21.646632,-58.319360,12.330595,-5.543329,P1R0
-1.766944,40.876759,21.697747,-58.514028,12.398883,-5.912186,P1R0
-1.790071,40.848338,21.764365,-58.649089,12.331689,-5.884877,P1R0
-1.810977,40.797072,21.827246,-58.551734,11.894416,-5.756780,P1R0
-1.862392,40.731211,21.932857,-58.037387,12.026136,-5.516361,P1R0
-1.906375,40.677934,22.022408,-57.818677,11.884447,-5.258861,P1R0
-1.943206,40.636089,22.096992,-57.583991,11.696871,-5.132288,P1R0
-1.973040,40.574855,22.159708,-57.627701,11.726124,-4.827094,P1R0
-1.996868,40.526933,22.210122,-57.775259,11.656043,-4.696931,P1R0
-2.015374,40.490775,22.249848,-57.962202,11.493325,-4.684573,P1R0
-2.028788,40.434795,22.280492,-58.073707,11.456437,-4.575398,P1R0
-2.076087,40.629891,23.400511,-57.524331,11.617405,-4.432801,P1R0
-2.132952,40.836179,24.653364,-57.057447,11.498919,-4.414835,P2R0
-2.050197,41.001393,25.324119,-56.767409,11.675160,-4.409134,P1R0
-2.069788,40.413375,26.041662,-56.628567,11.837318,-4.233695,P1R0
-2.140483,39.833264,26.931780,-56.426424,12.111203,-4.097300,P2R0
-2.198650,39.336171,27.530362,-56.144815,12.651229,-3.934361,P2R0
-2.239578,38.926082,27.870762,-56.376510,12.845102,-3.878585,P2R0
-2.243512,38.646884,28.054619,-56.593325,12.849482,-3.793167,P2R0
-2.240732,38.426041,28.145431,-57.029168,12.569442,-3.392020,P2R0
-2.234715,38.294632,28.147423,-57.233762,12.399191,-3.131145,P2R0
-2.227222,38.230140,28.097310,-58.080173,12.393964,-3.189636,P2R0
-2.102408,38.156845,27.905032,-58.261050,12.401981,-3.400872,P2R0
-2.003329,38.128946,27.724285,-58.747505,12.664541,-3.919754,P2R0
-1.927010,38.092567,27.560728,-59.145125,12.687452,-4.119973,P2R0
-1.871522,38.086026,27.423807,-59.443810,13.048505,-3.964942,P2R0
-1.832888,38.059293,27.311806,-59.466609,13.052109,-4.101305,P2R0
-1.787158,38.053392,27.252137,-59.776120,13.247686,-4.171822,P2R0
-1.852710,37.959542,27.352966,-59.980399,13.532268,-4.325589,P2R0
-1.910499,37.895889,27.438906,-60.059819,13.678931,-4.366089,P2R0
-1.959176,37.857495,27.513206,-59.923964,13.814256,-4.834063,P2R0
-1.997670,37.798042,27.572447,-60.000556,13.686306,-5.106971,P2R0
-2.027507,37.762427,27.625457,-59.730989,13.533031,-4.947649,P2R0
-2.049370,37.743876,27.665657,-59.190818,13.400701,-4.576321,P2R0
-2.107920,37.567296,27.803415,-58.488911,13.252157,-3.537618,P2R0
-2.151795,37.435688,27.910021,-58.419462,13.251620,-3.470325,P2R0
-2.182950,37.343097,27.989341,-58.354787,13.384946,-3.454889,P2R0
-2.253748,37.242915,28.089214,-59.150581,13.252238,-3.470869,P2R0
-2.305591,37.176784,28.161698,-59.461316,12.926723,-3.528244,P2R0
-2.341467,37.138587,28.215395,-59.739401,12.799532,-3.415208,P2R0
-2.365933,37.214635,28.207190,-59.874098,12.756667,-3.465754,P2R0
-2.380130,37.287237,28.201681,-59.911800,13.137472,-3.299720,P2R0
-2.385794,37.311407,28.193402,-60.109511,13.566763,-3.378787,P2R0
-2.531443,37.553783,28.205167,-60.165431,13.907071,-3.590258,P2R0
-2.642877,37.747878,28.217249,-59.922755,14.077669,-3.612551,P2R0
-2.723222,37.856119,28.226572,-59.574600,14.227309,-3.580056,P2R0
-2.828684,37.931444,28.273939,-58.940715,14.163744,-3.721945,P2R0
-2.902920,37.981428,28.315541,-57.685451,12.864121,-3.748174,P2R0
-2.951345,38.010810,28.348283,-57.332701,12.800149,-4.065735,P2R0
-2.978816,37.984916,28.373623,-57.152228,12.561052,-3.871074,P2R0
-2.991279,37.957342,28.396638,-56.293392,12.288788,-3.129023,P2R0
-2.992976,37.930209,28.414379,-55.994605,12.381738,-2.830361,P2R0
-3.004600,37.890790,28.437422,-56.176111,12.454123,-2.734541,P2R0
-3.008384,37.858004,28.455659,-56.520702,12.523094,-2.577740,P2R0
-3.006922,37.832860,28.473783,-56.835987,12.584540,-2.720155,P2R0
-2.919143,37.751252,28.447954,-57.154458,12.506775,-2.793694,P2R0
-2.847086,37.688606,28.428115,-57.534694,12.495985,-2.934816,P2R0
-2.790521,37.643022,28.414366,-58.534689,12.436770,-3.110557,P2R0
-2.726184,37.573088,28.436365,-60.146000,12.761326,-3.258614,P2R0
-2.678868,37.523324,28.457067,-60.132939,12.955798,-2.912828,P2R0
-2.645582,37.451392,28.479775,-59.806868,13.319681,-2.828158,P2R0
-2.700720,37.542697,28.486625,-59.630166,13.449386,-2.916379,P2R0
-2.748429,37.582241,28.494014,-59.465194,13.350858,-3.155989,P2R0
-2.788372,37.616892,28.501971,-59.305225,13.241585,-3.316303,P2R0
-2.957307,37.084414,30.254759,-58.555611,12.991354,-3.366520,P2R0
-3.063465,36.744703,31.374792,-58.068861,12.781171,-3.249960,P1R0
-3.167028,36.418148,32.460059,-57.356553,12.415189,-3.287526,P2R0
-3.244005,36.133828,33.288878,-57.101878,12.307373,-4.262382,P2R0
-3.295893,35.934742,33.860398,-57.100578,11.619705,-4.074472,P2R0
-3.326734,35.810637,34.217330,-57.047149,11.657343,-4.073091,P2R0
-3.494834,35.617019,34.493492,-57.565938,11.695405,-4.240952,P2R0
-3.618796,35.493543,34.634645,-58.811277,12.071571,-4.432841,P2R0
-3.704965,35.423858,34.676865,-59.057180,12.282170,-4.608706,P2R0
-3.760448,35.394110,34.653137,-59.103317,12.381556,-4.790872,P2R0
-3.791404,35.352645,34.589028,-59.252319,12.543749,-4.840752,P2R0
-3.804641,35.339284,34.507799,-59.084114,12.712963,-5.070080,P2R0
-3.805364,35.344767,34.418697,-58.971254,12.545603,-5.273582,P2R0
-3.797837,35.362369,34.331551,-59.007400,12.348315,-5.579969,P2R0
-3.785418,35.387641,34.256693,-59.409006,11.691856,-6.156854,P2R0
-4.218915,35.846133,34.131087,-59.426581,11.429465,-6.221462,P2R0
-4.557168,36.213493,34.031214,-59.377165,11.325932,-6.097544,P2R0
-4.808776,36.495819,33.960165,-58.328828,11.858537,-5.444058,P2R0
-4.985656,36.701750,33.910744,-57.914869,11.931428,-5.156183,P2R0
-5.100340,36.803239,33.879840,-57.806996,11.826932,-5.035015,P2R0
-5.166633,36.861400,33.866077,-57.939785,11.792619,-4.978460,P2R0
-5.096008,36.928530,33.788919,-58.585334,11.903179,-5.294468,P2R0
-5.020778,36.963887,33.736064,-59.234642,11.439060,-4.987414,P2R0
-4.969397,36.976617,33.680377,-59.664173,10.978012,-4.052839,P2R0
-4.919682,36.933580,33.646184,-59.622974,11.183488,-4.139495,P2R0
-4.875152,36.888803,33.628322,-60.005614,11.226763,-4.381528,P2R0
-4.837161,36.848130,33.632022,-60.280020,11.313026,-4.604976,P2R0
-4.834501,36.834110,33.650914,-60.272724,11.659658,-4.850762,P2R0
-4.882727,36.780422,33.713507,-60.186306,11.689715,-4.873310,P2R0
-4.921006,36.737956,33.773428,-59.772722,11.896171,-5.165052,P2R0
-4.950042,36.705394,33.824942,-59.677956,12.122554,-5.316351,P2R0
-4.970920,36.682655,33.872084,-59.635859,11.840396,-5.568165,P2R0
-4.984343,36.627613,33.910631,-59.238016,11.502280,-5.275438,P2R0
-4.741132,36.559912,33.792213,-58.825694,11.863681,-5.051194,P2R0
-4.547056,36.510645,33.699089,-58.729840,12.104745,-4.966797,P2R0
-4.398402,36.438110,33.634045,-58.967580,12.113970,-4.960110,P2R0
-4.164451,36.302902,33.585465,-59.382599,12.138755,-4.819072,P2R0
-3.991667,36.203964,33.559332,-59.849525,12.268888,-4.253150,P2R0
-3.871294,36.135354,33.547392,-60.088986,12.481442,-4.253728,P2R0
-3.793155,36.052636,33.550427,-60.962563,12.679302,-4.622473,P2R0
-3.748739,35.997777,33.560672,-61.460593,12.778208,-4.868856,P2R0
-3.729535,35.965236,33.575716,-61.762509,12.963221,-5.028564,P2R0
-3.832736,36.008912,33.637096,-61.875646,12.847317,-4.964137,P2R0
-3.925528,36.052513,33.690698,-61.307326,12.746667,-4.958929,P2R0
-4.004181,36.053221,33.736190,-60.753530,12.430885,-4.853551,P2R0
-4.068397,36.058479,33.777964,-60.650703,12.574328,-5.226643,P2R0
-4.118567,36.065836,33.811944,-60.612762,12.596238,-5.293476,P2R0
-4.313969,35.593971,33.840792,-60.175533,12.501574,-5.079225,P2R0
-4.497506,35.190851,33.931553,-60.005640,12.447128,-5.010401,P2R0
-4.634175,34.888159,34.003336,-59.901030,12.534454,-4.994000,P2R0
-4.730327,34.674733,34.066451,-60.546782,12.470867,-5.003530,P2R0
-4.864591,34.493644,34.130277,-60.831399,12.593006,-4.914366,P2R0
-4.978225,34.338529,34.150413,-60.804587,12.672903,-4.852551,P2R0
-5.053700,34.243594,34.163074,-60.804243,12.578153,-4.838025,P2R0
-5.114614,34.107916,34.271620,-60.572430,12.388047,-4.859481,P2R0
-5.149079,34.025419,34.359905,-60.767164,11.956649,-5.163492,P2R0
-5.163172,33.943226,34.426233,-60.591835,11.885079,-5.202842,P2R0
-5.061087,33.861047,34.451033,-60.662056,11.643894,-5.119769,P2R0
-4.971636,33.814989,34.466196,-60.657616,11.385893,-4.936153,P2R0
-4.896887,33.796007,34.474815,-60.521783,11.153931,-4.657726,P2R0
-4.837101,33.797086,34.483427,-59.992812,11.023814,-4.065576,P2R0
-4.790759,33.771450,34.492086,-60.074379,11.165066,-3.863871,P2R0
-4.757053,33.761484,34.498590,-60.242309,11.206349,-3.759641,P2R0
-4.776958,33.792670,34.527704,-60.840364,10.952892,-3.633984,P2R0
-4.796398,33.824849,34.551587,-61.176655,10.846484,-3.500456,P2R0
-4.814124,33.855528,34.571173,-61.510617,10.810759,-3.365990,P2R0
-4.821830,33.867064,34.608649,-61.741556,10.863877,-3.301497,P2R0
-4.828438,33.879068,34.643147,-62.142747,11.366113,-3.344796,P2R0
-4.833868,33.890017,34.670843,-62.580481,11.573895,-3.708452,P2R0
-4.838130,33.899662,34.692942,-62.942468,12.065391,-3.974549,P2R0
-4.841317,33.907935,34.710637,-63.417771,12.382535,-4.309131,P2R0
-4.842856,33.877146,34.735171,-63.788229,12.655556,-4.515570,P2R0
-4.843765,33.853165,34.755205,-63.487210,12.708001,-4.529512,P2R0
-4.844190,33.835536,34.771699,-63.016189,12.690631,-4.547314,P2R0
-4.844262,33.823503,34.785536,-62.921045,12.461104,-4.843154,P2R0
-4.754558,33.828475,34.705463,-62.411703,11.881242,-4.711456,P2R0
-4.734340,33.833804,34.683395,-62.143577,11.670452,-4.657737,P2R0
-4.742225,33.839458,34.642787,-62.118012,11.576457,-4.734215,P2R0
-4.750831,33.847063,34.623643,-62.121981,11.443462,-4.618372,P2R0
-4.759327,33.854224,34.614294,-62.049040,11.488546,-4.524783,P2R0
-4.745048,33.821227,34.640193,-61.961640,11.581718,-4.397113,P2R0
-4.886068,33.908018,34.653192,-61.965741,11.666469,-4.287339,P2R0
-4.998127,33.978079,34.668159,-61.947410,11.701818,-4.219360,P2R0
-5.083184,34.032336,34.684177,-61.810685,11.601560,-4.199716,P2R0
-5.512056,34.495518,34.461328,-61.545814,11.538587,-3.954344,P2R0
-5.842518,34.817378,34.289043,-61.535261,11.554181,-3.934228,P2R0
-6.085384,35.055516,34.163052,-61.640095,11.619635,-3.945266,P2R0
-6.253504,35.222846,34.081304,-62.020577,11.842328,-3.842355,P2R0
-6.360719,35.331380,34.031952,-62.399766,11.759566,-3.676701,P2R0
-6.420406,35.394736,34.012239,-63.333111,12.176406,-3.797675,P2R0
-6.599385,35.116360,34.082678,-64.806614,11.973281,-3.751894,P2R0
-6.720789,34.879420,34.154950,-64.931246,11.884412,-4.220592,P2R0
-6.795868,34.686141,34.220811,-65.077133,11.640092,-4.380262,P2R0
-6.835255,34.536350,34.282667,-65.307189,11.107332,-4.219786,P2R0
-6.847249,34.345526,34.335054,-65.417722,10.982000,-3.993175,P2R0
-6.841504,34.205044,34.378327,-65.515265,10.804931,-3.755064,P2R0
-6.824591,34.107743,34.413377,-65.624643,10.652521,-3.607933,P2R0
-6.848014,33.961011,34.844221,-65.608322,10.629818,-3.189220,P2R0
-6.859313,33.859983,35.184040,-65.104016,10.424702,-2.932372,P2R0
-6.890727,33.794914,35.477796,-64.810921,10.039540,-3.004609,P2R0
-6.910125,33.760111,35.695924,-64.091531,9.584220,-2.851249,P2R0
-6.919655,33.707205,35.846530,-63.871125,9.461668,-2.736798,P2R0
-6.922516,33.679780,35.951309,-63.705556,9.189583,-2.569159,P2R0
-6.920846,33.669784,36.012930,-63.496459,9.141488,-2.398333,P2R0
-6.916335,33.672063,36.042795,-63.222591,9.129787,-2.259786,P2R0
-7.041160,33.746033,35.968658,-63.134793,9.115161,-2.266952,P2R0
-7.137689,33.812053,35.901933,-62.999315,9.284594,-2.140956,P2R0
-7.208790,33.867612,35.842452,-63.041940,9.222323,-2.075506,P2R0
-7.258155,33.912511,35.792857,-63.128286,9.254219,-1.981190,P2R0
-7.289108,33.908376,35.758292,-63.044232,9.402387,-1.852829,P2R0
-7.306325,33.903620,35.733619,-63.202262,9.396128,-1.707394,P2R0
-7.363989,33.899031,35.761952,-64.203868,9.088686,-1.697078,P2R0
-7.403757,33.894806,35.787880,-65.022318,8.804856,-1.733902,P2R0
-7.428329,33.851605,35.812044,-65.966984,8.807071,-1.842882,P2R0
-7.469111,33.856847,35.796841,-67.171609,8.253321,-2.210010,P2R0
-7.495792,33.863474,35.791620,-68.037461,8.035581,-2.294017,P2R0
-7.532163,33.829812,35.763538,-68.306019,8.075796,-2.394097,P2R0
-7.500478,33.756080,35.812910,-68.920871,8.296969,-2.537737,P2R0
-7.470439,33.699914,35.856397,-69.242325,8.388512,-2.512211,P2R0
-7.443614,33.660311,35.897913,-69.625958,8.619263,-2.197644,P2R0
-7.470883,33.593197,35.972494,-69.709372,8.637385,-1.931460,P2R0
-7.491839,33.545378,36.032627,-69.625038,8.654638,-1.871324,P2R0
-7.507128,33.514649,36.084000,-69.104205,8.430691,-2.042902,P2R0
-7.551900,33.524167,36.104987,-69.152387,8.382895,-2.349735,P2R0
-7.585527,33.537757,36.120173,-68.684492,8.076979,-2.118074,P2R0
-7.608784,33.514197,36.135497,-68.463858,7.691590,-2.065467,P2R0
-7.624112,33.499170,36.147378,-68.418438,7.540941,-2.014705,P2R0
-7.633126,33.491842,36.161176,-68.585910,7.453226,-1.826555,P2R0
-7.636747,33.449694,36.172803,-68.776709,7.615594,-1.792245,P2R0
-7.666990,33.445517,36.164023,-69.111771,7.699187,-1.643434,P2R0
-7.736217,32.772586,36.317675,-69.804784,7.793127,-0.717461,P2R0
-7.788264,32.245493,36.441009,-70.415193,7.754941,-0.818362,P2R0
-7.846114,31.812489,36.513349,-72.359823,7.624415,-1.038403,P2R0
-7.887108,31.503514,36.566402,-73.119314,7.689121,-0.924900,P2R0
-7.914106,31.298849,36.608070,-74.527698,7.823225,-0.921975,P2R0
-7.835291,31.193902,36.564880,-75.211456,7.744873,-0.930118,P2R0
-7.767519,31.108166,36.527316,-75.749343,7.722999,-0.844064,P2R0
-7.712348,31.072921,36.497006,-76.251625,7.660255,-0.829198,P2R0
-7.564654,31.007957,36.534400,-77.446891,7.587703,-0.926795,P2R0
-7.450195,30.980269,36.566690,-77.922245,7.620954,-0.966380,P2R0
-7.365051,30.939219,36.594184,-78.447445,7.654200,-1.032942,P2R0
-7.305666,30.924825,36.620561,-79.544786,7.715943,-1.046211,P2R0
-7.266755,30.888662,36.642693,-80.221055,7.708191,-1.033446,P2R0
-7.244514,30.872664,36.661325,-80.478158,7.767360,-0.949728,P2R0
-7.268362,30.904655,36.658168,-80.701817,7.973505,-0.891157,P2R0
-7.293935,30.939305,36.656961,-80.745605,8.137549,-1.025661,P2R0
-7.318144,30.933498,36.657982,-80.818746,8.064485,-1.151595,P2R0
-7.340180,30.934340,36.665433,-80.863141,7.805163,-1.266330,P2R0
-7.358588,30.899081,36.674102,-80.658343,7.569248,-1.142991,P2R0
-7.373795,30.874572,36.683809,-80.512057,7.414082,-1.071342,P2R0
-7.376365,30.803850,36.735931,-80.719216,7.238144,-1.040920,P2R0
-7.377977,30.751966,36.779913,-80.784360,7.073178,-0.885882,P2R0
-7.378204,30.676437,36.816276,-80.908388,6.900189,-0.725504,P2R0
-7.378009,30.622694,36.845911,-80.962568,6.752305,-0.534709,P2R0
-7.376880,30.548235,36.874071,-81.203543,6.656299,-0.303720,P2R0
-7.375108,30.456838,36.896792,-81.600649,6.681646,-0.286865,P2R0
-7.446642,30.378883,36.940910,-83.324452,6.731192,-0.120680,P2R0
-7.502943,30.326499,36.976309,-83.995372,6.750440,0.055425,P2R0
-7.544591,30.254898,37.004333,-84.843289,6.683093,0.189750,P2R0
-7.574174,30.207471,37.025343,-85.545046,6.518951,0.503110,P2R0
-7.593704,30.180475,37.046157,-86.885241,6.556414,0.708499,P2R0
-7.604644,30.128383,37.062889,-87.710060,6.557612,0.665362,P2R0
-7.593328,30.133591,36.992195,-88.946006,6.813308,0.497239,P2R0
-7.581255,30.145778,36.937301,-89.516134,6.863928,0.422440,P2R0
-7.568917,30.121952,36.897558,-90.048920,6.763098,0.386160,P2R0
-7.557796,30.108106,36.871448,-90.415123,6.850288,0.333414,P2R0
-7.548233,30.102832,36.861196,-91.178950,7.250523,0.000676,P2R0
-7.540397,30.103021,36.859582,-91.484514,7.391943,-0.023861,P2R0
-7.428293,30.076940,36.857764,-91.568177,7.506927,0.042646,P2R0
-7.340127,30.060424,36.866435,-91.561573,7.675353,0.029723,P2R0
-7.251890,30.011305,36.906203,-91.556453,7.712513,-0.082927,P2R0
-7.187464,29.975947,36.942617,-91.686743,8.038251,-0.391857,P2R0
-7.143225,29.952308,36.975087,-91.791326,8.112358,-0.413201,P2R0
-7.115317,29.939082,37.007720,-91.751104,7.950503,-0.451418,P2R0
-7.100102,29.933095,37.035645,-91.839826,7.844122,-0.290710,P2R0
-7.093624,29.892579,37.059356,-91.985213,7.691830,-0.228229,P2R0
-7.093784,29.865095,37.083689,-92.165672,7.314751,0.067401,P2R0
-7.127020,29.816641,37.189628,-92.277441,7.223610,0.105233,P2R0
-7.156638,29.783577,37.278602,-92.571558,7.365772,-0.080395,P2R0
-7.181742,29.763309,37.351832,-92.838344,7.437757,-0.183441,P2R0
-7.074313,29.600684,37.282247,-92.866510,7.419263,-0.154875,P2R0
-6.989369,29.477215,37.224210,-92.841133,7.433036,-0.161842,P2R0
-6.925196,29.389280,37.182995,-92.886093,7.488927,-0.273353,P2R0
-6.879233,29.330374,37.153274,-92.967844,7.519513,-0.309852,P2R0
-6.848435,29.295731,37.138298,-93.050705,7.577615,-0.370130,P2R0


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data7_state_cov_constant_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data7_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 4.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 4.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 4.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 5.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 5.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 5.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 6.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 6.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 6.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 7.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 7.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 7.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 8.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 8.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 8.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.29 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.29 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.29 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 201.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 201.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 201.10 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data9_error_constantMotionModel_GPS_Camera_IMU.txt <==
6.329860
5.047745
2.846472
1.095114
1.574618
2.123330
2.322689
2.254824
2.241611
2.163906
2.054494
1.924343
1.779937
1.620733
1.457527
1.288077
1.121160
0.956781
0.848168
0.695649
0.552550
0.425550
0.287438
0.169238
0.187942
0.133062
0.126212
0.040086
0.059467
0.051265
0.242858
0.180325
0.153583
0.122220
0.059190
0.104549
0.096394
0.134436
0.230004
0.142707
0.102237
0.102532
0.078192
0.099050
0.107306
0.082977
0.131612
0.088013
0.073221
0.084227
0.070928
0.069857
0.049368
0.076469
0.070666
0.126323
0.042254
0.104211
0.080029
0.127912
0.074193
0.068141
0.122798
0.088405
0.086320
0.082878
0.055303
0.036826
0.095960
0.137548
0.066602
0.070774
0.102965
0.038499
0.112514
0.136566
0.134715
0.137049
0.065361
0.064203
0.065197
0.104581
0.044906
0.052716
0.172098
0.093078
0.054913
0.076197
0.074821
0.225743
0.095593
0.167927
0.566659
0.442867
0.579030
0.410132
0.656936
0.314217
0.352395
0.370536
0.291005
0.337923
0.411978
0.127723
0.645050
0.312203
0.714262
0.256762
0.107331
0.224926
0.213889
0.217964
0.534981
0.413304
0.259757
0.818511
0.155908
0.088186
0.201213
0.105989
0.248196
0.279981
0.118949
0.119112
0.362975
0.278083
0.329824
0.240506
0.181459
0.264843
1.209297
0.601974
0.365335
0.624650
0.468406
0.267625
0.724591
0.682824
0.286102
0.777108
0.548431
0.344275
0.421147
0.556774
0.226752
0.548457
0.382709
0.208473
0.206489
0.356575
0.443513
0.189062
0.387140
0.292495
0.501303
0.441492
0.685268
0.695669
0.478675
0.509768
0.402398
0.348237
0.239107
0.681775
0.364928
0.223185
0.328647
0.359407
0.210434
0.275284
0.485222
0.759120
0.670179
0.474583
0.523259
0.329187
0.164960
0.357953
0.410834
0.078867
0.236461
0.717162
0.534880
0.367578
0.463237
0.163473
0.775801
0.411730
0.618466
0.403131
1.058392
0.311325
0.407430
0.674204
0.447884
0.607850
0.249552
0.158432
0.358604
0.234694
0.690104
2.239127
0.937663
0.581410
0.419877
0.333634
0.435991
0.212790
0.167272
0.627395
0.248414
0.073376
0.492107
0.430674
0.285486
1.185779
0.387597
0.305089
0.568507
0.304022
0.418152
0.298904
0.349126
0.313276
0.392389
0.302007
0.809514
0.408015
0.411980
0.358170
0.297783
0.685850
0.087671
0.320331
0.318649
0.631039
0.308388
0.386750
0.692985
0.260484
0.555670
0.791263
0.184488
0.673960
0.699921
0.266296
0.908363
0.645416
0.271650
0.341336
0.748839
1.321742
0.897814
0.579823
0.249816
0.252085
0.540661
0.310402
0.241922
0.387453
0.391625
0.519112
0.234070
0.197836
0.303913
0.178634
0.510665
0.563909
0.549315
0.271153
0.227313
0.625095
0.407842
0.309900
0.350494
0.348407
0.895953
0.531249
1.404525
0.814947
0.396232
0.872565
0.443821
0.310397
0.302375
0.514316
0.230844
0.256258
0.297991
0.420097
0.656363
0.250198
1.013283
1.810878
0.765113
0.878190
0.284166
0.395045
0.123550
0.448870
0.735050
0.481457
0.557627
0.140813
0.655730
0.262953
0.172290
0.533340
0.460767
0.587830
0.344996
0.622484
0.375419
0.232040
0.349125
0.102376
0.110611
0.410888
0.399921
0.184006
0.416427
0.375992
0.653859
0.574113
0.927902
0.594059
0.211704
0.391477
0.507725
0.240543
0.515413
0.506013
0.160617
0.400859
0.373406
0.205373
0.457627
0.292867
0.169544
0.208798
0.604482
0.460795
0.429856
0.534977
0.249378
0.288244
0.593008
0.413017
0.359564
0.664151
0.814587
0.688475
0.764314
0.330949
0.153999
0.408802
0.373633
0.155418
0.516142
0.601052
0.509514
0.171822
0.165294
0.645853
0.798778
0.762884
0.473218
0.346503
0.488633
0.245001
0.438877
0.485096
0.557302
0.330448
1.008506
0.523612
0.307697
0.527110
0.913094
0.359612
0.247261
0.365612
0.298047
0.608691
0.557624
0.260385
0.565567
0.332697
0.351870
0.387393
0.748464
0.192867
0.437965
0.629977
0.722262
0.498219
0.630498
0.497156
0.374947
0.336850
0.325681
0.191811
0.206809
0.463139
0.646785
0.465162
0.960487
0.351401
0.652422
0.172030
0.619927
0.540636
0.843449
0.557592
0.366736
1.020282
0.510665
0.244741
0.624356
0.404000
0.574468
0.460825
0.769708
0.287514
0.733510
0.251197
0.509017
0.197437
1.394349
1.258866
0.527052
0.349526
0.605660
0.580447
0.313259
0.423152
1.102731
0.729749
0.457853
0.325710
0.288151
0.088625
0.133329
0.321803
0.410024
0.245946
0.308545
0.447144
0.584224
0.360836
0.353462
0.344624
0.362164
0.344333
0.262503
0.689058
0.483414
0.384136
0.596061
0.486935
0.813550
0.475191
0.456632
0.496821
0.321367
0.210560
0.824174
0.605598
0.458621
0.166815
0.371852
0.273033
0.316987
0.509080
0.592705
0.235765
0.240819
0.498163
0.241629
0.288616
1.024645
0.535920
0.228566
0.638535
0.344339
0.679343
0.425051
0.328501
0.327096
1.303391
0.796828
0.374308
1.616597
0.739207
0.696179
0.380197
0.431811
0.876981
0.653565
0.490284
0.639231
0.400516
0.189112
0.713411
0.470671
0.487112
0.341940
0.362720
0.559839
0.550098
0.415217
0.494096
0.415559
0.872502
0.759009
0.336947
0.350696
0.524785
0.507864
0.441585
0.369796
0.308735
0.300082
1.049600
0.255196
0.660858
0.279813
0.711900
0.277937
0.886212
0.566057
0.372327
0.244263
1.268428
0.874103
0.550564
0.424388
0.086862
0.368544
0.169935
0.662143
0.534500
0.370948
0.527121
0.458569
0.562535
0.379737
0.211777
0.413264
0.554558
0.400199
0.485523
0.768017
0.689328
0.502490
0.936846
0.531074
0.704404
0.793874
0.593918
0.369614
0.652294
0.604784
0.265139
0.749952
0.344423
0.294932
0.606338
0.327906
0.327388
0.760274
0.710255
0.353289
0.442321
0.260925
0.202105
0.950499
0.975844
0.526504
0.978967
0.953786
0.563998
0.344495
0.327114
0.328694
0.335485
0.284534
0.401678
0.579200
0.530232
0.270733
0.542847
0.346011
0.733847
1.082253
0.919216
0.321556
0.410274
0.477548
0.450213
0.414884
0.228045
0.606804
0.301205
0.709948
0.678840
0.844783
0.402445
0.501939
0.330785
0.507931
0.175994
0.534202
0.590091
0.564410
0.376295
0.438834
0.177113
1.125933
1.734185
1.174835
0.733559
0.346579
0.254518
0.654453
0.683389
0.467564
0.648279
0.914332
0.540972
0.509714
1.283649
0.911267
0.608076
0.805922
0.564088
0.454074
0.790757
0.523627
0.667797
0.455118
0.602644
0.362293
0.386911
1.004566
0.356092
0.721132
0.239135
1.424019
0.764322
0.572331
0.380047
0.466693
0.624275
0.373298
0.782513
0.667626
0.399407
0.871365
0.236696
0.693622
0.411268
2.704201
1.784858
0.564534
0.494899
1.314892
0.792898
0.897326
0.249544
0.863007
0.453574
0.395284
0.185220
0.355419
0.647304
0.396290
0.580893
0.729352
0.200139
0.400926
0.300627
0.350565
0.206695
0.442738
0.192293
0.310005
0.233352
0.837195
0.197373
0.242099
0.816304
0.936499
0.149952
0.256461
1.598869
0.935665
0.482465
0.747179
0.930488
0.616287
0.302395
0.120247
0.299530
0.489361
0.358862
0.672904
0.238254
0.130062
1.309647
0.885346
1.036459
0.601745
0.412574
0.260725
1.152942
0.529358
0.255210
0.317645
0.743562
0.400069
0.422317
0.732667
0.822213
0.898708
0.403095
0.355392
0.201074
0.574341
0.634151
0.400777
0.350076
0.491853
0.320253
0.358016
0.912002
0.813680
0.230917
0.848940
0.455989
0.923351
0.377908
0.271741
0.443974
0.749361
0.772340
0.742332
0.497683
0.810740
0.498431
0.567281
0.322660
0.314726
0.388116
0.081666
0.438352
0.219009
0.543836
0.227103
1.121870
3.048830
1.729041
0.993125
0.686138
1.122039
0.406815
0.588388
0.781770
0.714157
0.619916
0.650462
0.455917
0.521130
0.466591
0.566996
0.461583
0.350853
0.411441
0.275355
0.297596
0.523506
0.619126
0.445253
0.624093
0.660567
0.355989
0.330915
0.998648
0.416403
0.259978
0.656341
0.483230
0.390980
0.267899
0.358808
0.634052
0.535785
1.660129
1.017245
1.109563
0.348624
0.957798
0.757809
0.560408
1.281048
0.584152
0.392439
1.106286
0.385911
0.362960
0.393978
0.427686
0.298345
0.201588
0.754124
1.317678
0.676070
0.558389
0.620686
1.043584
1.118107
0.488838
0.760633
0.582302
0.421314
0.220434
0.579579
0.589723
0.427790
0.854961
0.643400
0.359832
0.553706
0.382466
1.134588
0.309439
0.527495
1.155281
0.719806
0.490570
0.831025
0.481827
0.498837
0.387555
0.550987
0.658633
0.457446
0.355885
0.625204
0.530688
0.405982
0.842916
0.233200
0.312547
0.264577
0.471502
0.418894
0.675550
0.746372
0.638454
0.702027
0.429980
1.180139
0.435280
0.729048
0.423897
0.575827
0.490086
0.268790
1.011946
0.973830
1.354899
0.888245
0.556637
0.654139
1.239009
0.428546
0.664318
0.783880
0.581964
0.468398
0.328916
0.922188
0.711366
0.591029
0.796512
0.607188
0.452163
0.754782
0.737304
0.801052
0.397735
1.342927
1.311262
0.763633
1.002081
0.478462
0.648508
0.574835
0.717821
0.461889
0.686310
0.371467
1.170122
0.267533
0.367879
0.258100
0.375318
1.009772
1.482769
0.603457
0.708107
0.618280
0.346167
0.419909
0.486646
1.120241
0.506940
0.384497
0.418956
0.317392
0.366667
0.456527
0.949781
0.813526
0.391638
0.755152
0.636215
0.409845
0.296008
0.786244
0.873058
0.495413
0.479721
0.928330
0.814594
0.509659
1.191064
0.643327
0.653885
0.182281
0.680719
0.422915
0.510030
0.532846
1.184281
0.904369
0.936785
0.235068
0.584995
0.513682
0.804490
0.797953
0.380208
0.642825
0.456088
0.537481
0.235388
0.362802
0.917468
0.467652
0.776530
0.907663
0.878803
0.743044
1.026754
0.629686
0.470258
0.304840
0.563812
0.427535
0.443698
0.855361
0.879914
0.375051
0.564954
0.290792
0.357399
1.043834
0.442467
0.130319
1.198400
0.340154
0.394087
0.620187
0.718705
0.387525
0.436182
1.002201
0.202591
0.259404
0.467266
0.386085
0.579273
2.064584
1.480672
3.300024
1.249358
0.789970
1.546744
0.475303
0.659683
0.793682
0.775200
0.667115
0.461745
0.561302
0.440588
0.827416
0.434129
0.367642
0.213734
0.543841
0.282426
0.354629
0.191563
0.547146
0.647293
0.192763
0.128586
0.531140
0.235214
0.238606
0.406151
0.383894
0.554779
0.209110
0.194055
0.635892
0.463573
0.262141
0.276496
0.633560
0.331066
0.199027
0.545395
0.183423
1.214964
0.783341
0.692483
0.295408
0.166800
0.321213
0.284514
0.312969
0.288182
0.227044
0.366196
0.336177
0.268250
0.508190
0.529565
0.648707
1.008227
0.390806
0.459941
0.909763
0.825638
0.366329
1.082726
1.311712
1.037328
0.849069
0.615548
0.967380
0.679490
0.571256
0.744428
0.590714
0.854810
1.131069
0.320206
0.638170
0.369472
0.124015
0.652120
0.665595
0.227779
0.364620
0.388699
0.549972
0.967182
0.645971
0.526764
0.413834
0.320238
0.696856
0.455515
0.747190
0.681212
0.315983
1.073289
1.433281
1.092172
0.625624
0.517735
1.134757
0.844164
0.705282
0.502966
0.735581
0.807334
1.136528
0.927551
1.047669
0.736629
1.129698
0.682172
0.263559
0.308989
0.231809
0.249215
0.621304
0.351539
0.374967
0.223861
0.342914
0.367614
0.359376
0.278267
0.334147
0.231876
3.807476
2.496527
2.031905
1.087127
0.942410
0.657880
0.730012
0.502255
0.533380
0.389354
0.497709
1.001031
0.194340
0.471365
0.519568
0.651507
0.850023
1.593530
0.948350
1.015939
0.447403
0.839458
0.764929
0.558507
0.630875
0.366744
0.277285
0.396334
0.458907
0.818979
1.062650
0.743278
0.874608
0.705581
0.451706
0.363036
0.695462
1.085416
0.313713
0.561722
0.784164
0.656849
0.644679
0.344973
0.336831
0.192471
1.033980
0.236856
0.297779
0.422891
0.603166
0.791418
0.723827
0.883342
0.515510
0.503794
0.232398
0.483184
0.343402
0.445976
0.963920
0.521976
0.712924
0.908855
0.336176
0.283199
0.336338
0.418020
0.492760
0.649167
0.473743
0.235107
0.626791
1.247141
0.799513
0.870363
0.681671
0.455527
0.258875
0.452526
0.206953
0.746140
0.742144
0.851737
0.488036
0.665100
0.573750
0.378228
0.197616
0.273424
0.385745
0.258706
0.259315
0.375318
0.374534
0.665458
0.623070
0.415199
0.303315
0.999043
0.188560
0.257723
0.296547
0.865400
0.556852
0.290078
0.231841
0.363822
0.185153
0.174058
0.225311
1.395597
0.994107
0.592958
0.982318
0.672658
0.700707
0.397024
0.246171
0.865604
0.673800
0.483723
0.715861
0.634762
0.671614
0.616736
0.541724
0.492496
0.871508
0.310933
0.294639
0.149628
0.208933
0.141222
0.187773
0.231616
0.119849
0.118449
0.470618
0.431327
0.178505
0.151899
0.138377
0.265555
0.275584
0.225487
0.130006
0.039789
0.108389
0.304543
0.285911
0.205029
0.174048
2.244326
1.534703
0.950698
0.492951
0.278754
2.799233
1.980080
1.251280
0.927613
0.619236
0.577122
0.702024
0.740436
0.778518
0.873181
0.775073
0.704966
0.726955
0.747253
0.631821
0.558858
0.519930
0.420718
0.359355
0.334739
0.307847
0.170313
0.329388
0.280178
0.384296
0.197881
0.157658
0.386087
0.321250
0.397340
0.227509
0.167830
0.168748
0.303669
0.222836
0.146567
0.148171
0.148333
0.188888
0.069486
0.140022
0.527653
0.156883
0.413796
0.230252
0.157071
0.334802
0.290467
0.237672
0.199682
1.619785
0.863372
0.665791
0.457301
0.328684
0.464775
0.366960
0.328481
0.192394
0.801637
0.318169
0.449330
1.018076
0.561328
0.524744
0.561123
0.584049
0.824856
0.222205
0.312566
0.693481
0.372256
0.254051
0.187608
0.579681
0.503758
0.522028
0.471769
0.887420
0.795461
0.948404
0.717315
0.545725
0.508192
0.468071
0.207809
0.249032
0.600406
0.673950
0.709539
0.666810
0.518895
0.878952
0.410794
0.728566
0.378178
0.216346
0.330173
0.423696
1.532588
1.129919
1.703835
1.055466
0.648908
0.656752
0.633769
0.362207
0.509400
0.467818
0.542374
0.644410
0.370594
0.506629
0.613411
0.427789
0.595588
0.637595
0.418829
0.422393
0.449748
0.362262
0.274049
0.542493
0.407223
0.392307
0.616698
1.006172
0.399532
0.455935
0.700802
0.605972
0.285869
0.373526
0.361380
0.290700
0.351200
0.165471
0.330605
0.154148
6.310392
4.462070
2.918974
1.454247
1.086272
1.204401
1.365311
1.507456
1.727759
1.726792
1.621936
1.429934
1.284916
1.005911
0.798435
0.891446
0.624412
0.436402
0.353288
0.514092
0.554621
0.384828
0.343704
0.424151
0.097161
0.184421
0.355443
0.544552
0.326323
0.386494
0.238050
0.179575
0.240251
0.278779
0.470049
0.307300
0.629586
0.187890
0.462240
0.130614
0.199132
0.166199
0.785739
0.446010
4.233967
2.656900
1.036616
0.524808
0.173707
0.089502
0.256424
0.361252
0.144837
0.151128
0.170591
0.188262
0.203922
0.412766
0.257663
0.152681
0.163387
0.127563
0.120032
0.326237
0.214075
0.184111
0.268098
0.367167
0.185010
0.702471
0.292945
0.322329
0.453584
0.394871
0.712302
0.748546
0.566392
1.061998
0.778412
0.517685
0.471903
0.558260
0.357125
0.415828
0.359934
0.239395
0.382289
0.979168
0.412856
0.221386
0.670276
0.614627
0.272462
0.531037
0.312866
0.286024
0.432488
0.667462
0.127711
1.806104
1.278950
1.012143
0.610987
0.721256
0.817563
0.709086
0.512616
0.460592
0.900825
0.501790
0.504568
0.335617
0.419148
0.543928
0.309259
0.204854
0.451296
0.399767
0.431793
0.474715
0.368572
0.583004
0.627018
0.302475
0.236640
0.561717
0.225682
0.480766
0.147036
0.596168
0.369159
0.553848
0.687888
0.510458
0.613968
0.265199
0.170292
0.187562
0.170448
0.357016
0.162521
0.874383
0.258415
0.551554
0.137013
0.576565
0.812559
0.548955
0.585974
0.378880
0.381156
0.471832
0.475240
1.094856
0.455462
0.443840
0.238449
0.305695
0.158290
0.653185
0.368132
0.385309
0.519799
0.308191
0.386188
0.170288
0.628004
0.544507
0.378068
0.482066
1.028605
0.726268
0.511925
0.358252
0.249442
0.756443
0.433881
0.562416
0.593930
0.977529
0.457449
0.252448
0.326697
1.006793
0.450124
0.488310
0.563426
1.414831
0.795013
0.692164
0.444170
0.372746
0.502827
0.308362
0.466946
0.550057
0.823508
0.375090
0.385052
0.678439
0.619572
0.515786
0.366028
0.723153
0.502295
0.365780
1.031145
1.100528
0.696612
0.520834
0.560039
0.560085
0.375662
0.323107
0.739228
1.047175
0.279572
0.282593
0.483400
0.865223
0.268067
0.373910
0.336804
0.600576
0.919407
0.568825
1.050574
0.367092
0.263474
0.281823
1.241703
0.576338
0.352232
0.306922
0.310218
0.483401
0.574234
0.448293
0.804874
0.614211
1.354474
0.960004
1.305226
0.342630
0.278019
0.646190
0.310491
0.306970
0.523210
0.543994
0.656947
0.711749
0.353586
0.254238
0.641225
0.265650
0.573004
0.693719
0.463346
0.529768
0.373284
0.346916
0.177336
0.447008
0.520900
0.213202
0.124327
0.180456
0.347618
0.970447
0.521072
0.546997
0.641800
1.311852
0.335841
0.872342
0.295714
0.691313
0.766009
0.105211
0.657910
0.427332
0.783595
0.203867
0.421034
0.581711
0.210388
0.200409
0.921362
1.007860
0.725949
0.464800
0.456787
0.335396
0.282845
0.440146
0.730609
0.771395
0.541248
0.566804
0.715197
0.209162
0.612875
0.964955
1.105810
0.783216
0.520074
0.304269
0.498220
0.420529
0.276627
0.254748
0.273575
0.337400
0.303069
0.416068
0.343968
0.251644
0.509266
0.421267
0.226333
0.578081
0.122802
0.141274
0.383179
0.136334
0.231750
0.883652
0.626227
0.410017
0.396717
0.264935
0.210014
0.175141
0.194191
0.546852
0.275772
0.237153
0.361941
0.218935
0.322852
0.313814
0.262060
0.251366
0.378740
0.142587
0.291992
0.108887
0.120362
0.231700
0.754130
0.503987
0.295852
0.325432
0.387756
0.244216
0.160188
0.254815
0.156595
0.136039
0.234223
0.181985
0.274177
0.327721
0.420948
0.387041
0.185788
0.199688
0.166231
0.196041
0.426669
0.367967
0.242539
0.147865
0.241512
0.153583
0.161089
0.278950
0.245399
0.170161
0.178730
0.197691
0.342217
0.301988
0.262571
0.141200
0.594196
0.424599
0.384733
0.140119
0.731371
0.429638
0.224293
0.229616
0.400727
0.160502
0.102761
1.146252
0.801991
0.557129
0.280162
0.268905
0.630173
0.183056
0.354928
0.363885
0.415398
0.291177
0.345598
0.479018
0.382581
0.241490
0.262321
0.266836
0.315017
0.218370
0.346676
0.199160
0.246331
0.117744
0.229347
0.268484
0.106641
0.252152
0.135187
0.086071
0.265281
0.207764
0.153538
0.188344
0.137105
0.148546
0.327727
0.124378
0.095685
0.106606
0.116378
0.112747
0.530390
0.454032
0.312934
0.267369
0.185346
0.088724
0.289142
0.188761
0.233678
0.327677
0.488794
0.195716
0.388119
0.843094
0.681677
0.419354
0.360660
0.198202
0.265696
0.366717
0.189612
0.314998
0.345215
0.323167
0.406666
0.317169
0.375294
0.488171
0.275816
0.384167
0.417579
0.211702
0.238397
0.221304
0.105040
0.157141
0.249755
0.247641
0.139460
0.131366
0.204830
0.243916
0.131387
0.073107
0.069025
0.159520
0.100280
0.170784
0.220867
0.243095
0.543437
0.504452
0.801805
0.934441
0.813307
0.590632
0.253622
1.106575
0.906996
0.983636
0.563965
0.278315
6.364592
4.202836
1.849230
1.147196
0.510829
0.416169
0.398345
0.530410
0.708990
0.718048
0.751819
0.937490
0.845079
0.822110
0.871875
0.648443
0.564760
0.499376
0.595160
0.967211
0.873817
0.280534
0.349191
0.660499
0.797459
0.632336
0.638231
0.900149
0.284510
0.279617
0.492605
0.634062
0.154655
0.310933
0.268374
0.319011
0.306550
1.218999
0.510021
0.439005
0.291021
0.474163
0.368270
0.266044
0.627711
0.652041
0.607629
0.494570
0.822286
0.557044
0.516650
1.091567
0.203355
0.498974
0.865426
0.500931
0.613960
0.795921
1.128904
1.267051
0.506739
0.415485
1.044662
0.263814
0.322239
0.847324
0.448360
0.472404
0.679633
0.516263
0.600923
0.978939
0.626614
0.483241
0.282033
0.223821
1.553002
1.540542
0.238609
0.356773
0.384955
0.325906
0.345363
0.516116
1.056508
0.769148
0.657119
0.397007
0.151145
0.418420
0.257376
0.197492
0.348483
0.761774
0.311508
0.497919
0.429769
0.715821
0.713685
0.443269
0.603729
0.331732
0.571485
0.651660
0.793478
0.912025
0.316085
0.968519
0.742967
4.509873
2.372622
1.197491
0.508693
0.746101
0.488643
0.246907
0.423211
0.240745
0.239963
0.469282
0.352415
0.351121
0.255451
0.486621
0.373058
0.275017
0.234761
0.398969
0.640666
0.533308
1.011452
1.057501
0.495082
0.756676
0.669073
0.314861
0.449245
0.275557
0.430590
0.410147
0.874165
0.503513
0.276853
0.266252
0.662822
0.354751
0.155935
0.634099
0.521254
0.296360
0.758425
0.232696
0.349602
0.452129
2.240936
1.922541
1.264105
0.754923
0.389358
0.257521
0.268485
0.459305
0.544213
0.594685
0.856482
0.664316
1.035521
0.931941
0.686243
0.591108
0.992344
0.315205
0.225781
0.875943
0.740834
0.457613
1.012516
0.468378
0.591471
0.321606
1.015762
0.782189
0.524250
0.201692
0.419493
0.278103
0.250572
0.529629
0.745760
0.131797
0.420377
0.464907
0.818760
1.201562
1.025722
0.844467
1.928682
1.433579
1.292809
0.765392
0.750669
0.255282
0.306060
1.437693
0.881947
0.659674
0.680469
0.423640
0.449522
0.496634
0.328885
0.360498
0.403937
0.259252
0.331048
0.222414
0.284751
0.419385
0.167680
0.104697
0.192346
0.156346
0.069162
0.371081
0.084243
0.064080
0.389080
0.284254
0.157268
0.197536
0.303865
0.116777
0.268285
0.752297
0.499882
0.302329
0.206420
0.109339
0.090259
0.139481
0.216204
0.240701
0.161559
0.184116
0.217478
0.203295
0.173693
0.235064
0.182465
0.130616
0.093400
0.083924
0.327670
0.250440
0.087774
0.135020
0.246710
0.182132
0.156329
0.114199
0.126078
0.129030
0.083478
0.101338
0.267551
0.100852
0.069774
0.099078
0.085843
0.172250
0.082120
0.214751
0.136040
0.094222
0.398394
0.131439
0.300050
0.054470
0.412078
0.125310
0.178599
0.140289
0.134101
0.236187
0.153019
1.653055
1.181193
0.736838
0.395522
0.183950
0.112096
0.312053
0.359561
0.501022
0.302094
0.272319
0.316033
0.350707
0.352809
0.348369
0.311256
0.300454
0.277854
0.239007
0.196100
0.148920
0.159443
0.266495
0.134334
0.112506
0.257896
0.408752
0.559310
0.367188
0.516189
0.263337
0.251027
0.275276
1.037457
1.065198
0.990464
0.456976
0.512924
0.382218
0.330236
0.291351
0.803567
0.643847
0.767244
0.505453
0.487928
0.330768
0.256573
0.339010
0.466373
0.247499
0.193469
0.248271
0.263086
0.547708
0.806408
0.553419
0.707029
0.476806
0.247068
0.449752
0.293441
0.696230
0.295559
0.563055
0.736281
0.388775
0.325121
0.540420
0.412610
0.478905
0.276347
0.333015
0.781513
0.504175
0.485720
0.238486
0.294128
0.483897
0.659760
0.557092
0.473577
0.349917
0.316194
0.368684
0.534475
0.325070
0.635238
0.647416
1.020873
0.684935
0.544116
0.626413
0.403094
0.453177
0.807246
0.349765
0.440607
0.357615
1.033294
0.411021
0.282199
0.417118
0.658895
0.219342
0.889829
0.472128
0.813115
0.438303
0.383358
0.583151
0.506040
0.379056
0.208771
0.969996
0.627653
0.804888
0.317252
0.291704
0.764371
1.236448
0.510819
0.703951
2.264527
1.704586
0.946000
1.063770
0.814531
1.413815
0.281925
0.357799
0.441179
0.439560
1.071113
0.774995
0.781817
0.748888
0.602870
0.494388
0.860326
0.852943
0.262672
0.961373
1.071168
0.164814
0.533137
0.724059
0.348238
0.344477
0.342229
0.234156
0.596166
0.262167
0.506580
0.241348
0.628010
0.300332
0.851453
1.003622
0.508175
0.720511
0.621603
0.538352
0.406073
0.285915
1.378798
0.884245
1.940156
1.860361
1.094056
0.618251
0.579009
0.090436
0.192885
0.589549
0.527434
0.764976
0.726384
0.727484
0.996659
0.548661
0.257031
0.365466
0.693717
0.518585
0.283515
0.374768
0.602830
0.456745
0.326215
0.289830
0.324682
0.350502
0.478986
2.140103
0.282341
0.698590
0.419579
0.510642
0.925066
0.142309
0.269642
0.614702
1.016489
0.674307
1.367497
0.745584
0.325517
0.696025
0.924081
0.655625
0.469498
0.287534
1.828298
1.146309
0.763312
0.600764
1.479597
0.733403
0.836223
0.358140
0.626646
0.587378
0.543684
0.607846
0.565560
0.500207
0.446782
0.361650
0.342123
0.824941
0.910293
0.515816
1.475269
0.746930
0.362112
0.726143
1.047975
0.821016
0.643212
0.529664
0.910894
0.172553
0.940394
0.570575
0.454651
0.963143
0.536064
0.282687
0.538661
1.614421
1.228619
1.452284
0.740548
0.304589
0.548081
0.503017
0.376208
3.232923
2.591049
1.810307
1.016283
0.441109
0.730070
0.200558
0.706778
0.575873
1.084508
0.865381
0.880118
0.975710
0.904572
0.777341
0.716157
0.729458
0.607644
0.571170
0.460403
0.396943
0.504125
0.774568
0.484091
0.588616
1.040945
0.301883
0.681717
0.523113
1.210528
0.457517
0.350306
0.214916
0.238354
1.281292
1.060666
1.165124
1.562264
1.019427
0.771501
0.921580
0.404335
0.491944
0.774562
0.540108
0.539013
0.399269
0.950391
0.637934
0.840988
0.853654
0.488483
1.045191
0.860621
0.514603
0.794131
0.475463
0.274447
0.708854
0.821232
0.560461
0.297678
0.574917
0.244145
0.284676
0.427207
0.599753
0.209269
0.542803
0.307547
0.520760
0.457949
0.456357
0.331418
0.884048
0.521453
0.550781
1.851535
1.260272
0.872441
0.462438
0.248454
0.361497
0.248365
0.434486
0.917069
0.994440
0.619178
0.495038
0.660319
0.455660
0.869697
0.801514
0.867267
1.279311
0.615822
0.280496
0.345786
0.713513
0.594102
0.382278
0.280275
0.346535
0.876936
0.511131
1.309927
0.894894
0.317823
0.168330
0.376487
0.394268
0.268159
0.298400
0.625705
0.492021
0.257445
0.670367
0.566541
0.476167
1.599889
1.130451
0.860644
0.645049
0.463876
0.152027
0.639398
0.289856
0.673323
0.431267
0.657079
0.760283
0.612953
0.596336
0.862466
0.594068
0.642250
0.421084
0.384635
0.237287
0.744404
0.873258
0.630814
0.303817
0.578026
0.179865
0.586711
0.662987
0.290624
0.423754
0.315996
0.847132
0.771851
0.523869
0.149166
0.512495
0.566428
0.618647
0.781590
1.127092
1.296637
1.137591
0.943094
0.626059
0.879336
0.988994
0.871610
0.241216
0.863488
0.297659
0.540339
0.379579
0.444390
1.403185
0.459858
0.336942
0.579168
0.395944
0.507299
0.733386
0.641805
0.623830
0.764718
0.845465
0.547581
0.185960
1.199230
0.373142
0.428788
0.656449
0.419728
0.243807
0.863208
0.446227
0.261800
1.305948
0.244060
0.722290
0.524025
0.293537
0.524337
0.726975
0.398488
0.457521
0.445327
0.335308
0.325196
1.437414
1.054742
0.585733
0.549396
0.252852
1.280069
1.668998
0.390805
0.500637
0.690056
1.011831
0.606005
1.145023
1.272522
1.243276
0.522041
0.566874
0.574296
1.158307
0.610539
1.114374
0.856136
0.660898
0.453947
0.571936
0.696946
1.302436
0.640640
0.686185
0.526890
0.330055
0.863551
0.522404
0.830080
0.891946
0.481061
0.209200
0.673319
0.525424
0.755913
1.028477
0.564131
0.465332
1.097143
0.532201
0.539152
1.068770
0.483596
0.336441
0.297087
1.016110
0.769171
0.819544
0.960890
1.264311
0.531596
0.438609
0.587406
0.370413
0.542053
0.895022
0.475000
1.299607
0.727019
0.966987
1.146440
0.919496
0.151798
0.534693
1.224561
0.438156
1.121520
1.392601
0.399175
1.512900
1.051993
0.590305
2.048489
1.526573
1.141948
1.064913
0.946206
0.640523
0.547296
0.521148
0.770751
0.615904
0.848702
0.916436
0.776249
1.013385
0.897531
0.817052
0.742690
0.453850
0.570187
0.737020
0.607708
0.404159
0.320856
0.916155
5.817061
4.162382
2.634384
1.598694
0.698635
0.576672
0.859429
0.944170
1.351259
1.470762
1.428415
1.425392
1.386112
1.412950
1.163588
1.056319
1.070512
0.909030
2.562430
1.603116
2.284367
1.618048
0.992727
0.680742
0.420310
0.725747
0.582937
1.004704
1.153756
1.109862
1.426889
1.106204
0.719686
0.895694
0.594691
0.444680
0.308859
0.390766
0.442607
0.827230
0.734971
0.646081
1.116454
0.282465
0.349023
0.304782
0.682123
0.157540
0.718655
1.227210
1.023807
0.922693
1.294537
1.056808
0.789183
0.599476
1.477933
0.546402
0.374844
0.850932
0.836577
2.386491
0.937248
0.605474
0.446157
0.624893
0.468626
0.386797
0.392041
0.944953
0.548784
0.308607
0.486496
0.472798
0.838268
0.818791
0.634284
0.799110
0.611015
0.427191
0.420265
0.607330
0.421875
0.412589
0.473492
0.565818
0.608709
0.559230
0.391604
0.395005
1.029200
0.517651
0.406506
0.601614
0.485053
0.505332
0.441290
0.245435
0.338426
0.333909
0.377989
0.365468
0.280952
0.213441
0.620114
0.605331
1.034098
0.958400
0.840751
0.476114
0.353087
0.999819
0.441406
0.451373
1.079557
0.640076
0.637182
0.352156
0.314966
0.417972
0.664770
0.243556
0.240499
0.798214
0.459144
0.446398
0.587670
0.332672
0.214421
0.310485
0.327473
0.140670
0.475971
0.606913
0.599981
0.835943
0.324668
0.251238
1.088441
0.618134
0.305246
0.436249
0.261714
0.791489
1.134216
0.642035
0.532440
0.409148
0.358970
0.228454
0.449286
0.384963
0.407638
0.578494
0.496849
0.465778
0.278899
0.649797
0.437730
0.256374
0.119823
0.220609
0.489447
0.609533
0.180812
0.133107
0.395562
0.325495
0.199224
0.255904
0.489334
0.575234
0.462787
0.385771
1.410000
1.045955
0.677892
0.483912
0.901684
0.419234
0.602108
0.480900
0.408596
0.423333
0.287203
0.669380
0.613765
0.680847
0.729853
0.330278
0.271518
0.323651
0.721247
0.653430
0.502314
0.241480
0.645513
0.647158
0.545520
0.463447
0.952726
0.480072
0.273304
0.477806
0.905590
0.765039
0.422452
1.120920
1.365637
0.520743
0.570292
0.424933
0.499485
0.407166
0.175579
0.357512
0.347553
0.184015
0.172995
0.597236
0.427192
0.283931
1.077320
0.427997
0.589956
0.872319
0.768632
0.377014
0.803975
0.650763
0.635084
0.172422
0.205902
0.378774
0.362199
0.302315
0.338595
0.423208
0.260596
0.510114
0.419535
0.244493
1.158673
0.427296
1.248028
0.837042
0.662801
0.297380
0.275276
0.270283
0.378369
0.167090
0.396908
0.404069
0.308444
0.521269
0.570950
1.110178
1.336297
0.578663
1.065518
0.197370
0.222380
0.521453
0.443623
0.288719
0.242218
0.282680
0.847913
0.284766
0.365075
0.588087
0.559610
0.311658
0.480344
0.569642
0.363763
0.269187
0.180037
0.573148
0.339847
0.315198
0.416935
0.383828
0.316232
0.568768
0.388916
0.322260
0.694248
0.454191
0.307838
0.274271
0.302126
0.221634
0.333162
1.013891
0.478122
0.493349
0.462719
0.553083
0.371331
0.414627
0.490468
0.150150
0.199507
0.168147
0.866814
0.589118
0.404503
0.799831
0.379138
0.306898
0.395636
0.554239
0.307784
0.424482
0.545949
0.523667
0.208955
0.283945
0.328318
0.168727
0.166270
0.225202
0.313615
0.208392
0.204016
0.205890
0.205086
0.242796
0.166459
0.316344
0.115546
0.153950
0.233473
0.169679
0.403172
0.259690
0.306878
0.127422
0.120032
0.204453
0.759980
0.559095
0.416877
0.268691
0.256613
0.194162
0.387304
0.370274
0.268823
0.397042
0.572770
0.576393
0.949121
0.319060
0.676534
0.533517
0.386402
0.454348
0.294649
0.369139
0.327234
0.407142
0.325445
0.190786
0.319414
0.308695
0.263078
0.193430
0.485665
0.261786
0.469961
0.573025
0.476958
0.544538
0.524586
0.223093
0.386443
0.343984
0.255618
0.134116
0.228117
0.164648
0.362018
2.078616
1.257484
1.219299
0.858134
0.933586
1.421380
0.960157
0.600779
0.507096
0.435773
0.371633
0.242306
0.363621
0.883833
0.409067
0.451516
0.507532
0.526666
0.387334
0.418039
0.533328
0.428913
0.344329
0.356462
0.353205
0.311505
0.569537
0.359466
0.361089
0.409274
0.486895
0.396092
0.407066
0.308927
0.354939
0.617027
0.452206
0.295369
0.341528
0.461993
0.449488
0.348918
0.420607
0.598182
0.402584
0.343797
0.172110
0.131218
0.303981
0.629834
0.386857
0.641562
0.264368
0.322453
0.219659
0.412514
0.299174
0.238042
0.406899
0.178558
0.576682
0.225893
0.254879
0.349896
0.666287
0.219018
0.261341
0.281634
0.365292
0.161955
0.324998
0.182558
0.235835
0.280088
0.393584
0.271132
0.238520
0.222922
0.348549
0.197755
0.487801
0.370076
0.256313
0.199151
0.366567
0.342451
0.356192
0.367007
0.309510
0.431433
0.272454
0.218679
0.305459
0.253448
0.339101
0.234562
0.411813
0.153443
0.257419
0.200983
0.154588
0.140192
0.162270
0.158770
0.354608
0.238966
0.525316
0.144078
0.208600
0.411917
0.507385
0.749106
0.317689
0.678497
0.729921
0.295111
1.097321
0.680732
0.408648
0.221657
0.377404
0.294450
0.517559
0.416251
0.410595
0.541836
0.515582
0.419340
0.510244
0.600151
0.278084
0.329962
0.299938
0.216525
0.405430
0.336251
0.424709
0.255528
0.252540
0.146716
0.054222
0.085329
0.102473
0.446967
0.314895
0.234198
0.573512
0.369934
0.198045
2.054259
1.352734
0.813971
0.300432
0.188849
0.280321
0.309861
0.457159
0.644529
0.354779
0.563341
0.581324
0.549561
0.467114
0.975157
0.287385
0.349174
0.317695
0.219956
0.388228
0.324080
0.443216
0.275136
0.136776
0.331388
0.295308
0.133329
0.433992
0.364745
0.342367
0.326284
0.456196
0.278264
0.524456
0.568877
0.388300
0.498991
0.256258
0.471954
0.459042
0.177769
0.207779
0.609156
0.424749
0.268347
0.751634
0.318844
0.227093
0.250779
0.153091
0.202223
0.179532
0.368909
0.461277
0.377759
0.230122
0.239300
0.761536
0.494532
0.623390
0.995489
0.383328
0.282109
0.435903
0.273185
0.327580
0.198878
0.432598
0.370802
0.261632
0.210232
0.226774
0.484966
0.385733
0.201058
0.282694
0.195933
0.150701
0.423870
0.195909
0.244309
0.514803
0.189778
0.756002
0.233450
0.416879
0.613765
0.429715
0.786040
0.881964
0.524527
0.252235
0.291602
0.245378
0.261570
0.194553
0.125639
0.296854
0.858476
0.477487
0.474841
0.193693
0.259365
0.128092
0.055374
0.797983
0.439227
0.259248
0.463910
0.186429
0.522419
0.293992
0.421521
0.465352
0.276158
0.879175
0.503926
0.409913
0.416968
0.274892
0.261122
0.294072
0.176488
0.210499
0.156167
0.166239
0.233747
0.547192
0.217977
0.742688
0.393320
0.659516
0.404671
0.440005
0.157600
0.666274
0.768821
0.158988
0.378395
0.594563
0.731058
0.257285
0.511586
0.183390
0.237874
0.512657
0.336744
0.315182
0.283792
0.281797
0.115770
0.271787
0.164625
0.162182
0.233403
0.491520
0.445991
0.362755
0.182302
0.336240
0.308940
0.320930
0.233222
0.764538
0.426414
0.420059
1.090344
0.276877
0.312224
0.315011
0.540906
0.306386
0.355140
0.408755
0.121801
0.425839
0.229674
0.205959
0.229390
0.082757
0.216861
0.104748
0.290635
0.647845
0.421517
0.277271
0.389704
0.060995
0.083136
0.157902
0.215910
0.168193
0.160489
0.198476
0.231146
0.470903
0.500983
0.386764
0.536298
0.432896
0.294044
0.675955
0.508181
0.365568
0.149650
0.361807
0.142993
1.471369
1.023342
0.664426
0.378737
0.238436


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data9_error_fuzzyMotionModel_GPS_Camera_IMU.txt <==
6.329860
4.922110
1.573155
1.199408
1.750551
2.130232
2.280744
2.206915
2.197400
2.123980
2.016741
1.883556
1.733546
1.567900
1.398588
1.221671
1.048986
0.884551
0.776655
0.632915
0.481924
0.363000
0.252591
0.124115
0.109363
0.132094
0.051417
0.036869
0.061908
0.064765
0.225111
0.169842
0.166269
0.050350
0.031802
0.105707
0.068147
0.169043
0.197058
0.158222
0.071308
0.075397
0.043242
0.079530
0.125764
0.091475
0.049407
0.059547
0.064107
0.082928
0.083561
0.074329
0.068122
0.073495
0.063248
0.093360
0.044813
0.080084
0.071870
0.109712
0.107800
0.092824
0.071750
0.064627
0.059098
0.047627
0.051357
0.039353
0.078837
0.090951
0.046624
0.062415
0.116744
0.062183
0.128818
0.103986
0.083894
0.124597
0.070339
0.054276
0.108321
0.087365
0.088184
0.076301
0.107286
0.103038
0.097438
0.100884
0.124122
0.210445
0.217441
0.298816
0.586493
0.444664
0.695264
0.395962
0.308657
0.353786
0.483231
0.491758
0.481937
0.407639
0.191512
0.201495
0.755407
0.252855
0.438716
0.261094
0.275759
0.298943
0.405318
0.158512
0.595015
0.691118
0.368099
0.445354
0.321533
0.201776
0.131425
0.204498
0.139773
0.286665
0.128891
0.149898
0.455567
0.568716
0.448904
0.229651
0.267862
0.129493
1.129428
0.395661
0.188892
0.674670
0.408141
0.545725
0.306222
0.738729
0.737183
0.222428
0.386381
0.298543
0.368266
0.457466
0.237112
0.360070
0.277717
0.164581
0.221159
0.513559
0.133260
0.146939
0.416521
0.115825
0.419605
0.600034
1.113927
0.176415
0.105689
0.612582
0.295957
0.268205
0.302646
0.548216
0.358326
0.364522
0.209139
0.252255
0.307654
0.460328
0.357663
0.501695
0.509880
0.508336
0.439645
0.561534
0.355008
0.052293
0.265807
0.189227
0.189235
0.666993
0.557484
0.399284
0.487724
0.398359
0.543356
0.305256
0.753644
0.254599
1.039224
0.516265
0.474582
0.532537
0.519506
0.395146
0.302599
0.289965
0.583473
0.271892
0.590394
1.989716
0.411696
0.187574
0.429078
0.306846
0.232616
0.277394
0.238744
0.636833
0.336314
0.324388
0.538255
0.487460
0.393613
1.013829
0.649216
0.427987
0.452706
0.268510
0.248874
0.227374
0.464930
0.255366
0.263415
0.338196
0.714790
0.497676
0.328430
0.272231
0.229490
0.785050
0.541624
0.740914
0.609381
0.178466
0.165751
0.374308
0.519494
0.480262
0.376226
0.952341
0.826766
0.564348
0.226565
0.185139
0.834054
0.466828
0.411718
0.540204
0.526007
1.550520
0.206028
0.414831
0.207323
0.283946
0.466807
0.498146
0.242484
0.245016
0.501300
0.250868
0.243729
0.087567
0.284582
0.341939
0.534394
0.558213
0.392606
0.355457
0.316162
0.745052
0.582018
0.735548
0.543834
0.491396
0.923895
0.479667
1.009208
0.680380
0.493601
0.868777
0.215685
0.524388
0.576576
0.672411
0.647295
0.474960
0.355599
0.163695
0.509201
0.337219
1.244671
1.539290
0.572531
0.758256
0.385819
0.120955
0.168308
0.484334
1.009704
0.329587
0.217287
0.197102
0.532688
0.429824
0.450645
0.889824
0.338922
0.232646
0.368253
0.383127
0.439433
0.340049
0.138304
0.176098
0.219387
0.446124
0.671712
0.379392
0.268647
0.320583
0.577423
0.832091
0.551391
0.432555
0.335221
0.271265
0.563556
0.511056
0.716814
0.130202
0.324339
0.658666
0.291584
0.185174
0.334677
0.223572
0.115703
0.297418
0.574350
0.507064
0.577435
0.601962
0.364953
0.599290
0.161736
0.297484
0.482149
0.968001
0.412022
0.437004
0.603072
0.354739
0.332751
0.372680
0.345390
0.198121
0.513621
0.760771
0.292365
0.310333
0.171046
0.618521
0.766947
0.669843
0.618364
0.448418
0.248576
0.240724
0.528836
0.394399
0.590173
0.313608
0.814287
0.630895
0.680338
0.982022
0.202229
0.557353
0.563702
0.270381
0.251524
0.671275
0.517668
0.315757
0.506148
0.160346
0.262093
0.437040
0.925841
0.677959
0.297737
0.910206
0.204585
0.391239
0.748154
0.393340
0.479014
0.432008
0.344756
0.292325
0.467459
0.109009
0.535542
0.229919
0.999749
0.512171
0.238335
0.254876
0.592413
0.816022
0.616186
0.400992
0.335869
1.116361
0.381266
0.358889
0.901955
0.940555
0.411310
0.439848
0.399977
0.383716
0.581382
0.470180
0.741801
0.638231
1.972336
0.257941
0.203156
0.268127
0.620487
0.347570
0.244704
0.372505
1.203521
0.768047
0.454283
0.350793
0.193614
0.105620
0.099246
0.357165
0.303014
0.281378
0.315785
0.426763
0.557697
0.416123
0.497780
0.540653
0.222305
0.477360
0.487422
0.583882
0.649831
0.732892
1.127161
0.844822
0.382026
0.195266
0.361482
0.645949
0.320672
0.453722
0.743560
0.339636
0.526914
0.419455
0.587730
0.438653
0.236691
0.387402
0.517431
0.475260
0.244739
0.167049
0.155532
0.313895
1.068876
0.205053
0.151246
0.500300
0.287296
0.595291
0.272256
0.211851
0.429456
1.346676
0.534428
0.385922
1.581951
0.563602
0.351818
0.369036
0.411634
0.856373
0.544231
0.150471
0.502436
0.457240
0.345660
0.526122
0.286902
0.412870
0.252763
0.404035
0.705122
0.167665
0.454576
0.618128
0.749520
0.748012
0.711560
0.459752
0.335305
0.666619
0.223058
0.547662
0.482081
0.191658
0.269132
0.889792
0.636082
0.606852
0.383569
0.415981
0.383957
1.099992
0.453391
0.433616
0.517930
1.278055
0.857066
0.540322
0.324481
0.060490
0.323926
0.251177
0.707058
0.392471
0.359978
0.584798
0.590363
0.473857
0.432301
0.244256
0.371491
0.638128
0.747744
0.373672
0.442865
0.890819
0.350242
0.919198
0.930539
0.976454
0.431761
0.651398
0.525245
0.651477
0.416306
0.119602
0.735228
0.319084
0.132637
0.455856
0.283664
0.504493
1.488095
0.858606
0.533197
0.563483
0.299761
0.426182
1.274608
0.712533
0.333370
0.876405
0.791464
0.546484
0.452715
0.371348
0.543354
0.483204
0.380612
0.353816
0.604544
0.558433
0.543571
0.286893
0.421595
0.664704
1.399878
0.217738
0.296712
0.320385
0.401782
0.498939
0.225919
0.365453
0.321492
0.272215
0.800711
0.154620
0.737682
0.279838
0.237953
0.299291
0.579376
0.559986
0.307037
0.540486
0.363787
0.389049
0.211421
0.124079
0.945334
1.571255
1.084007
0.639607
0.317440
0.298625
0.578212
0.534201
0.585368
0.912450
0.499198
0.552377
0.579637
1.549019
0.567203
0.458732
0.613568
0.522502
0.750835
0.982073
0.329656
0.731680
0.431158
0.423250
0.315018
0.219668
1.010525
0.570640
0.354442
0.143487
1.438144
0.350940
0.207767
0.308971
0.410389
0.732180
0.810592
0.451037
0.346151
0.395746
1.068356
0.551091
0.821173
1.004954
1.969174
1.127489
0.676612
0.587019
0.930944
0.269279
0.862780
0.612645
0.442922
0.438483
0.622272
0.478366
0.289080
0.723317
0.571145
0.301688
0.713088
0.419458
0.428124
0.540448
0.181048
0.256572
0.388560
0.268839
0.300620
0.277308
0.941274
0.572945
0.478495
0.588050
0.758629
0.525857
0.574893
1.535900
0.303804
0.713359
0.657264
0.737402
0.182239
0.397981
0.381710
0.596935
0.340086
0.354476
0.718524
0.419479
0.461471
1.333027
0.943889
0.698264
0.436094
0.392966
0.162106
1.053973
0.491780
0.316774
0.242771
0.582333
0.368994
0.535326
0.737135
0.374514
0.801242
0.674299
0.480777
0.545484
0.264392
0.682879
0.428323
0.452460
0.184562
0.222091
0.297831
1.048083
0.775360
0.703688
0.256030
0.321209
0.962716
0.899043
0.638788
0.387404
0.457486
0.840851
0.829217
0.383353
0.613916
0.337694
0.355456
0.357096
0.168693
0.286643
0.189744
0.583617
0.395786
0.705745
0.386235
0.410081
2.653081
1.167904
0.734276
0.496854
1.227107
1.001276
0.560503
0.785958
0.662386
0.608269
0.598634
0.542175
0.659816
0.346893
0.472594
0.410277
0.337730
0.532248
0.213669
0.510873
0.881970
0.407744
0.194207
0.582947
0.877720
0.688455
0.384591
0.756545
0.307216
0.358394
0.856475
0.502538
0.353674
0.288600
0.252403
0.445482
0.650635
1.523285
1.082310
0.411200
0.348324
1.098370
0.628167
0.539337
0.823160
0.835683
0.375446
0.945011
0.764765
0.591114
0.540615
0.240893
0.532865
0.304924
0.432780
1.385599
0.507095
0.553474
0.423624
1.047981
0.524517
0.445015
0.715390
0.343359
0.388695
0.387194
0.336375
0.637872
0.653857
1.267813
0.482569
0.386656
0.414602
0.301180
0.972092
0.471812
0.535824
0.415908
0.340087
0.311387
0.790633
0.256685
0.378095
0.211237
0.480401
0.787018
0.658644
0.681100
0.249273
0.618103
0.518839
1.017973
0.552288
0.687501
0.676946
0.370923
0.353219
0.850506
0.373043
0.368724
0.581954
0.535417
0.802863
0.657557
0.525857
0.355154
0.697749
0.570448
0.390541
1.345325
0.530963
1.327933
0.650174
0.585986
0.555758
1.382661
0.601988
0.629102
0.426227
0.559420
0.354230
0.380751
0.871685
0.325120
0.796849
0.619747
0.720688
0.362029
0.744432
0.843340
1.098276
1.146443
1.254098
0.751990
0.362891
1.006307
0.466750
0.893752
0.255194
0.315950
0.422134
0.584716
0.584448
1.063041
0.656166
0.385163
0.332258
0.470378
1.226109
1.015836
0.167539
0.449340
0.532151
0.348030
0.507400
0.240218
0.973030
0.532565
0.418253
0.552713
0.213207
0.275300
0.587444
1.350271
0.647896
0.612933
0.509046
0.761767
0.529880
0.709065
0.649365
0.768788
0.683419
0.886892
0.286604
0.997494
0.384296
0.952824
0.241770
0.458083
0.137318
0.771061
0.392574
0.586207
0.756858
1.283497
0.884869
1.063365
0.728495
0.792971
0.340272
0.505213
0.858964
0.512317
1.008614
0.633728
0.177315
0.447304
0.608009
0.571188
0.365381
0.882083
0.558977
1.152956
0.701622
0.846530
0.220871
0.308212
0.314468
0.328965
0.485675
0.739930
0.304295
0.936985
0.447775
0.354764
0.248359
0.371621
1.183977
0.419399
0.627635
0.694575
0.597601
0.697780
1.059075
0.680970
0.646324
0.629398
0.519360
0.366165
0.330139
0.244485
0.371282
0.797964
2.392406
1.254826
2.797525
0.927256
0.420513
1.882324
0.916953
0.575917
0.458082
0.567490
0.707243
0.602460
0.551060
0.539466
0.962724
0.557684
0.665103
0.653515
0.277106
0.324017
0.536345
0.295294
0.312021
0.549480
0.438125
0.297499
0.555227
0.363857
0.252405
0.348987
0.421097
0.735335
0.360495
0.319759
0.478791
0.399375
0.134701
0.261719
0.945890
0.703388
0.674204
0.430896
0.309649
1.249059
0.740546
0.535256
0.349538
0.318049
0.216103
0.309178
0.340224
0.322520
0.234555
0.357948
0.330938
0.278474
0.495846
0.659172
0.956965
0.351430
0.310685
0.598535
0.990612
1.091170
0.895252
0.949978
1.623933
0.567099
0.599963
0.634417
0.989180
0.310071
0.409094
0.910361
0.680145
0.605521
0.775888
0.571313
0.862735
0.833765
0.723375
0.167946
0.884758
0.509494
0.452799
0.521439
0.296273
0.883934
0.734736
0.584171
0.437267
0.447001
1.034302
0.452084
0.999425
0.490869
0.325220
1.421820
0.594370
0.639328
0.766398
0.401018
1.086910
0.635447
0.849940
1.044568
0.920934
0.324835
0.838332
0.658099
1.035811
0.270246
1.144725
0.364551
0.324458
0.168722
0.426882
0.387423
0.575876
0.319154
0.320085
0.333886
0.249077
0.238357
0.334148
0.204942
0.251126
0.159623
3.851577
0.274888
1.190655
1.485801
0.179686
0.224715
0.607145
0.241478
0.353833
0.480865
0.345418
0.877500
0.554542
0.512214
0.665164
0.629428
1.051719
2.215931
0.868149
0.430326
0.797627
0.474836
0.578036
0.698863
0.409129
0.383104
0.379239
0.539269
0.829785
0.167144
1.142517
0.696274
0.753760
0.696242
0.587302
0.478434
0.512524
1.007746
0.695483
0.455398
0.369578
0.657691
0.736410
0.443053
0.167538
0.225329
0.877002
0.537757
0.387126
0.183303
0.529046
1.012851
1.399271
0.290960
0.439141
0.372920
0.333747
0.466604
0.313817
0.398097
0.932072
0.860319
0.423904
0.827298
0.554898
0.468794
0.443981
0.337659
0.712934
0.396234
0.505526
0.435542
0.525595
1.202194
0.537273
0.697061
0.724230
0.680595
0.475956
0.086787
0.166511
0.783721
0.711111
1.131928
0.543578
0.485400
0.251547
0.334177
0.283726
0.477002
0.382340
0.470400
0.430591
0.625498
0.411108
0.919954
0.262881
0.495686
0.144012
1.063036
0.683124
0.495883
0.336089
1.258252
0.522515
0.432904
0.495648
0.129197
0.218516
0.258782
0.284159
0.743092
0.587182
0.320648
0.896575
0.581442
0.761975
0.517282
0.285903
0.892331
0.488963
0.373607
0.513905
0.381729
0.543946
0.470498
0.393763
0.346071
0.945425
0.503674
0.277014
0.408824
0.265668
0.306840
0.378815
0.231222
0.219327
0.258713
0.674912
0.117871
0.244700
0.170881
0.154344
0.386576
0.148314
0.375163
0.195982
0.251702
0.266263
0.534866
0.230651
0.186499
0.312259
1.853222
1.284629
0.813028
0.422634
0.336826
2.799698
1.817864
0.879761
0.597864
0.894209
1.037365
1.165409
1.077216
0.945845
0.892188
0.673197
0.510503
0.471962
0.482174
0.278482
0.224565
0.199435
0.161823
0.137245
0.068021
0.068563
0.087037
0.361597
0.265712
0.417764
0.183678
0.116049
0.420254
0.318732
0.624460
0.283389
0.478114
0.327362
0.633339
0.354213
0.371233
0.344939
0.449839
0.247510
0.344923
0.412343
0.881232
0.670305
0.294710
0.247242
0.197172
0.407381
0.243488
0.195092
0.280040
1.520656
0.711932
0.554411
0.382766
0.257256
0.456658
0.184722
0.305666
0.259309
0.794138
0.639124
0.667311
0.802981
0.274179
0.521562
0.868500
0.396944
0.514981
0.277899
0.341430
0.493704
0.409589
0.300580
0.212763
0.606302
0.122296
0.458500
0.173328
0.770466
0.541589
1.020080
0.699405
0.270224
0.299912
0.457833
0.292600
0.467541
0.365904
0.664618
0.826458
0.425516
0.555962
0.727562
0.315254
0.444544
0.293827
0.249495
0.518845
0.510514
1.564706
0.973806
1.723707
0.271745
0.798383
0.487872
0.682044
0.491452
0.570115
0.560658
0.584715
0.611114
0.417141
0.422562
0.300389
0.391015
0.661823
0.151554
0.327484
0.399731
0.701521
0.383170
0.336719
0.285536
0.491233
0.455606
0.946720
0.578334
0.426000
0.124985
0.722456
0.275392
0.406271
0.339495
0.372209
0.282546
0.319427
0.481359
0.349450
0.323716
1.138352
0.759855
0.203916
0.459735
1.666966
0.859572
0.697398
0.175792
0.428947
0.760033
1.159326
0.511766
0.436011
0.467201
0.379500
0.485626
0.500860
0.399699
0.350431
0.237930
0.486893
0.637776
0.202183
0.147962
0.140315
0.225799
0.356166
0.630533
0.171937
0.130474
0.262086
0.227602
0.312597
0.256712
0.562556
0.671252
0.213763
0.323463
0.214236
0.131901
0.199302
0.160384
0.849118
0.286815
4.129759
0.496783
0.262567
0.231436
0.224508
0.210678
0.259893
0.326714
0.174449
0.177703
0.165054
0.178456
0.147811
0.439094
0.217202
0.095531
0.112004
0.183662
0.181491
0.348597
0.214058
0.313369
0.438355
0.157258
0.160772
0.722448
0.282592
0.116081
0.440608
0.617200
0.206335
0.701445
0.972115
0.378856
0.732191
0.699095
0.335352
0.196180
0.375492
0.649624
0.412072
0.424598
0.298040
0.966908
0.319443
0.515905
0.675927
0.557862
0.485677
0.107588
0.124913
0.302827
0.296990
0.600268
0.368421
0.587357
0.443726
0.385924
0.421827
0.933011
0.551504
0.452090
0.302034
0.272158
0.901857
0.433141
0.586817
0.394576
0.239738
0.463846
0.316779
0.185831
0.442285
0.496395
0.148447
0.601240
0.520994
0.538758
0.248028
0.219050
0.304540
0.402976
0.087391
0.457571
0.241645
0.428648
0.196977
0.609910
0.631322
0.370838
0.427507
0.203980
0.176710
0.184380
0.349911
0.317046
0.181401
0.888936
0.381104
0.384857
0.252222
0.397567
0.910986
0.454073
0.479626
0.156974
0.355126
0.591915
0.322127
1.199664
0.515685
0.170349
0.388046
0.353197
0.307498
0.405427
0.530722
0.249163
0.377969
0.404006
0.557821
0.529982
0.718890
0.440407
0.531042
0.569975
0.912948
0.456787
0.775618
0.614184
0.497601
0.744059
0.296237
0.546674
0.477324
0.908336
0.493306
0.335016
0.224734
0.917890
0.478198
0.932454
0.243169
1.584750
0.713587
0.546386
0.460004
0.123717
0.527411
0.390621
0.489377
0.438740
0.802743
0.543226
0.427664
0.314223
0.619251
0.558629
0.375418
0.967178
0.581046
0.513117
1.228186
0.296420
0.490741
0.330149
0.542000
0.367561
0.464625
0.395400
1.020026
0.621656
0.378374
0.233914
0.360782
0.651429
0.183734
0.198989
0.348615
0.799265
1.044857
0.669320
0.477042
0.145578
0.295722
0.235801
1.127200
0.203442
0.231641
0.163569
0.248330
0.530333
0.233535
0.388143
0.612109
0.326081
1.060587
0.706102
0.876194
0.622836
0.668583
0.208007
0.226673
0.331849
0.662061
0.540908
0.661508
0.346029
0.220650
0.129145
0.643591
0.560262
0.192019
0.705658
0.388438
0.410609
0.386277
0.338291
0.234046
0.655943
0.226277
0.181394
0.206810
0.200846
0.313674
1.105878
0.307895
0.916759
0.525156
1.056674
0.809632
0.313761
0.624910
0.825635
0.251794
0.069879
0.699371
0.582104
0.459555
0.266516
0.287736
0.669171
0.262415
0.166742
0.957381
1.041654
0.107329
0.676059
0.250496
0.282122
0.379423
0.264598
0.874675
0.201098
0.504996
0.438026
0.777490
0.583326
0.944487
0.240418
0.986245
0.742187
0.664375
0.406945
0.322525
0.262970
0.357645
0.304208
0.371591
0.482806
0.471086
0.471737
0.291230
0.345701
0.278367
0.398532
0.311857
0.362003
0.159715
0.134100
0.379505
0.142471
0.141181
1.428124
0.848007
0.426075
0.275552
0.199635
0.322895
0.396812
0.371508
0.572195
0.414562
0.358653
0.285962
0.197158
0.269901
0.329216
0.360719
0.161857
0.372701
0.365835
0.133911
0.144013
0.188303
0.195969
0.782258
0.371105
0.256945
0.343118
0.169572
0.193981
0.172842
0.573510
0.281769
0.225111
0.115684
0.165149
0.306698
0.434584
0.193603
0.325750
0.178497
0.211965
0.247557
0.191928
0.512946
0.495497
0.227154
0.212716
0.161421
0.297557
0.187911
0.414332
0.198476
0.282658
0.249738
0.345383
0.131211
0.382595
0.523504
0.405843
0.823043
0.256627
0.242124
0.200551
0.914234
0.259285
0.247377
0.413929
0.083841
0.077051
0.067750
1.183047
0.698389
0.376514
0.162534
0.148122
0.606608
0.352068
0.326940
0.782622
0.553619
0.299064
0.263102
0.453666
0.337612
0.275393
0.297832
0.232248
0.254039
0.170281
0.272598
0.145304
0.215846
0.306416
0.284203
0.125821
0.115566
0.213657
0.186029
0.159221
0.392525
0.196103
0.202565
0.370989
0.230122
0.247113
0.476279
0.341427
0.353744
0.549772
0.396593
0.266128
0.907279
0.607448
0.249679
0.378037
0.405638
0.369514
0.424160
0.418518
0.360422
0.566635
0.407597
0.384957
0.244306
0.976233
0.448036
0.592951
0.404091
0.206884
0.468372
0.242823
0.281767
0.373129
0.282234
0.245863
0.314568
0.330953
0.448954
0.188108
0.241679
0.468296
0.434219
0.183748
0.122341
0.153417
0.108873
0.221877
0.410983
0.137554
0.088524
0.143502
0.215104
0.177937
0.111244
0.067585
0.068438
0.251418
0.153737
0.241682
0.194752
0.166744
0.517540
0.771937
0.770283
1.181889
0.375199
0.124856
0.183476
1.148386
0.858117
0.835969
0.198912
0.203334
6.415276
0.665850
0.221998
0.336187
0.311719
0.608607
0.537062
0.557591
0.606950
0.496730
0.431983
0.688002
0.567996
0.522942
0.659002
0.414189
0.371115
0.351735
0.521025
0.857674
0.809369
0.164119
0.320839
0.657009
0.834490
0.583665
0.601869
0.884725
0.260937
0.270071
0.497172
0.776453
0.330485
0.353824
0.270167
0.304088
0.284562
1.281638
0.566946
0.394751
0.226148
0.445338
0.344606
0.272139
0.626916
0.651784
0.607292
0.493812
0.821522
0.566291
0.515549
1.089919
0.194893
0.497843
0.863276
0.492970
0.606065
0.792264
1.127823
1.266758
0.507923
0.418325
1.045831
0.267365
0.316280
0.841372
0.439264
0.466728
0.678197
0.516277
0.708544
0.742953
0.376831
0.329782
0.193531
0.227418
1.550648
1.542731
0.252344
0.386241
0.364755
0.272153
0.282960
0.475367
1.042602
0.752371
0.640088
0.372351
0.270138
0.434145
0.253542
0.181428
0.340689
0.759653
0.359269
0.556914
0.453429
0.690300
0.697209
0.429629
0.719296
0.394006
0.577572
0.647407
0.797026
0.918837
0.551542
1.013772
0.763876
4.497147
2.355197
1.178307
0.634708
0.775889
0.498885
0.234740
0.425115
0.254139
0.182899
0.447563
0.332103
0.337526
0.254383
0.479996
0.373790
0.274158
0.231007
0.396109
0.637770
0.528526
1.008382
1.054015
0.486866
0.751177
0.663074
0.303074
0.406496
0.249817
0.419381
0.403274
0.872890
0.502570
0.296518
0.256801
0.657153
0.341466
0.148371
0.634473
0.525095
0.296510
0.757366
0.228597
0.322200
0.436316
2.067885
1.580294
0.790433
0.498570
0.263067
0.466715
0.572574
0.672037
0.665824
0.608216
0.805230
0.534775
0.427722
0.504972
0.266815
0.428529
0.934443
0.182336
0.181485
0.870930
0.740254
0.356966
0.996734
0.481304
0.591787
0.310706
1.009674
0.783307
0.520863
0.179644
0.441549
0.264885
0.214272
0.503529
0.733449
0.079434
0.385908
0.442536
0.819093
0.742495
0.763381
0.708734
2.094912
1.232461
0.935802
0.413962
0.674978
0.480171
0.407892
1.475713
0.950930
0.735898
0.728678
0.475696
0.388177
0.437388
0.238669
0.235245
0.375049
0.201813
0.404067
0.247769
0.273411
0.401259
0.124150
0.137632
0.201381
0.160976
0.072683
0.371250
0.084501
0.063345
0.388247
0.283118
0.154811
0.242743
0.311351
0.148762
0.271792
0.772806
0.453487
0.222848
0.163442
0.136132
0.155668
0.181136
0.223480
0.221128
0.102010
0.126140
0.165752
0.144106
0.099393
0.141352
0.083279
0.089900
0.040896
0.046727
0.322383
0.245493
0.075862
0.127625
0.251936
0.164898
0.136351
0.126639
0.136140
0.137335
0.094068
0.111481
0.269204
0.103347
0.071861
0.098719
0.082328
0.168980
0.072271
0.215585
0.132146
0.090216
0.398201
0.131955
0.300009
0.050825
0.412498
0.136161
0.179618
0.140837
0.134890
0.168224
0.075718
1.667312
1.000593
0.447755
0.118580
0.259442
0.368534
0.480980
0.502867
0.547898
0.312303
0.235657
0.240984
0.250193
0.229678
0.212652
0.148374
0.145923
0.133721
0.093168
0.163928
0.096214
0.117518
0.238961
0.083039
0.070612
0.247318
0.405113
0.561272
0.358892
0.528130
0.276436
0.258029
0.278149
1.036001
0.971635
0.901690
0.274820
0.473978
0.419166
0.408794
0.372808
0.822906
0.646642
0.753383
0.466377
0.437766
0.261258
0.236581
0.318208
0.450471
0.217565
0.158178
0.236219
0.253034
0.543578
0.805952
0.556689
0.706611
0.478141
0.251879
0.452504
0.292647
0.696053
0.293796
1.517627
1.097671
0.524493
0.312572
0.554642
0.447994
0.555381
0.427486
0.450146
0.838543
0.578285
0.541469
0.307055
0.326728
0.491572
0.642245
0.540483
0.457114
0.400931
0.332343
0.368113
0.380701
0.183909
0.610524
0.642457
1.076082
0.600766
0.358538
0.522219
0.361973
0.476015
0.833554
0.402012
0.453039
0.341482
1.018251
0.383650
0.209513
0.367658
0.653598
0.198733
0.884253
0.459537
0.805517
0.425267
0.417266
0.588419
0.503449
0.373732
0.202015
0.969413
0.633291
0.805650
0.312178
0.390941
0.784590
1.241169
0.425703
0.669433
2.266422
1.550386
0.598162
0.931325
0.831370
1.406906
0.457826
0.567877
0.607523
0.514519
0.967325
0.639350
0.660729
0.638044
0.436271
0.327913
0.881331
0.855499
0.248196
0.957162
1.066532
0.130387
0.495473
0.703792
0.316390
0.324670
0.327892
0.219345
0.597630
0.236897
0.500216
0.234760
0.626234
0.297304
0.602198
0.877743
0.356056
0.689086
0.613297
0.545736
0.435707
0.301901
1.376539
0.716438
1.755880
1.643615
0.908081
0.399415
0.550997
0.204392
0.370967
0.665979
0.501857
0.722870
0.657004
0.649844
0.942447
0.449989
0.176566
0.306903
0.664632
0.550981
0.295445
0.366764
0.579560
0.434445
0.303286
0.189789
0.354325
0.352734
0.494424
2.139557
0.273900
0.635963
0.379291
0.504370
0.927073
0.111566
0.250672
0.605514
1.010787
0.667163
1.365178
0.742008
0.292301
0.551600
0.875691
0.627250
0.467686
0.281555
1.799372
0.953151
0.517624
0.492250
1.407221
0.778875
0.917356
0.482270
0.642991
0.528134
0.152977
0.353281
0.321823
0.255734
0.220859
0.166177
0.253008
0.796489
0.889690
0.487835
1.468570
0.738099
0.391696
0.727716
1.052348
0.782003
0.618645
0.518024
0.940540
0.235000
0.942911
0.261119
0.274353
0.933000
0.514129
0.272963
0.538839
1.584314
1.202324
1.438916
0.736603
0.294423
0.518925
0.459546
0.333053
3.309790
2.929714
1.776221
0.758187
0.333327
0.182685
0.507534
1.070074
1.028382
1.288209
0.988884
0.871359
0.854764
0.702987
0.504320
0.392970
0.476188
0.317967
0.321528
0.188872
0.285679
0.360813
0.768161
0.476554
0.599888
0.996502
0.175937
0.653321
0.393483
1.179876
0.413437
0.327579
0.215181
0.239294
1.280958
1.059293
1.162905
1.464282
0.771174
0.527060
0.800266
0.394442
0.571484
0.706697
0.488616
0.492316
0.314898
0.910488
0.569471
0.729405
0.786834
0.415043
0.952733
0.767617
0.392173
0.743747
0.421842
0.220456
0.701562
0.819772
0.562075
0.301118
0.575628
0.241710
0.240659
0.409246
0.592670
0.199399
0.540994
0.304887
0.417859
0.401761
0.434554
0.324359
0.877906
0.517732
0.540529
1.827161
1.042796
0.554707
0.150200
0.312437
0.491709
0.399463
0.518856
0.561626
0.761770
0.522655
0.368460
0.579600
0.340703
0.357352
0.520493
0.828637
1.262784
0.593301
0.242342
0.245120
0.678643
0.559478
0.322508
0.226854
0.319209
0.868937
0.499844
1.305628
0.901686
0.261821
0.069688
0.353259
0.380874
0.256915
0.307093
0.628483
0.490770
0.153207
0.652518
0.556511
0.473002
1.621038
0.936560
0.343160
0.238896
0.386026
0.339289
0.732513
0.440310
0.660252
0.361275
0.587845
0.510176
0.394318
0.549845
0.782368
0.503338
0.587310
0.362180
0.342847
0.191449
0.734884
0.825608
0.574608
0.273002
0.591375
0.165663
0.505605
0.652561
0.311673
0.382918
0.248420
0.837555
0.757602
0.498589
0.140112
0.413914
0.506833
0.582986
0.764819
1.177495
1.258084
0.800307
0.722031
0.512240
0.881170
1.016647
0.902064
0.299638
0.859870
0.324154
0.610379
0.380691
0.409495
1.394640
0.430560
0.298064
0.545755
0.370288
0.490507
0.731964
0.637259
0.616048
0.652146
0.789151
0.501521
0.126718
1.202792
0.373061
0.419873
0.652461
0.415735
0.224808
0.860808
0.443377
0.256941
1.304770
0.235943
0.717297
0.516479
0.282376
0.519399
0.713285
0.385933
0.455138
0.445615
0.336274
0.277761
1.433391
1.053523
0.586354
0.552870
0.253694
1.158010
1.615775
0.249246
0.459971
0.712184
1.004375
0.508955
1.128379
1.273461
1.171094
0.414384
0.498010
0.556048
1.151692
0.606139
0.530556
0.445823
0.404066
0.352532
0.542971
0.686817
1.236685
0.505193
0.553972
0.411475
0.226849
0.850558
0.363258
0.923402
0.855481
0.397122
0.173537
0.637340
0.339619
0.765802
1.064485
0.623315
0.499953
1.094667
0.487626
0.487526
1.039743
0.408533
0.295445
0.232597
0.853704
0.625025
0.783247
0.746672
1.187396
0.508685
0.265066
0.523439
0.315345
0.499560
0.876472
0.454034
1.167183
0.580090
0.911652
1.126320
0.907601
0.197484
0.539045
1.213037
0.416411
0.929893
1.312246
0.252998
1.502087
1.049032
0.590306
1.575540
1.000621
0.601080
0.560770
0.735399
0.613827
0.374415
0.620335
0.811086
0.481268
0.745422
0.795015
0.634897
0.900554
0.763803
0.680914
0.627769
0.359944
0.465360
0.682943
0.553493
0.395711
0.270205
0.893481
0.284655
0.629500
0.475879
0.678914
0.358941
0.546304
0.782797
0.375005
0.777987
0.716965
0.588646
0.638804
0.416604
0.744801
0.466031
0.441751
0.554055
0.513507
2.096520
0.937033
1.998936
1.277809
0.602865
0.611682
0.581149
0.854772
0.663203
0.632763
0.892637
0.930160
1.314874
0.982360
0.560533
0.671456
0.453913
0.388140
0.286653
0.396063
0.434428
0.755602
0.658079
0.608305
1.119241
0.297388
0.345357
0.293066
0.675390
0.195781
0.644065
1.200713
1.006670
0.864102
1.283855
1.046766
0.780988
0.593912
1.477902
0.545581
0.374986
0.851596
0.752590
2.323855
0.836993
0.376766
0.306017
0.553810
0.479660
0.406494
0.403420
0.939882
0.534537
0.269393
0.293925
0.382081
0.801988
0.517513
0.545379
0.746478
0.588571
0.407088
0.405401
0.299123
0.199910
0.339389
0.257287
0.466898
0.553758
0.378723
0.275072
0.320145
1.014097
0.504310
0.404716
0.347813
0.338516
0.365171
0.364510
0.197442
0.302072
0.184965
0.359800
0.377315
0.275768
0.201893
0.609627
0.472814
0.987587
0.928119
0.823625
0.448301
0.340787
0.983692
0.395601
0.403901
1.072003
0.628967
0.630268
0.362646
0.321497
0.421092
0.667141
0.243786
0.240118
0.772347
0.402218
0.427075
0.592387
0.318695
0.206363
0.348287
0.333419
0.148773
0.212242
0.505297
0.632003
0.840339
0.324699
0.253312
1.005431
0.551362
0.260873
0.434070
0.241384
0.789613
0.939314
0.394046
0.422004
0.343766
0.333677
0.233811
0.158352
0.298878
0.337385
0.382990
0.334116
0.358527
0.204156
0.610376
0.403656
0.230582
0.111521
0.187136
0.425680
0.580764
0.147970
0.134366
0.391533
0.323144
0.200094
0.242304
0.525004
0.377651
0.367376
0.360082
0.897236
0.650998
0.344811
0.335800
0.880865
0.413160
0.471273
0.365482
0.289357
0.331024
0.159941
0.635648
0.556117
0.649537
0.712244
0.342737
0.270937
0.288012
0.394833
0.495971
0.423040
0.301523
0.643590
0.633780
0.290612
0.263067
0.906730
0.429522
0.130451
0.449133
0.901827
0.766701
0.410406
1.120489
1.353384
0.497495
0.446480
0.302606
0.450959
0.386740
0.229941
0.368294
0.339193
0.170145
0.158187
0.546654
0.362732
0.239466
1.072373
0.418026
0.594720
0.859274
0.760626
0.377914
0.599658
0.512283
0.575017
0.073786
0.199865
0.382386
0.437285
0.303042
0.313279
0.392040
0.218274
0.495932
0.371104
0.204614
1.119278
0.388097
1.232280
0.830316
0.655936
0.323362
0.319522
0.136309
0.378220
0.213487
0.401623
0.407385
0.299234
0.370904
0.472279
1.074141
1.324626
0.555294
1.054935
0.141326
0.230147
0.519738
0.489169
0.302431
0.237368
0.243421
0.843621
0.284232
0.403782
0.602192
0.560720
0.529236
0.513504
0.576939
0.366787
0.284711
0.173040
0.455500
0.270107
0.311025
0.415548
0.389123
0.324188
0.323652
0.161090
0.137085
0.448889
0.230973
0.165352
0.191197
0.295977
0.236208
0.338789
1.012406
0.468482
0.431332
0.412625
0.504129
0.325346
0.380853
0.472725
0.127420
0.146464
0.153878
0.369180
0.244931
0.332116
0.784081
0.372525
0.278470
0.386060
0.511864
0.222589
0.380212
0.494918
0.492255
0.161422
0.252001
0.315199
0.145701
0.161757
0.217446
0.278757
0.164921
0.159387
0.226813
0.203951
0.224487
0.093048
0.294939
0.126161
0.174566
0.240054
0.152925
0.256662
0.192928
0.301585
0.094955
0.081761
0.163642
0.410195
0.270771
0.159466
0.141464
0.196672
0.160045
0.162284
0.512519
0.309082
0.372771
0.530858
0.543398
0.903351
0.247233
0.659027
0.415252
0.337616
0.461484
0.283967
0.366984
0.286258
0.292318
0.235376
0.121214
0.278953
0.239291
0.211051
0.095245
0.473613
0.226690
0.243995
0.476222
0.410579
0.374016
0.441789
0.265528
0.308279
0.281957
0.204024
0.171742
0.240397
0.144661
0.400894
2.078565
1.253287
0.683031
0.573264
0.827553
0.435810
0.385526
0.350623
0.484695
0.448356
0.311417
0.175591
0.195022
0.827524
0.415402
0.397133
0.417920
0.405341
0.121397
0.175956
0.315618
0.295890
0.250759
0.293536
0.271158
0.188700
0.511300
0.257999
0.278739
0.236409
0.261979
0.264436
0.335072
0.256440
0.335281
0.552306
0.359449
0.202059
0.313173
0.391910
0.406513
0.351658
0.434841
0.607244
0.386672
0.299630
0.134298
0.101216
0.282373
0.614251
0.324135
0.606684
0.173447
0.268243
0.185248
0.354449
0.235772
0.175947
0.389064
0.160271
0.578301
0.241423
0.177957
0.326233
0.661559
0.215080
0.260268
0.280912
0.359264
0.160349
0.325230
0.201786
0.237228
0.276631
0.241292
0.136360
0.181587
0.288003
0.351147
0.174591
0.212174
0.170612
0.116321
0.128338
0.358351
0.346687
0.388289
0.370725
0.302216
0.105718
0.103199
0.185456
0.299887
0.181533
0.277231
0.192871
0.429052
0.156819
0.152556
0.097899
0.077528
0.182724
0.183018
0.166980
0.357928
0.206601
0.508338
0.220461
0.233024
0.417338
0.271303
0.699425
0.288372
0.691447
0.702738
0.226074
0.351296
0.122167
0.181524
0.243270
0.388250
0.242373
0.444001
0.240805
0.178759
0.403691
0.353779
0.214597
0.442241
0.555222
0.198555
0.139184
0.163726
0.114338
0.385069
0.326084
0.420288
0.265389
0.259913
0.147038
0.057565
0.087763
0.100364
0.290196
0.195324
0.142074
0.308141
0.183871
0.047149
0.899568
0.533441
0.266378
0.162678
0.271995
0.266347
0.274704
0.289432
0.490654
0.185377
0.398854
0.392513
0.321064
0.166333
0.885656
0.351987
0.304969
0.257885
0.096069
0.349619
0.289526
0.378328
0.245190
0.151011
0.337695
0.293122
0.114878
0.430458
0.345830
0.320283
0.149500
0.399282
0.236667
0.648942
0.546088
0.275841
0.450932
0.250701
0.470480
0.461079
0.204460
0.230402
0.627945
0.444748
0.281761
0.695325
0.335307
0.243465
0.246703
0.114151
0.160442
0.113386
0.357874
0.445747
0.359163
0.197958
0.211385
0.549450
0.294522
0.596382
0.972659
0.373392
0.288611
0.438806
0.256208
0.298093
0.196933
0.330711
0.232653
0.084707
0.099412
0.194893
0.422283
0.336423
0.160269
0.281033
0.208732
0.169709
0.428041
0.209749
0.245409
0.516709
0.185558
0.743607
0.231418
0.421383
0.614610
0.405423
0.789667
0.881486
0.520246
0.245253
0.288342
0.341064
0.228850
0.156509
0.098087
0.288027
0.858712
0.310556
0.400379
0.106670
0.245885
0.147927
0.101014
0.683730
0.335272
0.197424
0.460981
0.197663
0.520806
0.271025
0.343597
0.379612
0.108394
0.851604
0.469954
0.332907
0.371795
0.225944
0.197702
0.271227
0.159731
0.140511
0.071466
0.121403
0.217872
0.548972
0.218676
0.673064
0.307004
0.635228
0.402832
0.444440
0.173581
0.641916
0.765995
0.165648
0.405904
0.576715
0.711781
0.232665
0.496292
0.154848
0.222306
0.522775
0.358557
0.300357
0.277376
0.275591
0.120541
0.274472
0.146322
0.132804
0.208654
0.481245
0.459810
0.360386
0.160138
0.199859
0.232205
0.287851
0.217030
0.764312
0.428531
0.247358
1.061107
0.211253
0.289238
0.306386
0.537301
0.390972
0.355472
0.394665
0.100387
0.438029
0.250132
0.217022
0.240654
0.111169
0.227930
0.121285
0.294233
0.457142
0.243666
0.148898
0.364499
0.055815
0.102199
0.376655
0.254164
0.112177
0.095503
0.170497
0.222725
0.325024
0.380219
0.296015
0.380340
0.247248
0.140044
0.171790
0.150915
0.116936
0.160556
0.363822
0.139890
0.846330
0.482715
0.237145
0.110943
0.212960


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data9_state_cov_constant_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU-Camera_c_f_results/Data9_state_cov_fuzzy_GPS_Camera_IMU.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data1_error_GPS_IMU_constantMotionModel.txt <==
2.353324
2.584131
2.163207
1.171396
0.494604
0.401982
0.524085
0.604131
0.641663
0.643781
0.632694
0.608008
0.568400
0.567791
0.505376
0.405597
0.355926
0.311799
0.274142
0.228222
0.203749
0.182725
0.150328
0.112627
0.108986
0.092945
0.103309
0.088088
0.051884
0.051948
0.045574
0.073201
0.080882
0.404618
0.279295
0.178326
0.251096
0.221647
0.214369
0.087438
0.324300
0.376174
0.598708
0.515040
0.157218
0.254161
0.143495
0.112944
0.127826
0.130683
0.113882
0.065249
0.088357
0.168944
0.108502
0.113033
0.103806
0.087956
0.111289
0.168221
0.122223
0.086988
0.104448
0.164478
0.144305
0.045447
0.118497
0.070531
0.213235
0.178776
0.209327
0.100989
0.175982
0.187853
0.093613
0.045370
0.111232
0.135028
0.108773
0.078896
0.237922
0.403170
0.290417
0.217957
0.091086
0.082731
0.077518
0.146064
0.140829
0.186081
0.159770
0.930058
5.851052
2.327061
2.116188
1.098811
2.998000
2.122261
2.370610
2.728476
2.104665
1.179796
0.952840
0.403105
0.279912
0.345463
0.352764
0.299354
0.206142
0.143919
0.161473
0.249542
0.200066
0.212411
0.349936
0.329042
0.427155
0.424990
0.825227
0.514812
0.399963
0.538031
0.941797
0.811155
0.578653
0.764796
0.441356
0.492275
0.297046
0.588955
1.022379
1.109956
0.567924
0.721973
1.235958
0.491704
0.538825
0.543521
0.566042
0.730678
0.536801
0.685933
1.105085
0.741116
0.537175
0.555248
0.445321
0.444893
1.382783
1.706145
0.891239
0.954499
1.063007
0.182608
1.137254
0.866999
0.319060
0.927784
0.440864
0.528072
0.650880
0.878694
0.410475
1.391471
1.152941
1.130701
1.149708
0.403453
0.674326
0.384133
1.068301
0.320604
0.275164
1.366564
0.849276
0.584001
1.205030
0.359583
0.521736
1.053381
0.955544
0.650825
0.593978
1.057757
0.826650
0.636506
0.484809
1.088982
0.539358
1.617766
0.869544
0.477485
0.444684
1.022094
0.748736
0.409313
0.742165
0.691341
0.666534
1.352038
1.792957
1.217857
0.600452
0.810340
0.387196
1.269857
0.849551
0.716063
0.500516
0.887666
0.718315
0.569420
0.983712
0.856880
0.539592
0.976271
0.767889
1.849956
0.823441
1.549471
2.320225
1.803429
1.183886
0.495714
0.896730
0.915492
0.902159
0.827807
1.300266
0.756752
0.599243
0.682714
0.662314
0.588582
0.999777
0.867848
0.804446
1.043036
1.365133
0.658667
0.845389
0.835979
0.595207
1.569267
1.655572
0.928644
0.543257
1.104094
0.338472
1.057221
1.126387
0.950743
0.758148
0.922721
1.432880
1.314513
0.589431
0.343962
1.710099
0.838175
0.492292
0.877389
0.812927
0.431520
0.568508
1.098352
0.545709
0.850120
0.636504
1.677703
0.543412
0.774437
0.523959
1.307501
0.640578
0.910509
0.890325
1.090120
0.682794
0.545041
0.386989
1.732765
1.036004
0.641993
1.011127
0.359598
0.299290
0.882718
1.166818
0.677584
1.115448
0.543110
1.308865
1.207739
0.580590
2.333958
0.883832
1.294764
0.704120
1.170625
0.620079
0.878851
1.125202
0.481136
0.616261
0.592068
1.853681
0.976123
0.812249
1.180963
0.653135
0.666501
1.299264
1.837275
0.832362
0.587220
0.529988
2.062095
1.109255
0.841799
0.908774
0.716279
0.854320
1.152099
1.623542
0.705087
0.576542
1.756843
0.640775
0.841406
0.756272
0.489794
0.920639
0.529569
0.835428
0.596999
0.796157
0.528934
0.799801
1.994867
1.505070
0.804828
0.935622
0.567988
1.155685
0.878460
0.867408
0.743399
0.294032
0.326397
0.778089
0.535607
0.826899
0.486905
0.418202
0.312826
0.640270
0.815817
0.370363
0.693591
0.999791
0.919194
0.683628
0.942435
1.085302
0.778587
0.448909
1.579898
1.189160
0.759225
0.641201
1.090449
0.806559
0.500519
0.795934
0.636611
0.542052
0.882606
0.980482
0.860601
0.738677
0.469125
0.387094
0.703516
0.820923
0.679720
0.895657
0.390678
0.590868
0.938936
0.887391
0.395392
0.692748
1.198280
0.707341
0.730937
0.812266
0.617710
1.018504
0.551221
0.250937
1.195209
0.707500
0.961311
1.446804
0.534693
0.312609
0.641704
0.962623
0.733929
0.586656
0.792876
0.583358
0.541595
0.806142
1.656805
0.860505
0.975610
0.318935
0.856992
0.469567
1.042891
0.402390
0.709838
0.566807
0.899456
1.420949
0.621927
0.895035
0.561002
1.155019
1.243623
0.493845
1.061578
0.469621
0.399812
0.854014
0.245675
0.190896
0.794932
1.462166
1.374202
1.533818
0.962700
1.301008
1.042128
0.851707
0.449900
1.180717
0.988906
0.858588
0.855749
0.597091
0.553841
0.610769
1.108046
0.590634
0.785783
0.304423
0.636860
0.708928
0.618101
1.406727
0.908143
0.377081
1.220100
0.651713
0.484567
0.876064
0.620730
0.827952
1.213090
1.080970
0.703283
1.246104
0.909672
1.044246
1.379955
0.741151
0.941247
0.790020
0.722464
0.654146
0.397507
1.547570
1.196164
0.589090
0.903235
0.684070
0.899572
1.206923
0.591651
1.381031
1.230433
0.862777
1.314722
0.361852
0.601016
0.885285
0.978809
0.394984
0.799384
0.915006
0.820395
1.407520
0.474687
1.476330
1.157860
0.973999
0.800680
1.633581
0.889982
0.737453
0.466831
0.979380
0.777938
0.919538
0.683855
1.216303
0.639925
1.169769
1.423224
1.085449
0.946624
0.482963
2.237229
2.007843
1.274029
0.809025
0.844777
0.865310
1.059358
0.718222
0.847257
0.558487
0.283982
1.212008
0.700243
1.010455
0.760912
0.712542
1.290450
0.891432
1.068665
0.451446
1.484673
0.876775
1.124786
0.826559
2.609092
1.840974
1.060980
1.240049
0.696383
1.184625
0.726510
0.368634
1.985854
0.639368
0.895279
0.767503
1.175002
0.529544
0.484556
0.637417
0.607714
0.562109
0.643438
0.851547
1.865146
0.846136
1.244888
1.005798
0.129980
1.013331
0.432074
0.448521
0.957931
0.496594
0.642925
1.300915
0.639265
0.688911
1.150137
1.663749
1.383844
0.857440
0.934353
0.581929
0.576648
1.277800
0.830466
0.466716
1.897589
1.175348
0.742704
1.026162
0.623590
0.621816
1.552094
1.035515
0.776593
0.572201
0.914542
2.581021
1.070047
1.611200
2.302902
1.362103
1.890638
1.359547
1.581388
1.091714
0.431506
2.713888
1.522217
0.772839
1.357942
0.934070
0.589436
0.579022
0.516536
0.521327
0.505759
2.341975
0.701424
2.267864
0.372698
0.671109
0.637051
1.132769
0.733430
0.823273
0.864405
0.538281
0.515373
0.457756
1.426867
0.620474
0.352029
0.506263
0.370394
0.587930
1.082796
1.458733
0.918972
0.740545
0.655986
1.516227
1.332515
0.743005
0.542040
0.654689
0.882173
0.501368
1.252562
0.884835
0.732966
0.845037
0.705182
0.277599
0.627243
0.557691
0.558942
0.894311
0.873745
1.071117
0.787958
1.344591
2.267214
1.385011
0.552202
0.597207
1.428108
0.315040
1.072164
0.388882
0.849756
0.192888
0.628563
1.681865
0.785252
0.631116
1.340696
0.524414
0.369542
1.297678
0.433025
0.731442
1.195958
0.918237
0.810927
0.803071
1.200865
0.808428
0.919629
0.585836
0.496268
0.479639
2.077014
1.195148
1.469661
0.626478
1.066900
0.986083
0.804268
1.222278
0.901193
0.896072
1.321651
0.610590
1.145220
0.646385
0.572844
0.447241
0.322193
0.812645
0.154215
0.682377
1.160141
0.389514
0.180000
1.061188
1.027237
0.768374
0.784412
0.480861
0.781769
0.930486
0.913527
0.695543
0.565196
1.447166
0.498414
0.857937
0.723152
0.953026
0.374773
1.681013
1.337564
0.599692
0.729984
0.741160
1.661978
1.840178
1.287574
0.844394
1.554819
0.531901
0.456993
0.844973
0.434915
0.427285
0.932756
0.983403
1.109401
0.706368
0.964843
0.932161
1.184543
0.360440
1.237678
0.506759
1.112228
0.575719
0.629513
0.948765
0.323940
0.743737
2.850752
2.067527
1.003553
1.128474
0.852169
0.861546
2.008870
1.370942
1.503300
1.444803
1.049973
1.205610
0.731944
1.467303
1.021252
1.121784
1.094487
0.684536
0.788186
0.824544
0.403692
0.649632
1.305554
0.320310
0.674420
1.268163
0.617944
0.793710
0.603288
0.338965
0.636361
1.484904
0.418343
0.555710
1.563568
1.316837
0.906773
0.509418
0.411238
0.308407
1.285670
0.484268
0.871091
0.365446
0.706891
0.462636
1.399110
1.008424
0.487034
1.217381
0.380514
1.061060
1.094497
1.244629
0.622379
0.656656
0.766841
1.172023
1.160986
1.272243
0.679213
0.355090
1.045031
0.664465
0.893046
0.530049
0.430695
0.667308
1.184093
0.966461
0.806316
1.277354
2.531226
2.369340
2.006709
1.292883
1.267766
1.060154
0.666938
0.812215
1.181602
1.114362
1.023413
0.891597
0.967060
0.707847
0.740933
0.967170
1.047147
0.652883
1.579846
1.177322
0.998990
1.321806
0.655981
0.601580
0.764651
0.506333
1.187229
1.172462
1.371226
0.798809
0.701503
0.361958
1.538430
1.256033
0.910316
0.793587
1.556759
0.657846
0.763066
0.963650
0.654872
1.924708
0.986977
0.929302
1.140602
2.028157
0.930896
0.599884
0.692794
0.753908
1.490804
0.942389
1.032735
0.908292
1.024811
1.274731
0.797150
1.605143
1.481192
1.716946
1.049974
0.527065
1.056959
1.340743
0.803114
0.967819
1.161849
0.630342
1.014149
0.827357
2.093176
1.725157
1.991442
1.459645
0.881396
0.679022
0.616972
0.887407
1.691360
0.748091
0.904505
0.581462
0.655335
0.917616
0.646262
0.852022
1.591645
0.665660
1.258740
0.668003
0.911562
0.697081
0.471501
1.018585
0.777361
1.051388
0.553693
1.802200
1.566594
1.134255
0.889769
0.708036
0.330849
0.379849
1.471788
1.801438
1.124782
0.842875
0.382769
0.791550
1.189379
0.596449
1.369004
1.352133
0.615657
0.632674
1.213740
1.094711
0.559611
1.162673
0.504634
0.827789
0.648689
1.601452
1.144745
1.074713
0.737153
0.480103
1.014301
1.538328
1.146227
0.928250
1.176205
0.506314
1.589623
1.067096
0.993900
0.652035
0.933828
0.708853
1.483701
0.950530
0.740899
0.628671
1.517750
1.120758
0.594696
1.314701
0.388997
0.695242
1.521950
0.892088
0.900169
1.078076
0.940099
1.023774
1.300514
0.606127
1.070551
0.765707
0.769404
1.091540
1.361601
0.552477
1.158533
1.180075
1.276463
1.602684
0.605277
1.011686
0.783009
0.495853
0.770150
1.050427
0.848560
1.318890
0.584980
0.728690
1.106897
2.162866
1.564620
1.414838
0.964963
1.765997
1.206377
1.478064
0.759682
1.992304
2.009430
0.414333
2.189263
0.799883
1.004029
1.202126
0.620378
1.168229
1.730652
0.894439
0.802898
0.906342
0.516110
0.933905
0.549287
1.249329
0.337622
0.816128
1.160124
1.241459
1.332326
0.769134
0.772921
0.565900
1.020851
0.576820
1.142327
0.795623
0.859846
0.822790
0.555129
0.738483
0.416764
0.900041
1.865982
1.561342
2.235679
0.802070
1.044062
0.979593
1.109434
0.633544
0.419799
0.379839
1.887982
0.821581
1.297593
0.515476
0.894816
0.466452
1.548202
1.267836
0.799249
0.390294
0.801761
0.540238
0.782462
0.530393
0.866269
0.725342
0.472362
1.615230
0.638402
0.944961
1.091452
0.823163
1.205547
0.951158
0.682372
0.830833
0.872823
0.377487
0.922800
1.066136
0.884522
0.751585
1.193854
0.422050
0.573083
0.851819
0.932277
0.716416
0.678140
1.122189
1.219591
0.852134
1.631094
1.013176
0.754613
1.010860
1.379302
0.995040
0.426557
0.594953
0.924025
1.258804
0.423139
0.777526
0.565036
0.501846
0.953089
1.737262
1.026792
0.766945
1.480847
1.761256
1.323415
1.269822
1.021883
0.559121
1.457670
1.502133
0.811574
1.230170
0.928295
0.544792
0.773774
0.832989
0.880295
0.763213
0.850179
1.078043
1.261096
0.975889
0.673087
0.396965
0.843290
0.582817
1.002496
0.967925
1.141965
0.704337
0.521651
1.044126
0.853769
0.685817
0.497961
1.114269
0.183995
0.814472
1.602857
1.120500
0.871578
0.649983
1.616568
1.461509
1.370580
0.970290
1.428317
0.889670
0.835829
0.891838
1.122047
0.507595
1.268859
2.246053
1.938204
1.178531
0.586471
0.618762
1.173851
0.986265
0.783975
0.557542
1.141208
1.864814
0.631125
0.533797
0.365716
1.078153
1.732908
0.801839
1.151939
0.992774
0.193347
0.332087
2.167022
1.376816
0.488295
0.700942
1.358873
1.579241
0.646744
0.635902
1.599398
1.623091
1.643008
0.942028
1.226942
1.061346
1.518248
0.702648
1.071350
1.255847
1.109916
1.349617
1.632866
0.646293
0.718734
1.159962
1.035333
0.971405
0.989538
1.060764
0.542003
1.516742
0.701301
0.764461
0.554342
0.777281
1.673540
1.472301
0.923353
1.510987
2.245739
1.205171
1.021685
0.766901
1.293970
0.575689
1.202302
1.377909
0.731404
1.803166
0.559476
1.555838
0.741251
1.276396
0.820396
0.897460
1.257432
1.035630
0.480474
1.295445
1.040271
0.890068
0.997829
1.521862
0.813907
0.709667
0.560731
0.626055
0.604846
1.172246
0.936411
0.806132
1.168648
0.629416
0.868695
1.317575
1.621702
0.579252
0.463674
0.920056
0.553691
2.213490
1.753541
1.246042
0.542622
1.416959
0.953308
0.775803
1.140823
0.483452
1.779983
1.155201
1.768141
1.313453
0.550953
1.254323
1.614971
1.771571
0.540726
1.388296
1.618245
0.355972
0.976604
0.944956
1.233120
1.451452
0.817142
0.820658
1.374114
1.604645
0.598919
1.475414
2.415922
2.161889
1.475323
3.250812
2.798473
1.840136
1.082756
1.395726
0.635147
2.374062
1.008507
1.055606
0.536672
0.678015
0.743965
2.092143
1.077451
0.809352
0.834730
0.966604
0.937163
0.823213
0.794758
0.604729
1.058974
1.249542
1.061962
0.733069
1.458313
1.565866
1.667558
1.291535
0.867680
1.370007
1.165841
1.132777
1.124045
0.578871
1.571899
1.513150
0.703162
1.406545
0.774049
1.149290
0.603611
0.632806
0.669969
1.273545
1.133851
1.026993
0.733279
0.863560
0.828864
0.357924
0.753667
1.375879
1.209795
1.682604
0.974303
0.891373
1.312402
0.387236
1.352972
0.687789
1.152656
1.338735
0.709443
1.234909
0.761700
0.802786
0.918324
1.525962
1.476679
1.116389
1.612730
0.723456
2.171905
1.348116
1.949584
1.049636
0.980968
2.229650
1.088553
0.772111
0.533493
1.527150
2.877654
1.187140
1.129265
0.952002
1.057255
2.419226
2.483491
1.301026
1.470538
1.664621
0.761742
1.095522
0.829713
1.625239
1.108136
1.662468
2.205997
1.315087
0.460221
0.996135
2.513193
2.650480
1.956490
0.886799
1.182709
2.084275
1.265024
0.865393
1.670123
1.525920
1.311505
1.100854
2.666290
1.902946
1.361487
1.586529
0.866977
2.597667
2.522378
0.683870
0.941949
0.830237
1.343820
0.800643
1.869084
2.457342
0.776565
2.538717
0.725962
0.531537
1.349622
0.992448
1.719404
1.404156
1.168814
0.927483
2.961118
0.958202
1.047330
1.426621
1.981262
0.613679
3.044472
1.620086
0.882533
1.601666
2.403991
2.070963
0.819772
1.470801
2.076496
1.614463
1.821277
1.090491
1.051101
1.175071
1.424839
1.771562
1.599046
2.212235
3.266658
1.602362
1.099232
1.052566
1.188914
0.785179
1.435931
3.518394
1.490041
2.123471
2.284558
0.764503
1.480375
1.364320
0.921733
1.369050
0.505789
1.925195
1.148759
1.168479
1.061393
1.276390
1.979120
2.548890
1.337143
1.157657
1.622090
2.638412
2.008000
1.268298
0.897729
3.516072
2.309094
1.984479
0.771545
0.561001
2.291797
2.147770
1.747062
0.594293
1.400877
1.152368
0.541882
1.469250
0.832836
1.640858
2.230854
0.928208
0.550351
1.158405
0.568374
0.655967
2.695440
1.310777
1.260017
1.309070
0.989094
2.122590
0.709505
0.660455
0.417765
0.459074
1.932840
0.318327
1.134069
2.422329
1.107549
1.595701
1.287394
1.223319
0.703419
1.548861
0.804845
1.198710
2.003539
0.879842
3.141133
1.153269
1.014174
1.332126
0.802742
0.536431
2.626272
1.476963
1.160975
1.531297
1.228049
2.376903
0.522856
0.427365
0.953601
0.687271
1.479568
1.247458
0.749857
1.645076
1.428937
0.906424
0.658438
1.021574
1.419090
0.699958
0.799060
1.121704
0.794080
0.867662
1.286709
0.742727
0.477367
0.840217
1.875124
0.624147
1.058008
0.722816
0.683492
0.566786
1.347087
1.141660
1.106423
0.589197
1.564830
2.589963
0.805116
0.774288
2.981482
0.794613
0.266301
1.300380
1.385589
0.549283
1.817752
1.907864
0.793528
0.734120
0.346988
0.756616
0.802358
1.224217
3.666022
2.745383
0.983347
0.878620
2.019734
2.367423
1.608777
0.762641
1.149701
0.362339
2.014836
0.688025
0.526238
0.851818
1.114728
0.879132
0.797559
0.992894
1.976174
1.256122
1.636758
2.204866
1.966234
2.309524
1.487323
1.994805
0.706882
2.201484
2.205478
2.609647
4.777696
3.320152
2.186521
0.649352
3.588705
0.632906
1.583865
2.853387
0.609524
1.704787
1.397513
1.283663
0.972386
0.775409
1.284760
4.208457
1.587060
2.363246
3.660764
1.996728
1.142908
0.908909
2.069109
1.325884
0.741000
3.471057
0.620592
1.647292
3.898602
0.756338
1.242634
2.569507
1.430685
0.576217
3.451237
1.446269
1.403344
2.260169
0.677019
0.855880
0.511568
0.878391
2.899775
1.054832
1.790065
1.730425
1.379346
1.234409
1.197132
1.320226
0.573133
1.380192
1.874128
4.110758
1.534803
1.433142
1.757763
2.403483
0.957077
0.713236
0.912817
1.329374
2.403371
0.984532
1.436972
1.831951
0.555287
1.094439
1.189025
2.264176
3.231789
2.148321
2.501655
2.007774
1.345358
0.806152
0.753535
1.435033
0.452932
1.617340
2.848961
0.615888
0.876393
1.091350
0.774006
0.454273
1.344496
1.215048
0.589182
1.711391
1.073001
0.649143
0.986501
1.057377
0.468150
1.005769
0.469733
1.508250
0.576653
0.867358
2.260285
2.134783
1.002629
2.574091
0.973740
1.014264
0.974171
1.191204
0.460703
0.886632
0.973904
1.955535
1.695568
1.032616
1.380310
1.684089
1.332319
0.676588
0.801943
0.939252
1.510192
2.145050
0.782480
0.473342
0.535080
1.660106
0.606364
1.684652
0.931465
0.464438
0.568050
0.895586
1.137415
0.666539
1.487308
0.512564
0.808355
1.468775
1.160081
0.754840
1.189588
1.235092
1.198398
0.500241
0.648807
1.553627
0.557206
0.586516
1.142729
1.728961
1.028335
0.614876
0.530499
0.778280
0.803894
0.565074
1.346426
0.688512
0.683530
3.023389
0.487285
0.363630
0.340933
0.979812
2.076599
1.405857
0.739435
0.528017
1.057652
0.686155
0.622805
0.538438
0.729926
0.623692
1.175692
0.517605
0.328561
0.858601
0.465927
0.519511
0.313732
1.629764
0.752063
0.295484
1.093907
0.624373
0.540733
1.076420
0.985550
0.341867
0.275448
0.563222
0.160459
1.351146
1.342451
1.245569
0.937487
0.548597
0.519119
0.803250
3.938676
1.939878
2.672582
2.516157
1.791762
1.309676
0.378550
4.060224
0.624257
3.197612
1.771660
1.240569
0.247532
0.619383
0.658727
0.306925
2.443553
1.348197
0.922237
0.563005
1.188343
0.470668
1.946827
1.989532
0.522127
1.122381
1.351881
0.709429
0.719005
0.616690
0.546508
0.804001
0.447582
0.714732
0.708583
0.565267
1.001168
1.101653
0.525708
0.594387
1.792211
0.716177
1.573544
0.566035
0.787759
1.332293
0.755228
1.980844
0.703346
1.892442
0.973374
0.670602
0.261554
0.977607
1.070221
0.541930
0.331632
0.806177
0.603992
1.440377
1.002801
0.462553
0.858893
0.698710
0.420244
1.144493
1.030937
2.104018
0.575221
0.300122
0.274319
0.513513
0.798319
0.464821
0.441258
0.531200
0.837025
0.767511
0.402698
1.518902
1.320363
1.510448
0.455643
0.618634
1.497510
0.855339
1.109576
1.203820
0.678545
0.298575
1.138282
1.710199
0.792775
0.618406
0.686687
0.504385
1.007622
0.813597
0.797609
0.949797
0.561556
0.835078
1.199501
0.327883
1.002291
0.589843
0.474196
0.897261
1.198812
0.890954
3.074842
1.992411
0.547794
0.588591
0.751620
0.479109
1.623322
2.017432
1.008339
1.321324
0.997876
1.013696
1.213105
2.048219
1.075979
1.006043
1.649043
2.117261
0.577689
0.727792
0.868441
1.009035
1.450856
1.573226
1.132448
0.952215
1.195728
1.561040
1.663628
1.504524
1.502699
1.558547
1.160843
1.718796
1.076442
0.634421
0.302720
1.944124
1.820443
1.166394
0.992311
1.027016
1.021038
1.413350
0.846259
2.047703
0.729732
0.599210
1.261395
0.543090
0.964516
1.578690
1.652520
1.110207
0.746670
0.889461
0.885907
0.714115
0.613554
0.451398
0.834431
2.104333
0.586106
0.570379
1.096326
0.828514
0.829905
1.484234
0.934974
0.668869
0.742167
0.856717
1.077199
0.923131
1.214448
0.539080
1.384349
2.031776
0.803261
1.743458
0.909623
2.122058
1.123377
1.824473
0.505759
1.089974
0.598014
0.488691
0.455411
1.035819
0.494141
0.828371
2.246271
0.486637
0.501400
1.713023
0.642501
1.581830
0.471441
1.015188
1.026630
0.419632
1.313278
2.512829
0.527732
1.215748
0.369504
1.116381
0.934958
2.012199
1.944424
1.244298
1.149433
1.368713
0.829546
1.374648
0.669201
0.733777
1.180789
0.966749
2.299419
1.294224
1.948467
0.763751
1.883965
0.562909
0.705192
1.108277
1.014580
1.780718
0.943807
0.838996
1.143211
0.637607
1.063220
0.638115
1.300631
0.852225
0.342283
1.335414
1.943963
1.210980
0.561861
0.523512
0.502530
2.141436
1.302469
2.200014
1.003658
0.603814
1.155825
0.964171
0.837759
1.805704
0.764483
0.673079
0.647975
0.535204
0.970399
1.591908
1.026130
0.731189
0.946986
1.948409
0.642507
0.520860
0.387678
1.964566
1.525605
2.195520
1.674557
0.877778
1.101459
0.729402
0.677946
0.957755
0.544551
0.676798
0.442279
1.382700
0.802904
1.042014
1.245772
1.479867
1.027015
2.007983
0.973144
0.546583
0.665372
0.533516
1.988834
0.503709
0.369107
0.454206
1.558361
0.615364
1.017241
0.819233
1.356374
0.299194
0.976710
1.929196
1.222606
0.649501
0.450413
0.889869
0.608367
1.531841
0.667725
0.431538
1.152926
1.358167
0.793996
0.813341
0.816049
0.636227
1.427549
2.191249
1.490794
1.230954
0.960687
0.763810
1.620482
2.075810
0.715051
0.940451
1.189765
0.813340
0.974568
0.420798
1.297613
0.760095
1.032648
1.022211
0.732974
0.656430
0.531059
0.395154
0.489983
0.449948
3.344472
0.630885
1.295227
1.201967
0.921017
0.670546
1.203699
0.927887
0.929394
0.800387
0.451074
1.137809
0.961287
0.918542
0.920608
0.774084
1.583074
1.494703
0.690516
0.934061
0.843162
1.270508
0.730069
1.787867
0.665966
2.870698
1.294359
1.267867
0.843516
0.986710
1.684915
0.819595
1.876506
0.717886
0.226794
0.831679
0.852427
1.146697
1.907219
0.784952
0.610546
0.582522
0.444721
1.070774
0.788108
0.502479
0.680594
8.374873
3.702296
2.864314
1.318873
1.271086
1.210765
1.406935
2.231613
1.534331
0.957695
0.943712
1.053543
0.918344
1.005297
0.540565
1.144861
0.994768
0.889684
1.489984
0.924179
1.067141
1.025575
0.720995
1.228153
0.683267
0.977083
1.063310
1.658488
1.124017
0.925572
0.835278
2.050508
2.242844
1.573860
1.186613
0.804304
1.198288
0.690984
0.649219
0.764714
0.730895
1.165287
1.009374
0.725733
0.727666
1.328099
1.541499
1.321908
0.524230
0.701192
0.445719
1.200443
2.072130
0.623956
1.779918
0.693004
0.650898
0.867431
1.053269
0.555406
1.071514
0.874533
0.912877
1.570036
0.484339
1.091840
1.497273
1.184015
0.784271
0.893142
1.166885
0.304267
1.147443
0.651484
0.752609
0.644306
1.388797
0.531662
0.487979
2.115589
0.415111
0.228206
1.216707
1.183409
0.832389
1.542344
0.761075
1.141634
1.784815
2.412832
0.907484
1.381694
0.695054
0.389464
0.918327
0.799041
0.937426
0.545149
1.206889
0.699899
0.647589
0.937179
2.297363
1.535897
1.160571
1.181329
0.964064
1.347926
0.895850
1.502131
0.819322
1.018742
1.501769
1.142388
1.406447
1.071649
0.570473
0.650484
1.703466
0.353599
1.208709
0.811226
1.110076
1.334541
1.329406
1.246469
0.569690
2.364076
0.977854
1.015091
1.427816
1.215188
1.161522
2.314812
0.872260
0.620084
1.250620
1.868570
1.783766
0.780318
1.475045
0.612072
1.083016
1.542865
0.766451
0.818647
1.324673
1.863168
1.359906
1.292344
1.440804
2.073120
1.983893
1.284647
1.534169
0.775701
2.038255
1.236421
2.429182
2.021602
2.065211
0.842849
0.663711
1.182190
1.148910
1.403463
1.050875
1.016163
1.307976
1.458730
1.158764
0.649965
0.685197
1.154940
1.345014
0.461871
1.957081
1.456349
1.599419
1.481452
1.449694
1.117441
0.518297
0.876644
0.985884
0.643399
0.901955
0.601818
0.712073
1.591162
1.143671
2.211471
0.401890
0.669817
2.204971
0.762955
0.628871
1.066687
0.411046
0.787408
1.240440
1.540872
0.842121
0.596058
1.573064
0.751119
1.208464
1.133736
0.808854
0.691670
0.702874
1.424262
2.012317
1.507516
1.207998
1.135396
1.732440
1.471071
1.170297
0.494325
0.480822
0.848829
1.098416
1.477399
0.667435
1.008016
0.644542
1.701902
1.111135
1.199067
0.756045
0.564012
0.931317
0.898144
1.382136
0.423491
0.349411
0.521658
1.603403
0.735950
0.573532
1.009888
0.874587
1.277051
1.457753
1.083794
1.099681
2.703115
1.951593
1.694669
0.807546
1.178070
0.729738
0.795530
1.432486
2.180367
1.900336
1.350865
1.728335
2.188085
1.936352
0.772573
0.901789
1.071259
1.190308
3.862704
1.092344
1.116371
0.973780
1.428186
0.604004
1.253922
0.761305
0.829126
0.762105
2.090132
2.304932
1.316199
1.535336
0.781216
0.708907
0.701505
5.339635
3.184927
2.748487
1.208683
0.867691
1.282832
1.212524
1.056169
1.758363
1.222682
1.206947
1.378936
2.901687
1.245884
0.917464
1.332537
1.454778
2.471658
1.194154
1.409220
0.514847
0.660600
1.916676
1.341695
0.872446
0.974985
2.517713
0.948261
2.053370
0.824386
0.805522
0.881695
1.476072
1.287509
1.160217
1.151711
1.417058
1.113658
1.128924
0.411748
1.103787
1.252427
0.747285
0.386707
0.304300
0.329986
0.821967
1.986600
0.393305
0.308146
2.706323
1.772302
1.128165
0.815547
0.677921
1.149055
2.368580
2.382633
2.015203
1.715367
1.073368
1.336930
2.241490
3.074565
0.778360
0.560225
1.286347
1.155553
0.865929
1.138639
1.380642
0.827809
1.478398
1.147669
1.028987
0.621251
1.024323
1.013741
1.231268
0.686126
0.982127
0.866979
2.273713
2.086834
1.061383
0.632197
1.545941
1.287022
1.301321
1.040503
1.486136
0.950680
0.721179
0.698663
0.617992
0.710514
0.340213
1.632770
0.638860
1.263347
1.209041
0.340573
0.584908
0.498636
1.784462
2.036904
0.781945
0.820032
1.235949
1.665195
1.011613
0.623281
2.588729
1.683698
0.600590
1.497829
0.468448
1.486296
0.408993
0.884810
1.193626
1.649385
1.192689
1.188904
0.888139
3.208820
5.827923
0.804552
1.838625
0.654072
1.038362
0.471705
1.380084
2.195832
0.923783
1.158916
0.758194
1.555929
1.259052
1.149677
1.118064
0.732770
1.611385
1.228909
0.743418
2.120484
1.277348
0.385954
0.438737
0.682065
1.289827
1.150632
0.873392
0.778879
1.118110
1.597460
2.286205
1.476496
0.433946
0.482026
1.359320
1.137230
0.885098
0.654050
0.479270
1.477156
1.273146
0.898505
1.376425
0.933506
1.011941
0.637046
0.719346
1.534720
1.314815
0.668120
1.344584
1.263513
0.717680
0.475992
0.738024
1.218226
1.019229
0.617195
0.559690
1.016932
1.635794
1.083640
0.718525
1.461762
0.855384
1.076359
1.043439
0.413722
0.875267
0.805667
0.891671
1.350777
0.555511
0.620651
0.863760
1.508820
0.497865
1.678879
1.316599
1.858708
1.301130
0.787178
2.660062
1.409664
1.165598
0.600185
1.703261
1.614093
1.545961
0.594005
1.154110
2.536492
1.536075
0.860949
0.987352
0.513422
1.321289
0.584387
0.472578
0.703447
1.176614
0.909565
1.178502
0.327876
1.601262
0.554662
1.435510
2.041261
1.064600
1.095106
0.559265
1.604556
1.531785
0.768919
0.657141
0.854791
1.074535
1.241499
1.337409
2.114370
2.393811
1.600672
2.504766
1.586171
1.541981
0.826169
1.174799
1.094854
1.363550
1.575406
0.397343
0.683969
1.248661
0.841852
1.049390
1.004473
1.242121
1.462209
1.003029
0.852104
0.910098
0.913621
0.397733
1.963724
0.324022
0.566002
0.997748
1.658342
0.829804
0.301519
0.806093
0.513949
0.907210
0.867284
3.960744
3.222232
2.263430
1.571714
0.995732
0.828393
0.637943
1.377702
0.882213
1.342167
1.549316
1.037848
1.308343
0.757200
0.826645
0.926657
0.887750
2.480833
1.611458
1.187584
0.810452
1.739645
0.618674
0.700005
1.231350
1.155752
1.786346
0.840489
1.624546
0.828973
1.155634
1.314992
0.990790
0.680129
1.359043
1.607645
0.845395
2.168135
1.499821
0.896130
0.749107
0.662903
2.432874
0.754208
1.962905
1.912444
0.522581
1.148750
1.055276
1.374744
1.182119
1.068421
1.436307
0.578691
0.832151
0.899092
0.639992
0.871488
0.671913
0.292905
1.127464
1.063593
1.248136
0.997540
0.486908
0.834937
0.319815
0.814518
1.311499
0.882360
0.727199
0.819252
1.023789
0.386079
0.300377
0.333445
1.404436
1.154638
0.996577
1.819084
2.188663
0.541432
1.887655
1.392822
1.088850
0.956682
1.098575
1.052120
0.235300
0.850167
0.605529
0.309361
1.958145
1.541228
0.809400
1.295584
1.786388
0.742233
2.027623
0.773307
2.362440
1.257176
0.357671
1.125356
0.573898
1.491270
1.110930
2.112925
4.796738
3.274699
2.608568
1.499563
1.146755
1.748583
1.136378
1.330653
0.963036
1.225579
2.096853
2.161928
1.287824
3.687240
2.190392
1.231035
0.677588
1.285116
1.301636
1.227006
2.154540
1.490303
1.638140
1.828872
1.453530
1.501263
1.240395
1.206149
2.156631
0.805565
0.817713
3.659581
3.372907
1.602055
0.851229
2.406544
0.765244
1.550584
1.677308
0.556743
2.980577
2.488329
1.513908
1.182955
1.346512
0.916922
0.979794
1.268731
1.322186
0.680457
1.175976
1.021843
1.597147
1.437725
0.466478
1.200234
1.012538
1.326592
0.808472
1.100339
0.902931
0.282278
0.402396
3.067553
2.299687
2.279005
0.986603
0.771855
1.176683
0.600691
1.237662
1.042925
1.308087
0.653530
0.701703
1.321680
1.045568
0.618171
0.872913
2.513403
1.326686
0.622540
1.111139
0.336756
0.414220
2.243513
0.958618
0.744800
1.563247
0.652950
0.603498
0.415267
1.784944
0.551786
0.617979
1.125275
1.197666
0.957660
0.533325
0.546111
0.655069
1.017134
0.560329
0.928069
1.051777
0.656004
1.560089
1.185330
1.052553
1.143393
1.755902
1.088957
0.792462
1.707102
1.692668
0.752210
0.484970
0.339291
1.043013
0.511883
1.705763
0.463869
0.749716
1.037154
1.457245
1.799748
0.963582
1.061263
0.541577
0.385686
1.381969
0.236094
0.450061
0.911125
0.560568
0.654642
1.478129
0.949606
0.588107
1.295815
1.089139
0.692781
0.527860
0.642120
1.012392
1.564878
0.918539
0.826824
0.549980
0.597822
0.307452
1.310075
0.652418
0.691689
1.643308
1.380769
0.461964
0.397242
3.276625
3.002055
1.270445
0.988888
1.474947
0.921925
0.700369
1.405768
0.719353
0.606739
0.866627
1.107503
0.838126
2.568108
1.295249
1.318498
1.143658
0.955316
0.800408
1.610399
1.009158
0.914966
1.422851
0.582871
1.012652
1.200767
0.535826
0.510689
0.663037
0.758889
0.690342
5.111389
3.290963
1.539868
1.678770
1.315960
0.778332
0.487657
0.563295
1.063880
1.077125
0.642491
0.682154
1.288838
1.005892
1.344800
1.013604
1.323728
0.583945
0.664512
1.722687
1.193313
1.030990
0.886849
1.012482
1.655549
1.298647
1.029261
1.732453
0.878785
1.076105
1.882004
0.797737
0.548100
0.859997
2.675529
1.832640
1.508281
4.149490
2.877712
2.191839
2.077676
0.468061
0.456890
0.994985
0.893994
1.169883
1.230778
0.733289
1.234082
0.661893
0.665511
1.250233
0.869271
0.613125
0.851651
3.407852
1.260782
1.941546
0.902138
1.254351
0.761078
0.765252
1.118547
1.917054
0.616654
0.831855
2.801393
1.756449
1.711626
1.380751
1.429261
0.711391
0.808725
0.461408
1.228020
1.669350
0.608400
0.726865
0.525135
0.520838
0.712308
0.732454
2.757164
1.115814
1.285501
1.338712
0.970648
0.623885
0.463491
0.786619
2.240447
1.131515
1.192982
1.626017
1.299169
0.859705
1.332295
1.006446
1.075013
1.642190
0.822808
1.115700
1.553128
3.024012
2.239489
1.296169
1.252043
1.082079
1.346264
1.745072
1.869601
1.633027
1.656064
1.384330
1.440621
2.684820
0.967316
0.928775
0.881190
0.853186
0.631503
1.167439
0.551003
0.733872
1.079300
0.620222
1.566063
1.798799
1.700085
1.090875
0.764945
0.383651
0.815308
0.768923
0.819995
0.924743
2.312025
1.148075
2.059033
1.310682
0.771475
1.254515
0.961242
1.022786
1.431401
1.096622
1.088992
1.050600
1.231703
0.847676
1.384299
0.981099
0.976954
3.431587
0.796788
0.973615
2.079143
0.919218
1.112097
1.559214
0.994457
0.923903
0.653393
0.877250
2.266030
1.349883
0.894774
1.914687
0.341473
1.473420
0.603672
0.657910
1.301582
1.144308
1.127212
1.760945
1.687054
1.119632
0.510660
1.521381
1.060349
0.359978
0.246430
1.246900
1.357342
2.246182
1.060442
0.578078
0.441626
0.869980
1.194977
1.895866
0.747332
1.154666
1.296438
0.959955
1.045721
0.621695
0.571821
1.420703
0.712263
1.008703
0.694784
1.771277
1.369870
0.572890
1.214646
2.013692
1.380523
1.506693
0.844578
1.830317
2.171037
1.549419
0.827924
1.057987
1.170496
0.716643
2.266849
2.740051
0.138626
2.570960
1.304853
0.902661
0.613599
1.596794
2.248691
1.960980
1.684886
1.366649
0.612271
0.988544
0.748074
4.308057
1.929572
2.056373
2.582649
0.645551
1.446817
0.966301
0.496232
1.338724
0.944826
0.709906
0.716677
1.410257
2.461213
1.759682
1.351691
0.576039
0.739385
0.723108
0.906568
1.030585
1.219712
3.757496
1.862628
2.153514
2.676860
1.581932
1.556616
1.504135
1.106167
3.148538
1.487687
1.904604
1.343961
1.203324
1.329584
1.109263
0.708459
0.444174
1.600056
0.848499
0.343821
0.278805
0.473278
0.748753
0.762954
0.818008
0.887131
0.823030
0.858351


==> images/plots/results/GPS-IMU_c_f_results/Data1_error_GPS_IMU_fuzzyMotionModel.txt <==
2.353324
1.967496
1.668355
1.453001
1.286404
1.151726
1.040479
0.949892
0.866346
0.799353
0.739008
0.685898
0.638731
0.623684
0.587425
0.597997
0.563268
0.532440
0.499196
0.473237
0.453095
0.430739
0.402496
0.383703
0.378077
0.343804
0.326686
0.319874
0.299371
0.281962
0.268633
0.268874
0.241724
0.510932
0.319073
0.336579
0.328434
0.327024
0.343406
0.259487
0.361796
0.341266
0.734395
0.338496
0.290797
0.308596
0.241806
0.231705
0.314921
0.317780
0.304116
0.261212
0.253272
0.323429
0.320417
0.333991
0.277827
0.284501
0.279296
0.267975
0.326306
0.323205
0.315326
0.295336
0.379872
0.351816
0.359174
0.328605
0.346100
0.420455
0.395663
0.368280
0.412116
0.329934
0.412066
0.394480
0.392094
0.384546
0.465582
0.444293
0.472002
0.696982
0.485492
0.461858
0.438631
0.425456
0.502029
0.485021
0.488087
0.477904
0.455043
1.095573
6.475204
1.958289
1.317261
0.833891
2.898796
2.134418
2.435047
2.815495
2.245034
1.532585
1.486819
1.310570
1.325409
1.434840
1.513976
1.373183
1.528857
1.458791
1.534386
1.626803
1.547105
1.473672
1.519505
1.347543
1.212488
1.170583
1.308936
1.084087
1.115028
0.985734
1.240714
1.009273
0.847956
0.924343
0.708326
0.763301
0.633324
0.753393
1.116860
1.189488
0.697982
0.818263
1.289020
0.602884
0.633582
0.630293
0.622351
0.778633
0.603860
0.704724
1.114275
0.758287
0.560755
0.626291
0.536651
0.533736
1.411449
1.755332
0.985023
1.044695
1.132028
0.412336
1.189814
1.018628
0.612724
1.055503
0.651456
0.697219
0.648871
0.976607
0.577228
1.444278
1.210656
1.198155
1.211824
0.546351
0.761182
0.511572
1.116125
0.445190
0.408698
1.412747
0.918533
0.674667
1.280564
0.466902
0.704891
1.152648
1.058172
0.826154
0.773017
1.159816
0.943298
0.769621
0.789102
1.315951
1.011216
1.882738
1.317745
1.134816
1.087440
1.616276
1.478029
1.424482
1.578572
1.599147
1.496906
1.862057
2.022499
1.405370
1.075246
1.194879
1.270034
1.869255
1.678799
1.559052
1.568641
1.693329
1.650847
1.687495
1.835355
1.814124
1.715950
1.901571
1.932715
2.583671
1.927094
2.673237
4.169287
4.081632
1.643810
2.961713
1.802664
1.852598
1.797689
1.643111
1.801487
1.610522
1.473825
1.446640
1.410569
1.271097
1.453583
1.210510
1.117747
1.226282
1.477629
0.818409
0.918932
0.868987
0.616965
1.570620
1.655391
0.926862
0.543832
1.107236
0.344372
1.056724
1.127294
0.952327
0.756583
0.919283
1.434052
1.328372
0.605439
0.354388
1.712228
0.838723
0.496391
0.877407
0.813441
0.431493
0.567798
1.098135
0.545573
0.850151
0.636743
1.677752
0.543782
0.774652
0.524464
1.307646
0.640944
0.910778
0.890482
1.090254
0.682743
0.545069
0.386957
1.732723
1.035983
0.641914
1.011113
0.359603
0.299269
0.882719
1.166818
0.677582
1.115447
0.543119
1.308865
1.207764
0.580627
2.333968
0.883848
1.294771
0.704125
1.170631
0.620083
0.878854
1.125204
0.481136
0.616262
0.592068
1.853681
0.976123
0.812248
1.180963
0.653135
0.666501
1.299264
1.837275
0.832362
0.587220
0.529989
2.062095
1.109255
0.841799
0.908774
0.716280
0.854320
1.152099
1.623542
0.705087
0.576543
1.756843
0.640775
0.841406
0.756272
0.489794
0.920639
0.529569
0.835428
0.596999
0.796157
0.528934
0.799801
1.994867
1.505070
0.804828
0.935622
0.567988
1.155685
0.878460
0.867408
0.743399
0.294032
0.326397
0.778089
0.535607
0.826899
0.486905
0.418202
0.312826
0.640270
0.815817
0.370363
0.693591
0.999791
0.919194
0.683628
0.942435
1.085302
0.778587
0.448909
1.579898
1.189160
0.759225
0.641201
1.090449
0.806559
0.500519
0.795934
0.636611
0.542052
0.882606
0.980482
0.860601
0.738677
0.469125
0.387094
0.703516
0.820923
0.679720
0.895657
0.390678
0.590868
0.938936
0.887391
0.395392
0.692748
1.198280
0.707341
0.730937
0.812266
0.617710
1.018504
0.551221
0.250937
1.195209
0.707500
0.961311
1.446804
0.534693
0.312609
0.641704
0.962623
0.733929
0.586656
0.792876
0.583358
0.541595
0.806142
1.656805
0.860505
0.975610
0.318935
0.856992
0.469567
1.042891
0.402390
0.709838
0.566807
0.899456
1.420949
0.621927
0.895035
0.561002
1.155019
1.243623
0.493845
1.061578
0.469621
0.399812
0.854014
0.245675
0.190896
0.794932
1.462166
1.374202
1.533818
0.962700
1.301008
1.042128
0.851707
0.449900
1.180717
0.988906
0.858588
0.855749
0.597091
0.553841
0.610769
1.108046
0.590634
0.785783
0.304423
0.636860
0.708928
0.618101
1.406727
0.908143
0.377081
1.220100
0.651713
0.484567
0.876064
0.620730
0.827952
1.213090
1.080970
0.703283
1.246104
0.909672
1.044246
1.379955
0.741151
0.941247
0.790020
0.722464
0.654146
0.397507
1.547570
1.196164
0.589090
0.903235
0.684070
0.899572
1.206923
0.591651
1.381031
1.230433
0.862777
1.314722
0.361852
0.601016
0.885285
0.978809
0.394984
0.799384
0.915006
0.820395
1.407520
0.474687
1.476330
1.157860
0.973999
0.800680
1.633581
0.889982
0.737453
0.466831
0.979380
0.777938
0.919538
0.683855
1.216303
0.639925
1.169769
1.423224
1.085449
0.946624
0.482963
2.237229
2.007843
1.274029
0.809025
0.844777
0.865310
1.059358
0.718222
0.847257
0.558487
0.283982
1.212008
0.700243
1.010455
0.760912
0.712542
1.290450
0.891432
1.068665
0.451446
1.484673
0.876775
1.124786
0.826559
2.609092
1.840974
1.060980
1.240049
0.696383
1.184625
0.726510
0.368634
1.985854
0.639368
0.895279
0.767503
1.175002
0.529544
0.484556
0.637417
0.607714
0.562109
0.643438
0.851547
1.865146
0.846136
1.244888
1.005798
0.129980
1.013331
0.432074
0.448521
0.957931
0.496594
0.642925
1.300915
0.639265
0.688911
1.150137
1.663749
1.383844
0.857440
0.934353
0.581929
0.576648
1.277800
0.830466
0.466716
1.897589
1.175348
0.742704
1.026162
0.623590
0.621816
1.552094
1.035515
0.776593
0.572201
0.914542
2.581021
1.070047
1.611200
2.302902
1.362103
1.890638
1.359547
1.581388
1.091714
0.431506
2.713888
1.522217
0.772839
1.357942
0.934070
0.589436
0.579022
0.516536
0.521327
0.505759
2.341975
0.701424
2.267864
0.372698
0.671109
0.637051
1.132769
0.733430
0.823273
0.864405
0.538281
0.515373
0.457756
1.426867
0.620474
0.352029
0.506263
0.370394
0.587930
1.082796
1.458733
0.918972
0.740545
0.655986
1.516227
1.332515
0.743005
0.542040
0.654689
0.882173
0.501368
1.252562
0.884835
0.732966
0.845037
0.705182
0.277599
0.627243
0.557691
0.558942
0.894311
0.873745
1.071117
0.787958
1.344591
2.267214
1.385011
0.552202
0.597207
1.428108
0.315040
1.072164
0.388882
0.849756
0.192888
0.628563
1.681865
0.785252
0.631116
1.340696
0.524414
0.369542
1.297678
0.433025
0.731442
1.195958
0.918237
0.810927
0.803071
1.200865
0.808428
0.919629
0.585836
0.496268
0.479639
2.077014
1.195148
1.469661
0.626478
1.066900
0.986083
0.804268
1.222278
0.901193
0.896072
1.321651
0.610590
1.145220
0.646385
0.572844
0.447241
0.322193
0.812645
0.154215
0.682377
1.160141
0.389514
0.180000
1.061188
1.027237
0.768374
0.784412
0.480861
0.781769
0.930486
0.913527
0.695543
0.565196
1.447166
0.498414
0.857937
0.723152
0.953026
0.374773
1.681013
1.337564
0.599692
0.729984
0.741160
1.661978
1.840178
1.287574
0.844394
1.554819
0.531901
0.456993
0.844973
0.434915
0.427285
0.932756
0.983403
1.109401
0.706368
0.964843
0.932161
1.184543
0.360440
1.237678
0.506759
1.112228
0.575719
0.629513
0.948765
0.323940
0.743737
2.850752
1.759956
0.494017
1.337923
1.412307
1.578934
2.302868
1.688244
1.624135
1.469682
0.998576
1.127097
0.525484
1.389816
0.862584
1.027041
1.013442
0.545816
0.648346
0.811536
0.295103
0.622041
1.323816
0.380219
0.663964
1.258988
0.610397
0.791949
0.605423
0.326243
0.628496
1.476867
0.364572
0.498490
1.559710
1.245725
0.724815
0.253426
0.396220
0.346235
1.323085
0.524347
0.892336
0.370009
0.694703
0.431786
1.393459
0.985250
0.537583
1.214491
0.363964
1.051260
1.085393
1.230800
0.596427
0.619002
0.756149
1.171585
1.163019
1.259519
0.649739
0.320791
1.044382
0.641865
0.865639
0.493700
0.419736
0.646937
1.171277
0.967307
0.799997
1.270742
2.588567
2.253552
1.903965
1.260079
1.304679
1.089610
0.668353
0.715462
1.063307
0.995032
0.864178
0.747445
0.833798
0.578071
0.662126
0.930550
1.003912
0.589968
1.562690
1.164387
0.987848
1.318085
0.649011
0.596981
0.763705
0.508046
1.187494
1.171793
1.370852
0.795995
0.697770
0.354261
1.530238
1.249182
0.903703
0.790393
1.555973
0.657198
0.764641
0.964552
0.656573
1.925315
0.987655
0.929935
1.140795
2.028174
0.930851
0.599747
0.692674
0.753929
1.490777
0.942379
1.032668
0.908270
1.024775
1.274695
0.796985
1.605083
1.481137
1.716905
1.049923
0.526994
1.056941
1.340735
0.803100
0.967818
1.161848
0.630342
1.014148
0.827356
2.093169
1.725149
1.991435
1.459638
0.881390
0.679019
0.616971
0.887406
1.691361
0.748094
0.904507
0.581465
0.655338
0.917617
0.646263
0.852024
1.591646
0.665661
1.258740
0.668003
0.911562
0.697081
0.471501
1.018585
0.777361
1.051388
0.553694
1.802201
1.566594
1.134256
0.889769
0.708036
0.330849
0.379849
1.471789
1.801438
1.124782
0.842875
0.382769
0.791550
1.189379
0.596449
1.369004
1.352133
0.615657
0.632674
1.213740
1.094711
0.559611
1.162673
0.504634
0.827789
0.648689
1.601452
1.144745
1.074713
0.737153
0.480103
1.014301
1.538328
1.146227
0.928250
1.176205
0.506314
1.589623
1.067096
0.993900
0.652035
0.933828
0.708853
1.483701
0.950530
0.740899
0.628671
1.517750
1.120758
0.594696
1.314701
0.388997
0.695242
1.521950
0.892088
0.900169
1.078076
0.940099
1.023774
1.300514
0.606127
1.070551
0.765707
0.769404
1.091540
1.361601
0.552477
1.158533
1.180075
1.276463
1.602684
0.605277
1.011686
0.783009
0.495853
0.770150
1.050427
0.848560
1.318890
0.584980
0.728690
1.106897
2.162866
1.564620
1.414838
0.964963
1.765997
1.206377
1.478064
0.759682
1.992304
2.009430
0.414333
2.189263
0.799883
1.004029
1.202126
0.620378
1.168229
1.730652
0.894439
0.802898
0.906342
0.516110
0.933905
0.549287
1.249329
0.337622
0.816128
1.160124
1.241459
1.332326
0.769134
0.772921
0.565900
1.020851
0.576820
1.142327
0.795623
0.859846
0.822790
0.555129
0.738483
0.416764
0.900041
1.865982
1.561342
2.235679
0.802070
1.044062
0.979593
1.109434
0.633544
0.419799
0.379839
1.887982
0.821581
1.297593
0.515476
0.894816
0.466452
1.548202
1.267836
0.799249
0.390294
0.801761
0.540238
0.782462
0.530393
0.866269
0.725342
0.472362
1.615230
0.638402
0.944961
1.091452
0.823163
1.205547
0.951158
0.682372
0.830833
0.872823
0.377487
0.922800
1.066136
0.884522
0.751585
1.193854
0.422050
0.573083
0.851819
0.932277
0.716416
0.678140
1.122189
1.219591
0.852134
1.631094
1.013176
0.754613
1.010860
1.379302
0.995040
0.426557
0.594953
0.924025
1.258804
0.423139
0.777526
0.565036
0.501846
0.953089
1.737262
1.026792
0.766945
1.480847
1.761256
1.323415
1.269822
1.021883
0.559121
1.457670
1.502133
0.811574
1.230170
0.928295
0.544792
0.773774
0.832989
0.880295
0.763213
0.850179
1.078043
1.261096
0.975889
0.673087
0.396965
0.843290
0.582817
1.002496
0.967925
1.141965
0.704337
0.521651
1.044126
0.853769
0.685817
0.497961
1.114269
0.183995
0.814472
1.602857
1.120500
0.871578
0.649983
1.616568
1.461509
1.370580
0.970290
1.428317
0.889670
0.835829
0.891838
1.122047
0.507595
1.268859
2.246053
1.938204
1.178531
0.586471
0.618762
1.173851
0.986265
0.783975
0.557542
1.141208
1.864814
0.631125
0.533797
0.365716
1.078153
1.732908
0.801839
1.151939
0.992774
0.193347
0.332087
2.167022
1.376816
0.488295
0.700942
1.358873
1.579241
0.646744
0.635902
1.599398
1.623091
1.643008
0.942028
1.226942
1.061346
1.518248
0.702648
1.071350
1.255847
1.109916
1.349617
1.632866
0.646293
0.718734
1.159962
1.035333
0.971405
0.989538
1.060764
0.542003
1.516742
0.701301
0.764461
0.554342
0.777281
1.673540
1.472301
0.923353
1.510987
2.245739
1.205171
1.021685
0.766901
1.293970
0.575689
1.202302
1.377909
0.731404
1.803166
0.559476
1.555838
0.741251
1.276396
0.820396
0.897460
1.257432
1.035630
0.480474
1.295445
1.040271
0.890068
0.997829
1.521862
0.813907
0.709667
0.560731
0.626055
0.604846
1.172246
0.936411
0.806132
1.168648
0.629416
0.868695
1.317575
1.621702
0.579252
0.463674
0.920056
0.553691
2.213490
1.753541
1.246042
0.542622
1.416959
0.953308
0.775803
1.140823
0.483452
1.779983
1.155201
1.768141
1.313453
0.550953
1.254323
1.614971
1.771571
0.540726
1.388296
1.618245
0.355972
0.976604
0.944956
1.233120
1.451452
0.817142
0.820658
1.374114
1.604645
0.598919
1.475414
2.415922
2.161889
1.475323
3.250812
2.798473
1.840136
1.082756
1.395726
0.635147
2.374062
1.008507
1.055606
0.536672
0.678015
0.743965
2.092143
1.077451
0.809352
0.834730
0.966604
0.937163
0.823213
0.794758
0.604729
1.058974
1.249542
1.061962
0.733069
1.458313
1.565866
1.667558
1.291535
0.867680
1.370007
1.165841
1.132777
1.124045
0.578871
1.571899
1.513150
0.703162
1.406545
0.774049
1.149290
0.603611
0.632806
0.669969
1.273545
1.133851
1.026993
0.733279
0.863560
0.828864
0.357924
0.753667
1.375879
1.209795
1.682604
0.974303
0.891373
1.312402
0.387236
1.352972
0.687789
1.152656
1.338735
0.709443
1.234909
0.761700
0.802786
0.918324
1.525962
1.476679
1.116389
1.612730
0.723456
2.171905
1.348116
1.949584
1.049636
0.980968
2.229650
1.088553
0.772111
0.533493
1.527150
2.877654
1.187140
1.129265
0.952002
1.057255
2.419226
2.483491
1.301026
1.470538
1.664621
0.761742
1.095522
0.829713
1.625239
1.108136
1.662468
2.205997
1.315087
0.460221
0.996135
2.513193
2.650480
1.956490
0.886799
1.182709
2.084275
1.265024
0.865393
1.670123
1.525920
1.311505
1.100854
2.666290
1.902946
1.361487
1.586529
0.866977
2.597667
2.522378
0.683870
0.941949
0.830237
1.343820
0.800643
1.869084
2.457342
0.776565
2.538717
0.725962
0.531537
1.349622
0.992448
1.719404
1.404156
1.168814
0.927483
2.961118
0.958202
1.047330
1.426621
1.981262
0.613679
3.044472
1.620086
0.882533
1.601666
2.403991
2.070963
0.819772
1.470801
2.076496
1.614463
1.821277
1.090491
1.051101
1.175071
1.424839
1.771562
1.599046
2.212235
3.266658
1.602362
1.099232
1.052566
1.188914
0.785179
1.435931
3.518394
1.490041
2.123471
2.284558
0.764503
1.480375
1.364320
0.921733
1.369050
0.505789
1.925195
1.148759
1.168479
1.061393
1.276390
1.979120
2.548890
1.337143
1.157657
1.622090
2.638412
2.008000
1.268298
0.897729
3.516072
2.309094
1.984479
0.771545
0.561001
2.291797
2.147770
1.747062
0.594293
1.400877
1.152368
0.541882
1.469250
0.832836
1.640858
2.230854
0.928208
0.550351
1.158405
0.568374
0.655967
2.695440
1.310777
1.260017
1.309070
0.989094
2.122590
0.709505
0.660455
0.417765
0.459074
1.932840
0.318327
1.134069
2.422329
1.107549
1.595701
1.287394
1.223319
0.703419
1.548861
0.804845
1.198710
2.003539
0.879842
3.141133
1.153269
1.014174
1.332126
0.802742
0.536431
2.626272
1.476963
1.160975
1.531297
1.228049
2.376903
0.522856
0.427365
0.953601
0.687271
1.479568
1.247458
0.749857
1.645076
1.428937
0.906424
0.658438
1.021574
1.419090
0.699958
0.799060
1.121704
0.794080
0.867662
1.286709
0.742727
0.477367
0.840217
1.875124
0.624147
1.058008
0.722816
0.683492
0.566786
1.347087
1.141660
1.106423
0.589197
1.564830
2.589963
0.805116
0.774288
2.981482
0.794613
0.266301
1.300380
1.385589
0.549283
1.817752
1.907864
0.793528
0.734120
0.346988
0.756616
0.802358
1.224217
3.666022
2.745383
0.983347
0.878620
2.019734
2.367423
1.608777
0.762641
1.149701
0.362339
2.014836
0.688025
0.526238
0.851818
1.114728
0.879132
0.797559
0.992894
1.976174
1.256122
1.636758
2.204866
1.966234
2.309524
1.487323
1.994805
0.706882
2.201484
2.205478
2.609647
4.777696
3.320152
2.186521
0.649352
3.588705
0.632906
1.583865
2.853387
0.609524
1.704787
1.397513
1.283663
0.972386
0.775409
1.284760
4.208457
1.587060
2.363246
3.660764
1.996728
1.142908
0.908909
2.069109
1.325884
0.741000
3.471057
0.620592
1.647292
3.898602
0.756338
1.242634
2.569507
1.430685
0.576217
3.451237
1.446269
1.403344
2.260169
0.677019
0.855880
0.511568
0.878391
2.899775
1.054832
1.790065
1.730425
1.379346
1.234409
1.197132
1.320226
0.573133
1.380192
1.874128
4.110758
1.534803
1.433142
1.757763
2.403483
0.957077
0.713236
0.912817
1.329374
2.403371
0.984532
1.436972
1.831951
0.555287
1.094439
1.189025
2.264176
3.231789
2.148321
2.501655
2.007774
1.345358
0.806152
0.753535
1.435033
0.452932
1.617340
2.848961
0.615888
0.876393
1.091350
0.774006
0.454273
1.344496
1.215048
0.589182
1.711391
1.073001
0.649143
0.986501
1.057377
0.468150
1.005769
0.469733
1.508250
0.576653
0.867358
2.260285
2.134783
1.002629
2.574091
0.973740
1.014264
0.974171
1.191204
0.460703
0.886632
0.973904
1.955535
1.695568
1.032616
1.380310
1.684089
1.332319
0.676588
0.801943
0.939252
1.510192
2.145050
0.782480
0.473342
0.535080
1.660106
0.606364
1.684652
0.931465
0.464438
0.568050
0.895586
1.137415
0.666539
1.487308
0.512564
0.808355
1.468775
1.160081
0.754840
1.189588
1.235092
1.198398
0.500241
0.648807
1.553627
0.557206
0.586516
1.142729
1.728961
1.028335
0.614876
0.530499
0.778280
0.803894
0.565074
1.346426
0.688512
0.683530
3.023389
0.487285
0.363630
0.340933
0.979812
2.076599
1.405857
0.739435
0.528017
1.057652
0.686155
0.622805
0.538438
0.729926
0.623692
1.175692
0.517605
0.328561
0.858601
0.465927
0.519511
0.313732
1.629764
0.752063
0.295484
1.093907
0.624373
0.540733
1.076420
0.985550
0.341867
0.275448
0.563222
0.160459
1.351146
1.342451
1.245569
0.937487
0.548597
0.519119
0.803250
3.938676
1.939878
2.672582
2.516157
1.791762
1.309676
0.378550
4.060224
0.624257
3.197612
1.771660
1.240569
0.247532
0.619383
0.658727
0.306925
2.443553
1.348197
0.922237
0.563005
1.188343
0.470668
1.946827
1.989532
0.522127
1.122381
1.351881
0.709429
0.719005
0.616690
0.546508
0.804001
0.447582
0.714732
0.708583
0.565267
1.001168
1.101653
0.525708
0.594387
1.792211
0.716177
1.573544
0.566035
0.787759
1.332293
0.755228
1.980844
0.703346
1.892442
0.973374
0.670602
0.261554
0.977607
1.070221
0.541930
0.331632
0.806177
0.603992
1.440377
1.002801
0.462553
0.858893
0.698710
0.420244
1.144493
1.030937
2.104018
0.575221
0.300122
0.274319
0.513513
0.798319
0.464821
0.441258
0.531200
0.837025
0.767511
0.402698
1.518902
1.320363
1.510448
0.455643
0.618634
1.497510
0.855339
1.109576
1.203820
0.678545
0.298575
1.138282
1.710199
0.792775
0.618406
0.686687
0.504385
1.007622
0.813597
0.797609
0.949797
0.561556
0.835078
1.199501
0.327883
1.002291
0.589843
0.474196
0.897261
1.198812
0.890954
3.074842
1.992411
0.547794
0.588591
0.751620
0.479109
1.623322
2.017432
1.008339
1.321324
0.997876
1.013696
1.213105
2.048219
1.075979
1.006043
1.649043
2.117261
0.577689
0.727792
0.868441
1.009035
1.450856
1.573226
1.132448
0.952215
1.195728
1.561040
1.663628
1.504524
1.502699
1.558547
1.160843
1.718796
1.076442
0.634421
0.302720
1.944124
1.820443
1.166394
0.992311
1.027016
1.021038
1.413350
0.846259
2.047703
0.729732
0.599210
1.261395
0.543090
0.964516
1.578690
1.652520
1.110207
0.746670
0.889461
0.885907
0.714115
0.613554
0.451398
0.834431
2.104333
0.586106
0.570379
1.096326
0.828514
0.829905
1.484234
0.934974
0.668869
0.742167
0.856717
1.077199
0.923131
1.214448
0.539080
1.384349
2.031776
0.803261
1.743458
0.909623
2.122058
1.123377
1.824473
0.505759
1.089974
0.598014
0.488691
0.455411
1.035819
0.494141
0.828371
2.246271
0.486637
0.501400
1.713023
0.642501
1.581830
0.471441
1.015188
1.026630
0.419632
1.313278
2.512829
0.527732
1.215748
0.369504
1.116381
0.934958
2.012199
1.944424
1.244298
1.149433
1.368713
0.829546
1.374648
0.669201
0.733777
1.180789
0.966749
2.299419
1.294224
1.948467
0.763751
1.883965
0.562909
0.705192
1.108277
1.014580
1.780718
0.943807
0.838996
1.143211
0.637607
1.063220
0.638115
1.300631
0.852225
0.342283
1.335414
1.943963
1.210980
0.561861
0.523512
0.502530
2.141436
1.302469
2.200014
1.003658
0.603814
1.155825
0.964171
0.837759
1.805704
0.764483
0.673079
0.647975
0.535204
0.970399
1.591908
1.026130
0.731189
0.946986
1.948409
0.642507
0.520860
0.387678
1.964566
1.525605
2.195520
1.674557
0.877778
1.101459
0.729402
0.677946
0.957755
0.544551
0.676798
0.442279
1.382700
0.802904
1.042014
1.245772
1.479867
1.027015
2.007983
0.973144
0.546583
0.665372
0.533516
1.988834
0.503709
0.369107
0.454206
1.558361
0.615364
1.017241
0.819233
1.356374
0.299194
0.976710
1.929196
1.222606
0.649501
0.450413
0.889869
0.608367
1.531841
0.667725
0.431538
1.152926
1.358167
0.793996
0.813341
0.816049
0.636227
1.427549
2.191249
1.490794
1.230954
0.960687
0.763810
1.620482
2.075810
0.715051
0.940451
1.189765
0.813340
0.974568
0.420798
1.297613
0.760095
1.032648
1.022211
0.732974
0.656430
0.531059
0.395154
0.489983
0.449948
3.344472
0.630885
1.295227
1.201967
0.921017
0.670546
1.203699
0.927887
0.929394
0.800387
0.451074
1.137809
0.961287
0.918542
0.920608
0.774084
1.583074
1.494703
0.690516
0.934061
0.843162
1.270508
0.730069
1.787867
0.665966
2.870698
1.294359
1.267867
0.843516
0.986710
1.684915
0.819595
1.876506
0.717886
0.226794
0.831679
0.852427
1.146697
1.907219
0.784952
0.610546
0.582522
0.444721
1.070774
0.788108
0.502479
0.680594
8.374873
7.993922
1.570100
1.018381
1.169654
1.264029
1.381585
2.240371
1.530883
0.956901
0.943403
1.053716
0.918404
1.005281
0.540559
1.144863
0.994767
0.889684
1.489984
0.924179
1.067141
1.025575
0.720995
1.228153
0.683267
0.977083
1.063310
1.658488
1.124017
0.925572
0.835278
2.050508
2.242844
1.573860
1.186613
0.804304
1.198288
0.690984
0.649219
0.764714
0.730895
1.165287
1.009374
0.725733
0.727666
1.328099
1.541499
1.321908
0.524230
0.701192
0.445719
1.200443
2.072130
0.623956
1.779918
0.693004
0.650898
0.867431
1.053269
0.555406
1.071514
0.874533
0.912877
1.570036
0.484339
1.091840
1.497273
1.184015
0.784271
0.893142
1.166885
0.304267
1.147443
0.651484
0.752609
0.644306
1.388797
0.531662
0.487979
2.115589
0.415111
0.228206
1.216707
1.183409
0.832389
1.542344
0.761075
1.141634
1.784815
2.412832
0.907484
1.381694
0.695054
0.389464
0.918327
0.799041
0.937426
0.545149
1.206889
0.699899
0.647589
0.937179
2.297363
1.535897
1.160571
1.181329
0.964064
1.347926
0.895850
1.502131
0.819322
1.018742
1.501769
1.142388
1.406447
1.071649
0.570473
0.650484
1.703466
0.353599
1.208709
0.811226
1.110076
1.334541
1.329406
1.246469
0.569690
2.364076
0.977854
1.015091
1.427816
1.215188
1.161522
2.314812
0.872260
0.620084
1.250620
1.868570
1.783766
0.780318
1.475045
0.612072
1.083016
1.542865
0.766451
0.818647
1.324673
1.863168
1.359906
1.292344
1.440804
2.073120
1.983893
1.284647
1.534169
0.775701
2.038255
1.236421
2.429182
2.021602
2.065211
0.842849
0.663711
1.182190
1.148910
1.403463
1.050875
1.016163
1.307976
1.458730
1.158764
0.649965
0.685197
1.154940
1.345014
0.461871
1.957081
1.456349
1.599419
1.481452
1.449694
1.117441
0.518297
0.876644
0.985884
0.643399
0.901955
0.601818
0.712073
1.591162
1.143671
2.211471
0.401890
0.669817
2.204971
0.762955
0.628871
1.066687
0.411046
0.787408
1.240440
1.540872
0.842121
0.596058
1.573064
0.751119
1.208464
1.133736
0.808854
0.691670
0.702874
1.424262
2.012317
1.507516
1.207998
1.135396
1.732440
1.471071
1.170297
0.494325
0.480822
0.848829
1.098416
1.477399
0.667435
1.008016
0.644542
1.701902
1.111135
1.199067
0.756045
0.564012
0.931317
0.898144
1.382136
0.423491
0.349411
0.521658
1.603403
0.735950
0.573532
1.009888
0.874587
1.277051
1.457753
1.083794
1.099681
2.703115
1.951593
1.694669
0.807546
1.178070
0.729738
0.795530
1.432486
2.180367
1.900336
1.350865
1.728335
2.188085
1.936352
0.772573
0.901789
1.071259
1.190308
3.862704
1.092344
1.116371
0.973780
1.428186
0.604004
1.253922
0.761305
0.829126
0.762105
2.090132
2.304932
1.316199
1.535336
0.781216
0.708907
0.701505
5.339635
2.925458
2.334443
0.949481
1.140475
1.879753
1.740893
1.639690
1.999347
1.358834
1.172259
1.256831
2.811827
1.001018
0.656166
1.193402
1.365375
2.430192
1.125080
1.427103
0.495610
0.648943
1.916114
1.157662
0.623314
0.934504
2.549656
1.069817
2.102277
0.888322
0.786095
0.798895
1.388875
1.183492
1.060678
1.045790
1.377508
1.040167
1.078210
0.243324
1.028406
1.213559
0.701279
0.322862
0.285103
0.350058
0.828220
1.983652
0.371153
0.274162
2.665088
1.544812
0.816169
0.604748
0.649747
1.239217
2.448191
2.378566
1.951540
1.622932
0.881337
1.194608
2.173887
3.051209
0.729589
0.493504
1.224473
1.131154
0.827673
1.108432
1.339205
0.763571
1.459662
1.116542
0.959838
0.528162
1.015798
1.052749
1.238553
0.688552
0.982037
0.865788
2.268974
2.080263
1.045713
0.610829
1.526951
1.227329
1.234372
0.971781
1.453109
0.887636
0.639663
0.650591
0.591248
0.659069
0.332583
1.637632
0.639958
1.258073
1.211002
0.354955
0.585391
0.497102
1.783084
2.032826
0.763605
0.802220
1.228205
1.723421
0.923787
0.452873
2.564626
1.700199
0.710812
1.519535
0.471763
1.484854
0.392883
0.866798
1.182298
1.633559
1.159641
1.152618
0.803711
3.169807
5.811770
0.742041
1.820740
0.612397
1.016055
0.425644
1.383979
2.191406
0.912525
1.151806
0.754019
1.545335
1.244974
1.132453
1.211490
0.698013
1.580718
1.205546
0.706143
2.112358
1.269152
0.361508
0.366643
0.595403
1.226469
1.003426
0.705278
0.702851
1.121892
1.605569
2.308562
1.484956
0.483758
0.476000
1.351712
1.146811
0.890523
0.648809
0.456861
1.477110
1.258342
0.877402
1.359091
0.903713
0.975968
0.588493
0.698238
1.522923
1.301859
0.646212
1.402122
1.213191
0.585327
0.335571
0.691030
1.218081
1.053394
0.660177
0.592396
1.021277
1.625355
1.060465
0.667254
1.450663
0.838611
1.076276
1.037447
0.382663
0.860247
0.785925
0.882566
1.336664
0.509565
0.582046
0.846191
1.505325
0.456556
1.654951
1.325952
1.869699
1.310925
0.789546
2.649657
1.324711
1.070398
0.486131
1.692570
1.619430
1.558781
0.569303
1.137694
2.526606
1.533038
0.857132
0.951042
0.471802
1.320615
0.597243
0.478485
0.736915
1.176455
0.896129
1.165195
0.355133
1.597153
0.562041
1.436425
2.038403
1.060489
1.074078
0.520286
1.603691
1.539960
0.779152
0.659371
0.861326
1.075734
1.233864
1.325415
2.069972
2.267818
1.465961
2.465518
1.629884
1.610381
0.960554
1.215026
1.059230
1.295125
1.531319
0.282388
0.671677
1.263149
0.826119
1.011924
0.944408
1.197675
1.418853
0.956940
0.795614
0.886153
0.903106
0.377334
1.955257
0.277336
0.539026
1.003064
1.657391
0.828208
0.294935
0.793269
0.498037
0.895042
0.859806
3.962633
2.937984
1.764955
1.051356
0.795022
0.940886
1.129275
1.640833
1.128129
1.376216
1.520358
0.949762
1.199695
0.483459
0.580684
0.716399
0.685769
2.783465
1.642974
1.073180
0.719762
1.757227
0.791420
0.798915
1.268634
1.123259
1.720323
0.627649
1.503192
0.564177
0.988739
1.199435
0.858691
0.472446
1.276783
1.548189
0.751062
2.360125
1.405941
0.635610
0.644617
0.739879
2.469041
0.884519
1.975484
1.911682
0.464343
1.106501
1.002069
1.327305
1.140347
1.021612
1.407543
0.527692
0.789558
0.858661
0.583862
0.851909
0.645972
0.231756
1.123471
1.058323
1.243761
1.000773
0.491585
0.834120
0.316700
0.815592
1.311760
0.882782
0.726351
0.819148
1.024409
0.384696
0.300648
0.330715
1.404193
1.154956
0.994651
1.817649
2.189576
0.539359
1.868095
1.226100
0.879312
0.766787
1.034873
1.070869
0.393762
0.831810
0.608386
0.379293
1.961178
1.539096
0.797467
1.296516
1.786748
0.724007
2.024147
0.758381
2.357883
1.241094
0.386913
1.133021
0.573940
1.491984
1.098195
2.094746
4.934029
3.070608
2.253480
0.896172
1.054167
1.955866
1.600666
1.579188
1.102940
1.251519
2.050377
2.059589
1.011202
3.684606
2.042326
1.171106
0.575985
1.111895
1.024512
0.826348
1.961548
1.108250
1.262201
1.495460
1.090963
1.243471
1.010759
1.039562
2.095364
0.675876
0.713194
3.637128
3.354049
1.607848
0.857942
2.405859
0.760783
1.547893
1.676180
0.557611
2.981173
2.490585
1.517483
1.188147
1.349038
0.923959
0.987976
1.273835
1.325142
0.682131
1.176744
1.021489
1.596772
1.437894
0.466278
1.199864
1.012328
1.326494
0.808375
1.100351
0.903186
0.282767
0.402558
3.067346
2.205403
2.044343
0.648569
0.757788
1.267534
0.830514
1.444382
1.189118
1.392027
0.671844
0.670063
1.278678
0.992948
0.499340
0.770910
2.481174
1.266176
0.554974
1.070562
0.341082
0.445336
2.250146
0.969572
0.733821
1.557840
0.626668
0.583022
0.408921
1.779775
0.528558
0.598407
1.122438
1.171663
0.906430
0.392027
0.570006
0.661774
1.014645
0.554159
0.922683
1.058247
0.661329
1.561998
1.186210
1.058742
1.136239
1.737512
1.067948
0.835016
1.721218
1.695756
0.720812
0.461456
0.336148
1.042736
0.535088
1.695358
0.414333
0.705911
0.991827
1.435015
1.778159
0.908970
1.015759
0.480275
0.332194
1.368983
0.265956
0.485302
0.910730
0.546883
0.657568
1.474531
0.928756
0.530349
1.288117
1.079591
0.671915
0.520606
0.614031
0.965337
1.543618
0.931247
0.852527
0.529038
0.587307
0.246989
1.300092
0.594191
0.621171
1.626772
1.349519
0.347399
0.346613
3.297204
2.908366
1.145349
0.929222
1.467866
0.908517
0.666186
1.373332
0.639785
0.490630
0.822197
1.034799
0.754412
2.545948
1.261563
1.271185
1.107932
0.914366
0.773284
1.603808
1.017171
0.919481
1.422352
0.582438
1.012147
1.201356
0.538386
0.512524
0.666173
0.760528
0.693754
5.109536
3.288779
1.537656
1.677452
1.314990
0.777730
0.487741
0.563851
1.064374
1.077473
0.642885
0.682744
1.288969
1.006064
1.344805
1.013606
1.323698
0.583907
0.664414
1.722713
1.193354
1.031045
0.886904
1.012449
1.655592
1.298679
1.029285
1.732439
0.878733
1.076063
1.881981
0.797699
0.548061
0.859982
2.675528
1.832639
1.508281
4.149487
2.613193
1.710263
1.771282
0.884347
1.317002
1.626288
1.482716
1.483270
1.356513
0.725090
1.202184
0.535600
0.515253
1.139485
0.820294
0.518441
0.798468
3.394132
1.209025
1.896646
0.831219
1.228423
0.720166
0.697956
1.018444
1.865351
0.384630
0.596258
2.748562
1.658884
1.658773
1.282326
1.375055
0.725990
0.721231
0.343494
1.150674
1.659546
0.638719
0.744894
0.537283
0.556819
0.712939
0.668853
2.731545
1.006617
1.167675
1.211577
0.791469
0.444921
0.353016
0.737260
2.168809
0.918215
0.938240
1.428509
1.058978
0.628307
1.263769
0.915800
0.909166
1.501334
0.599875
0.967261
1.486183
2.778860
2.010075
1.214428
1.246696
0.910336
1.058576
1.450022
1.549073
1.322276
1.393430
1.070036
1.213446
2.566289
0.844018
0.894107
0.874122
0.859070
0.607665
1.142337
0.514390
0.726918
1.080038
0.614213
1.564859
1.798467
1.700011
1.090292
0.764742
0.379557
0.810530
0.769312
0.822535
0.927824
2.313865
1.148744
2.059507
1.311633
0.771495
1.254396
0.961613
1.022445
1.431179
1.096669
1.089021
1.050580
1.231712
0.847671
1.384275
0.981170
0.977033
3.431622
0.796875
0.973724
2.079160
0.919260
1.112154
1.559247
0.994522
0.923924
0.653400
0.877242
2.266032
1.349881
0.894761
1.914684
0.341454
1.473418
0.603671
0.657912
1.301583
1.144309
1.127213
1.760943
1.687052
1.119629
0.510661
1.521381
1.060348
0.359977
0.246431
1.246901
1.357343
2.246183
1.060443
0.578079
0.441627
0.869980
1.194977
1.895866
0.747332
1.154666
1.296438
0.959955
1.045721
0.621695
0.571821
1.420703
0.712263
1.008703
0.694785
1.771277
1.369870
0.572890
1.214646
2.013692
1.380523
1.506693
0.844578
1.830317
2.171037
1.549419
0.827924
1.057987
1.170496
0.716643
2.266849
2.740051
0.138626
2.570960
1.304853
0.902661
0.613599
1.596794
2.248691
1.960980
1.684886
1.366649
0.612271
0.988544
0.748074
4.308057
1.929572
2.056373
2.582649
0.645551
1.446817
0.966301
0.496232
1.338724
0.944826
0.709906
0.716677
1.410257
2.461213
1.759682
1.351691
0.576039
0.739385
0.723108
0.906568
1.030585
1.219712
3.757496
1.862628
2.153514
2.676860
1.581932
1.556616
1.504135
1.106167
3.148538
1.487687
1.904604
1.343961
1.203324
1.329584
1.109263
0.708459
0.444174
1.600056
0.848499
0.343821
0.278805
0.473278
0.748753
0.762954
0.818008
0.887131
0.823030
0.858351


==> images/plots/results/GPS-IMU_c_f_results/Data1_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data1_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data2_error_GPS_IMU_constantMotionModel.txt <==
3.689947
3.590055
2.704200
1.362058
0.507862
0.772797
1.005834
1.107990
1.136116
1.134958
1.084770
1.031119
0.966551
0.880381
0.799844
0.706044
0.617686
0.474970
0.403449
0.351770
0.470796
0.446684
0.241396
0.238127
0.190932
0.094441
0.053071
0.077435
0.081264
0.053495
0.195964
0.100984
0.154019
0.104942
0.179848
0.159114
0.150958
0.110170
0.219776
0.151670
0.040691
0.047202
0.132987
0.039620
0.067334
0.196134
0.149298
0.307232
0.402386
0.124496
0.256269
0.306731
0.324838
0.132238
0.197019
0.145107
0.170828
0.345178
0.252565
0.119523
0.389019
0.511734
0.250878
0.167237
0.182253
0.108705
0.108746
0.284743
0.202992
0.323595
0.139412
0.092740
0.186012
0.153893
0.275847
0.178336
0.264069
0.107034
0.121014
0.208635
0.148549
0.104598
0.200624
0.156614
0.118802
0.470270
0.122025
0.101790
0.222092
0.091826
0.105210
0.185961
0.170851
0.066733
0.116065
0.294275
0.115902
0.287681
0.305374
0.197463
0.135320
0.179603
0.310797
0.320727
0.186990
0.377153
0.262873
0.103488
0.717436
1.465212
0.507051
0.822316
1.338115
0.363047
0.386675
0.659084
0.783596
0.357157
0.779432
1.141321
0.458435
0.686029
0.357462
0.689966
0.309299
0.488887
0.644701
0.245795
0.238585
0.726480
0.468816
0.335127
0.387811
0.996934
0.357049
0.377831
1.040628
0.460328
0.135634
0.650995
0.591925
0.312636
0.865887
0.434586
0.365528
1.235022
0.473090
1.466316
0.301978
0.972064
1.382966
0.531556
0.402080
0.568030
0.666925
0.322232
0.355725
1.204236
0.211604
0.431645
0.334020
3.119089
1.707359
0.850348
1.053526
2.153158
0.991059
0.746455
0.682945
0.730934
0.223651
0.622515
0.539439
0.497288
1.867486
0.573259
0.663114
0.526970
1.143940
1.373800
0.375571
0.532775
0.345203
0.962319
0.713681
0.847128
0.548585
0.344064
0.367597
0.383657
0.879709
0.449184
0.596470
0.257589
0.367208
1.837467
0.821532
1.450910
0.563304
0.609870
0.946814
1.512983
1.114038
0.456444
1.083151
0.333648
0.612999
0.563748
1.017627
0.628200
0.300852
0.424288
0.820589
0.597675
0.652872
1.849647
0.733561
0.343794
0.936608
0.486104
0.472582
1.345552
0.529889
0.301149
0.613390
0.386196
0.576567
0.895501
0.998676
0.754100
0.396967
0.428351
0.679997
1.007372
1.043000
1.051121
0.503344
0.443987
0.601154
0.555535
0.583117
0.334915
0.982193
0.948894
0.451958
0.578222
0.273886
0.105585
0.772994
0.733866
0.192908
0.329395
0.375144
0.579173
1.117332
0.883885
0.602814
0.819107
0.902608
0.304669
0.219739
0.585724
1.468605
0.271599
0.791859
1.299195
0.481245
0.412980
1.088746
0.450461
0.516659
0.599921
0.714418
0.636424
0.910698
0.731881
0.914782
0.535488
0.636582
0.620678
0.326784
1.038075
0.756177
0.665931
0.532770
1.013859
0.459922
0.850977
0.910183
0.770117
0.338666
0.668882
0.809432
0.375712
0.371971
0.215778
2.709891
0.962776
1.043793
0.659458
0.887132
0.741021
0.530359
0.298854
1.341165
1.452634
0.343487
0.575266
0.405424
1.547451
0.543524
0.419760
0.809757
0.477623
0.210044
0.500874
0.781623
0.905630
0.641433
0.726213
0.495264
0.130959
0.696037
1.053025
0.234257
0.632425
0.580602
0.323042
0.334824
1.030264
1.177480
0.468870
0.106136
0.564008
1.172643
0.880154
0.712858
1.284660
0.242356
0.849654
0.479579
1.002716
1.099148
0.808832
0.621522
0.730056
0.727489
0.722519
1.554409
2.164064
0.832440
1.544005
0.582899
0.447293
1.734013
0.863794
0.613421
0.197651
0.320506
1.146081
0.762253
1.247461
0.918567
0.612066
0.920246
0.515896
0.571407
0.635479
0.323110
0.467952
0.690994
0.551986
0.352940
1.095660
0.566775
0.284327
0.553085
0.978008
1.041313
0.573809
0.824777
0.414142
0.790379
0.483317
0.247618
0.933628
0.969534
1.591642
1.530807
1.015429
0.851267
0.585934
0.436084
0.687374
0.962156
0.765237
0.789009
0.696708
1.002391
0.460492
0.762586
0.802506
0.469966
1.096092
0.364687
0.331429
0.674792
0.783350
0.806818
0.283712
0.331343
0.820731
1.457839
0.847745
0.785622
0.644567
0.758008
0.497851
0.536379
1.115149
0.617597
1.275641
1.190825
0.746886
1.316623
2.429626
2.759733
1.938343
0.648165
0.881273
0.625196
1.249986
1.015495
1.067583
0.815621
1.335225
0.547300
1.734478
0.662841
0.411591
0.451112
0.650282
0.326567
1.198167
0.790343
0.660014
0.291816
0.686884
0.627401
0.952912
0.323305
0.668727
0.341870
0.856642
0.867969
0.731181
0.775390
2.191030
1.732619
1.007162
0.631069
0.666231
0.343165
0.387619
1.321069
0.414521
0.506703
0.459546
0.899646
0.510781
0.933420
1.813015
1.052846
1.076726
0.815716
0.468182
0.959067
1.558501
1.144226
1.026417
0.453840
0.984025
0.858298
1.031438
0.678455
1.026056
1.139330
1.347399
0.866473
0.797564
0.689847
0.773963
1.862367
3.223582
1.687500
0.950808
0.927073
0.831842
0.700996
1.274822
1.299883
0.721024
0.736237
0.874295
1.147711
0.861406
1.584495
0.933360
0.684993
0.721398
0.626184
0.894573
0.747057
0.667075
1.022837
0.687542
0.515782
0.379473
0.503312
0.792315
0.805859
0.398656
1.202426
0.461334
1.358531
1.291379
0.863059
0.743919
0.739926
0.813475
0.916797
1.120880
0.616813
0.508510
1.215014
1.045831
1.862968
0.905656
0.887992
1.427601
1.066536
0.797854
0.973690
1.018872
0.507205
0.529408
0.865633
0.575055
0.389852
0.366393
0.816383
0.548581
0.906738
0.565777
1.054693
0.823394
0.598337
0.575346
0.942709
1.312043
0.875648
0.651836
0.599584
0.365357
0.260487
0.795813
0.644503
0.599078
1.630774
2.128593
0.995916
0.343054
0.490659
0.779768
1.371341
0.727575
0.647719
0.811398
0.688822
1.161000
1.068339
0.621306
0.840435
0.484791
1.013444
0.930503
0.712757
0.679449
1.165682
0.321307
0.417285
0.298913
0.466267
0.450936
0.670197
0.347085
0.532032
1.865127
0.777547
0.456428
2.169777
1.812363
1.671207
1.072837
0.695747
0.584465
1.024092
0.505053
0.656822
1.260354
0.793412
0.981740
1.097412
0.752833
1.218677
0.793697
0.961197
0.515583
1.489731
1.010916
0.346985
0.803537
0.543912
0.957677
0.792546
0.989458
0.977064
0.639602
0.832379
0.610832
0.709565
0.571300
0.820689
1.047806
0.858366
0.597346
0.475882
0.522691
0.691244
1.163896
0.922541
0.658311
0.538788
0.459489
0.828856
1.072630
0.713805
0.477090
0.520743
0.276820
0.581658
0.809591
0.392404
0.971502
0.524596
0.360928
0.404117
0.777011
0.625767
0.358968
1.026367
0.776956
1.345486
0.638372
0.794124
0.944087
0.948992
0.497156
1.012884
1.111775
1.000100
0.529131
0.868282
0.795518
0.754048
0.798874
0.637978
0.909295
0.512884
1.041527
1.081704
1.314526
0.580770
0.568159
0.774823
0.966610
0.816441
0.689307
0.400001
0.566528
0.560303
0.939862
0.677727
0.370646
0.382397
0.642756
1.446036
0.731156
0.921427
0.467969
1.602677
1.002014
0.665201
1.113348
0.704362
0.514814
2.075072
1.603430
0.855918
0.754520
0.493957
0.639223
1.267119
0.766005
1.616082
0.671574
0.734261
1.090507
1.172879
0.835869
0.861773
0.799448
1.038952
1.357206
0.659069
0.247381
0.334547
0.866022
0.973713
1.148584
0.523999
0.630798
0.468166
1.198393
1.114236
1.719398
1.119181
0.866554
1.040127
0.659103
0.895106
1.062333
1.289360
1.207108
0.752678
0.651095
1.457532
0.617054
0.783180
1.319438
1.355851
0.715224
1.798896
0.533013
1.400408
0.828219
1.208340
0.447675
0.789094
0.622602
1.062290
0.583175
0.769145
0.845473
0.578642
1.112067
1.063330
0.506781
0.542167
1.258258
0.707960
1.063590
1.004466
0.528766
0.819982
1.563231
0.786007
1.432422
0.817864
1.708517
2.260988
2.642457
1.316866
0.956406
1.927851
1.028092
0.981534
1.660342
0.683373
0.703383
0.616592
1.034767
0.932889
1.940264
0.704607
0.780048
0.791033
1.952862
0.298434
1.386770
0.217654
0.178420
1.353765
0.689572
1.988917
1.268738
0.974394
1.459826
1.362782
0.694126
1.527224
0.899292
0.500352
1.109531
0.832116
0.578050
1.746643
0.799496
0.861635
1.040186
0.546407
1.008643
0.636787
1.506250
0.337448
0.392865
0.944066
0.963057
0.717053
1.209417
1.271026
1.306429
1.206940
0.795662
0.706894
0.600659
0.362191
0.620679
0.419046
1.528860
0.887306
0.483221
0.570182
0.706095
1.089656
1.081953
0.951759
0.664123
2.178895
1.579712
1.083296
1.073326
0.435614
0.698058
1.157410
0.704915
0.942371
0.915740
1.118449
1.151564
0.960557
1.224234
0.936495
0.988679
1.012549
0.939958
1.791046
0.872826
0.868632
0.521799
0.625393
1.191865
0.475332
0.734840
0.618562
0.426831
1.347010
1.043249
1.198872
0.778146
0.583058
2.407244
1.767473
1.368089
0.729516
0.534613
0.653866
0.582639
0.403875
0.722396
1.151530
0.438812
0.475681
0.664549
0.699742
0.419762
0.947318
0.477146
0.786652
1.159403
0.433113
0.709304
0.737215
0.973879
1.096486
1.020021
0.570690
1.545334
0.416811
0.418352
0.470285
1.413384
0.773672
0.435937
0.851188
0.905198
1.481795
0.722934
0.818003
0.706476
0.395735
1.344282
0.776007
0.608169
0.628269
1.141687
0.851481
0.945866
1.712095
0.432707
1.120759
0.675547
1.037338
0.887344
1.065254
0.753443
0.709435
0.811722
0.569537
1.155375
0.514030
0.760981
0.290976
0.404033
1.208198
0.897046
0.833393
0.340003
0.848249
1.204933
0.899301
0.430131
0.856245
0.453764
0.214489
0.858810
0.775992
1.541544
1.096085
0.816955
0.439458
1.030595
0.824879
1.214429
0.485025
0.413506
0.593144
0.959287
0.871557
0.854576
1.130622
1.421086
1.309202
0.811471
0.544474
1.196978
0.873283
0.346625
1.329741
0.886076
0.398050
0.539661
0.964230
1.581722
1.009375
1.926619
1.666662
1.019127
0.598647
0.634946
0.839550
1.102807
0.538261
0.522509
0.759281
0.592502
1.080986
0.897615
0.637591
0.794506
0.966080
0.970165
1.606135
0.675241
0.957143
0.870516
0.988775
0.860409
0.565883
0.468867
0.493624
0.628043
1.839814
0.620182
0.999368
1.050363
0.590891
0.735402
0.613425
0.611852
0.730755
0.700481
2.355576
1.044696
0.650063
0.793960
0.877965
0.577521
0.677626
0.696542
0.782044
0.886156
1.269881
0.824486
1.341076
0.581433
0.969103
0.879279
0.812679
0.955742
0.709599
0.925517
0.517525
1.881538
0.552392
1.415527
1.120047
0.583444
1.611032
0.647545
0.526523
0.685135
0.533274
0.707430
0.956203
0.354492
0.445259
1.426797
1.174071
1.124646
0.920652
1.488416
0.545020
0.636806
0.681210
1.271040
0.678123
1.518487
1.137182
0.777893
0.722428
1.581511
2.110741
1.133521
0.977045
0.889277
0.708613
0.517928
0.811598
1.149793
0.777429
0.211518
0.585331
1.505428
0.680903
1.865509
0.387616
1.066209
0.219338
1.641653
0.521004
1.415577
0.766246
0.464432
1.390203
2.836822
1.815373
1.214303
0.875023
1.482273
1.000799
1.105183
1.033432
2.339166
0.719800
0.680215
0.671928
1.097014
1.275233
1.279082
1.335224
0.635296
0.614589
1.227514
1.380211
1.134761
1.087583
1.001492
0.730032
1.210182
1.001146
0.912359
0.954491
0.981217
1.242350
0.741440
0.583726
1.786962
1.860099
1.629530
1.623321
1.933617
0.837140
0.831849
0.920342
1.456263
1.285492
1.025962
1.801688
1.326397
0.626217
1.046233
0.937956
1.491734
0.855867
0.556365
0.790186
1.232431
1.750250
0.660884
0.709311
0.564524
0.770722
2.017101
1.447216
1.312870
0.864238
1.730813
1.097736
1.050913
0.318411
0.455033
0.758265
1.384727
0.576463
1.253141
0.644189
0.704655
1.261555
0.943697
0.463009
0.966969
1.466809
1.064599
1.687817
0.781989
1.321366
1.221530
2.267701
0.928712
1.040737
0.873658
1.099301
0.910829
1.321908
2.166199
1.817957
1.749579
0.995017
0.943491
1.375200
1.360551
1.941324
1.278806
1.893723
0.921639
0.783170
0.783691
0.915478
1.027869
1.422682
0.995073
0.664255
0.552461
0.580536
0.894707
0.531307
1.417876
0.698340
1.533450
0.948718
2.000772
1.225033
1.014390
2.065621
0.848940
0.445443
1.405977
0.841259
1.593507
1.235208
0.983076
1.939218
1.020260
0.823518
1.139189
1.212183
1.085410
0.844444
0.768758
1.023892
0.745816
1.729053
0.659846
0.828921
0.929656
0.230756
1.214721
1.565854
1.505852
0.966425
0.535822
0.901739
1.146049
1.902577
0.713628
0.925239
0.845085
0.993212
0.872060
0.466347
0.367979
0.694290
1.010703
0.681613
0.886456
0.788113
0.400905
0.862299
0.861711
0.677579
1.133100
0.519580
1.776552
3.202178
2.875699
1.416889
0.849888
0.814828
0.758311
0.782611
1.137755
0.578577
1.099223
0.703491
0.633932
1.292073
0.543468
0.995323
0.809671
0.901104
1.457696
0.911497
1.049415
1.058530
1.091241
0.539941
0.583913
0.535927
0.734498
0.523637
1.369382
0.447459
1.347456
0.553179
1.881085
1.425463
1.214575
0.632356
1.338742
0.678804
0.986797
0.438518
1.219373
1.002786
0.775074
1.045637
1.320324
0.783690
0.719486
1.321106
0.732793
0.621472
0.878036
1.314994
0.858187
0.940908
1.629462
0.965569
0.613961
0.741431
1.062555
1.461305
0.860929
0.796185
1.008076
0.458996
0.965677
0.906580
1.749013
1.653079
0.923964
0.756543
0.566087
0.639687
0.727634
1.216896
0.890010
1.008096
0.623442
0.672188
0.995396
0.793467
0.600009
1.295937
0.814451
0.964108
1.011280
0.690898
0.583142
0.657256
0.878417
0.574395
0.648494
0.540191
1.146686
0.744415
1.103390
1.002148
0.739525
0.665312
0.849601
0.898359
0.727797
0.621335
0.719499
2.262686
1.510816
1.822175
0.802569
1.255701
1.798283
1.105486
0.970748
0.847530
1.424867
1.144421
1.376752
0.758927
0.905871
1.193168
0.832259
0.838679
0.780916
1.089794
1.358101
0.656665
0.788782
0.698696
1.201566
0.613456
0.969143
0.828824
0.443687
2.715754
1.313318
1.463930
1.191405
0.667186
1.313973
0.557576
0.932192
1.078306
0.788023
1.267277
0.721671
0.802369
1.247051
0.981437
0.849108
0.863623
0.846782
0.698374
0.762176
0.828442
0.909228
0.481252
0.484427
0.568257
1.581203
0.721847
0.589992
1.103733
0.772148
1.055035
0.535461
0.622887
0.453059
0.882082
0.690715
1.167121
1.329607
1.308231
0.894596
0.587979
1.040343
0.527499
1.200072
0.510642
0.382705
0.650173
0.500972
1.034454
1.015465
0.891436
0.974966
0.142824
0.109909
0.384910
0.802474
1.224941
0.488414
0.774699
0.573610
0.307868
0.461787
0.997777
0.487693
0.301692
0.388852
0.350998
0.504531
1.010585
6.986555
4.494510
1.812067
1.198513
1.197719
1.038938
1.199522
0.610021
0.449354
0.418079
1.212421
0.827465
2.892574
0.473103
1.595729
1.163657
0.909859
1.125778
1.362503
0.847235
0.669570
0.503044
0.971026
1.002179
0.471429
0.495318
0.762059
0.476197
1.319563
1.597938
0.720967
1.032587
0.817575
0.739639
1.029752
0.320153
0.906428
1.049608
1.315298
1.227942
1.412711
0.288199
0.801762
1.538481
0.716450
0.656420
0.660789
1.087296
0.591478
0.845519
1.080371
0.638432
1.095298
0.700789
0.710922
0.774003
0.819817
0.509426
0.745060
0.895433
0.320348
1.634808
1.648779
1.205860
0.375490
0.597055
0.365415
1.247202
0.861013
0.691997
0.506309
1.514062
1.145487
0.999590
1.332163
0.638918
0.675735
0.404691
1.412075
1.347896
0.761262
0.672680
0.980362
0.574034
0.396175
1.036788
0.974658
0.886029
0.824674
1.113702
1.384501
0.776554
0.975290
0.762302
0.899791
0.317204
0.619830
1.049209
1.758577
1.878119
0.873613
0.557676
0.716842
0.601633
0.793430
0.768613
2.296248
1.241094
1.279721
0.843816
1.318456
1.692220
0.773443
0.845541
0.873518
1.654353
0.697089
0.796682
0.413938
0.600152
1.238479
0.791211
0.446309
1.254449
0.300361
0.886677
0.662699
0.766772
0.319146
1.128500
0.568954
0.701018
1.029749
0.524975
2.335134
1.640524
1.078619
1.305305
0.723759
0.809838
0.450531
0.930378
0.569319
0.695503
0.987121
1.781354
1.245610
0.851982
0.715203
0.768601
1.598623
0.875330
0.918643
1.474956
0.500445
2.229885
1.148570
0.637976
1.274003
0.527344
1.030053
1.890170
1.788916
1.405160
1.260631
1.490014
1.220824
2.060010
1.183444
1.470393
0.770055
2.312230
1.219025
1.715793
2.111844
0.668098
0.659304
0.870915
1.689042
1.590853
0.969460
1.361415
0.843443
1.935680
1.311378
1.440574
0.745244
0.876394
1.507787
1.621761
1.064080
1.269764
0.752081
2.409348
0.642497
0.982478
1.119409
1.075691
2.728092
0.925232
1.485978
1.333487
0.769308
1.741381
0.733849
0.784477
0.437052
1.008660
1.133381
1.724330
1.627830
1.798550
1.366420
2.489805
1.248131
0.999339
1.550375
0.814110
2.091147
0.905101
0.884358
1.038430
1.468118
0.744715
2.334892
2.300522
0.925333
1.279421
1.301112
2.486498
2.400159
1.667294
1.036022
1.003594
1.375480
1.825946
1.303554
1.191430
1.588411
0.991525
0.807450
1.080750
1.108062
0.842388
1.218344
0.878249
1.797751
0.904469
0.583410
0.554539
0.596111
1.828368
0.467734
0.890174
0.669131
0.711322
1.806135
0.565912
0.882695
8.770827
6.009059
3.819361
1.923428
0.834696
0.539920
1.311111
1.815169
2.039338
2.251777
2.405711
2.327857
2.539661


==> images/plots/results/GPS-IMU_c_f_results/Data2_error_GPS_IMU_fuzzyMotionModel.txt <==
3.689947
3.588200
2.846848
0.964737
0.459685
0.754395
0.943233
1.039989
1.071085
1.071470
1.036013
0.980069
0.921538
0.840866
0.761276
0.665955
0.582773
0.470505
0.351205
0.345005
0.586459
0.207248
0.150492
0.191574
0.153939
0.089976
0.072598
0.074943
0.038327
0.046472
0.200315
0.104460
0.094250
0.138538
0.115350
0.152939
0.132085
0.127296
0.199054
0.211242
0.147258
0.150755
0.041245
0.083674
0.070255
0.205158
0.170758
0.369123
0.230059
0.173037
0.313655
0.527729
0.148362
0.141712
0.353370
0.253065
0.256146
0.420724
0.289756
0.314925
0.529504
0.229426
0.234249
0.186995
0.259037
0.197086
0.267759
0.382837
0.201706
0.213972
0.185780
0.146524
0.292537
0.166626
0.307164
0.129679
0.159744
0.160665
0.111793
0.193334
0.270082
0.247221
0.370379
0.257686
0.170219
0.301909
0.211002
0.144101
0.297396
0.194858
0.113974
0.187993
0.217294
0.172312
0.059921
0.278415
0.289277
0.430695
0.152630
0.163566
0.206264
0.253115
0.321471
0.140766
0.205116
0.390342
0.449735
0.427309
0.432767
1.573608
0.586101
0.374320
1.314495
0.770267
0.667923
0.798621
0.532082
0.626529
1.256029
0.477869
0.318602
0.692768
0.245523
0.758317
0.684123
0.490931
0.315928
0.304150
0.240679
0.937108
0.705694
0.588757
0.790715
0.580204
0.502435
0.537523
0.816650
0.754736
0.612859
0.408834
0.755643
0.364871
0.611701
0.186374
0.482719
1.561025
0.699925
1.312223
0.867074
0.669410
0.916694
0.657181
0.671762
0.449755
0.621119
0.181680
0.283639
1.235812
0.786366
1.110227
0.671251
3.039008
0.427108
0.190141
1.002010
1.649963
0.151775
0.502460
0.884249
0.667952
0.461125
0.631037
0.419369
0.447059
1.934954
1.179416
0.599547
0.817030
0.388584
1.348842
0.923829
1.075659
1.089880
0.718449
0.208870
0.783244
0.565349
0.617666
0.897047
1.018009
0.356785
0.452966
0.306884
0.282857
0.559600
2.213620
0.774480
0.722980
0.315101
0.678841
0.533409
1.477595
0.381377
0.474416
1.289886
0.956589
0.567865
0.650225
0.843800
0.325772
0.166957
0.249622
0.861945
0.683020
0.789358
1.442666
1.356516
0.877278
1.805567
1.047073
0.863994
1.285878
0.649113
0.789471
0.254046
0.080724
0.587658
1.174792
0.210759
0.557898
0.453801
0.415503
0.859079
1.614378
2.024841
0.976926
0.821342
1.226889
1.222616
1.457562
0.972708
0.967189
1.517732
0.461648
0.387625
0.221988
0.226607
0.269865
0.904592
0.548104
0.498944
0.211482
0.497393
0.476773
1.329221
0.707249
1.144707
0.173951
0.511723
0.436376
0.400387
0.794799
1.176244
0.744530
0.250780
1.218546
0.832785
0.623682
1.102993
0.414236
0.356392
0.288248
0.714146
0.551454
1.086583
0.338663
0.809144
0.904442
1.290732
1.679074
1.306488
1.438005
0.597191
0.897957
0.352935
0.540737
0.612852
1.094855
0.718369
0.512988
0.538751
0.812009
1.348843
0.891737
1.268819
1.086169
2.162145
1.911499
0.748149
0.654839
1.510824
0.524713
0.544456
0.562723
1.043786
1.689599
0.952471
0.739304
0.535764
1.351000
0.493591
0.323335
0.749500
0.644342
0.656252
0.561328
0.835719
0.520647
0.461645
0.780146
0.983965
0.723324
0.678699
1.121957
0.946124
0.322657
0.114099
0.250427
0.236660
0.949636
0.758053
0.482784
0.323393
0.629988
1.588893
0.647037
0.226560
1.131101
0.441440
0.554247
0.560933
1.283049
0.638286
0.881897
1.169087
0.285968
0.253055
0.739003
1.843234
0.995066
1.007112
1.272292
0.737714
0.873634
1.342221
0.290285
0.489974
0.355474
0.551709
1.095599
0.269740
1.206328
0.415851
0.449907
1.143466
0.450178
0.582356
0.724748
0.817865
0.625197
0.200218
0.380668
0.411581
1.144551
1.026276
0.755041
0.447642
0.462732
1.132479
0.285113
0.793326
0.523289
0.444952
0.545414
0.546891
1.382774
0.497893
1.375105
1.389928
0.971231
1.180142
1.198872
1.225125
1.101699
0.582481
0.776123
0.314792
0.584821
1.287046
0.529418
1.343680
0.412742
0.589580
0.895453
0.746161
0.646831
0.981895
0.532093
0.638284
0.513269
0.436936
1.105457
1.117473
1.076171
0.422109
0.358811
0.880857
0.466731
0.669925
0.924711
0.948184
0.762464
1.272715
1.123611
1.799905
3.004568
1.391861
1.865962
0.623944
1.039397
0.981569
1.536315
1.062376
0.720760
0.718864
1.379718
1.128304
1.219656
0.313367
0.309090
0.368162
0.754510
0.504095
1.419344
0.485825
0.521533
0.576314
0.404854
0.813262
0.420435
0.347061
0.543187
0.416169
0.700549
0.695376
0.905181
0.592677
2.180134
1.779992
0.839250
0.585631
0.564579
0.522123
0.607211
1.002233
0.753683
0.542536
0.485542
1.084381
0.894529
0.502167
1.989617
0.616923
0.829852
0.815371
0.892156
0.563445
1.811798
0.426343
0.559425
0.540279
1.194419
1.015603
1.423080
1.169122
0.751060
1.598795
0.758637
0.939086
0.516029
0.816733
0.468610
1.867305
3.432597
1.648945
1.173712
0.564420
0.476095
0.684589
1.502933
0.899261
0.796888
0.874466
0.850087
1.434150
1.085956
1.035828
0.992242
0.832995
0.707243
0.732926
0.757912
0.654743
0.877790
0.558557
0.860094
0.358740
0.469962
0.708309
0.494324
0.907459
0.645168
0.800731
0.605930
1.245685
1.051237
0.809770
0.874174
1.002160
0.883888
1.314259
0.380770
0.283200
0.530094
1.172497
0.771018
1.572850
0.760146
1.022518
1.288182
0.983776
1.006534
1.020032
0.735400
0.685501
0.834308
0.561602
0.605334
0.773727
0.418941
0.586372
0.786522
0.722617
0.528731
0.917612
0.639394
0.696294
0.674103
1.320482
0.834544
0.776066
0.377046
0.587992
0.620642
0.468067
0.824955
0.882255
0.835996
2.217501
0.678524
0.625356
0.444032
0.705631
0.517651
1.148286
0.569970
0.605068
0.793453
0.471672
1.109272
1.038734
0.548631
0.631751
0.550258
1.203117
0.551046
0.973467
0.850986
0.484843
0.342111
0.326135
0.342862
0.515290
0.409160
0.506389
0.264441
0.546804
1.616293
0.637639
0.367254
1.995304
2.037292
1.224777
0.944710
0.595281
0.722219
0.707899
0.579141
0.664046
1.303606
0.978386
1.169834
0.895987
0.736871
1.017531
1.061667
1.508572
1.418030
0.767922
0.799715
0.398532
0.860701
0.477715
0.896169
1.115743
0.239891
0.837185
0.645625
0.731001
0.804530
0.718894
0.668373
0.979229
1.286111
0.525857
0.402177
0.425212
0.776402
0.381023
1.229981
0.782585
0.094093
0.393082
0.513755
1.172329
0.710895
0.488752
0.246920
0.533909
0.416350
0.877454
0.911685
0.406566
0.585203
0.606593
0.718927
0.486320
0.642827
0.365770
0.495199
1.318545
0.598277
1.224321
0.348290
0.833567
0.413242
0.987760
0.414198
0.824901
1.149834
0.976039
0.686163
0.819839
0.758025
1.053277
0.816717
0.507157
0.656054
0.563058
1.123086
0.485166
1.254050
0.966047
1.146311
0.911957
0.341799
0.684916
0.531840
0.591519
0.943219
0.650981
0.983030
0.417892
0.513542
0.423239
0.343424
1.484509
0.797312
0.431556
0.656124
2.039093
0.714508
0.577275
1.025090
0.886571
1.020835
2.019822
1.543482
0.908901
0.756724
0.546473
0.765337
1.513660
0.834969
1.014582
0.888268
1.168716
0.973607
1.006710
0.738668
0.752945
0.780950
1.441968
0.883364
0.520825
0.474057
0.420224
0.781588
1.339713
0.668439
0.583660
0.867115
0.492229
0.979027
0.614450
1.914013
0.488329
0.543755
1.360844
0.744531
0.361716
0.980507
1.691217
1.324786
0.650967
0.629278
1.644986
1.614973
1.250882
0.876602
0.666953
0.711216
1.944462
1.581813
0.956762
0.506653
1.060781
0.745849
0.829815
0.935727
0.788099
0.741958
0.750876
0.721088
0.791207
1.094536
1.139193
0.493516
0.745072
1.141451
0.917981
1.438932
1.053925
1.024779
0.566224
1.393780
1.380855
1.179895
0.906629
1.612868
2.402589
1.941692
1.227689
0.978909
2.401306
1.267445
0.727498
0.899492
0.797778
0.747764
0.623743
0.981658
1.008708
1.478741
0.380526
0.467653
0.743737
1.697105
1.082960
0.885035
0.714698
0.763689
1.921576
1.023855
1.842579
0.806400
0.702659
1.581946
0.590539
0.720937
1.372475
0.882806
0.541880
1.055952
0.832846
0.803912
1.603052
1.000652
1.176180
0.645345
0.420829
0.808648
0.582482
1.242268
0.691497
0.532660
0.910464
0.689303
0.764533
1.349343
0.754374
1.487399
1.514107
1.473710
1.031550
0.600928
0.500822
0.735394
0.865784
1.404296
0.290083
0.461312
0.500022
0.752869
0.683613
1.173635
0.696098
0.624775
2.246322
1.422175
1.017411
1.071371
0.558187
0.878800
0.789712
0.681232
0.924941
1.108725
0.825086
1.212440
1.358375
0.767777
0.777227
0.968734
1.185306
0.943237
1.800406
0.604192
0.518513
0.655237
0.532332
1.250311
0.749019
0.117343
0.506165
0.381275
1.401208
0.937877
0.839835
0.631640
0.550448
2.205074
0.919584
1.134873
0.471851
0.672531
0.791511
0.863579
0.720697
1.016995
0.539099
0.561185
0.544161
0.694989
0.962787
0.694219
0.697434
0.467275
0.711912
1.121645
0.519557
0.322981
0.684104
1.011056
1.460434
0.795969
0.676289
1.374451
0.816054
0.707465
0.915673
1.290341
0.350747
0.627935
0.840952
0.875629
1.275603
0.504473
0.638815
0.812337
0.682734
1.315838
1.195963
0.904048
1.165891
0.807388
1.149254
1.589556
1.279738
1.127144
0.425142
0.368651
1.088597
1.494755
0.445607
0.447970
0.709342
0.997559
1.136766
0.882672
0.790250
0.383346
0.269525
0.501756
1.087710
0.697462
0.606431
0.347519
1.020390
0.677165
0.976180
0.562779
0.678927
0.562498
0.599831
0.818290
0.597611
1.697550
1.050260
0.916184
0.630738
0.822973
0.524374
1.048737
0.638301
0.567279
0.845020
1.166418
0.918766
0.881865
0.981198
1.476738
1.502787
1.005698
0.667643
1.227218
0.348545
0.391771
1.048434
0.600509
0.484967
0.549108
1.117247
1.304840
1.006490
1.469644
2.342403
0.783866
0.930511
0.528479
0.483416
0.984254
0.715891
0.575386
0.430024
0.534996
1.263715
0.843907
0.628762
0.658209
0.900546
0.796451
1.540681
0.654034
0.922001
0.669834
1.174971
0.698759
0.426571
0.467669
0.493131
0.684742
1.621181
0.676480
0.707106
0.875769
0.763723
0.956149
0.569957
0.342711
0.647090
0.699854
2.030903
1.026763
0.620556
0.883174
0.931205
0.905715
0.357909
0.525828
0.762819
0.992721
1.105008
0.768576
1.337355
0.777924
0.879298
1.021546
0.931976
0.670908
0.803772
0.621681
0.647455
1.448259
0.720016
1.169523
0.859016
0.649315
1.488473
0.400857
0.229703
0.544291
0.432963
0.791687
0.805149
0.399881
0.426820
1.494954
1.198579
1.220480
0.790274
1.321926
0.659081
0.453491
0.577997
1.210431
1.092430
1.446206
0.582128
0.673804
0.646098
1.721163
1.604968
0.885557
0.633702
0.849988
0.862186
0.836466
0.728997
1.263365
0.516435
0.658495
1.124460
1.011445
0.645682
1.423302
0.693027
1.324004
1.101000
1.223607
0.496534
1.060329
0.463621
0.488066
1.579170
2.294982
1.175890
1.183386
1.084803
1.751274
1.117026
1.986493
0.903204
1.487397
0.847861
0.401512
0.616352
1.316301
0.985067
1.303157
1.360324
1.118263
0.538550
0.897617
1.689129
0.434907
0.733626
1.188895
0.834010
1.129598
1.243357
0.971930
1.028165
0.764655
1.013830
1.016290
0.735225
1.962460
1.729734
1.669017
1.325030
1.675992
1.709329
1.211675
2.004782
1.495053
0.972828
0.941704
1.764433
0.840857
0.671306
0.888203
1.254434
1.076972
0.809012
0.755840
1.168630
1.033155
1.245356
0.826348
1.004478
0.399451
0.511624
1.984930
2.426587
1.357073
1.105008
1.477722
0.912390
0.718702
0.397649
0.614618
0.933264
1.366680
0.487064
1.143898
0.544000
0.953661
1.195960
1.467743
1.108898
0.614206
1.640537
1.447872
1.849310
1.740373
0.684692
0.736200
2.048296
0.675676
0.382847
0.860222
1.254306
0.587087
1.108301
2.155969
1.811768
2.676400
1.430800
1.900485
0.704241
0.554161
1.783126
1.121777
1.627491
0.913396
0.772098
1.314595
0.624426
0.826475
1.589759
0.301167
0.308119
0.693481
0.488669
0.722405
0.812468
1.494522
1.175609
1.079492
0.964305
2.078144
0.345154
0.456033
2.040384
0.895173
0.531808
1.250407
0.584870
1.841081
1.272084
1.384961
1.472981
0.895863
0.857215
1.301263
0.588664
1.195529
0.842976
0.683717
0.913028
0.666791
1.461712
0.230861
0.769464
0.590112
0.243756
1.413715
2.179236
0.334905
0.610816
0.825204
1.449470
0.956172
1.401968
0.561037
1.198317
0.279540
0.718105
0.958656
0.337609
0.318684
0.925044
0.419792
0.609621
1.045129
0.862090
0.565576
0.955674
0.611950
0.293339
1.160928
0.805006
1.785878
3.098187
2.309773
0.872829
0.223999
0.841325
1.390668
0.941571
1.327058
1.001045
1.067137
0.887683
0.803976
0.960452
0.509645
0.613882
0.787012
0.829176
1.072280
0.747514
0.911788
0.512298
0.900206
0.721360
0.511515
0.479287
0.896007
0.931384
1.249650
0.640717
1.234466
0.560481
1.759096
1.172260
0.926022
0.742540
1.241162
0.762153
0.938386
0.816366
0.727965
1.212099
0.751456
1.366663
0.589935
0.523950
0.755203
1.279050
0.862448
0.678287
0.387099
1.470503
0.498172
1.057155
1.793665
0.613123
0.521339
0.384774
0.937280
1.442421
0.430304
0.490156
1.155669
1.164567
0.632206
0.475292
1.713992
1.495711
0.420535
0.389794
0.790265
1.093531
1.508285
0.915675
0.813132
0.785216
0.627221
0.503296
0.905461
0.830828
0.546737
0.872737
0.546261
0.770401
1.158333
0.322583
0.608662
0.813259
0.578370
0.659396
0.456097
0.703636
0.760643
0.707934
1.089935
0.781261
0.491724
0.307193
0.846404
0.696195
0.913399
0.568987
0.510309
1.995340
1.240237
1.618677
0.955410
0.414315
1.761820
0.605759
1.063710
0.550759
1.382782
0.918424
0.845220
0.773676
0.771266
1.025725
0.776914
0.765176
0.355677
0.992792
1.260192
0.577567
0.516064
0.553466
1.440571
1.041007
0.276625
0.485772
0.523230
2.490231
0.934557
1.367321
0.493923
0.549524
1.302768
0.689884
0.701789
0.906479
1.091671
0.661204
0.376051
0.866321
0.974580
0.718711
0.845925
0.604157
0.663248
0.345018
0.613630
0.925858
0.377738
0.275375
0.532229
0.384692
1.379480
0.417222
0.460588
1.248295
1.023669
0.697362
0.475599
0.381961
0.472105
0.964423
0.616447
0.927054
1.250958
1.308135
0.505480
0.621703
1.183591
0.615287
1.071973
0.623918
0.632781
0.389355
0.378800
1.219476
0.551713
0.739396
0.914869
0.664541
0.673716
0.488955
1.040130
1.634594
0.807518
0.356188
0.141178
0.313405
0.401030
1.013002
0.684811
0.529742
0.540594
0.470578
0.737975
1.505823
7.234111
0.943555
0.675439
0.771077
1.135943
1.075757
1.240323
0.628833
0.432351
0.388886
1.216102
0.805301
2.886207
0.453985
1.580435
1.122812
0.857069
1.074791
1.324875
0.780075
0.591826
0.434610
0.950467
0.984164
0.447311
0.473810
0.749978
0.462811
1.315972
1.599541
0.715220
1.029974
0.813318
0.741300
1.034024
0.317216
0.902437
1.038185
1.278356
1.187437
1.379399
0.255963
0.823087
1.548875
0.728223
0.663825
0.644093
1.068796
0.548075
0.800589
1.058455
0.607391
1.081481
0.684847
0.704459
0.769298
0.815786
0.510303
0.743806
0.892479
0.304309
1.632117
1.644220
1.202410
0.373219
0.597719
0.359001
1.246670
0.861907
0.690975
0.500451
1.493271
0.980588
0.845773
1.296553
0.683477
0.727800
0.514808
1.436822
1.352213
0.736279
0.616323
0.949706
0.511721
0.339264
1.031964
0.971112
0.884582
0.802446
1.108344
1.376173
0.775338
0.965706
0.740888
0.896088
0.318600
0.605325
1.046242
1.732850
1.770584
0.668705
0.433033
0.723456
0.541123
0.772574
0.713099
2.298302
1.222631
1.254899
0.803993
1.304634
1.683923
0.715695
0.797955
0.819574
1.610216
0.589325
0.738123
0.321073
0.535550
1.212554
0.759649
0.322170
1.212666
0.271729
0.882134
0.657591
0.781001
0.313630
1.117202
0.554970
0.671011
0.991065
0.485371
2.259752
1.308842
0.612937
1.184800
0.767465
0.955577
0.712848
0.985212
0.589921
0.688845
0.991949
1.780604
1.234306
0.827292
0.645470
0.712709
1.559536
0.817321
0.835470
1.481236
0.442105
2.223397
1.146086
0.600843
1.264777
0.482610
1.014333
1.885099
1.845343
1.271225
1.085225
1.389067
1.179133
2.061782
1.227097
1.498364
0.757326
2.263123
1.103279
1.679334
2.105793
0.616627
0.598487
0.773065
1.669562
1.572430
0.910733
1.336489
0.767233
1.908617
1.245544
1.400914
0.693137
0.847385
1.577806
1.516371
0.797957
1.140054
0.703651
2.437497
0.751538
1.080974
1.097712
1.008650
2.695650
0.830472
1.441091
1.278753
0.716832
1.706449
0.655287
0.781761
0.438146
0.987798
1.113033
1.701850
1.600466
1.782820
1.375412
2.488613
1.219057
0.970798
1.537057
0.764221
2.083953
0.831542
0.747627
0.924269
1.401664
0.633807
2.157652
2.098320
0.639796
1.297662
1.395364
2.539997
2.433299
1.675689
0.962178
0.849165
1.228077
1.709645
1.156558
1.088796
1.533834
0.925860
0.752664
1.055138
1.134096
0.837510
1.216170
0.871183
1.780812
0.879028
0.536749
0.523247
0.475608
1.792656
0.357156
0.820046
0.572975
0.655694
1.809337
0.594170
0.907622
8.738970
5.691796
3.757112
1.519894
0.794776
1.502535
2.224722
2.468938
2.344930
2.231345
2.091799
1.767272
1.944704


==> images/plots/results/GPS-IMU_c_f_results/Data2_positions_rotations_constant.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.045525,-0.605163,-0.070519,-0.491311,-0.380174,0.110768,P1R1
0.257777,-1.053118,-0.161542,-0.531242,-0.409473,0.121986,P1R1
0.258343,-2.146712,-0.298524,-0.595795,-0.433755,0.138625,P1R1
0.122984,-3.147952,-0.401347,-0.942818,-0.606052,0.141266,P1R1
0.025802,-3.761218,-0.422430,-1.008373,-0.631031,0.132673,P1R1
-0.045426,-4.107132,-0.428879,-1.035942,-0.611540,0.146410,P1R1
-0.094977,-4.300323,-0.429242,-0.978144,-0.640445,0.136220,P1R1
-0.129763,-4.405776,-0.426876,-1.053365,-0.710632,0.102859,P1R1
-0.154748,-4.457721,-0.423108,-1.121351,-0.696721,0.081192,P1R1
-0.173100,-4.474561,-0.418489,-1.011078,-0.718372,0.022215,P1R1
-0.186800,-4.466739,-0.413268,-0.934717,-0.770252,0.025751,P1R1
-0.197104,-4.440690,-0.407588,-0.953292,-0.749183,0.019741,P1R1
-0.204837,-4.400851,-0.401563,-1.028506,-0.645983,0.027566,P1R1
-0.210548,-4.350689,-0.395311,-1.124970,-0.617405,0.032967,P1R1
-0.214642,-4.293216,-0.388960,-1.245371,-0.665712,0.017994,P1R1
-0.217417,-4.231180,-0.382650,-1.318487,-0.660733,-0.006424,P1R1
-0.219120,-4.167115,-0.376518,-1.410063,-0.707709,-0.041985,P1R1
-0.203316,-4.133087,-0.350083,-1.544471,-0.917536,-0.083626,P1R1
-0.189439,-4.096582,-0.327276,-1.533872,-1.008798,-0.090617,P1R1
-0.177477,-4.059459,-0.307961,-1.444269,-1.176634,-0.131449,P1R1
-0.167380,-4.023205,-0.291938,-1.195959,-1.641628,-0.222846,P1R1
-0.159047,-3.988942,-0.278953,-1.265045,-1.679074,-0.259465,P1R1
-0.152331,-3.957454,-0.268714,-1.270584,-1.688430,-0.233218,P1R1
-0.130950,-3.928967,-0.240333,-1.183007,-1.609867,-0.244865,P1R1
-0.113303,-3.904022,-0.217178,-1.261730,-1.549246,-0.301188,P1R1
-0.099101,-3.882658,-0.198775,-1.295311,-1.550051,-0.352690,P1R1
-0.087991,-3.864764,-0.184590,-1.325222,-1.517587,-0.394977,P1R1
-0.079607,-3.850125,-0.174062,-1.389768,-1.542257,-0.406280,P1R1
-0.073551,-3.838452,-0.166641,-1.384062,-1.529674,-0.384220,P1R1
-0.069449,-3.829420,-0.161800,-1.363564,-1.527199,-0.362637,P1R1
-0.066961,-3.822685,-0.159041,-1.464844,-1.374364,-0.295608,P1R1
-0.065753,-3.817904,-0.157930,-1.553470,-1.362535,-0.268216,P1R1
-0.049405,-3.814490,-0.137514,-1.560084,-1.434382,-0.270933,P1R1
-0.036266,-3.812439,-0.121163,-1.600821,-1.536644,-0.195925,P1R1
-0.026018,-3.811474,-0.108433,-1.675402,-1.460613,-0.234239,P1R1
-0.017803,-3.841340,-0.098871,-1.678424,-1.417745,-0.292357,P1R1
-0.011823,-3.867249,-0.092016,-1.596727,-1.399532,-0.306357,P1R1
-0.007741,-3.889239,-0.087412,-1.577973,-1.299742,-0.320550,P1R1
0.010925,-3.907229,-0.064094,-1.752516,-1.256307,-0.346997,P1R1
0.025882,-3.921795,-0.045383,-1.953969,-1.295967,-0.332886,P1R1
0.037524,-3.933273,-0.030795,-2.095994,-1.275796,-0.310156,P1R1
0.046250,-3.942027,-0.019798,-2.232199,-1.256452,-0.253070,P1R1
0.052498,-3.948434,-0.011885,-2.253091,-1.277447,-0.244249,P1R1
0.056659,-3.952860,-0.006544,-2.322972,-1.270408,-0.220405,P1R1
0.059127,-3.955653,-0.003312,-2.362830,-1.306948,-0.215316,P1R1
0.114502,-3.956252,-0.011118,-2.412623,-1.331645,-0.191704,P1R1
0.160549,-3.955958,-0.018794,-2.489209,-1.327185,-0.121688,P1R1
0.197913,-3.955015,-0.026064,-2.705376,-1.559081,0.042400,P1R1
0.227422,-3.953628,-0.032750,-2.656067,-1.366174,0.144418,P1R1
0.250008,-3.951966,-0.038756,-2.775029,-1.381905,0.261984,P1R1
0.266608,-3.950167,-0.044026,-3.068156,-1.478646,0.286523,P1R1
0.294256,-3.948070,-0.027974,-3.569828,-1.515419,0.418430,P1R1
0.315264,-3.946060,-0.014338,-3.648097,-1.612803,0.478305,P1R1
0.330550,-3.944189,-0.003006,-3.721679,-1.685734,0.562861,P1R1
0.340999,-3.942493,0.006208,-4.022892,-1.801673,0.693022,P1R1
0.347973,-3.970981,0.013492,-4.193477,-1.850357,0.824526,P1R1
0.351696,-3.995090,0.019075,-4.296764,-1.854145,1.037220,P1R1
0.352827,-4.015032,0.023228,-4.180984,-1.845788,1.432184,P1R1
0.352035,-4.031132,0.026137,-4.050257,-1.677937,1.615146,P1R1
0.349848,-4.043776,0.028018,-3.885074,-1.512944,1.815056,P1R1
0.346691,-4.053378,0.029090,-3.859574,-1.010381,1.960679,P1R1
0.342955,-4.060365,0.029510,-4.082512,-1.015345,1.938570,P1R1
0.300807,-4.065771,0.059353,-4.182607,-1.000489,1.931442,P1R1
0.264420,-4.069274,0.084266,-4.284154,-1.004845,1.966157,P1R1
0.233663,-4.071232,0.104602,-4.515665,-1.045842,1.952921,P1R1
0.208261,-4.071977,0.120763,-4.686584,-0.979523,1.942791,P1R1
0.187788,-4.071796,0.133221,-4.933468,-0.928844,1.869082,P1R1
0.171717,-4.070936,0.142487,-5.121328,-0.604176,1.812246,P1R1
0.159532,-4.069609,0.149025,-5.255032,-0.498350,1.911330,P1R1
0.150659,-4.067986,0.153317,-5.265615,-0.592523,2.098761,P1R1
0.144590,-4.066208,0.155772,-5.248804,-0.693848,2.245939,P1R1
0.140822,-4.064384,0.156777,-5.329196,-0.755071,2.339603,P1R1
0.122743,-4.062857,0.136132,-5.343672,-0.909846,2.557940,P1R1
0.125181,-4.091114,0.138373,-5.354713,-0.976764,2.652945,P1R1
0.090359,-4.115545,0.169832,-5.155300,-1.104005,2.759619,P1R1
0.061885,-4.135685,0.196135,-5.123119,-1.174020,2.763314,P1R1
0.039172,-4.151879,0.217636,-5.216927,-1.126686,2.656997,P1R1
0.021583,-4.164537,0.234767,-5.329708,-1.099460,2.549326,P1R1
0.008430,-4.174094,0.248030,-5.412843,-1.171469,2.546457,P1R1
-0.000911,-4.180996,0.257903,-5.516448,-1.014259,2.570786,P1R1
-0.007079,-4.185672,0.264895,-5.694062,-0.819718,2.594173,P1R1
-0.010670,-4.188522,0.269492,-5.888290,-0.705676,2.674707,P1R1
-0.012240,-4.189915,0.272158,-6.238635,-0.651925,2.754134,P1R1
-0.012243,-4.190177,0.273285,-6.471575,-0.705094,2.821839,P1R1
-0.011093,-4.189596,0.273234,-6.624487,-0.698283,2.861630,P1R1
-0.009172,-4.188411,0.272342,-6.376736,-0.539713,2.902030,P1R1
-0.006723,-4.186829,0.270840,-6.195928,-0.477741,2.972579,P1R1
-0.003985,-4.185012,0.268948,-6.060787,-0.479763,2.986193,P1R1
-0.001158,-4.183094,0.266855,-5.809921,-0.629725,2.962989,P1R1
0.001623,-4.181173,0.264695,-5.659994,-0.728102,2.899841,P1R1
0.004274,-4.179325,0.262561,-5.585197,-0.792640,2.853638,P1R1
0.023327,-4.207331,0.281100,-5.579226,-0.909019,2.831511,P1R1
0.039601,-4.230956,0.296653,-5.622929,-1.092557,2.862648,P1R1
0.053194,-4.250436,0.309402,-5.618239,-1.250745,2.862384,P1R1
0.064283,-4.266106,0.319593,-5.625337,-1.296935,2.854884,P1R1
0.073078,-4.278360,0.327514,-5.375038,-1.298396,2.736046,P1R1
0.079853,-4.287620,0.333446,-5.129278,-1.377811,2.610789,P1R1
0.047221,-4.324921,0.367612,-4.780466,-1.300707,2.500726,P1R1
0.018835,-4.355394,0.395805,-4.733249,-1.314365,2.488111,P1R1
-0.005315,-4.379651,0.418495,-4.668859,-1.404273,2.565930,P1R1
-0.025408,-4.398386,0.436250,-4.471032,-1.396166,2.568654,P1R1
-0.057875,-4.412581,0.429128,-4.279265,-1.342108,2.481119,P1R1
-0.084469,-4.422656,0.421434,-4.221726,-1.047402,2.429898,P1R1
-0.105704,-4.429299,0.413617,-4.333359,-1.075176,2.411133,P1R1
-0.122166,-4.433152,0.406012,-4.468591,-1.110219,2.279182,P1R1
-0.134485,-4.434794,0.398872,-4.584748,-0.746060,2.250060,P1R1
-0.143261,-4.434742,0.392341,-4.549157,-0.317315,2.146769,P1R1
-0.149085,-4.433438,0.386515,-4.508430,0.084860,2.035285,P1R1
-0.114396,-4.430640,0.351533,-4.814936,-0.114552,2.055565,P1R1
-0.083652,-4.427376,0.321900,-5.922945,-1.198984,1.907232,P1R1
-0.056981,-4.423894,0.297332,-6.359343,-1.496828,1.708238,P1R1
-0.034347,-4.420383,0.277453,-6.392715,-1.330402,1.387344,P1R1
-0.015592,-4.416986,0.261843,-6.623976,-0.063838,1.155128,P1R1
-0.000402,-4.413803,0.249955,-6.503256,0.667555,0.978009,P1R1
0.011569,-4.410900,0.241278,-6.189317,1.241684,0.885034,P1R1
0.020687,-4.408314,0.235324,-5.529491,1.486419,0.520288,P1R1
-0.011254,-4.376691,0.261517,-5.160652,1.196511,0.503434,P1R1
-0.039365,-4.349890,0.284933,-4.630577,0.929533,0.530869,P1R1
-0.063584,-4.327682,0.305415,-3.532917,0.430317,0.825191,P1R1
-0.083985,-4.309719,0.322926,-3.649661,0.562956,1.259012,P1R1
-0.100787,-4.295582,0.337576,-3.828995,0.451461,1.488279,P1R1
-0.114304,-4.284817,0.349564,-4.336705,0.827200,1.763717,P1R1
-0.124864,-4.276953,0.359115,-4.443992,1.043784,1.750144,P1R1
-0.132873,-4.271537,0.366527,-5.166785,0.918426,1.574164,P1R1
-0.138664,-4.268137,0.372054,-5.790466,1.177879,1.633076,P1R1
-0.142594,-4.266359,0.375977,-6.155790,0.976424,1.881429,P1R1
-0.144676,-4.265782,0.377150,-5.983215,1.037210,2.135144,P1R1
-0.145571,-4.266167,0.377415,-6.094699,0.818227,2.305890,P1R1
-0.145555,-4.267246,0.376997,-6.323940,0.824128,2.359362,P1R1
-0.144863,-4.268795,0.376058,-7.106849,0.742338,2.857434,P1R1
-0.143701,-4.270633,0.374789,-7.526065,0.239239,3.102208,P1R1
-0.142237,-4.272614,0.373324,-8.022573,-0.061658,3.056901,P1R1
-0.140600,-4.274626,0.371741,-8.741155,-0.158576,3.355351,P1R1
-0.138901,-4.276583,0.370149,-8.799394,0.407117,3.249428,P1R1
-0.137220,-4.278424,0.368607,-8.914763,0.806710,2.974659,P1R1
-0.135610,-4.280107,0.367130,-8.781027,1.163361,2.601253,P1R1
-0.134113,-4.281609,0.365750,-8.044188,0.819350,2.560149,P1R1
-0.132760,-4.282919,0.364513,-7.531173,0.288675,2.430120,P1R1
-0.131564,-4.284038,0.363428,-7.071015,-0.015219,2.176890,P1R1
-0.130521,-4.284973,0.362447,-6.836547,0.263585,1.996786,P1R1
-0.129640,-4.285738,0.361615,-6.233173,0.671327,2.181650,P1R1
-0.128912,-4.286346,0.360918,-5.875632,0.662119,2.226847,P1R1
-0.128323,-4.286815,0.360317,-6.204593,0.855384,2.703247,P1R1
-0.127861,-4.287163,0.359829,-6.358467,0.752254,2.684618,P1R1
-0.127511,-4.287407,0.359439,-6.820516,0.651647,2.767766,P1R1
-0.127254,-4.287570,0.359107,-8.355670,0.430960,2.684682,P1R1
-0.127077,-4.287665,0.358850,-8.979449,0.152236,2.581128,P1R1
-0.126965,-4.287706,0.358653,-9.435368,1.280407,2.105016,P1R1
-0.142547,-4.317962,0.337909,-10.000103,1.683646,1.622309,P1R1
-0.155779,-4.343568,0.320312,-10.501896,1.266664,1.541927,P1R1
-0.166767,-4.364754,0.305708,-9.846153,0.696410,1.822474,P1R1
-0.175675,-4.381864,0.293900,-9.206983,0.611923,1.920212,P1R1
-0.144582,-4.394687,0.254687,-8.624729,0.484190,1.685201,P1R1
-0.117656,-4.404382,0.222224,-8.385287,0.785068,1.497817,P1R1
-0.094843,-4.411391,0.196013,-8.132363,1.084329,1.968510,P1R1
-0.075947,-4.416147,0.175423,-8.093831,1.241232,2.024228,P1R1
-0.060671,-4.419057,0.159771,-8.305678,1.411574,2.091127,P1R1
-0.049147,-4.390502,0.148331,-9.425181,1.077000,2.450695,P1R1
-0.040421,-4.365383,0.140466,-10.174252,0.914581,2.531751,P1R1
-0.034098,-4.343769,0.135539,-11.224315,0.991196,2.843452,P1R1
-0.029793,-4.325576,0.132967,-11.867399,1.066895,2.966895,P1R1
-0.027147,-4.310613,0.132196,-11.893552,4.046831,2.436463,P1R1
-0.025828,-4.298608,0.132804,-11.748578,4.260396,2.110213,P1R1
-0.041184,-4.319503,0.113841,-11.685125,4.299747,2.016771,P1R1
-0.054927,-4.338097,0.098646,-10.717292,4.193032,1.826674,P1R1
-0.066966,-4.354293,0.086681,-12.179838,4.541157,1.160284,P1R1
-0.077268,-4.368080,0.077700,-12.120044,4.516312,1.289018,P1R1
-0.085893,-4.379558,0.071251,-11.627072,4.508150,1.373956,P1R1
-0.092952,-4.388897,0.066871,-10.784156,4.270091,1.449473,P1R1
-0.098581,-4.396294,0.064217,-10.411725,4.702231,1.110648,P1R1
-0.102946,-4.401984,0.062883,-9.973364,4.705523,0.986627,P1R1
-0.106207,-4.406188,0.062606,-9.571858,4.817519,1.454858,P1R1
-0.108538,-4.409141,0.063058,-9.562546,4.593187,1.804992,P1R1
-0.110088,-4.411051,0.064068,-9.774367,4.226120,1.937138,P1R1
-0.111012,-4.412129,0.065389,-11.640263,3.815177,1.687050,P1R1
-0.111432,-4.412546,0.066927,-12.783032,4.029112,1.574177,P1R1
-0.111465,-4.412460,0.068556,-13.308578,4.181813,1.352931,P1R1
-0.111222,-4.412018,0.070121,-13.814295,4.252411,0.724340,P1R1
-0.110778,-4.411323,0.071619,-13.456504,4.294011,0.876577,P1R1
-0.110225,-4.410488,0.072878,-12.125547,4.338215,1.056802,P1R1
-0.109596,-4.409569,0.074006,-11.269221,4.016964,1.101994,P1R1
-0.108937,-4.408625,0.074984,-10.250828,4.269033,0.907678,P1R1
-0.107812,-4.437705,0.075737,-9.194604,4.268591,1.106917,P1R1
-0.106793,-4.462255,0.076338,-8.943654,4.385398,1.759802,P1R1
-0.105890,-4.482514,0.076811,-9.049164,4.468974,1.910672,P1R1
-0.105130,-4.498842,0.077075,-9.695978,4.843736,2.133107,P1R1
-0.104495,-4.511630,0.077223,-10.189360,4.597601,2.240676,P1R1
-0.103978,-4.521316,0.077268,-10.709995,4.275920,2.206225,P1R1
-0.103572,-4.528340,0.077224,-11.562011,4.021635,2.251736,P1R1
-0.103281,-4.533147,0.077030,-12.458982,3.636488,1.993972,P1R1
-0.103076,-4.536121,0.076782,-12.625508,3.881509,1.801860,P1R1
-0.102944,-4.537628,0.076492,-12.747383,3.620776,1.457202,P1R1
-0.102891,-4.538011,0.076094,-12.472488,3.711229,1.359157,P1R1
-0.102886,-4.537538,0.075684,-12.221849,3.588330,1.336719,P1R1
-0.102920,-4.536454,0.075269,-11.687010,3.437566,1.329415,P1R1
-0.103001,-4.534982,0.074775,-10.030218,1.986376,1.370182,P1R1
-0.064999,-4.532667,0.044300,-9.432917,1.573466,1.228347,P1R1
-0.032853,-4.530351,0.018342,-9.485799,1.829283,1.889017,P1R1
-0.006255,-4.528111,-0.003226,-9.638091,2.027680,2.058511,P1R1
-0.000946,-4.526304,-0.041418,-10.149362,1.881041,2.459769,P1R1
0.002702,-4.554633,-0.072793,-10.079042,2.084704,1.988396,P1R1
0.004537,-4.578573,-0.098028,-9.468152,3.242447,2.656520,P1R1
0.004988,-4.598335,-0.117677,-9.590315,2.995717,2.915422,P1R1
0.004387,-4.614257,-0.132477,-9.975445,3.045173,3.180233,P1R1
0.002973,-4.626767,-0.143323,-11.120410,2.588525,3.535930,P1R1
0.001054,-4.636251,-0.150690,-11.885377,2.054315,3.697342,P1R1
-0.001167,-4.643139,-0.155217,-12.387399,2.174108,3.912897,P1R1
-0.003530,-4.647847,-0.157487,-12.657453,1.638202,4.144180,P1R1
-0.005939,-4.650786,-0.158111,-13.228490,2.251955,4.174082,P1R1
-0.008269,-4.652291,-0.157430,-13.386157,2.095838,3.943455,P1R1
-0.010455,-4.652683,-0.155827,-13.464537,2.220580,4.001356,P1R1
-0.012454,-4.652238,-0.153617,-13.256563,2.099736,4.050983,P1R1
-0.014291,-4.651232,-0.151250,-13.054054,1.341249,3.706033,P1R1
0.022226,-4.649205,-0.178627,-12.708171,1.261743,3.151935,P1R1
0.053148,-4.647032,-0.201418,-12.961166,1.219093,2.419563,P1R1
0.094811,-4.644618,-0.199597,-14.091461,1.626535,3.200525,P1R1
0.129550,-4.672321,-0.197151,-15.084767,1.705968,4.097292,P1R1
0.157444,-4.695610,-0.194268,-15.850823,1.656839,4.491791,P1R1
0.179173,-4.714766,-0.191288,-17.389437,1.167987,5.270584,P1R1
0.179406,-4.730383,-0.208841,-18.319512,0.866589,5.596128,P1R1
0.177461,-4.742595,-0.223517,-18.915659,0.533139,6.102664,P1R1
0.173990,-4.751820,-0.235493,-19.898978,1.308060,5.849187,P1R1
0.169545,-4.758469,-0.244943,-20.514499,1.270490,5.683147,P1R1
0.164520,-4.762983,-0.252282,-21.178972,1.671424,5.602511,P1R1
0.159280,-4.765732,-0.257709,-21.402293,1.574113,5.584461,P1R1
0.154079,-4.767074,-0.261529,-21.438963,1.565549,5.634036,P1R1
0.149102,-4.767329,-0.264031,-21.618163,1.024424,5.509664,P1R1
0.144451,-4.766794,-0.265582,-21.503174,-0.013503,4.986955,P1R1
0.140237,-4.765683,-0.266295,-21.526585,0.050480,5.185612,P1R1
0.136502,-4.764192,-0.266379,-21.712596,0.414719,5.562089,P1R1
0.133718,-4.792492,-0.266112,-21.579326,0.317442,5.970764,P1R1
0.131347,-4.816112,-0.265523,-21.903785,0.470270,6.165192,P1R1
0.167492,-4.834754,-0.294652,-22.729714,0.505938,6.290758,P1R1
0.198143,-4.849552,-0.319208,-24.207332,0.645118,6.888665,P1R1
0.223551,-4.860950,-0.339473,-26.210080,0.502440,6.818846,P1R1
0.244131,-4.869383,-0.355717,-27.009776,1.036015,6.889353,P1R1
0.260350,-4.875306,-0.368383,-27.677789,1.495692,6.870641,P1R1
0.272690,-4.879168,-0.378036,-28.868523,1.669166,7.049667,P1R1
0.281711,-4.881346,-0.385020,-30.005457,1.361320,7.333893,P1R1
0.287897,-4.882220,-0.389879,-31.367417,1.758410,7.608273,P1R1
0.291775,-4.882083,-0.392912,-32.278084,1.985542,7.403798,P1R1
0.293794,-4.881209,-0.394494,-33.225699,1.897734,7.312767,P1R1
0.279170,-4.940090,-0.415622,-34.355564,2.868037,7.276525,P1R1
0.303888,-4.988829,-0.462686,-34.582705,3.168700,7.419174,P1R1
0.324167,-5.028753,-0.501700,-34.911431,3.225538,7.553854,P1R1
0.340409,-5.060617,-0.533194,-34.951448,3.046451,7.448323,P1R1
0.353040,-5.085307,-0.557939,-34.957832,2.844223,7.546489,P1R1
0.362515,-5.103753,-0.576762,-35.094427,2.627366,7.621274,P1R1
0.369258,-5.116902,-0.590606,-35.169429,2.235490,8.426902,P1R1
0.373753,-5.125612,-0.600143,-35.104525,2.619086,8.803256,P1R1
0.376403,-5.130716,-0.606169,-35.139229,2.903037,9.199399,P1R1
0.377584,-5.132963,-0.609386,-35.180641,3.062428,9.297962,P1R1
0.377599,-5.133037,-0.610524,-35.568405,3.179731,9.569256,P1R1
0.376775,-5.131488,-0.610009,-35.902672,3.277229,9.256397,P1R1
0.375326,-5.128829,-0.608414,-36.770207,4.135856,9.760794,P1R1
0.373495,-5.125435,-0.606011,-37.421772,3.955754,9.583038,P1R1
0.371418,-5.121654,-0.603230,-38.435095,4.155706,9.112095,P1R1
0.369261,-5.117717,-0.600201,-38.562652,4.250122,9.137613,P1R1
0.405705,-5.143213,-0.627151,-38.238853,3.895948,9.118981,P1R1
0.436837,-5.194394,-0.649613,-38.025481,3.576279,9.091750,P1R1
0.462430,-5.237003,-0.667912,-37.711769,3.369510,9.077702,P1R1
0.499046,-5.271408,-0.662001,-37.622788,2.605385,8.950266,P1R1
0.528626,-5.298663,-0.656005,-36.745827,3.132229,9.518302,P1R1
0.535733,-5.319856,-0.670773,-36.222122,3.082303,10.032987,P1R1
0.539745,-5.335517,-0.682695,-36.379084,2.947675,10.163379,P1R1
0.541770,-5.376507,-0.692186,-37.494914,2.497668,10.299108,P1R1
0.541863,-5.409030,-0.699408,-38.305779,2.622939,10.373588,P1R1
0.540516,-5.434057,-0.704719,-38.770797,2.653542,10.775755,P1R1
0.538125,-5.452612,-0.708547,-39.308866,3.557235,10.466256,P1R1
0.535077,-5.465656,-0.711052,-39.674885,3.710976,10.392466,P1R1
0.531619,-5.474166,-0.712680,-39.728658,3.943543,10.644897,P1R1
0.566144,-5.478355,-0.743382,-39.556970,3.778149,10.671935,P1R1
0.594857,-5.479747,-0.768996,-38.942893,3.534894,10.434271,P1R1
0.662661,-5.508280,-0.890743,-38.954624,3.263566,10.369822,P1R1
0.718694,-5.530927,-0.993320,-38.585239,2.393125,10.788346,P1R1
0.763967,-5.548250,-1.077306,-38.657905,2.377707,11.057639,P1R1
0.799527,-5.561004,-1.144471,-39.407128,2.531332,11.296941,P1R1
0.810436,-5.570129,-1.217075,-40.290345,2.417533,11.299081,P1R1
0.816469,-5.576011,-1.273411,-41.556501,2.494313,11.138538,P1R1
0.856789,-5.578657,-1.345502,-43.216717,2.474718,11.046107,P1R1
0.888367,-5.579343,-1.400958,-44.462331,2.375194,10.717458,P1R1
0.912253,-5.578586,-1.442133,-45.549970,3.295454,10.697866,P1R1
0.929554,-5.576773,-1.471092,-46.026561,3.618810,10.736604,P1R1
0.941294,-5.574307,-1.490172,-46.344194,4.369184,11.070968,P1R1
0.948499,-5.571412,-1.501037,-46.481778,4.648271,11.110645,P1R1
0.952065,-5.568342,-1.505553,-46.317578,4.244487,10.829093,P1R1
0.990939,-5.564623,-1.535041,-46.453903,3.824665,10.417519,P1R1
1.021880,-5.561101,-1.556339,-46.661632,2.757862,10.431136,P1R1
1.045757,-5.557892,-1.570906,-47.369187,2.694973,10.457210,P1R1
1.063506,-5.555018,-1.579858,-47.541167,2.868521,10.898153,P1R1
1.076045,-5.552506,-1.584335,-47.735015,2.564936,11.282472,P1R1
1.084238,-5.550388,-1.585471,-48.512321,2.691069,11.431477,P1R1
1.088900,-5.548650,-1.584130,-49.835672,2.505504,11.464984,P1R1
1.074655,-5.547503,-1.601487,-50.660648,2.255780,11.317579,P1R1
1.098870,-5.545999,-1.644384,-51.866066,1.919599,11.393759,P1R1
1.118034,-5.544849,-1.679112,-52.872483,1.577586,11.241069,P1R1
1.132244,-5.514013,-1.706475,-52.769424,3.658449,10.698356,P1R1
1.142657,-5.488029,-1.727404,-52.458687,5.511917,10.449171,P1R1
1.149875,-5.466608,-1.742696,-52.083374,6.115139,10.264705,P1R1
1.154453,-5.449386,-1.753253,-51.579658,6.503463,10.160539,P1R1
1.156893,-5.435962,-1.760039,-50.320622,7.240149,9.812582,P1R1
1.157665,-5.425840,-1.763699,-49.947078,7.584974,9.870209,P1R1
1.195298,-5.417933,-1.794848,-49.462924,7.634878,10.065977,P1R1
1.226190,-5.412497,-1.819605,-49.098182,7.884588,10.397553,P1R1
1.250899,-5.409131,-1.838832,-49.494630,7.130806,10.994733,P1R1
1.253954,-5.407695,-1.873836,-50.859518,6.166370,11.157268,P1R1
1.254665,-5.407495,-1.901522,-51.672997,5.706166,11.254098,P1R1
1.253615,-5.408222,-1.922755,-52.373020,5.691722,11.456181,P1R1
1.251304,-5.409610,-1.938426,-52.749251,5.504937,11.772120,P1R1
1.248132,-5.411473,-1.949528,-53.300489,6.570340,11.164393,P1R1
1.244459,-5.413590,-1.956743,-53.447274,6.804093,10.767915,P1R1
1.240553,-5.415819,-1.960828,-53.388765,7.057700,10.595095,P1R1
1.274731,-5.417465,-1.992510,-52.694489,7.163385,10.378060,P1R1
1.303206,-5.419157,-2.017878,-52.080954,7.001251,10.390190,P1R1
1.326384,-5.420795,-2.037517,-51.466127,7.140244,10.235494,P1R1
1.344755,-5.422336,-2.052191,-51.227942,7.313661,9.763729,P1R1
1.359333,-5.453780,-2.062783,-50.836975,8.013086,9.946230,P1R1
1.370147,-5.480498,-2.069866,-50.603073,7.668536,10.242180,P1R1
1.377739,-5.502740,-2.074238,-50.820546,7.276307,10.315070,P1R1
1.382672,-5.520794,-2.076348,-51.426216,6.890541,10.026166,P1R1
1.385447,-5.535068,-2.076724,-52.224745,6.330417,10.014650,P1R1
1.386518,-5.546005,-2.075825,-52.749722,5.847979,9.985673,P1R1
1.386258,-5.554106,-2.074170,-53.340141,5.973406,10.279911,P1R1
1.423174,-5.559145,-2.101812,-54.070261,6.492937,9.628618,P1R1
1.453605,-5.562269,-2.124564,-54.835176,6.955169,9.358785,P1R1
1.478071,-5.563866,-2.142849,-55.137913,6.942418,9.282456,P1R1
1.481057,-5.564540,-2.177713,-55.085523,6.928709,9.296514,P1R1
1.481790,-5.564331,-2.206103,-54.976840,7.139867,9.318211,P1R1
1.480848,-5.563450,-2.228522,-54.865985,7.026699,9.483352,P1R1
1.478633,-5.562232,-2.246033,-54.842972,7.716311,8.837618,P1R1
1.475582,-5.560768,-2.259119,-54.739762,7.756234,9.584802,P1R1
1.472037,-5.559166,-2.268405,-55.045848,7.686912,9.943971,P1R1
1.468271,-5.557513,-2.274488,-55.174470,7.766941,10.220406,P1R1
1.464480,-5.555892,-2.277995,-55.703085,7.462646,10.353654,P1R1
1.498901,-5.553796,-2.309546,-57.226965,7.350827,10.732005,P1R1
1.527732,-5.551924,-2.334982,-57.493637,6.925169,11.118588,P1R1
1.534704,-5.520567,-2.375505,-57.640586,6.937669,11.042234,P1R1
1.539431,-5.494001,-2.408101,-57.714238,8.024460,10.768215,P1R1
1.542281,-5.472052,-2.433762,-57.848682,8.428586,10.698989,P1R1
1.543659,-5.454321,-2.453210,-57.341481,8.476952,10.909487,P1R1
1.543891,-5.440395,-2.467344,-56.822596,8.298027,10.998581,P1R1
1.543241,-5.429865,-2.477145,-55.719736,8.742516,10.537707,P1R1
1.541978,-5.422223,-2.483296,-55.498064,8.150814,10.575090,P1R1
1.578427,-5.416397,-2.516458,-54.846757,8.371298,11.102030,P1R1
1.608739,-5.412778,-2.543120,-54.096141,8.605181,11.951795,P1R1
1.617276,-5.411106,-2.584274,-54.000645,8.722702,12.172076,P1R1
1.623152,-5.410723,-2.617037,-54.162749,8.541273,12.116517,P1R1
1.626833,-5.411314,-2.642368,-54.605137,7.955886,12.073064,P1R1
1.628710,-5.412671,-2.661426,-56.293406,7.547600,11.485095,P1R1
1.688348,-5.353542,-2.755402,-55.658233,7.757422,12.114513,P1R1
1.737349,-5.274132,-2.832893,-55.272551,7.436567,12.917934,P1R1
1.777043,-5.208343,-2.895137,-56.379251,6.852700,12.856476,P1R1
1.808365,-5.155106,-2.943607,-57.080788,6.973884,12.993540,P1R1
1.832294,-5.113196,-2.980067,-57.783671,6.469026,12.990163,P1R1
1.887926,-5.080712,-3.036373,-57.993323,7.644582,12.399087,P1R1
1.932310,-5.056983,-3.079708,-57.770363,7.663627,12.228936,P1R1
1.966706,-5.040593,-3.111676,-57.291141,7.619841,12.204088,P1R1
1.992397,-5.030261,-3.134044,-56.965133,7.548709,12.179789,P1R1
2.010666,-5.024813,-3.148488,-56.469012,7.420614,12.317958,P1R1
2.022711,-5.023253,-3.156726,-56.427236,6.624737,11.588043,P1R1
2.029719,-5.024581,-3.159940,-56.220497,6.670644,11.640016,P1R1
2.016087,-4.998318,-3.180041,-55.402919,7.068637,12.411545,P1R1
2.001923,-4.978011,-3.194219,-55.630907,7.386517,12.452920,P1R1
1.987905,-4.962893,-3.203505,-56.055712,7.445418,12.401778,P1R1
2.012615,-4.951644,-3.238945,-57.165392,7.437066,12.639540,P1R1
2.032491,-4.944170,-3.266697,-57.472245,7.318028,12.934285,P1R1
2.048028,-4.939781,-3.287731,-57.781604,6.839954,12.843763,P1R1
2.059758,-4.937849,-3.303023,-58.382502,6.939438,12.463359,P1R1
2.068186,-4.937880,-3.313697,-58.998567,6.849488,11.947443,P1R1
2.073356,-4.909388,-3.320606,-59.309627,7.140696,11.507130,P1R1
2.076359,-4.886457,-3.324336,-59.145603,7.152503,11.421887,P1R1
2.077643,-4.868526,-3.325602,-58.832665,6.976790,11.526005,P1R1
2.077602,-4.854990,-3.325026,-58.555740,7.119119,11.268740,P1R1
2.098534,-4.844940,-3.373804,-57.671847,6.636904,11.781484,P1R1
2.115420,-4.838109,-3.413978,-56.902189,6.720909,12.436715,P1R1
2.128662,-4.833928,-3.446279,-56.349168,6.888166,12.907115,P1R1
2.138662,-4.831941,-3.471741,-56.054266,7.200067,13.006961,P1R1
2.145909,-4.831605,-3.491039,-56.475758,7.012483,12.983453,P1R1
2.150801,-4.832584,-3.505257,-57.524900,7.386141,13.152180,P1R1
2.153307,-4.804456,-3.515045,-57.657215,7.506553,13.347251,P1R1
2.154365,-4.781500,-3.521216,-57.758332,8.150046,12.906935,P1R1
2.154308,-4.763258,-3.524506,-58.030653,8.270045,12.486757,P1R1
2.191514,-4.748660,-3.555683,-57.849809,7.905789,12.365237,P1R1
2.222323,-4.737794,-3.580607,-57.504251,7.495385,12.357372,P1R1
2.231088,-4.730375,-3.620542,-57.061147,7.225869,12.222153,P1R1
2.236467,-4.695660,-3.652716,-56.100914,6.505488,11.559304,P1R1
2.255220,-4.637393,-3.657225,-55.695911,6.546530,11.773012,P1R1
2.489742,-4.406220,-3.767162,-55.767660,7.180590,11.844549,P1R1
2.724615,-4.182257,-3.888376,-56.332292,7.088724,11.114481,P1R1
2.918156,-3.968293,-3.987605,-56.634845,6.529040,11.010603,P1R1
3.111774,-3.764919,-4.096728,-57.056021,5.626287,10.849079,P1R1
3.319670,-3.572433,-4.192833,-57.500098,4.670074,10.633396,P1R1
3.483737,-3.391815,-4.267870,-57.821592,3.531108,10.580551,P1R1
3.592941,-3.222704,-4.344883,-57.749052,2.528308,10.977252,P1R1
3.763485,-3.062470,-4.442163,-57.383879,2.318654,11.305939,P1R1
3.932487,-2.941275,-4.547312,-56.721191,2.360108,11.643187,P1R1
4.060390,-2.794067,-4.628578,-56.750506,2.667911,11.606773,P1R1
4.191444,-2.653938,-4.719213,-57.238453,2.982849,11.586558,P1R1
4.325349,-2.519871,-4.817548,-57.641097,4.178726,11.381357,P1R1
4.478361,-2.420675,-4.901660,-57.908862,4.590221,11.319168,P1R1
4.684696,-2.290401,-5.003544,-58.156982,5.843820,11.045550,P1R1
4.898327,-2.163677,-5.090317,-58.184721,6.116600,10.883600,P1R1
5.068636,-2.040717,-5.225721,-57.949958,6.612049,10.935211,P1R1
5.286696,-1.859535,-5.370742,-57.178484,6.356408,11.034230,P1R1
5.508378,-1.719403,-5.493017,-56.501181,6.159737,11.082421,P1R1
5.731701,-1.584868,-5.595195,-55.973706,5.880811,10.934420,P1R1
5.955519,-1.455185,-5.680199,-55.190676,5.730002,11.468394,P1R1
6.217641,-1.358850,-5.780409,-55.186299,5.397524,11.727447,P1R1
6.440167,-1.231873,-5.905200,-55.693138,5.059039,11.857535,P1R1
6.622634,-1.108303,-5.979598,-56.080781,4.761027,11.877109,P1R1
6.792749,-0.987282,-6.061583,-56.486406,4.713189,11.828963,P1R1
6.958588,-0.868224,-6.221516,-57.432062,4.735201,12.321880,P1R1
7.093465,-0.751073,-6.326076,-57.415655,5.805536,12.103917,P1R1
7.224055,-0.605125,-6.433390,-57.818312,6.328121,11.289892,P1R1
7.336302,-0.464801,-6.563440,-57.630503,6.562854,11.159570,P1R1
7.498353,-0.328563,-6.630592,-57.321171,6.496959,11.189330,P1R1
7.633205,-0.197165,-6.655371,-56.605859,6.203514,10.930615,P1R1
7.766613,-0.039539,-6.695220,-56.495589,6.065392,10.580742,P1R1
7.921277,0.140657,-6.799576,-56.229378,5.487077,10.531358,P1R1
8.024387,0.308218,-6.971101,-55.593090,5.971778,10.766434,P1R1
8.094667,0.434646,-7.107334,-54.913351,6.003077,11.323734,P1R1
8.127226,0.555634,-7.303919,-55.403513,5.822549,11.464419,P1R1
8.145693,0.642586,-7.530493,-56.415965,5.370513,11.573799,P1R1
8.131940,0.700766,-7.730342,-57.359549,5.387374,11.634615,P1R1
8.114491,0.735684,-7.956493,-58.817337,6.173845,11.336999,P1R1
8.186581,0.933201,-8.477581,-61.194596,5.076441,11.490023,P1R1
8.239180,1.118703,-8.902315,-61.038145,6.064222,11.048364,P1R1
8.313854,1.263144,-9.269682,-60.225176,7.647683,10.820854,P1R1
8.368988,1.401227,-9.554905,-59.927395,8.161220,10.709408,P1R1
8.532095,1.535643,-9.766852,-59.035294,8.435984,10.548445,P1R1
8.678463,1.665188,-9.897413,-58.506723,8.861687,10.101727,P1R1
8.863347,1.791388,-9.969384,-57.344886,9.329259,10.591729,P1R1
9.026115,1.884035,-9.984177,-56.803067,9.380094,11.009080,P1R1
9.190161,1.978710,-10.003652,-56.848955,9.229434,11.223756,P1R1
9.316738,2.045125,-10.000345,-57.080376,9.209401,11.389837,P1R1
9.448812,2.088570,-10.010606,-58.222882,8.683554,11.457222,P1R1
9.585050,2.143573,-10.034646,-59.065842,8.072687,11.371561,P1R1
9.686976,2.178794,-10.042634,-59.276166,9.027209,10.797210,P1R1
9.797308,2.228718,-10.068247,-59.344062,9.028739,10.695002,P1R1
9.931755,2.262346,-10.089761,-59.331100,9.110897,10.660522,P1R1
10.032078,2.311870,-10.099465,-59.086973,9.060652,10.630695,P1R1
10.141829,2.346172,-10.130202,-58.405794,8.806613,10.620002,P1R1
10.221815,2.367400,-10.149740,-58.055257,8.646650,10.444188,P1R1
10.260100,2.407841,-10.180904,-56.812021,8.946981,10.962002,P1R1
10.279821,2.465599,-10.201830,-56.542641,8.790827,11.122380,P1R1
10.307422,2.508605,-10.265083,-56.562088,8.497426,11.468395,P1R1
10.321059,2.538817,-10.313981,-56.341567,8.226005,11.831487,P1R1
10.322878,2.618387,-10.350424,-56.596438,8.113380,11.773418,P1R1
10.354796,2.680711,-10.406398,-57.036599,7.673625,12.276945,P1R1
10.396744,2.757784,-10.499477,-56.906532,7.972147,12.096669,P1R1
10.425166,2.876875,-10.573359,-57.074970,8.088867,11.995171,P1R1
10.496519,3.031939,-10.639979,-56.880349,7.742040,12.128330,P1R1
10.589060,3.186359,-10.720504,-56.717689,7.554819,12.172142,P1R1
10.731522,3.339454,-10.771353,-56.641723,8.032346,11.860636,P1R1
10.883394,3.489729,-10.837829,-56.259033,7.632457,12.071016,P1R1
11.057992,3.636805,-10.897345,-55.625932,7.712065,12.581135,P1R1
11.288242,3.811079,-10.980595,-55.590222,7.828386,12.696798,P1R1
11.853557,4.252462,-11.181248,-55.486023,7.991335,12.638210,P1R1
12.373577,4.643807,-11.354020,-55.123113,8.144400,13.347120,P1R1
12.762061,4.956359,-11.532566,-55.351641,8.214886,13.461059,P1R1
13.119732,5.230002,-11.682825,-55.419808,7.910317,13.605716,P1R1
13.394494,5.467943,-11.798645,-55.900005,7.952968,13.319141,P1R1
13.689796,5.676338,-11.923721,-56.307236,7.662456,13.373179,P1R1
13.980434,5.859161,-12.006150,-56.626012,7.273838,13.120667,P1R1
14.266730,6.020634,-12.052289,-56.630619,8.186902,12.887721,P1R1
14.532909,6.164342,-12.088979,-56.665996,8.749633,12.551874,P1R1
14.781940,6.294010,-12.118523,-56.546101,9.110448,12.493677,P1R1
15.016632,6.412850,-12.143056,-56.363235,9.337280,12.440062,P1R1
15.207792,6.493044,-12.205656,-55.486733,9.745023,12.426035,P1R1
15.449245,6.543152,-12.269449,-54.968665,10.266985,12.200706,P1R1
15.734019,6.599328,-12.334493,-54.790149,9.985159,12.241131,P1R1
16.040030,6.632136,-12.421493,-53.479093,10.826483,13.385440,P1R1
16.324978,6.676081,-12.497092,-53.091281,10.602329,13.672729,P1R1
16.646003,6.701886,-12.572322,-53.286766,10.044402,14.112325,P1R1
16.943078,6.712744,-12.637645,-53.774197,9.494897,14.180565,P1R1
17.256116,6.772761,-12.724657,-54.372375,9.083427,14.659387,P1R1
17.496362,6.844498,-12.861749,-54.675634,9.155101,14.295345,P1R1
17.706604,6.926974,-13.000118,-55.943309,9.629846,13.150743,P1R1
17.892171,7.018781,-13.138372,-56.025272,9.821684,13.093343,P1R1
18.111629,7.149214,-13.285213,-55.631765,9.556369,13.080056,P1R1
18.307395,7.281402,-13.429031,-55.225378,9.391831,13.010333,P1R1
18.506037,7.384459,-13.620404,-54.491933,8.603284,13.372330,P1R1
18.722760,7.552570,-13.830499,-54.502100,7.953507,14.008931,P1R1
18.918809,7.685031,-14.025359,-54.995339,6.684174,14.265548,P1R1
19.064873,7.815557,-14.247143,-55.507888,5.743612,14.179060,P1R1
19.169228,7.944131,-14.490593,-56.007037,5.632376,14.184117,P1R1
19.271644,8.070910,-14.710671,-57.477542,5.285244,13.923881,P1R1
19.352369,8.195908,-14.858436,-57.719450,5.861728,13.829404,P1R1
19.438256,8.319578,-14.994591,-57.801590,6.606415,13.393843,P1R1
19.492059,8.441383,-15.091449,-57.899729,6.552623,13.238512,P1R1
19.526315,8.531526,-15.226815,-57.921760,7.229961,13.125520,P1R1
19.545225,8.624895,-15.395735,-57.745774,7.133960,13.102307,P1R1
19.424314,9.049372,-15.828945,-57.367900,7.091182,13.125098,P1R1
19.334995,9.546626,-16.301713,-54.555103,6.340531,13.297187,P1R1
19.218211,9.980137,-16.722238,-53.606786,6.470026,13.642260,P1R1
19.151192,10.355364,-17.082882,-52.858530,6.468366,14.159868,P1R1
19.058648,10.676460,-17.401064,-52.646569,6.448883,14.328863,P1R1
19.010457,10.950491,-17.599667,-52.778597,6.186893,14.280337,P1R1
19.007448,11.183882,-17.767170,-53.189541,5.843737,14.255049,P1R1
19.004743,11.411918,-17.880134,-54.533523,5.517856,14.176069,P1R1
19.025270,11.576602,-17.998667,-54.768359,6.148964,14.079792,P1R1
19.010655,11.717309,-18.114850,-55.123295,6.181935,13.645953,P1R1
18.998031,11.839631,-18.189967,-55.451853,5.989762,13.194816,P1R1
18.971197,11.947897,-18.252295,-55.440524,5.462136,12.967463,P1R1
18.942103,12.075853,-18.214666,-55.214004,4.437730,12.465516,P1R1
18.934032,12.192827,-18.144330,-55.191909,3.824205,12.162918,P1R1
18.944089,12.301628,-18.049539,-54.928854,4.376495,12.348677,P1R1
18.937181,12.404120,-17.978450,-54.465061,4.423254,12.966038,P1R1
18.932115,12.472530,-17.910261,-54.326819,4.753405,13.436326,P1R1
18.896381,12.512691,-17.887833,-54.438994,4.552915,13.905925,P1R1
18.850744,12.530612,-17.885579,-54.262348,4.141441,14.251959,P1R1
18.813257,12.531538,-17.880924,-54.668291,4.439775,14.592134,P1R1
18.804763,12.550280,-17.925072,-54.720642,5.001668,14.503159,P1R1
18.799662,12.555559,-17.960541,-54.498422,5.754261,14.282552,P1R1
18.797256,12.550676,-17.988259,-54.540419,5.427041,13.949484,P1R1
18.780251,12.568081,-18.029939,-54.248291,5.953836,13.369330,P1R1
18.751199,12.575739,-18.083233,-54.094166,5.881442,13.141676,P1R1
18.733489,12.606192,-18.196584,-53.807688,5.870296,12.958343,P1R1
18.752023,12.657151,-18.248249,-53.561731,6.319362,12.495742,P1R1
18.806593,12.755744,-18.317542,-53.319700,6.067875,12.591954,P1R1
18.859413,12.864210,-18.442599,-52.673508,6.006039,13.063592,P1R1
18.872052,12.949598,-18.584593,-52.225784,6.170868,13.337349,P1R1
18.935198,13.075731,-18.708267,-52.803056,5.800519,13.512740,P1R1
19.042126,13.176251,-18.814780,-53.226399,5.679514,13.675333,P1R1
19.130456,13.283101,-18.896724,-53.790916,6.503666,12.982818,P1R1
19.209934,13.605138,-19.099338,-53.774818,6.618613,13.111619,P1R1
19.256518,13.898653,-19.282697,-54.028908,6.478933,13.246831,P1R1
19.328814,14.165055,-19.457190,-54.597052,6.110317,13.357630,P1R1
19.374396,14.404775,-19.684687,-55.446526,6.233858,13.428603,P1R1
19.374964,14.619681,-19.905473,-55.938708,6.623807,12.961010,P1R1
19.369639,14.812728,-20.077924,-56.344032,7.442142,12.049429,P1R1
19.344490,14.956446,-20.228493,-56.543114,7.268904,12.105265,P1R1
19.340921,15.088758,-20.390077,-56.440014,7.140658,12.217589,P1R1
19.302329,15.211127,-20.551676,-56.397244,6.715770,12.110002,P1R1
19.244249,15.355807,-20.621696,-56.169074,7.025218,11.092746,P1R1
19.247403,15.491501,-20.673685,-56.272997,6.357923,11.013272,P1R1
19.265375,15.619133,-20.681990,-55.535513,6.303167,12.311271,P1R1
19.366331,15.741577,-20.643374,-55.503836,6.191011,12.597203,P1R1
19.505018,15.859449,-20.608208,-55.833955,5.881367,13.215302,P1R1
19.738171,16.004955,-20.496116,-56.327817,6.458004,13.356612,P1R1
19.947350,16.142807,-20.373010,-56.510340,6.795977,13.033403,P1R1
20.171683,16.244768,-20.273419,-56.824816,7.308634,12.667686,P1R1
20.384498,16.315943,-20.146097,-57.068624,7.221707,11.964984,P1R1
20.568798,16.391529,-20.017591,-56.581346,7.140399,11.829524,P1R1
20.727730,16.441909,-19.890146,-56.167884,7.108813,11.540803,P1R1
20.885617,16.501988,-19.816010,-55.489245,7.410028,11.253153,P1R1
20.987987,16.570623,-19.779037,-55.369995,6.902530,11.199814,P1R1
21.091355,16.648082,-19.712298,-54.869957,6.907843,11.498290,P1R1
21.218141,16.733908,-19.670591,-54.288893,6.717060,11.960546,P1R1
21.311372,16.796099,-19.641240,-54.069129,6.587386,12.221233,P1R1
21.413950,16.869181,-19.651893,-54.474395,6.269204,12.355615,P1R1
21.486891,16.951363,-19.666186,-55.048745,5.911578,12.638336,P1R1
21.551113,17.041646,-19.662223,-55.209206,6.418910,13.073048,P1R1
21.598508,17.138809,-19.733405,-55.467615,6.551643,13.086216,P1R1
21.595212,17.181010,-19.838053,-55.631312,6.383903,12.450405,P1R1
21.581751,17.207101,-19.928221,-55.284377,6.389199,12.411550,P1R1
21.599414,17.220893,-20.034167,-54.777301,6.489217,12.310872,P1R1
21.606860,17.224523,-20.122198,-54.405371,6.119176,12.136758,P1R1
21.574127,17.219851,-20.234896,-53.253849,5.893063,11.808135,P1R1
21.562532,17.210111,-20.376788,-53.124965,6.541780,12.021836,P1R1
21.547740,17.226673,-20.491756,-52.899837,6.348350,12.677774,P1R1
21.515277,17.235939,-20.603286,-53.106765,6.367695,12.799548,P1R1
21.484884,17.239862,-20.690230,-53.609613,6.167992,12.868338,P1R1
21.441045,17.239407,-20.776250,-54.085892,5.854410,12.883674,P1R1
21.402708,17.235942,-20.840766,-54.400847,5.654495,13.079520,P1R1
21.386426,17.290523,-21.100197,-54.440280,5.274708,13.239371,P1R1
21.372949,17.334559,-21.311753,-55.079966,4.870802,13.389911,P1R1
21.384043,17.369453,-21.530313,-55.812655,4.808749,13.348429,P1R1
21.377900,17.395582,-21.723273,-57.556287,3.626672,13.962103,P1R1
21.411184,17.415132,-21.902219,-57.409356,4.190133,13.668031,P1R1
21.477262,17.458914,-22.068621,-56.900958,4.054372,13.459067,P1R1
21.532560,17.522971,-22.193633,-56.605854,4.182708,13.271425,P1R1
21.600086,17.574189,-22.333892,-56.333281,4.502655,12.748022,P1R1
21.654860,17.643721,-22.436876,-56.584702,4.205327,12.504940,P1R1
21.714074,17.728651,-22.487952,-55.689253,4.566845,12.978430,P1R1
21.814771,17.826839,-22.525527,-55.552574,4.361675,13.186280,P1R1
21.912012,17.934953,-22.523162,-55.627381,4.253348,13.446432,P1R1
22.043394,18.051322,-22.518265,-55.373196,4.741444,13.641168,P1R1
22.186609,18.173444,-22.533789,-55.379022,4.581632,13.608461,P1R1
22.354783,18.299962,-22.547551,-56.296432,4.190993,13.744771,P1R1
22.488492,18.428396,-22.551637,-56.930644,4.825472,13.348587,P1R1
22.629710,18.558419,-22.578252,-56.985666,5.141982,12.988291,P1R1
22.808753,18.689518,-22.583898,-56.523600,5.293202,12.820625,P1R1
22.971284,18.790254,-22.633787,-56.138467,5.115736,12.531163,P1R1
23.204054,18.926001,-22.690226,-55.503447,5.911756,12.089705,P1R1
23.403254,19.090050,-22.712729,-55.147710,5.679052,12.182702,P1R1
23.557057,19.217298,-22.726856,-54.387773,6.164944,12.511643,P1R1
23.725088,19.343220,-22.743738,-53.733389,5.865808,12.938280,P1R1
23.866439,19.497206,-22.733495,-54.152214,5.797963,12.855045,P1R1
24.007419,19.645303,-22.750985,-54.367283,5.568522,12.779538,P1R1
24.126722,19.757495,-22.742224,-54.530836,5.752230,12.885865,P1R1
24.227217,19.868757,-22.711509,-54.692171,5.886350,12.837780,P1R1
24.312317,19.979583,-22.662658,-54.872356,5.988286,12.490258,P1R1
24.390837,20.090248,-22.670428,-54.678978,6.245875,12.340632,P1R1
24.458863,20.201013,-22.656002,-54.353017,5.944993,12.436183,P1R1
24.524167,20.342090,-22.693788,-54.369090,5.867455,12.384268,P1R1
24.604962,20.449047,-22.755771,-54.500739,5.768492,11.922391,P1R1
24.683123,20.556573,-22.858147,-53.319817,6.319385,12.804814,P1R1
24.721923,20.634320,-22.963858,-52.990750,6.100542,13.087947,P1R1
24.797670,20.718161,-23.059804,-52.863022,6.188933,13.306041,P1R1
24.815177,21.136219,-23.411785,-53.853819,5.793136,13.262456,P1R1
24.770193,21.567467,-23.766872,-55.140492,6.128527,13.314090,P1R1
24.713207,21.915860,-24.149408,-54.985403,6.197335,13.344638,P1R1
24.619631,22.219099,-24.429535,-54.748923,6.267994,12.828904,P1R1
24.519488,22.452090,-24.669261,-54.948706,6.049288,12.798725,P1R1
24.431603,22.654434,-24.852408,-55.422428,6.002193,12.407675,P1R1
24.324194,22.800131,-25.027954,-55.323435,5.902689,12.899225,P1R1
24.272174,22.899505,-25.185938,-55.244420,5.770443,13.200714,P1R1
24.246687,22.960585,-25.278792,-55.335955,5.791907,13.391664,P1R1
24.227909,22.990682,-25.337611,-56.311806,5.315082,13.476757,P1R1
24.214875,22.996813,-25.368961,-56.938393,5.246321,13.467803,P1R1
24.167961,23.014361,-25.348912,-57.387098,4.545014,13.785692,P1R1
24.130649,23.014489,-25.317285,-57.841047,4.798466,13.639173,P1R1
24.117576,23.032078,-25.257698,-58.056716,4.875601,13.415586,P1R1
24.109456,23.035962,-25.197383,-57.544128,5.501597,13.566437,P1R1
24.082897,23.059284,-25.088306,-57.060406,6.149867,13.341570,P1R1
24.078564,23.101054,-24.969889,-56.686175,7.440424,12.996709,P1R1
24.077341,23.128895,-24.866780,-56.132601,8.631990,12.762614,P1R1
24.094659,23.145715,-24.758321,-55.658668,8.483077,13.156372,P1R1
24.056977,23.152629,-24.658272,-55.337520,7.896141,13.413400,P1R1
24.026380,23.152695,-24.576274,-55.184953,7.695737,13.582175,P1R1
24.040198,23.148198,-24.540779,-55.521977,6.971540,13.810609,P1R1
24.053847,23.140049,-24.515417,-55.924649,6.830300,13.872226,P1R1
24.082377,23.159645,-24.478051,-56.599004,7.221472,13.463983,P1R1
24.091297,23.172886,-24.471379,-57.091257,8.070663,12.967422,P1R1
24.099219,23.181225,-24.470036,-56.903094,8.050381,12.925517,P1R1
24.160240,23.186378,-24.482134,-56.172808,7.802417,12.793209,P1R1
24.211929,23.188303,-24.495656,-56.027702,8.149837,12.324863,P1R1
24.238106,23.217483,-24.530281,-55.484311,7.720409,12.402549,P1R1
24.258589,23.240300,-24.561641,-54.781742,7.855367,12.721954,P1R1
24.273959,23.257419,-24.589480,-54.532961,7.285291,13.051770,P1R1
24.285034,23.269745,-24.613588,-53.887091,7.253798,12.936145,P1R1
24.389272,23.369609,-24.744342,-53.489879,6.679238,12.810206,P1R1
24.420906,23.481180,-24.845490,-52.411186,6.657657,13.344553,P1R1
24.482585,23.572977,-24.958722,-52.251506,6.841787,13.610611,P1R1
24.531554,23.646097,-25.051022,-52.264791,7.175224,13.687804,P1R1
24.569234,23.702595,-25.124323,-52.481989,7.513570,13.582479,P1R1
24.613133,23.744781,-25.160304,-52.921530,8.113208,13.768766,P1R1
24.684381,23.775244,-25.214734,-53.206121,7.925486,13.837690,P1R1
24.701949,23.824706,-25.225276,-53.452530,9.072546,13.540880,P1R1
24.711999,23.861125,-25.228608,-54.048458,9.031680,13.085975,P1R1
24.738177,23.886943,-25.276908,-54.026319,9.026001,13.083807,P1R1
24.756488,23.903618,-25.313522,-53.676444,9.034469,12.953275,P1R1
24.768270,23.912882,-25.340110,-53.297119,8.725786,12.936589,P1R1
24.774649,23.916187,-25.358362,-52.328757,8.129058,12.743161,P1R1
24.792998,23.915303,-25.349138,-51.934591,8.597020,13.030100,P1R1
24.805221,23.941112,-25.337524,-51.938445,8.338801,13.409646,P1R1
24.828866,23.960202,-25.304123,-52.034269,8.399152,13.437115,P1R1
24.830225,23.973187,-25.293953,-52.499333,8.259402,13.608178,P1R1
24.844460,24.011620,-25.263245,-52.840031,8.374436,13.718961,P1R1
24.870316,24.041703,-25.215618,-53.676970,8.512342,13.725744,P1R1
24.890083,24.064317,-25.174804,-54.132110,8.912267,13.067707,P1R1
24.904290,24.080254,-25.140809,-54.380870,8.958958,12.775301,P1R1
24.913583,24.120859,-25.112994,-53.814048,8.928571,12.670807,P1R1
24.919288,24.152525,-25.090823,-53.301056,8.622165,12.732895,P1R1
24.921992,24.176236,-25.073767,-52.589480,8.613475,12.713281,P1R1
24.922338,24.193128,-25.061167,-52.214026,8.815634,12.498626,P1R1
24.921009,24.204413,-25.052287,-51.954426,8.667520,13.059392,P1R1
24.918476,24.211108,-25.046510,-52.154170,8.386587,13.142944,P1R1
24.915133,24.214138,-25.043257,-52.472165,8.150048,13.420990,P1R1
24.948699,24.244705,-25.072082,-53.628157,7.858023,13.933048,P1R1
24.960193,24.268246,-25.118409,-54.141972,7.920085,13.722896,P1R1
24.968683,24.285899,-25.158361,-54.336620,9.063107,13.374057,P1R1
24.974610,24.298507,-25.192078,-54.538589,9.136652,13.127041,P1R1
24.977673,24.336652,-25.220067,-54.127596,9.836585,12.988770,P1R1
25.017227,24.367408,-25.272542,-54.103730,9.478593,12.910103,P1R1
25.032943,24.420589,-25.336221,-53.606021,8.655001,12.894042,P1R1
25.098472,24.493888,-25.397491,-53.411172,8.504899,12.751711,P1R1
25.151909,24.582872,-25.446657,-53.062562,8.910178,13.323933,P1R1
25.235784,24.831468,-25.661460,-52.876686,8.789329,13.668069,P1R1
25.341537,25.068026,-25.869797,-52.735735,8.414940,13.721201,P1R1
25.411619,25.230224,-26.060408,-52.384919,8.197404,13.951178,P1R1
25.503486,25.387576,-26.243090,-51.827493,8.324948,13.537881,P1R1
25.591548,25.539506,-26.366748,-51.406134,8.487082,14.108806,P1R1
25.665425,25.685863,-26.530648,-50.737405,7.975742,14.688226,P1R1
25.709999,25.856534,-26.749092,-50.625158,7.312111,14.854322,P1R1
25.762408,26.017994,-26.971709,-50.784569,7.025883,14.991204,P1R1
25.799466,26.170351,-27.145993,-51.323694,7.349225,15.100136,P1R1
25.823904,26.314680,-27.277733,-51.523856,7.852407,15.084662,P1R1
25.891621,26.482711,-27.382453,-52.038872,8.114599,14.151394,P1R1
25.958512,26.670188,-27.434580,-51.885537,7.879561,14.239629,P1R1
26.009138,26.813335,-27.463502,-50.714113,7.675747,14.196610,P1R1
26.099668,26.949169,-27.483460,-49.984769,7.242415,14.419721,P1R1
26.185888,27.078243,-27.467552,-48.978788,6.979148,14.372634,P1R1
26.273041,27.231739,-27.493943,-48.251094,7.337502,14.695897,P1R1
26.355468,27.376308,-27.486799,-48.351202,7.403814,14.730475,P1R1
26.433372,27.513072,-27.452245,-48.756538,7.803267,14.781972,P1R1
26.491210,27.643065,-27.416242,-49.034593,7.495171,14.787304,P1R1
26.531910,27.767455,-27.380563,-49.519962,7.356031,14.797058,P1R1
26.595789,27.917837,-27.376522,-50.417485,7.269017,15.022895,P1R1
26.664740,28.030374,-27.420902,-50.948840,7.402873,14.712096,P1R1
26.731998,28.110484,-27.435834,-51.402129,6.565519,14.750568,P1R1
26.851174,28.224531,-27.434705,-51.303892,6.238333,14.792637,P1R1
26.944895,28.307111,-27.431325,-51.525875,5.927051,14.523910,P1R1
27.037551,28.393514,-27.476994,-51.768213,5.681171,14.680496,P1R1
27.084651,28.513226,-27.463538,-51.567207,5.828382,14.836299,P1R1
27.185126,28.663105,-27.438883,-50.524145,6.786585,15.196588,P1R1
27.315196,28.838207,-27.425840,-50.437631,7.511825,15.152772,P1R1
27.471038,28.974241,-27.423187,-50.763318,7.574694,15.196699,P1R1
27.647400,29.106294,-27.429701,-51.114747,8.014617,15.076947,P1R1
27.839882,29.234763,-27.444213,-51.834731,9.777059,14.455872,P1R1
27.990629,29.359373,-27.456033,-51.929151,10.143247,13.872474,P1R1
28.072433,29.480242,-27.506522,-51.776659,10.629643,13.764275,P1R1
28.147950,29.688760,-27.599162,-50.905301,10.702483,13.508673,P1R1
28.253182,29.852324,-27.685614,-50.093663,10.599329,13.716482,P1R1
28.329871,29.975531,-27.756297,-49.181398,10.583235,13.326884,P1R1
28.664670,30.488828,-28.072460,-48.846750,10.764621,13.416198,P1R1
28.958102,30.938697,-28.386651,-48.645198,10.366763,13.705820,P1R1
29.206892,31.328723,-28.623762,-48.498506,10.156742,13.963134,P1R1
29.382838,31.693563,-28.832832,-48.804232,9.762954,14.210775,P1R1
29.549902,32.035404,-29.025566,-49.197059,9.589855,14.273580,P1R1
29.671788,32.325403,-29.173324,-49.843309,9.825067,14.530359,P1R1
29.810120,32.541148,-29.291650,-51.115489,9.818613,13.784210,P1R1
29.924268,32.753319,-29.355078,-51.529934,9.599422,13.256819,P1R1
29.986936,32.902937,-29.413725,-50.854562,10.015050,13.224899,P1R1
30.076315,33.061755,-29.458339,-50.250762,10.360628,12.992275,P1R1
30.167660,33.229740,-29.441880,-49.584194,10.941310,12.502479,P1R1
30.251866,33.376852,-29.466429,-49.272208,11.518580,13.073125,P1R1
30.276487,33.506483,-29.518383,-48.916179,11.115540,13.755096,P1R1
30.251123,33.622420,-29.594765,-48.985253,10.791440,14.020730,P1R1
30.233985,33.698982,-29.630550,-49.412315,10.734186,14.121867,P1R1
30.301691,33.774768,-29.691801,-49.961367,11.071152,13.890500,P1R1
30.404195,33.880950,-29.745482,-51.371417,11.029879,13.791591,P1R1
30.482639,33.983656,-29.783457,-51.315710,11.739930,13.321157,P1R1
30.540049,34.084142,-29.808491,-51.088969,12.015717,13.026180,P1R1
30.634007,34.184489,-29.832290,-50.964045,12.314033,12.754123,P1R1
30.759235,34.285402,-29.855654,-50.852703,12.408081,12.450830,P1R1
30.894987,34.357121,-29.899749,-50.167918,12.389506,12.681034,P1R1
31.054211,34.434634,-29.941539,-49.060265,12.885440,12.222955,P1R1
31.162413,34.517013,-29.992432,-48.844350,12.910635,12.840563,P1R1
31.264423,34.604794,-30.081053,-48.603177,12.635066,13.254021,P1R1
31.377537,34.667805,-30.181127,-48.610040,12.609168,14.080247,P1R1
31.445483,34.739371,-30.280778,-48.574920,12.323455,14.400478,P1R1
31.561503,34.820265,-30.347565,-48.495351,13.279603,14.557930,P1R1
31.670438,34.908717,-30.447563,-48.953162,12.960729,14.337016,P1R1
31.789552,34.973958,-30.555249,-50.290740,13.357639,13.052263,P1R1
31.900219,35.079439,-30.689355,-50.211040,13.543204,12.678562,P1R1
32.003987,35.189482,-30.845232,-49.803899,13.715957,12.538360,P1R1
32.079625,35.302619,-30.968309,-48.885805,14.458760,11.899282,P1R1
32.186356,35.389069,-31.071704,-48.879147,14.799883,11.247137,P1R1
32.265165,35.481707,-31.148624,-48.587043,14.777166,11.417072,P1R1
32.390524,35.580836,-31.191914,-48.201570,14.589786,12.264798,P1R1
32.639133,35.772598,-31.331015,-47.074395,15.160373,13.131409,P1R1
32.925442,35.896059,-31.407675,-46.642025,14.555911,14.019250,P1R1
33.132362,35.988340,-31.411911,-46.435177,14.249535,14.345844,P1R1
33.329049,36.084948,-31.435495,-46.589062,13.781310,14.619965,P1R1
33.478271,36.154847,-31.447193,-47.656018,12.570248,14.606357,P1R1
33.624484,36.232988,-31.479429,-48.805092,11.469149,14.504975,P1R1
33.714105,36.317824,-31.520669,-49.869870,11.057139,14.109664,P1R1
33.810042,36.409515,-31.579607,-50.316942,11.539046,13.573989,P1R1
33.858877,36.476426,-31.644241,-50.003634,11.244900,13.929275,P1R1
33.889655,36.582754,-31.764133,-49.523800,11.033690,14.110062,P1R1
33.901501,36.662783,-31.859885,-47.773674,11.756073,14.087866,P1R1
33.936474,36.750893,-31.964111,-46.374761,12.336464,13.782884,P1R1
33.955236,36.815531,-32.044921,-45.908457,12.346220,14.559623,P1R1
33.944652,36.890066,-32.125922,-45.826615,12.310217,14.915207,P1R1
33.927205,36.913614,-32.186666,-46.572171,12.240780,15.545682,P1R1
33.921231,36.924488,-32.209397,-46.960254,12.031391,15.993829,P1R1
33.959051,36.896141,-32.159064,-47.431648,12.330362,16.185671,P1R1
33.985824,36.864734,-32.109560,-48.070007,12.742226,16.377725,P1R1
34.003564,36.832330,-32.062419,-48.124148,13.026446,15.786433,P1R1
34.046180,36.800947,-31.977746,-48.147685,13.252783,15.268105,P1R1
34.132507,36.741879,-31.913295,-48.083071,12.910608,14.781864,P1R1
34.217398,36.689775,-31.837556,-47.494012,12.785167,14.773787,P1R1
34.284173,36.644582,-31.773962,-46.983089,13.074190,14.321100,P1R1
34.318668,36.605895,-31.742547,-46.123107,12.978717,14.966718,P1R1
34.325243,36.603495,-31.739022,-45.912204,12.217907,15.757591,P1R1
34.363205,36.603242,-31.768649,-45.859124,11.952604,16.113366,P1R1
34.373988,36.603703,-31.816928,-46.081284,11.757520,16.737371,P1R1
34.377976,36.604867,-31.859657,-46.366578,12.717069,17.228061,P1R1
34.393081,36.606824,-31.875925,-46.571248,13.598168,17.161060,P1R1
34.401541,36.639049,-31.889596,-47.105382,14.658140,16.380950,P1R1
34.405149,36.666800,-31.900857,-47.833165,14.709707,15.644216,P1R1
34.442907,36.690706,-31.940094,-48.007074,15.210609,14.791108,P1R1
34.454971,36.770102,-31.993364,-47.825758,15.248134,14.369870,P1R1
34.483169,36.896822,-32.087930,-46.756786,15.893963,14.704181,P1R1
34.525034,37.062401,-32.217063,-45.694587,16.453575,14.508617,P1R1
34.556639,37.258899,-32.323546,-45.352757,16.518197,15.458797,P1R1
34.563404,37.449153,-32.430045,-45.419547,16.752214,16.172079,P1R1
34.862585,37.756998,-32.683065,-45.280994,16.327389,16.435681,P1R1
35.204116,38.069126,-32.930830,-45.695300,14.496400,16.888676,P1R1
35.562216,38.321259,-33.191392,-47.003462,15.233796,16.567104,P1R1
35.891553,38.549004,-33.430103,-47.298627,15.844210,16.007232,P1R1
36.138235,38.753588,-33.638578,-47.723939,15.403930,15.355398,P1R1
36.382549,38.908628,-33.808810,-49.152781,13.647437,14.639377,P1R1
36.553477,39.020159,-33.956652,-49.513293,12.475600,14.694267,P1R1
36.731379,39.096266,-34.074374,-50.051171,12.186015,14.710811,P1R1
36.915246,39.173466,-34.166527,-49.668174,12.748529,15.170162,P1R1
37.001190,39.281358,-34.289989,-49.423453,12.480638,15.745026,P1R1
37.107849,39.327992,-34.389100,-49.557791,11.958930,15.987683,P1R1
37.232914,39.383335,-34.467652,-49.908106,11.602560,15.940610,P1R1
37.353823,39.387239,-34.478722,-50.552963,11.798585,15.600076,P1R1
37.514806,39.409349,-34.534467,-50.900184,10.934088,15.482216,P1R1
37.656312,39.417676,-34.620781,-51.016538,12.204472,14.807111,P1R1
37.775042,39.445516,-34.662573,-51.063874,12.415691,14.820980,P1R1
37.880999,39.461238,-34.737924,-51.256084,12.100037,14.943991,P1R1
37.937322,39.526723,-34.812939,-50.918848,11.525735,14.929983,P1R1
38.023825,39.576450,-34.876475,-49.966806,12.902406,14.765598,P1R1
38.142865,39.612749,-35.001775,-49.337525,13.689284,14.444462,P1R1
38.261541,39.697472,-35.058020,-48.889845,13.467798,15.151919,P1R1
38.386847,39.763728,-35.126065,-48.411029,13.819946,15.530951,P1R1
38.533399,39.844109,-35.184134,-47.902036,14.182361,15.930432,P1R1
38.730396,39.906803,-35.193118,-47.214149,15.712299,16.762049,P1R1
38.882970,39.982877,-35.192432,-47.082335,16.634180,17.049203,P1R1
39.066914,40.071358,-35.173698,-47.930075,17.754582,15.923284,P1R1
39.277891,40.140257,-35.140542,-48.367672,17.620410,15.397940,P1R1
39.455815,40.251299,-35.087038,-48.593088,17.131060,15.171010,P1R1
39.582941,40.367608,-34.967328,-48.501384,15.684325,14.951786,P1R1
39.711361,40.458518,-34.893660,-48.307040,16.023189,14.628552,P1R1
39.819439,40.526916,-34.810729,-48.261205,15.390553,14.708823,P1R1
39.855644,40.605078,-34.712086,-47.631014,15.579378,15.795786,P1R1
39.838203,40.661940,-34.672102,-47.231425,16.075891,16.015107,P1R1
39.863057,40.732188,-34.651302,-47.134389,16.462247,16.189160,P1R1
39.924131,40.984791,-34.713430,-47.254958,16.220340,16.848918,P1R1
39.971165,41.190540,-34.840753,-47.500736,15.943635,17.096355,P1R1
40.000489,41.383660,-34.950780,-47.691659,15.588403,17.526591,P1R1
39.942850,41.683098,-35.055274,-48.862720,15.958551,17.021650,P1R1
39.885032,41.952721,-35.141947,-49.384887,16.434491,16.774751,P1R1
39.828700,42.224341,-35.212160,-50.014832,16.498618,15.955844,P1R1
39.829418,42.466337,-35.277500,-50.312760,15.993225,16.039031,P1R1
39.864631,42.681706,-35.358197,-50.233419,15.632575,15.925494,P1R1
39.962212,42.844140,-35.410447,-49.496151,15.690775,16.006016,P1R1
40.024923,43.019955,-35.469830,-49.429699,15.387631,15.533102,P1R1
40.110847,43.208394,-35.544853,-49.021984,15.462080,16.683624,P1R1
40.200166,43.407670,-35.653338,-48.714780,15.234472,17.188538,P1R1
40.324354,43.586677,-35.748708,-48.573484,15.053486,17.554116,P1R1
40.444495,43.747536,-35.873726,-48.835736,15.615549,18.129592,P1R1
40.545037,43.863240,-36.043456,-49.327425,15.506123,18.023077,P1R1
40.621708,43.971031,-36.179134,-49.615650,16.119787,17.865993,P1R1
40.699361,44.073435,-36.335198,-50.473962,16.105218,16.886458,P1R1
40.762007,44.172230,-36.528138,-50.492205,15.469563,16.932505,P1R1
40.795462,44.268552,-36.772183,-50.185047,14.126373,16.988235,P1R1
40.892197,44.305256,-37.026136,-50.945699,13.174737,16.343484,P1R1
40.949528,44.350594,-37.247444,-51.767330,12.039198,16.462631,P1R1
41.011448,44.405666,-37.468906,-52.036306,11.174974,16.818155,P1R1
41.038885,44.499626,-37.659510,-52.271086,10.759638,17.122856,P1R1
41.092461,44.568358,-37.832408,-52.607831,10.447476,17.248362,P1R1
41.113790,44.644841,-37.980890,-53.220323,10.245937,16.969193,P1R1
41.129277,44.788927,-38.158966,-53.998283,10.106183,16.736190,P1R1
41.151230,44.930597,-38.271288,-54.250844,11.236728,16.009214,P1R1
41.185630,45.069752,-38.398475,-54.343109,11.135044,15.839278,P1R1
41.207740,45.265621,-38.488959,-54.440579,11.158073,15.677858,P1R1
41.237034,45.449468,-38.528131,-54.342057,11.272534,15.657713,P1R1
41.278621,45.621889,-38.595943,-54.759256,11.207617,15.108529,P1R1
41.308814,45.783328,-38.639283,-54.250703,11.210909,15.437955,P1R1
41.311967,45.994451,-38.683641,-53.911529,10.719309,16.364349,P1R1
41.303354,46.217601,-38.638358,-54.115659,10.636117,16.514606,P1R1
41.292160,46.389957,-38.589225,-54.452679,10.568118,16.589512,P1R1
41.308213,47.045518,-38.859092,-55.376667,10.661678,16.605875,P1R1
41.303067,47.582675,-39.101794,-55.413194,10.708501,16.015061,P1R1
41.301059,48.072002,-39.368618,-55.301363,10.629059,15.840990,P1R1
41.248605,48.455007,-39.644163,-54.572630,10.228746,15.676701,P1R1
41.256591,48.746390,-39.872267,-54.106688,10.244424,15.637938,P1R1
41.331044,49.048964,-40.037508,-53.632194,10.516680,15.013244,P1R1
41.425071,49.301178,-40.118309,-53.433212,10.188349,15.479110,P1R1
41.508335,49.480362,-40.239838,-53.437177,10.196157,15.884179,P1R1
41.667078,49.660244,-40.365406,-53.966934,9.882352,16.150195,P1R1
41.851717,49.782139,-40.464999,-54.251684,9.196467,16.389211,P1R1
42.017711,49.885990,-40.513047,-54.412452,9.492821,16.473056,P1R1
42.149189,50.006675,-40.538723,-55.295192,9.311730,15.922777,P1R1
42.282123,50.114164,-40.505916,-56.173190,9.664322,15.256279,P1R1
42.438602,50.182874,-40.475497,-56.235134,9.374938,15.248070,P1R1
42.576266,50.219784,-40.419479,-56.061548,9.214064,15.298501,P1R1
42.767454,50.232940,-40.332489,-55.634456,9.285293,15.044740,P1R1
42.964577,50.257412,-40.191460,-55.182738,9.384380,14.352450,P1R1
43.133998,50.263442,-40.047933,-54.795031,9.822829,14.301422,P1R1
43.300437,50.255805,-39.955620,-53.568968,9.645725,15.486951,P1R1
43.441631,50.268221,-39.858551,-53.346341,9.437995,15.821158,P1R1
43.615745,50.270285,-39.768045,-53.613360,9.375684,16.059755,P1R1
43.779664,50.264144,-39.654309,-53.824463,9.024846,16.391877,P1R1
43.902185,50.251703,-39.562870,-54.148092,9.251815,16.562120,P1R1
44.058948,50.266011,-39.480299,-55.232568,9.181686,15.973335,P1R1
44.191718,50.273364,-39.396395,-55.683913,9.314426,15.421403,P1R1
44.341299,50.305738,-39.341708,-55.752373,9.286174,15.496915,P1R1
44.413307,50.358520,-39.272752,-55.670270,8.883962,15.457642,P1R1
44.458132,50.399264,-39.221433,-55.545816,8.802823,15.435151,P1R1
44.518418,50.459950,-39.215113,-54.208187,8.684464,15.621120,P1R1
44.609700,50.537926,-39.226064,-53.788449,9.455943,15.716615,P1R1
44.673486,50.659303,-39.241381,-53.761303,9.052389,16.327168,P1R1
44.714559,50.786738,-39.259397,-53.882367,9.470141,16.520808,P1R1
44.769629,50.918774,-39.237557,-54.276104,9.403937,16.763070,P1R1
44.773485,51.200924,-39.334989,-54.513377,9.965955,14.886968,P1R1
44.750717,51.431129,-39.441147,-54.300483,10.146145,15.350297,P1R1
44.738514,51.644565,-39.511583,-54.131143,9.493538,16.111484,P1R1
44.736988,51.811658,-39.549982,-54.459629,9.646432,16.290620,P1R1
44.746014,51.938267,-39.560167,-55.099770,9.687280,16.409264,P1R1
44.802114,52.060534,-39.576091,-55.581478,10.297758,16.340561,P1R1
44.829072,52.148434,-39.608174,-56.254846,10.501776,15.894418,P1R1
44.814430,52.237235,-39.674556,-56.644299,10.806267,15.483293,P1R1
44.764421,52.327407,-39.769850,-57.004439,10.801612,14.639460,P1R1
44.718381,52.390125,-39.847711,-56.736306,10.527510,14.750561,P1R1
44.714711,52.460782,-39.939616,-56.526876,10.100038,14.594354,P1R1
44.747390,52.538732,-40.042885,-56.104096,10.064221,14.366533,P1R1
44.789581,52.623434,-40.104424,-55.524205,10.142966,14.709485,P1R1
44.845289,52.714385,-40.200801,-54.986732,9.658898,15.299252,P1R1
44.874801,52.750290,-40.296722,-54.737387,9.187739,15.643414,P1R1
44.918287,52.800091,-40.421636,-55.237538,9.085885,16.028738,P1R1
44.952808,52.802498,-40.520059,-55.550747,8.988654,16.108376,P1R1
45.017525,52.765982,-40.625061,-55.627363,9.457929,16.390406,P1R1
45.068250,52.756945,-40.705443,-56.382740,9.828448,15.700733,P1R1
45.161114,52.773980,-40.773863,-56.627884,9.933480,15.340158,P1R1
45.235707,52.783306,-40.822827,-56.614912,9.689152,15.361440,P1R1
45.347243,52.817194,-40.864983,-56.087659,9.491306,15.092628,P1R1
45.506545,52.842863,-40.881258,-55.419993,10.096113,15.018063,P1R1
45.720119,52.921667,-40.855656,-54.151412,10.174078,15.266222,P1R1
45.892850,52.984466,-40.827153,-53.865642,9.933441,15.811318,P1R1
46.028235,53.062995,-40.797612,-53.575346,9.476698,16.055460,P1R1
46.184614,53.155197,-40.777870,-54.616413,8.687376,16.332015,P1R1
46.304386,53.257745,-40.758094,-55.288348,8.341385,16.492831,P1R1
46.408525,53.368639,-40.718502,-55.764891,8.122821,16.861641,P1R1
46.521983,53.426035,-40.713317,-56.556246,7.684076,16.813194,P1R1
46.587825,53.526430,-40.728805,-57.240614,8.318420,15.959775,P1R1
46.652304,53.634274,-40.791867,-57.354205,8.370619,15.841584,P1R1
46.716063,53.747720,-40.895134,-57.608823,8.669407,15.552930,P1R1
46.688008,53.833855,-40.992289,-57.271463,8.930923,15.076901,P1R1
46.707257,53.928489,-41.080959,-56.890125,9.597409,15.363758,P1R1
46.660191,53.998332,-41.142679,-56.652219,9.191436,16.455672,P1R1
46.618332,54.048162,-41.261102,-56.585277,9.231420,16.627075,P1R1
46.576174,54.080799,-41.356375,-57.017786,8.957921,16.649363,P1R1
46.557955,54.100137,-41.481284,-57.736945,9.063314,16.596650,P1R1
46.522694,54.138304,-41.600793,-58.297902,8.881325,16.434884,P1R1
46.490321,54.163527,-41.694193,-58.619477,9.921766,15.740225,P1R1
46.524693,54.350411,-41.806874,-59.323018,10.146599,14.975382,P1R1
46.590980,54.503275,-41.923432,-59.611641,10.779282,14.563846,P1R1
46.714734,54.685574,-42.001703,-59.912921,11.358638,13.781492,P1R1
46.818230,54.770588,-42.058207,-59.382616,11.882385,13.772483,P1R1
46.940505,54.802240,-42.126386,-58.466495,12.435082,13.716094,P1R1
47.093302,54.789036,-42.184454,-57.184751,12.929597,13.158727,P1R1
47.254970,54.738767,-42.254731,-56.564033,12.547789,14.023315,P1R1
47.351236,54.717551,-42.346934,-55.640045,12.250632,14.489671,P1R1
47.422475,54.723308,-42.416762,-55.751355,11.876166,14.443610,P1R1
47.510339,54.783887,-42.497268,-56.098104,11.788930,14.430421,P1R1
47.574872,54.860912,-42.557053,-57.135631,11.975274,14.242288,P1R1
47.602541,54.981102,-42.619842,-58.425495,12.303530,13.683286,P1R1
47.638782,55.078076,-42.715350,-58.451569,12.401296,13.315531,P1R1
47.644527,55.183580,-42.808865,-58.260974,12.668718,13.238660,P1R1
47.570766,55.294800,-42.890986,-57.868961,12.923371,13.215067,P1R1
47.538837,55.411843,-42.981931,-56.930266,12.959522,13.165337,P1R1
47.490107,55.532236,-43.070960,-55.955056,13.414354,13.084878,P1R1
47.450670,55.655306,-43.208628,-55.628585,13.159968,13.785441,P1R1
47.414074,55.779792,-43.316384,-55.263335,12.702006,14.257386,P1R1
47.381199,55.905050,-43.397874,-55.507074,12.598592,14.467832,P1R1
47.374683,56.000816,-43.507315,-55.601142,12.670109,14.696082,P1R1
47.351555,56.130368,-43.610742,-56.018587,12.739851,14.921332,P1R1
47.283532,56.228274,-43.749873,-56.024030,13.689255,14.485462,P1R1
47.193016,56.329018,-43.898583,-56.242531,13.556430,13.935062,P1R1
47.106906,56.402645,-44.105191,-56.069254,13.201094,13.859606,P1R1
47.035438,56.513636,-44.268465,-55.864020,13.243364,13.683666,P1R1
46.983263,56.626717,-44.464539,-55.604625,12.581556,13.008099,P1R1
46.926429,56.741165,-44.637246,-55.217991,12.972474,13.374457,P1R1
46.865834,56.856577,-44.789086,-54.801975,12.516678,14.120727,P1R1
46.785735,56.972211,-44.943300,-54.822199,12.202268,14.560032,P1R1
46.760170,57.089142,-45.088159,-55.461711,12.093706,14.718856,P1R1
46.781344,57.207014,-45.224943,-55.863801,12.270750,14.936332,P1R1
46.770413,57.354233,-45.366148,-56.355958,12.341627,15.212267,P1R1
46.748211,57.496589,-45.490654,-56.832977,12.731139,14.696506,P1R1
46.753253,57.664699,-45.631023,-57.084902,12.288738,14.495551,P1R1
47.034327,57.918451,-45.618782,-57.749008,12.405562,13.825668,P1R1
47.258332,58.149278,-45.613665,-58.050842,12.188241,13.714882,P1R1
47.428650,58.358510,-45.617067,-58.276963,11.577723,13.583560,P1R1
47.588741,58.548838,-45.659547,-58.478721,11.249923,13.300337,P1R1
47.732364,58.722233,-45.665647,-58.554633,11.798677,12.821766,P1R1
47.827791,58.910351,-45.682742,-58.510478,11.321612,12.811525,P1R1
47.881438,59.080741,-45.710358,-57.927788,11.333023,13.658529,P1R1
47.916146,59.236225,-45.727125,-57.703400,11.647954,14.092131,P1R1
47.957387,59.379470,-45.785717,-57.721197,12.034777,14.461267,P1R1
48.068588,59.543505,-45.798158,-58.036974,12.702059,14.801269,P1R1
48.202013,59.694963,-45.741448,-58.832695,13.397824,14.636056,P1R1
48.321319,59.865407,-45.667874,-58.885546,14.003374,14.098928,P1R1
48.514362,60.023433,-45.549912,-58.856370,14.197014,13.533669,P1R1
48.737576,60.140309,-45.437126,-58.219646,13.974756,13.220729,P1R1
49.157205,60.285359,-45.267310,-57.604797,14.398615,13.244404,P1R1
49.584644,60.422376,-45.093891,-56.658755,14.376749,13.558906,P1R1
49.911635,60.551216,-44.972119,-56.084017,14.016923,14.070390,P1R1
50.235871,60.674820,-44.864440,-55.754015,13.760171,14.361711,P1R1
50.641431,60.825615,-44.737925,-56.023541,12.863560,14.773632,P1R1
50.958290,60.967455,-44.638989,-56.129899,13.035012,14.957470,P1R1
51.251571,61.102499,-44.573588,-55.890918,13.008845,15.238255,P1R1
51.485949,61.201094,-44.506956,-56.130797,12.839626,14.262551,P1R1
51.707693,61.299586,-44.468875,-55.933445,13.330018,14.240818,P1R1
51.919894,61.398896,-44.454702,-55.654928,13.452386,14.047051,P1R1
52.070879,61.468605,-44.450756,-55.622250,13.586724,13.895244,P1R1
52.212872,61.604288,-44.555499,-55.616722,14.272049,13.395756,P1R1
52.344920,61.706861,-44.680292,-54.911107,14.416292,14.223007,P1R1
52.469659,61.780957,-44.819523,-54.501308,13.946888,14.619402,P1R1
52.692334,61.832885,-44.916149,-55.769282,13.445967,14.260866,P1R1
52.944625,61.895841,-44.964942,-57.913387,12.839509,13.633989,P1R1
53.151665,61.968104,-44.983046,-58.648155,12.868660,13.424928,P1R1
53.341551,62.049249,-45.025243,-59.251778,12.337365,12.987629,P1R1
53.501296,62.108064,-45.108579,-59.634988,12.282744,12.806307,P1R1
53.597254,62.147390,-45.196620,-59.603205,12.319908,12.871163,P1R1
53.893044,62.324975,-45.355116,-59.221551,12.290092,13.425770,P1R1
54.209743,62.468029,-45.452820,-58.892109,12.161917,13.788666,P1R1
54.508809,62.579305,-45.538366,-58.943238,11.810863,14.102110,P1R1
54.738124,62.662427,-45.603619,-59.133016,12.188818,14.109296,P1R1
54.890910,62.721275,-45.671940,-59.474419,12.098224,13.887425,P1R1
54.995045,62.729993,-45.722385,-60.301418,12.677922,13.375157,P1R1
55.059131,62.727035,-45.757676,-60.563322,12.505712,12.912567,P1R1
55.145363,62.716424,-45.789777,-60.762290,12.241129,12.700563,P1R1
55.197866,62.699650,-45.810326,-60.482281,12.031320,12.570341,P1R1
55.239875,62.679332,-45.800979,-60.153899,12.588383,12.258522,P1R1
55.274606,62.657119,-45.766897,-59.952080,12.057918,12.093135,P1R1
55.288109,62.633886,-45.733426,-58.926759,12.272598,13.090781,P1R1
55.285609,62.641015,-45.701664,-58.683003,12.302222,13.477770,P1R1
55.239030,62.644024,-45.713526,-59.005026,12.155261,14.147010,P1R1
55.221289,62.674936,-45.680947,-59.382078,12.550497,14.210126,P1R1
55.196892,62.728876,-45.651920,-60.448043,12.833209,14.070156,P1R1
55.169709,62.772437,-45.626597,-60.662177,12.974897,13.499059,P1R1
55.141448,62.806636,-45.604985,-60.839654,12.747201,13.314242,P1R1
55.128621,62.862689,-45.566411,-60.782508,12.428398,13.063003,P1R1
55.168420,62.937900,-45.543668,-60.462366,12.110711,13.027083,P1R1
55.183017,63.027745,-45.546075,-60.234356,12.156968,12.420893,P1R1
55.229629,63.129988,-45.579377,-59.190550,11.941304,13.601022,P1R1
55.304038,63.242102,-45.638602,-58.882778,11.637506,13.946880,P1R1
55.384528,63.391256,-45.739683,-59.229081,11.386212,14.142789,P1R1
55.502128,63.541394,-45.834100,-59.842009,11.743515,14.056648,P1R1
55.612715,63.690517,-45.891410,-60.270794,12.157028,13.737226,P1R1
55.716109,63.837586,-45.916089,-60.308871,13.013783,13.421108,P1R1
55.834002,63.982118,-45.963196,-60.235773,13.207306,12.962934,P1R1
55.980050,64.124092,-46.008884,-60.093026,13.200100,12.912340,P1R1
56.094871,64.262354,-46.043788,-59.622483,12.788338,12.965746,P1R1
56.198207,64.397209,-46.048828,-59.179472,13.195102,12.646790,P1R1
56.469253,64.829057,-46.178621,-60.113222,12.105912,12.787634,P1R1
56.688128,65.181585,-46.285183,-60.164308,11.728726,13.223889,P1R1
56.892149,65.492601,-46.329349,-60.419113,11.619902,13.385983,P1R1
57.033604,65.734523,-46.381390,-61.266080,11.820646,13.406833,P1R1
57.121467,65.916225,-46.440249,-61.668455,12.548064,13.080889,P1R1
57.217600,66.077238,-46.514274,-62.069885,12.917392,12.411417,P1R1
57.299624,66.220904,-46.550580,-62.190445,12.920888,12.264821,P1R1
57.376203,66.320602,-46.625675,-61.926612,12.849320,12.082418,P1R1
57.443510,66.384059,-46.662899,-61.359018,12.845895,12.213114,P1R1
57.487100,66.417896,-46.688287,-60.918667,13.326786,11.728676,P1R1
57.544077,66.429193,-46.662819,-60.379970,13.259968,12.472106,P1R1
57.581166,66.422937,-46.635842,-60.281033,12.928798,12.801233,P1R1
57.617746,66.404031,-46.588259,-61.032434,12.094785,13.213887,P1R1
57.606356,66.405866,-46.585920,-61.503441,11.762144,13.405069,P1R1
57.523312,66.396744,-46.664265,-61.983029,11.986415,13.501995,P1R1
57.445046,66.380583,-46.729080,-62.626374,12.492416,13.309990,P1R1
57.302766,66.388810,-46.792594,-63.091535,12.564277,12.876118,P1R1
57.162434,66.419835,-46.863715,-63.168692,12.215454,12.979952,P1R1
57.041646,66.470793,-46.920243,-63.172933,11.578832,12.691491,P1R1
56.924930,66.508923,-46.984335,-63.256370,11.980136,12.355166,P1R1
56.828912,66.566304,-47.034019,-63.717506,11.762142,12.013946,P1R1
56.751759,66.609928,-47.071182,-62.553177,11.524669,12.831335,P1R1
56.675698,66.641570,-47.118210,-62.286395,10.921769,13.091887,P1R1
56.568202,66.662395,-47.214891,-63.217082,10.278792,13.053255,P1R1
56.482734,66.705205,-47.291901,-63.896829,10.767911,12.919911,P1R1
56.417170,66.737003,-47.351424,-64.324349,10.293406,12.839550,P1R1
56.351681,66.788984,-47.416330,-64.798179,11.496864,12.116506,P1R1
56.248523,66.857747,-47.455806,-65.048468,11.628408,11.910876,P1R1
56.189634,66.941759,-47.533446,-65.186583,11.622704,11.905942,P1R1
56.114573,67.007206,-47.634379,-65.031056,11.222903,11.620919,P1R1
56.095931,67.087596,-47.743468,-64.876891,11.446969,11.444632,P1R1
56.086558,67.179624,-47.828893,-64.154753,11.632588,11.423086,P1R1
56.052383,67.280719,-47.934661,-63.937995,11.273001,12.073282,P1R1
56.044711,67.389720,-47.995760,-63.853695,11.129285,12.338691,P1R1
56.081132,67.505154,-48.068973,-63.921227,11.040363,12.545866,P1R1
56.193116,67.915945,-48.210057,-63.810199,10.796778,12.971903,P1R1
56.361093,68.286281,-48.310174,-63.813825,10.540242,13.151662,P1R1
56.518922,68.645997,-48.365132,-64.094756,9.815860,13.183953,P1R1
56.688258,68.963384,-48.432103,-64.297090,9.843239,13.479015,P1R1
56.912443,69.272389,-48.448050,-64.812864,10.565056,12.901265,P1R1
57.058285,69.480476,-48.422896,-65.190572,10.632309,12.619579,P1R1
57.225936,69.662812,-48.403184,-65.246745,10.603525,12.573213,P1R1
57.395389,69.823516,-48.410213,-64.895575,10.855930,12.476844,P1R1
57.526199,69.935503,-48.411117,-64.247398,9.945962,12.270071,P1R1
57.662579,70.008156,-48.437447,-63.358032,9.641348,12.006689,P1R1
57.818487,70.079112,-48.465350,-62.462997,10.141137,12.921882,P1R1
57.991585,70.120758,-48.494741,-62.592271,10.035659,13.176015,P1R1
58.140995,70.108647,-48.495556,-62.752283,10.215498,13.322345,P1R1
58.252912,70.082627,-48.492763,-62.984713,10.048007,13.301791,P1R1
58.332239,70.047129,-48.487372,-64.603373,10.020836,13.368755,P1R1
58.368323,70.035891,-48.500863,-64.308789,11.519175,13.334040,P1R1
58.351794,70.046879,-48.551328,-64.217215,11.751428,12.684118,P1R1
58.309208,70.048588,-48.612671,-64.086790,11.536122,12.593103,P1R1
58.245554,70.073129,-48.682681,-63.838253,10.941256,12.553835,P1R1
58.151063,70.087832,-48.780008,-63.323394,10.656242,12.469805,P1R1
58.118633,70.125994,-48.868053,-62.557129,10.533204,12.421213,P1R1
58.070734,70.183389,-48.958434,-62.435539,10.021446,12.811892,P1R1
58.010203,70.256958,-49.050057,-62.997502,8.967861,13.033757,P1R1
57.995335,70.315031,-49.151478,-63.466996,8.851140,13.035780,P1R1
57.965685,70.388645,-49.251282,-63.934554,8.448214,13.136094,P1R1
57.923138,70.505209,-49.349070,-64.820593,7.840892,13.208665,P1R1
57.924808,70.598493,-49.453955,-65.187953,8.711977,12.899627,P1R1
57.964079,70.731197,-49.564473,-65.489600,8.561844,12.467073,P1R1
58.034959,70.866639,-49.679268,-64.202315,8.863824,12.824765,P1R1
58.078115,71.002642,-49.787872,-63.579042,8.893365,12.676607,P1R1
58.135224,71.108803,-49.920668,-62.964360,10.002871,12.411550,P1R1
58.148324,71.217797,-50.064258,-62.237053,10.773428,12.228028,P1R1
58.162093,71.329776,-50.246294,-61.590726,10.318483,13.106155,P1R1
58.208535,71.444490,-50.419040,-61.183260,10.261591,13.204255,P1R1
58.266829,71.530937,-50.603224,-61.876189,9.538264,13.408979,P1R1
58.328902,71.623253,-50.725179,-62.243282,9.701487,13.228487,P1R1
58.415593,71.721135,-50.843933,-62.422017,9.483222,13.562137,P1R1
58.649863,72.052655,-50.984066,-63.378859,9.290850,13.986614,P1R1
58.911936,72.383403,-51.077333,-62.661744,11.002471,13.172391,P1R1
59.114287,72.708666,-51.233589,-62.130418,10.379197,12.793739,P1R1
59.376346,73.028147,-51.299953,-61.625177,9.722843,13.038730,P1R1
59.655066,73.309387,-51.330728,-61.450432,8.961967,13.266038,P1R1
59.924489,73.525950,-51.281946,-62.147690,7.720672,13.949364,P1R1
60.150748,73.715870,-51.208286,-62.892286,7.221373,14.047092,P1R1
60.376018,73.913725,-51.145929,-64.200132,5.930739,14.561190,P1R1
60.670460,74.120071,-51.084532,-64.716822,5.504659,14.710228,P1R1
60.952911,74.272514,-51.037058,-64.547173,6.887969,14.498181,P1R1
61.255739,74.410076,-50.961994,-64.578998,7.339085,14.038846,P1R1
61.503687,74.564795,-50.875958,-64.506760,7.336553,13.926549,P1R1
61.759075,74.676020,-50.791465,-64.204506,7.094570,13.691864,P1R1
62.035006,74.810974,-50.689054,-64.095471,6.685312,12.512479,P1R1
62.328904,74.937450,-50.572721,-63.454679,7.282706,12.353605,P1R1
62.587998,75.086391,-50.507505,-62.909663,8.274940,12.978484,P1R1
62.951657,75.257248,-50.393487,-63.433513,8.977589,13.878709,P1R1
63.270281,75.384929,-50.331954,-62.979047,9.745343,14.492858,P1R1
63.580707,75.506384,-50.274824,-62.793452,9.952346,14.901747,P1R1
63.829589,75.592249,-50.212128,-63.318249,10.450801,14.455083,P1R1
64.008769,75.678109,-50.165205,-63.867909,11.224880,13.135579,P1R1
64.183996,75.766060,-50.141129,-63.784632,11.261877,12.979268,P1R1
64.319889,75.826125,-50.106319,-63.324527,11.089524,13.182454,P1R1
64.460861,75.893645,-50.091720,-62.458323,11.261050,12.514318,P1R1
64.592764,75.938511,-50.114596,-61.883129,10.933497,12.408775,P1R1
64.663691,75.994090,-50.159308,-61.349089,11.074311,13.167202,P1R1
64.738591,76.060670,-50.230802,-60.924158,10.365374,13.892284,P1R1
64.780888,76.106469,-50.293737,-61.021394,9.663854,14.195329,P1R1
64.841314,76.166009,-50.448934,-61.502949,9.098754,14.349057,P1R1
64.875155,76.206976,-50.580128,-61.538488,9.244235,14.810045,P1R1
64.925671,76.293454,-50.718534,-62.005097,9.928514,14.466427,P1R1
64.954702,76.358460,-50.831404,-62.546125,10.308542,13.808634,P1R1
65.036091,76.436001,-50.909798,-62.451729,10.773806,13.262529,P1R1
65.347930,76.887337,-51.107639,-62.845340,11.031901,12.483186,P1R1
65.674705,77.382293,-51.327856,-62.527033,11.312406,12.351922,P1R1
65.958145,77.817437,-51.555592,-61.498423,11.846038,12.580529,P1R1
66.157838,78.225621,-51.686656,-61.222580,11.150741,13.396085,P1R1
66.290302,78.576784,-51.804813,-62.439463,10.093454,13.469715,P1R1
66.398180,78.877378,-51.870839,-63.387783,8.732231,13.459164,P1R1
66.486466,79.103490,-51.892787,-64.354879,8.225585,13.334383,P1R1
66.628116,79.326809,-51.867044,-65.943400,7.139277,13.321692,P1R1
66.599874,79.574835,-51.998592,-66.660471,6.711394,12.320089,P1R1
66.579386,79.816882,-52.151425,-66.719605,5.962182,12.375565,P1R1
66.481801,80.052594,-52.353268,-66.719161,5.628001,12.227093,P1R1
66.407227,80.284348,-52.563800,-66.180347,4.831336,13.532762,P1R1
66.323831,80.543044,-52.821322,-66.488339,4.546715,13.406610,P1R1
66.247060,80.735064,-53.025516,-66.762052,4.396489,13.691430,P1R1
66.161443,80.900151,-53.203020,-67.109312,5.035177,13.811683,P1R1
66.085709,81.043386,-53.336372,-67.511125,6.126062,13.837426,P1R1
65.965472,81.168339,-53.422572,-67.199718,6.161458,13.008897,P1R1
65.863743,81.280390,-53.478689,-66.655222,6.213198,12.835915,P1R1
65.817697,81.383656,-53.540352,-66.046041,6.211146,12.734159,P1R1
65.782274,81.450277,-53.578196,-65.165133,6.720476,12.551500,P1R1
65.809754,81.518110,-53.606341,-65.279356,6.873694,11.693350,P1R1
65.851858,81.587908,-53.597614,-64.860643,6.876705,12.716353,P1R1
65.927786,81.661432,-53.609493,-64.449330,6.550351,13.093797,P1R1
65.992625,81.738526,-53.610532,-64.321121,5.975640,13.780873,P1R1
66.030927,81.819588,-53.624134,-64.159805,5.763967,13.905489,P1R1
66.062257,81.875077,-53.628943,-64.463148,5.969797,14.092799,P1R1
66.086186,81.939291,-53.626984,-65.206536,7.676733,13.473217,P1R1
66.104004,82.012043,-53.620154,-65.246620,9.800990,12.352104,P1R1
66.154601,82.093306,-53.639899,-64.502906,10.893053,12.162036,P1R1
66.177697,82.211101,-53.673468,-63.655074,11.545548,11.955243,P1R1
66.305483,82.482157,-53.788158,-64.198480,11.923078,10.946031,P1R1
66.345477,82.760018,-53.964100,-64.454937,11.846406,10.564064,P1R1
66.412026,83.012325,-54.138211,-64.105680,11.669140,10.616208,P1R1
66.463878,83.210099,-54.278810,-63.857433,11.736531,10.495655,P1R1
66.469078,83.419201,-54.430293,-63.479635,12.018181,10.280353,P1R1
66.468313,83.578070,-54.548971,-62.777736,12.455794,10.663777,P1R1
66.500733,83.724308,-54.668768,-62.198680,11.649857,11.587125,P1R1
66.524246,83.829455,-54.759258,-61.975643,11.432327,11.860040,P1R1
66.522589,83.929480,-54.845043,-62.664553,10.577835,12.019879,P1R1
66.539344,83.997206,-54.957098,-63.078158,10.444068,12.058512,P1R1
66.549730,84.037916,-55.041122,-63.935113,10.446663,12.203610,P1R1
66.522612,84.086728,-55.142381,-64.443474,11.312213,11.661648,P1R1
66.463946,84.143951,-55.258517,-65.271864,11.642676,10.564550,P1R1
66.427241,84.210061,-55.325473,-65.676006,12.243186,9.777428,P1R1
66.394687,84.284532,-55.371109,-65.425893,12.650332,9.490173,P1R1
66.420061,84.367353,-55.408530,-64.215945,13.712697,9.358364,P1R1
66.495016,84.487845,-55.439869,-63.150612,14.329314,10.006139,P1R1
66.525444,84.609054,-55.498643,-62.135921,13.795592,11.437797,P1R1
66.531813,84.760360,-55.560821,-61.196821,13.011116,12.639225,P1R1
66.550967,84.907645,-55.585090,-61.299670,12.508953,13.015444,P1R1
66.569546,85.080196,-55.668913,-61.951141,12.575928,13.247101,P1R1
66.534006,85.242769,-55.794610,-63.150008,13.414164,11.861811,P1R1
66.469639,85.366450,-55.934953,-63.384863,13.320065,11.363627,P1R1
66.451535,85.487674,-56.075560,-63.123775,13.157778,11.430287,P1R1
66.402371,85.605288,-56.226460,-62.327399,13.217004,11.289731,P1R1
66.344251,85.720664,-56.364724,-61.936269,14.167660,10.619267,P1R1
66.263330,85.803920,-56.511902,-61.782055,13.957643,10.207703,P1R1
66.195849,85.890754,-56.624947,-61.016303,14.068184,10.972861,P1R1
66.124080,85.950556,-56.728927,-60.719348,12.097116,11.730518,P1R1
66.072800,85.958779,-56.875770,-61.964839,10.858084,11.678981,P1R1
66.048016,85.983953,-56.967422,-64.291993,9.601582,11.728694,P1R1
66.047120,85.995402,-57.011798,-65.549531,9.122678,11.562431,P1R1
66.032691,86.025397,-57.057596,-67.190676,8.783288,10.746009,P1R1
66.061332,86.073514,-57.115108,-67.551034,8.263327,10.832316,P1R1
66.104534,86.107238,-57.132970,-67.186807,8.194392,10.985848,P1R1
66.329714,86.371804,-57.287983,-66.100547,8.867778,11.048903,P1R1
66.575066,86.590036,-57.420080,-66.104668,9.153497,10.629013,P1R1
66.818093,86.765690,-57.552135,-65.619581,8.485266,11.792688,P1R1
67.055105,86.933190,-57.683480,-65.793272,7.957179,12.141499,P1R1
67.245413,87.122070,-57.783732,-66.337354,7.635436,12.302919,P1R1
67.447884,87.268691,-57.866475,-67.037955,6.791109,12.927515,P1R1
67.627103,87.438417,-57.975639,-67.311675,6.967751,13.402902,P1R1
67.763744,87.566943,-58.057049,-67.817102,7.582823,13.215753,P1R1
67.884549,87.720371,-58.165311,-68.773778,7.753900,11.970400,P1R1
68.003714,87.835520,-58.205082,-68.901715,7.768728,11.910232,P1R1
68.127129,87.948098,-58.257723,-68.726341,7.625762,11.806027,P1R1
68.285632,88.058942,-58.281107,-68.520083,7.343888,11.278412,P1R1
68.405141,88.138071,-58.291553,-68.207902,7.482522,11.162180,P1R1
68.545432,88.191578,-58.301403,-68.045588,7.184513,11.696369,P1R1
68.649328,88.223315,-58.302451,-67.679857,6.768018,12.130022,P1R1
68.980327,88.301672,-58.201668,-68.223950,5.844755,12.500493,P1R1
69.246172,88.356865,-58.110816,-68.728587,5.129378,12.947105,P1R1
69.555757,88.424447,-57.978470,-69.035374,5.745974,13.287764,P1R1
69.744285,88.470662,-57.855832,-69.704919,5.237133,13.214633,P1R1
69.903820,88.500142,-57.803547,-71.031753,6.177763,11.961325,P1R1
70.071671,88.516881,-57.771539,-71.211636,6.062410,11.835747,P1R1
70.224637,88.553293,-57.706637,-70.926745,5.789947,11.929593,P1R1
70.402931,88.607657,-57.643809,-68.975122,5.511076,12.413903,P1R1
70.533340,88.676800,-57.594480,-68.194426,5.664726,12.077050,P1R1
70.693733,88.759782,-57.545817,-67.680778,5.675720,12.046333,P1R1
70.809291,88.852892,-57.509085,-67.550399,4.867945,12.954450,P1R1
70.910065,88.924859,-57.533052,-67.816373,4.493005,13.041870,P1R1
70.961042,88.947595,-57.578450,-69.236124,3.504031,13.344299,P1R1
70.900472,88.957667,-57.652153,-70.128744,3.606187,13.551936,P1R1
70.817423,88.958896,-57.737400,-70.919901,2.879290,13.739597,P1R1
70.739464,88.953324,-57.881429,-71.314550,3.694701,12.930402,P1R1
70.631812,88.942732,-58.043851,-71.434530,3.646213,12.651411,P1R1
70.517675,88.928987,-58.199105,-71.619939,3.350589,12.353301,P1R1
70.485285,88.944070,-58.314391,-71.950827,2.128686,12.282803,P1R1
70.456048,88.953862,-58.405251,-72.201721,2.500812,11.938574,P1R1
70.306147,89.017378,-58.710100,-72.632422,2.310578,11.684792,P1R1
70.162467,89.068330,-58.980971,-72.889187,2.148035,11.713789,P1R1
70.025935,89.107714,-59.219361,-72.688274,1.807572,11.642750,P1R1
69.865662,89.136655,-59.468737,-72.043285,2.102943,11.545972,P1R1
69.718594,89.187132,-59.684591,-72.061813,1.988595,11.004018,P1R1
69.584372,89.225671,-59.870417,-71.365711,1.709140,12.235740,P1R1
69.462795,89.254050,-60.029939,-71.280050,1.603847,12.354731,P1R1
69.335634,89.303241,-60.187485,-71.829302,1.295048,12.764716,P1R1
69.275179,89.371565,-60.332356,-71.769818,1.839447,12.819987,P1R1
69.202011,89.424787,-60.477901,-71.732675,2.048073,12.825873,P1R1
69.132976,89.494896,-60.603834,-71.302669,3.369535,12.713947,P1R1
69.066078,89.578626,-60.713464,-71.156264,5.009313,11.326167,P1R1
69.002189,89.643967,-60.809863,-71.066176,5.221910,11.395839,P1R1
68.956174,89.723393,-60.875247,-70.570745,5.116630,11.432399,P1R1
68.925467,89.784548,-60.915206,-69.903479,5.380750,11.519908,P1R1
68.890512,89.829310,-60.955409,-68.777215,6.200936,11.686039,P1R1
68.905528,89.891252,-61.006634,-68.273676,5.968144,12.363862,P1R1
68.908037,89.936850,-61.059075,-68.786575,4.700540,12.260406,P1R1
68.936360,90.029363,-61.143338,-69.075396,4.516943,12.569190,P1R1
68.963641,90.131208,-61.204809,-69.304950,4.240079,13.664760,P1R1
68.957632,90.210105,-61.288206,-69.418786,4.443847,13.787723,P1R1
68.938087,90.299158,-61.370081,-69.486129,4.997839,13.345063,P1R1
68.922337,90.366404,-61.430152,-69.890725,4.988268,12.486785,P1R1
68.948941,90.415964,-61.501723,-69.998835,5.123152,12.285612,P1R1
68.972727,90.479979,-61.553517,-69.932658,5.324150,12.134327,P1R1
68.960574,90.555808,-61.629836,-69.748572,6.134208,11.740408,P1R1
68.934516,90.612232,-61.706825,-69.520035,5.870978,11.962479,P1R1
68.912870,90.652340,-61.763815,-69.552362,5.400350,12.322394,P1R1
68.823830,90.707419,-61.815046,-70.210127,4.699412,12.578081,P1R1
68.748727,90.746758,-61.850498,-71.024520,4.749500,12.653658,P1R1
68.724817,90.803744,-61.902850,-71.528465,4.655293,12.435433,P1R1
68.691330,90.845168,-61.960716,-72.056678,5.304013,11.989431,P1R1
68.627083,90.872824,-61.972978,-72.238798,4.919215,11.635155,P1R1
68.596981,90.920301,-62.027078,-71.958477,4.840738,11.606667,P1R1
68.557201,91.014142,-62.087508,-71.102000,5.478369,11.194965,P1R1
68.509659,91.147580,-62.153313,-70.366461,5.555366,11.139904,P1R1
68.525954,91.284789,-62.212385,-69.462166,4.812461,12.436812,P1R1
68.395670,91.990945,-62.745996,-69.562834,4.323033,12.765459,P1R1
68.308932,92.610568,-63.242361,-69.897392,5.302093,12.306123,P1R1
68.239725,93.116751,-63.649080,-70.040690,5.398709,11.917457,P1R1
68.185696,93.549703,-63.973948,-69.916778,5.330206,11.826621,P1R1
68.133889,93.915827,-64.317475,-69.336322,5.075057,11.547901,P1R1
68.093759,94.252987,-64.583451,-68.242233,4.845632,11.186494,P1R1
68.070373,94.534893,-64.852959,-67.922863,5.192195,11.067943,P1R1
68.038974,94.769183,-65.074686,-67.438306,4.856111,11.854918,P1R1
68.000340,94.963633,-65.255621,-67.002917,4.745246,11.941731,P1R1
68.009041,95.126152,-65.411854,-67.405127,4.288771,12.204859,P1R1
68.004030,95.262631,-65.538874,-67.676873,4.136103,12.596972,P1R1
68.024149,95.379336,-65.672376,-68.008087,3.963308,13.014781,P1R1
68.011344,95.480709,-65.803601,-68.469149,4.445816,12.468445,P1R1
68.007940,95.571777,-65.964067,-68.622093,4.675476,12.146695,P1R1
68.076315,95.656925,-66.068168,-68.736983,4.246272,12.279155,P1R1
68.119174,95.707532,-66.156746,-69.289673,4.014718,11.897999,P1R1
68.279339,95.793086,-66.211072,-69.494645,3.466129,11.858659,P1R1
68.467668,95.878866,-66.248940,-69.098780,3.407929,12.692886,P1R1
68.694467,95.936504,-66.254011,-68.839933,3.160734,13.004081,P1R1
68.949723,96.031009,-66.233006,-69.153487,2.668228,13.434965,P1R1
69.179004,96.127559,-66.253587,-69.081976,3.101227,13.563582,P1R1
69.360687,96.195438,-66.261023,-69.396260,3.683710,12.966241,P1R1
69.501060,96.239918,-66.258474,-69.670138,3.867754,12.385473,P1R1
69.620557,96.295379,-66.228079,-69.519712,3.977653,12.015605,P1R1
69.744711,96.361798,-66.225742,-69.145816,4.209784,11.917588,P1R1
69.850997,96.437866,-66.198139,-68.332348,4.484797,12.041368,P1R1
69.995940,96.523182,-66.159259,-67.471276,4.541722,11.738709,P1R1
70.104622,96.585671,-66.123105,-66.905263,3.897859,12.629040,P1R1
70.198397,96.629124,-66.069793,-66.523211,3.544178,12.920773,P1R1
70.262826,96.686393,-66.023384,-67.179792,2.554483,13.162823,P1R1
70.341907,96.726824,-66.013776,-67.605773,2.245174,13.255199,P1R1
70.532499,97.084671,-66.217465,-68.192593,2.899854,12.942903,P1R1
70.718928,97.440641,-66.420601,-67.915573,3.260526,12.921437,P1R1
70.862332,97.759565,-66.589987,-67.223617,3.041935,13.086353,P1R1
70.968751,98.043446,-66.727940,-66.618479,2.706448,13.220658,P1R1
71.059205,98.294918,-66.816800,-66.062420,3.339793,12.341189,P1R1
71.120936,98.517149,-66.883527,-65.389492,3.283206,12.336978,P1R1
71.142794,98.713353,-66.951902,-64.926563,2.866726,12.895630,P1R1
71.147431,98.887142,-67.001316,-64.483953,2.540681,13.306429,P1R1
71.122858,99.072010,-67.055394,-65.090484,2.378890,13.335646,P1R1
71.129263,99.237340,-67.123202,-66.242535,2.178883,13.552378,P1R1
71.179376,99.446808,-67.182396,-66.810063,2.611707,13.376149,P1R1
71.213719,99.633040,-67.224956,-67.418976,3.663738,12.777459,P1R1
71.272011,99.859894,-67.283511,-66.919515,3.727899,12.529219,P1R1
71.314376,100.060926,-67.326115,-66.461996,3.498589,12.618108,P1R1
71.343196,100.239531,-67.355299,-66.238947,4.068854,12.197756,P1R1
71.344570,100.368575,-67.393997,-65.148570,4.011698,12.794473,P1R1
71.376903,100.517054,-67.450625,-64.708703,3.550072,13.354671,P1R1
71.382967,100.622195,-67.513362,-64.615562,3.068902,13.739194,P1R1
71.420221,100.752073,-67.590579,-64.965143,3.148150,13.794260,P1R1
71.439412,100.902875,-67.578931,-66.331676,2.875537,14.156703,P1R1
71.489313,101.013272,-67.592626,-66.646028,3.207946,14.214416,P1R1
71.526899,101.119009,-67.598996,-67.326968,3.507540,13.484534,P1R1
71.553393,101.221423,-67.599699,-68.480811,2.222626,13.051375,P1R1
71.577214,101.292086,-67.667235,-68.615340,1.696690,13.005674,P1R1
71.608713,101.366713,-67.700382,-68.587099,1.206852,13.120013,P1R1
71.646896,101.445810,-67.703829,-68.775575,1.325182,12.832834,P1R1
71.737653,101.590096,-67.620481,-68.352051,0.827399,13.267475,P1R1
71.863577,101.730153,-67.555724,-67.198016,1.436086,13.720951,P1R1
71.980798,101.865803,-67.478656,-67.061381,1.719277,13.677126,P1R1
72.089795,101.967403,-67.392430,-67.281565,1.995382,13.416909,P1R1
72.244591,102.070820,-67.309085,-67.983787,2.810825,13.108796,P1R1
72.366549,102.174744,-67.240608,-68.500389,3.725843,12.631838,P1R1
72.498478,102.250270,-67.215676,-68.832999,3.604517,12.163164,P1R1
72.621611,102.331701,-67.248826,-68.834851,3.301743,12.266628,P1R1
73.096926,102.604457,-67.417079,-69.134462,3.317236,12.236230,P1R1
73.487870,102.853760,-67.562203,-69.218261,4.287643,11.556919,P1R1
73.817449,103.080793,-67.664102,-69.147422,4.334221,11.331371,P1R1
74.112760,103.317412,-67.777610,-68.827238,4.298423,11.331896,P1R1
74.322497,103.529767,-67.890351,-68.174756,4.400723,11.081908,P1R1
74.497505,103.691212,-68.031148,-67.297118,4.820669,10.929833,P1R1
74.674043,103.869115,-68.153541,-65.903775,5.229153,10.708601,P1R1
74.815501,104.030858,-68.229107,-65.383491,4.928742,11.268988,P1R1
74.894502,104.177829,-68.305250,-65.259463,4.529251,11.742958,P1R1
74.961330,104.283636,-68.411855,-65.691883,4.076328,11.867938,P1R1
74.981142,104.384354,-68.514365,-65.926609,3.778851,12.015809,P1R1
75.001067,104.482395,-68.642850,-66.170755,3.835331,12.282515,P1R1
75.006732,104.578597,-68.813555,-66.905271,3.881263,11.904888,P1R1
74.980821,104.673994,-68.968863,-67.292796,3.623950,11.296433,P1R1
74.967122,104.769573,-69.139739,-67.377640,3.379926,10.866941,P1R1
74.967448,104.836480,-69.322992,-66.867153,4.054214,10.833592,P1R1
74.980788,104.909642,-69.515766,-66.795589,3.695999,10.466841,P1R1
74.968188,104.988419,-69.685666,-66.188432,3.884618,10.892289,P1R1
74.971980,105.073014,-69.865069,-65.709828,3.301749,11.762113,P1R1
74.953637,105.132688,-70.022109,-65.742642,3.109982,11.982181,P1R1
74.938656,105.171684,-70.210078,-66.046019,2.984113,12.461514,P1R1
74.959706,105.194365,-70.382991,-66.729402,3.036646,12.843744,P1R1
74.958290,105.203515,-70.533191,-66.997293,3.409798,12.552918,P1R1
74.991651,105.233118,-70.673222,-67.452099,3.268008,12.130183,P1R1
75.017239,105.250544,-70.774838,-67.552288,2.896825,12.199458,P1R1
74.986617,105.287215,-70.905837,-67.579933,2.331343,11.837637,P1R1
74.973362,105.342216,-70.980343,-66.959298,2.676938,11.890558,P1R1
74.975667,105.413051,-71.007229,-66.870160,2.437290,11.346565,P1R1
74.992087,105.467281,-70.994882,-66.152919,3.116657,11.139171,P1R1
75.003977,105.536889,-70.971564,-65.703907,3.142333,11.682824,P1R1
74.995740,105.589044,-70.961582,-65.597148,2.768415,11.916460,P1R1
75.003217,105.626970,-70.923746,-65.768103,2.862307,11.983662,P1R1
75.039425,105.682919,-70.843185,-65.704195,3.230447,12.664438,P1R1
75.090726,105.724544,-70.819728,-66.076510,3.752557,12.444714,P1R1
75.132371,105.753645,-70.796297,-66.519907,4.260653,11.846075,P1R1
75.181298,105.742353,-70.753208,-66.754565,4.239532,11.391492,P1R1
75.267827,105.757975,-70.653120,-66.535486,4.443689,11.143016,P1R1
75.617646,105.975900,-70.308632,-66.002141,3.883881,11.660227,P1R1
75.925475,106.186329,-69.996865,-66.088412,3.568475,12.134267,P1R1
76.159452,106.416481,-69.759178,-65.062337,4.497664,12.774142,P1R1
76.359975,106.662011,-69.547351,-64.589362,5.177647,13.046948,P1R1
76.530846,106.888383,-69.359759,-64.903321,5.160580,12.923503,P1R1
76.672242,107.184407,-69.193694,-65.776326,5.778172,11.612516,P1R1
76.759073,107.449098,-69.088423,-65.590708,5.875132,11.420013,P1R1
76.869170,107.715402,-69.023755,-64.851623,6.337927,11.024221,P1R1
76.946138,107.981085,-68.983688,-64.648919,6.130194,10.921827,P1R1
77.011599,108.214615,-68.942607,-63.842040,5.621727,11.855428,P1R1
77.088255,108.479072,-68.949482,-64.182384,4.941981,12.212361,P1R1
77.177761,108.710747,-68.996261,-64.674555,5.504808,12.249901,P1R1
77.225017,108.882856,-69.065737,-65.164263,5.224426,12.477961,P1R1
77.306704,109.035375,-69.141109,-65.484496,5.812393,12.502343,P1R1
77.423416,109.201617,-69.290193,-65.518489,6.193653,11.693293,P1R1
77.509009,109.347967,-69.418939,-65.234112,6.149091,11.033492,P1R1
77.591807,109.480390,-69.578667,-64.827823,6.652868,10.779538,P1R1
77.650944,109.571475,-69.712062,-64.679006,6.529676,10.694984,P1R1
77.673399,109.657930,-69.841350,-64.160394,7.084195,11.261694,P1R1
77.703829,109.742900,-69.995653,-63.676708,6.325327,12.110686,P1R1
77.703849,109.796682,-70.139815,-63.542110,6.043403,12.492395,P1R1
77.765405,109.857069,-70.242305,-63.948110,5.890538,12.687048,P1R1
77.832350,109.893738,-70.370089,-64.424773,6.094114,12.704451,P1R1
77.880421,109.970580,-70.468425,-65.720963,6.192645,12.110359,P1R1
77.903114,110.053162,-70.632933,-66.372510,6.399153,11.369053,P1R1
77.914815,110.110795,-70.761704,-66.323296,6.280963,11.163755,P1R1
77.923659,110.178227,-70.930268,-65.885891,6.354658,11.131717,P1R1
77.941045,110.254820,-71.040570,-65.434898,6.117235,11.138041,P1R1
78.354465,110.490437,-71.143968,-67.277151,6.276552,10.754178,P1R1
78.666795,110.739396,-71.259904,-67.520548,6.037926,10.780410,P1R1
78.958003,110.968079,-71.375364,-67.536733,4.773714,10.877599,P1R1
79.189578,111.207119,-71.460585,-67.697474,4.960559,10.532911,P1R1
79.400740,111.423900,-71.479050,-67.551263,4.573808,10.638017,P1R1
79.576691,111.619552,-71.461850,-66.727313,4.449528,11.535965,P1R1
79.674118,111.796099,-71.477723,-66.295411,4.424356,11.718465,P1R1
79.735714,111.985512,-71.482034,-66.603044,4.112190,11.940505,P1R1
79.791569,112.157122,-71.528339,-67.322768,4.322448,11.617290,P1R1
79.838269,112.313278,-71.540246,-68.239973,3.863737,11.472298,P1R1
79.899179,112.455225,-71.573280,-68.127219,4.480474,11.500499,P1R1
79.952470,112.616585,-71.574923,-67.793411,4.400200,11.556426,P1R1
79.966527,112.823317,-71.591094,-67.017513,4.562446,11.343361,P1R1
80.004458,113.010501,-71.629988,-67.130701,3.656103,11.029348,P1R1
80.008798,113.178582,-71.678888,-66.640789,3.601925,11.516307,P1R1
79.942475,113.420542,-71.869278,-66.469910,3.454270,11.808148,P1R1
79.845873,113.605664,-72.067220,-66.475729,3.455903,11.813261,P1R1
79.762949,113.771638,-72.298918,-66.770699,3.530850,12.097003,P1R1
79.671977,113.921006,-72.506568,-66.730139,3.519872,11.961988,P1R1
79.598446,114.057456,-72.742086,-66.777409,3.993970,11.715613,P1R1
79.503221,114.182849,-72.969643,-67.089911,4.371884,10.970111,P1R1
79.374125,114.298750,-73.209001,-67.232989,4.172157,10.913766,P1R1
79.249906,114.407855,-73.415775,-67.149395,4.147432,10.730887,P1R1
79.131961,114.512474,-73.593667,-67.295837,4.448051,10.369473,P1R1
79.020667,114.614056,-73.746388,-67.298045,4.164103,10.246278,P1R1
78.915559,114.713283,-73.877487,-66.509801,4.659474,11.229310,P1R1
78.801314,114.781432,-74.011273,-66.422287,4.464887,11.503934,P1R1
78.711671,114.854372,-74.106805,-66.621231,4.246432,11.724220,P1R1
78.627368,114.901623,-74.190779,-67.560965,3.626337,12.171898,P1R1
78.585861,114.928512,-74.295879,-68.535252,3.581756,12.153000,P1R1
78.581138,114.939738,-74.420086,-68.795741,4.020196,11.832455,P1R1
78.583965,114.968072,-74.510383,-68.937961,4.190358,11.499099,P1R1
78.593020,114.982730,-74.572279,-68.768998,4.375060,11.375307,P1R1
78.643890,115.017261,-74.640710,-68.729394,4.583361,11.069417,P1R1
78.691035,115.038450,-74.685621,-68.001845,5.102733,10.806456,P1R1
78.694859,115.108691,-74.681634,-67.719654,5.001811,10.386873,P1R1
78.747219,115.277026,-74.534878,-67.678754,5.157282,10.499572,P1R1
78.808429,115.443243,-74.380615,-66.904605,5.301213,11.187895,P1R1
78.897892,115.575781,-74.274055,-66.609830,4.405800,12.029073,P1R1
78.934583,115.677534,-74.151470,-66.760784,4.014206,12.190712,P1R1
78.963308,115.753095,-74.047261,-67.136135,3.590654,12.353672,P1R1
79.021969,115.836471,-73.990404,-68.273319,3.588366,12.601556,P1R1
79.052694,115.896377,-73.965837,-68.753072,3.805468,12.690965,P1R1
79.036660,115.966172,-73.918591,-68.702263,4.838646,12.615147,P1R1
79.019546,116.015466,-73.881911,-68.900721,5.227449,12.244180,P1R1
79.017713,116.047442,-73.833739,-68.870991,5.829908,12.227575,P1R1
79.013428,116.095500,-73.796556,-68.505074,5.928100,12.247878,P1R1
79.007821,116.127937,-73.768898,-68.196862,5.745448,12.289000,P1R1
79.000741,116.147041,-73.749194,-67.220086,6.259838,11.801610,P1R1
78.916546,116.184651,-73.676376,-67.070761,6.282077,12.203641,P1R1
78.827365,116.239621,-73.638704,-67.128956,5.794912,12.697020,P1R1
78.751385,116.279396,-73.610759,-67.964115,5.645247,13.007568,P1R1
78.704649,116.307019,-73.570603,-68.477438,5.388626,13.322988,P1R1
78.667128,116.354420,-73.540517,-69.026700,5.111344,13.567814,P1R1
78.670310,116.389379,-73.477860,-69.441155,5.056088,13.592615,P1R1
78.706352,116.442844,-73.387229,-70.279710,5.550443,13.634970,P1R1
78.716051,116.511797,-73.264087,-71.375852,6.203064,12.674447,P1R1
78.725530,116.564602,-73.164809,-71.906304,6.643343,12.292560,P1R1
78.695294,116.662743,-73.057036,-72.140504,6.766283,12.297529,P1R1
78.669516,116.739416,-72.972505,-72.094123,6.702062,12.219018,P1R1
78.686098,116.828233,-72.938397,-72.013430,6.801360,12.080206,P1R1
78.700651,116.926418,-72.917310,-71.877025,6.518584,12.003934,P1R1
78.696221,117.031346,-72.927067,-71.034363,6.430910,12.472883,P1R1
78.692069,117.142194,-72.941786,-70.737305,6.114508,12.943839,P1R1
78.688117,117.257496,-72.959584,-70.490436,5.902054,13.316061,P1R1
78.737924,117.376397,-72.988188,-70.355714,5.604310,13.659806,P1R1
78.763492,117.497123,-73.036340,-70.319592,5.353381,14.004169,P1R1
78.854155,117.620263,-73.068322,-70.011180,5.200224,14.582881,P1R1
78.912457,117.743072,-73.117102,-69.091904,4.503084,15.527953,P1R1
78.916974,118.070601,-73.198869,-62.528768,3.912455,12.737223,P1R1
78.861337,118.455586,-73.258448,-62.220965,3.959071,12.980431,P1R1
78.773130,118.765951,-73.277389,-61.864426,3.570799,13.360746,P1R1
78.696051,119.009239,-73.290957,-61.567654,3.801723,14.231548,P1R1
78.630111,119.223964,-73.300127,-61.883223,3.433571,14.092677,P1R1
78.590900,119.413939,-73.285115,-61.866381,4.158614,13.824820,P1R1
78.558880,119.551969,-73.270212,-61.882478,3.377971,13.485095,P1R1
78.511364,119.676303,-73.205571,-61.761731,3.485143,13.183845,P1R1
78.472824,119.790385,-73.149712,-61.439058,3.560106,12.805863,P1R1
78.439868,119.925382,-73.102080,-61.035908,3.849611,12.290630,P1R1
78.452277,120.051261,-73.092584,-61.814033,3.964760,12.245381,P1R1
78.443045,120.169018,-73.035605,-61.836063,3.661107,12.608182,P1R1
78.474755,120.251036,-73.018567,-59.185318,3.954773,13.168226,P1R1
78.470033,120.332300,-73.047252,-57.780447,4.000903,13.263411,P1R1
78.450828,120.384831,-73.094184,-57.816812,3.945662,13.178162,P1R1
78.457320,120.414627,-73.185712,-58.288564,3.735565,13.305387,P1R1
78.446444,120.455347,-73.284019,-58.154086,3.459968,14.151937,P1R1
78.421647,120.477297,-73.386673,-58.520575,3.717277,13.886360,P1R1
78.399924,120.483715,-73.470781,-59.714811,3.433707,13.157668,P1R1
78.420415,120.479796,-73.568076,-59.937540,2.997876,13.080712,P1R1
78.422559,120.467529,-73.666393,-59.963336,2.384847,13.117260,P1R1
78.424735,120.449718,-73.744130,-59.812323,2.110372,12.992835,P1R1
78.426128,120.427934,-73.803525,-59.797045,0.824172,12.748013,P1R1
78.410566,120.403646,-73.867608,-59.469496,0.545874,13.210944,P1R1
78.397283,120.379014,-73.915247,-59.314530,0.430827,13.514153,P1R1
78.369970,120.354741,-73.969448,-59.297391,0.530895,13.564728,P1R1
78.330876,120.331556,-74.029416,-59.890529,0.303099,13.447986,P1R1
78.298249,120.310215,-74.073780,-60.646105,-0.026815,13.440981,P1R1
78.271082,120.290619,-74.104786,-62.515634,-0.007106,13.491962,P1R1
78.303562,120.274187,-74.134161,-62.728605,0.951723,13.359206,P1R1
78.332483,120.259902,-74.153198,-62.868662,1.504219,12.833703,P1R1
78.339851,120.246203,-74.184050,-62.390069,2.648270,12.299602,P1R1
78.346035,120.234653,-74.205189,-62.265530,2.829271,12.168931,P1R1
78.334881,120.224800,-74.238877,-62.301990,2.604914,12.101308,P1R1
78.307761,120.245971,-74.283399,-61.330284,2.268732,12.036573,P1R1
78.284509,120.264232,-74.316776,-60.779806,2.287707,12.148832,P1R1
78.247817,120.308934,-74.361070,-60.048852,2.263944,13.047118,P1R1
78.211219,120.436235,-74.556900,-59.563353,2.111826,12.926813,P1R1
78.180371,120.542416,-74.718248,-58.151822,2.449967,13.807674,P1R1
78.177398,120.629617,-74.898504,-58.131366,2.543668,13.998308,P1R1
78.159015,120.728315,-75.063136,-58.962245,2.360590,14.771220,P1R1
78.144584,120.806695,-75.192463,-59.234623,2.148833,15.193142,P1R1
78.133534,120.866982,-75.290719,-59.034021,2.533624,15.990829,P1R1
78.124184,120.941019,-75.362079,-59.738365,3.273034,15.445583,P1R1
78.116830,121.027123,-75.410935,-60.375845,3.890451,14.732724,P1R1
78.111715,121.093301,-75.441307,-60.585449,4.034557,14.503963,P1R1
78.123864,121.172295,-75.436244,-60.534245,4.057450,14.442951,P1R1
78.134220,121.231356,-75.422569,-60.174553,3.268831,14.245845,P1R1
78.142666,121.273276,-75.403013,-59.499716,2.795139,13.990328,P1R1
78.111216,121.330640,-75.350049,-58.926627,2.955165,14.166794,P1R1
78.068210,121.371822,-75.320503,-57.783550,3.491993,14.769453,P1R1
78.030853,121.429124,-75.291685,-56.378357,3.471980,15.248664,P1R1
77.999975,121.470896,-75.264615,-56.187632,3.290605,15.526683,P1R1
77.974974,121.499517,-75.239856,-56.161442,2.891813,15.663766,P1R1
77.954693,121.547242,-75.217731,-56.211504,3.082107,15.440863,P1R1
77.938516,121.581222,-75.198268,-56.874279,2.858958,15.453115,P1R1
77.926312,121.603985,-75.181596,-57.347812,3.141893,14.751817,P1R1
77.916282,121.647019,-75.167454,-57.640340,2.871070,14.034765,P1R1
77.924760,121.708392,-75.135268,-57.381750,2.719080,13.821833,P1R1
77.932501,121.754583,-75.108354,-56.512859,2.711558,13.693333,P1R1
77.955496,121.818384,-75.065913,-56.140266,2.479690,13.567378,P1R1
77.974787,121.866371,-75.030999,-54.603856,3.443885,13.803846,P1R1
78.006701,121.931434,-74.982533,-54.523304,2.732520,14.119352,P1R1
78.031971,121.979757,-74.943130,-55.230993,2.648667,14.279287,P1R1
78.052374,122.014619,-74.912171,-55.810009,2.417185,14.599857,P1R1
78.067816,122.068117,-74.888614,-56.255885,2.811147,14.810917,P1R1
78.095452,122.107931,-74.850850,-56.785486,2.635816,15.015288,P1R1
78.116528,122.135321,-74.821403,-57.557851,3.378883,14.312955,P1R1
78.130947,122.182087,-74.799111,-57.535489,3.317824,14.051240,P1R1
78.171358,122.276109,-74.741777,-57.151352,3.385478,13.898481,P1R1
78.203464,122.350369,-74.696013,-57.062884,3.037923,13.478536,P1R1
78.244245,122.767362,-74.711009,-56.506458,3.074524,13.440624,P1R1
78.274863,123.143633,-74.727076,-55.998899,2.776807,12.891639,P1R1
78.351925,123.451011,-74.752783,-55.765101,2.941915,13.099383,P1R1
78.413303,123.694368,-74.776469,-55.105413,1.998157,13.850180,P1R1
78.461197,123.881433,-74.797857,-55.040386,1.777629,14.077619,P1R1
78.496707,124.049647,-74.816704,-55.443127,1.551024,14.299829,P1R1
78.522024,124.171815,-74.832924,-55.829138,1.116373,14.724442,P1R1
78.538906,124.255326,-74.846597,-55.304849,1.828552,15.147399,P1R1
78.548017,124.306394,-74.857653,-55.904761,1.987028,14.570632,P1R1
78.551013,124.361880,-74.866463,-56.425416,2.640344,13.917063,P1R1
78.549698,124.392843,-74.873251,-56.422765,2.905725,13.679780,P1R1
78.560139,124.434185,-74.857550,-55.850083,2.778590,13.658088,P1R1
78.604106,124.456768,-74.873403,-55.526692,2.392588,13.665086,P1R1
78.638047,124.494016,-74.886414,-55.277487,2.413932,13.395795,P1R1
78.717361,124.545882,-74.906160,-54.722101,1.473176,13.620106,P1R1
78.818161,124.610258,-74.951886,-53.901659,1.425268,14.319936,P1R1
78.898834,124.685635,-74.989634,-53.953208,1.317897,14.335144,P1R1
78.999980,124.741207,-75.049933,-54.484744,1.192630,14.372754,P1R1
79.078599,124.808901,-75.098876,-55.474145,0.467942,15.024800,P1R1
79.176075,124.888329,-75.167577,-55.256707,0.935169,15.189436,P1R1
79.251048,124.977181,-75.222690,-55.639550,1.191190,14.751895,P1R1
79.359945,125.074295,-75.274832,-56.694161,1.610937,14.066936,P1R1
79.481956,125.178414,-75.344821,-56.844464,1.639200,13.812580,P1R1
79.543357,125.286488,-75.440728,-56.523192,1.311670,13.634814,P1R1
79.585540,125.398538,-75.517126,-56.340195,1.014320,13.544032,P1R1
79.649862,125.514174,-75.606073,-56.503219,1.280749,13.288293,P1R1
79.694880,125.631444,-75.675215,-56.617025,0.410599,13.499694,P1R1
80.091281,125.967944,-75.811647,-56.261551,-0.716337,13.584517,P1R1
80.490015,126.213183,-75.909228,-55.704009,-0.190283,13.654512,P1R1
80.814103,126.436120,-75.983892,-55.422640,-0.446099,14.171261,P1R1
81.086553,126.638625,-76.018172,-55.215938,-0.376227,14.257119,P1R1
81.334355,126.792575,-76.068564,-55.545727,-0.051111,14.412363,P1R1
81.624571,126.936179,-76.051196,-55.943000,-0.073556,14.492953,P1R1
81.879496,127.070068,-75.987925,-56.710686,0.284120,14.868640,P1R1
82.141246,127.196680,-75.917026,-57.648588,0.024991,15.164639,P1R1
82.298719,127.284946,-75.822473,-57.831222,2.044470,15.035420,P1R1
82.460148,127.373359,-75.749146,-57.365753,2.555237,14.807442,P1R1
82.571572,127.431624,-75.686117,-56.412733,2.679354,14.191973,P1R1
82.695636,127.496308,-75.642495,-55.054418,2.867818,13.878802,P1R1
82.831962,127.567659,-75.616213,-54.673532,3.757835,14.403354,P1R1
82.963802,127.615140,-75.625547,-54.934075,3.071588,14.956664,P1R1
83.071681,127.643385,-75.614950,-55.503541,2.761979,15.269235,P1R1
83.182151,127.656776,-75.637510,-56.114108,3.160347,15.393977,P1R1
83.256318,127.687554,-75.657934,-57.265954,3.039509,15.951843,P1R1
83.285608,127.704455,-75.696682,-57.206159,4.027841,15.652118,P1R1
83.293790,127.740609,-75.729915,-57.387088,4.368245,15.215980,P1R1
83.323303,127.794131,-75.787511,-57.137243,4.324639,15.127475,P1R1
83.373962,127.833238,-75.865415,-57.108810,4.329987,14.735451,P1R1
83.426464,127.889516,-75.980083,-57.332048,4.040595,14.278780,P1R1
83.498592,127.931354,-76.104488,-56.749235,3.887185,14.834661,P1R1
83.587457,127.990937,-76.235679,-56.277610,3.165566,15.443704,P1R1
83.620313,128.064631,-76.382416,-55.856202,2.669510,15.670165,P1R1
83.659642,128.120646,-76.550199,-56.613589,2.004396,15.898128,P1R1
83.699631,128.191700,-76.663584,-57.092226,1.586571,16.169045,P1R1
83.762758,128.275874,-76.779859,-57.104388,1.865829,16.322648,P1R1
83.845269,128.370507,-76.897995,-57.575129,2.075438,16.004145,P1R1
83.977229,128.474563,-76.976371,-58.442038,2.286028,15.406109,P1R1
84.118329,128.555148,-77.061632,-59.287245,2.413808,14.908842,P1R1
84.266379,128.645685,-77.153227,-59.193658,2.067919,14.894471,P1R1
84.397312,128.744174,-77.199872,-58.957581,1.793202,14.857178,P1R1
84.550888,128.849754,-77.238390,-58.821029,2.071470,14.388876,P1R1
84.737786,128.960382,-77.249844,-58.216449,1.472079,14.475204,P1R1
84.883609,129.044611,-77.250709,-57.997963,1.194177,14.795989,P1R1
85.504645,129.414347,-77.449435,-58.306513,1.018074,14.919773,P1R1
86.063837,129.748075,-77.549284,-58.494935,1.141836,15.186974,P1R1
86.569753,130.017315,-77.634361,-58.643053,1.212098,15.257920,P1R1
86.985421,130.257573,-77.676492,-59.372386,2.150102,14.915100,P1R1
87.343017,130.441882,-77.732679,-59.451906,2.223556,14.597075,P1R1
87.632394,130.607254,-77.821887,-59.010490,2.095197,14.279899,P1R1
87.858859,130.727148,-77.868663,-58.976029,2.164775,13.897249,P1R1
88.107452,130.839612,-77.938880,-58.526409,2.236540,14.348972,P1R1
88.353060,130.945771,-77.978646,-58.194743,2.729688,14.704444,P1R1
88.635284,131.078589,-78.022751,-58.284438,3.325027,14.506798,P1R1
88.895600,131.264673,-78.061991,-58.218373,2.908151,14.815705,P1R1
89.137151,131.465822,-78.097268,-58.349922,3.745603,13.505800,P1R1
89.346079,131.648081,-78.149716,-57.393610,4.312020,13.434898,P1R1
89.546783,131.785194,-78.197173,-56.567335,4.171035,13.455426,P1R1
89.686341,131.942856,-78.231106,-55.630746,4.794832,13.427602,P1R1
89.846478,132.059555,-78.242514,-55.317018,5.040189,13.026126,P1R1
89.969944,132.200284,-78.225597,-54.021185,5.342307,14.067835,P1R1
90.102930,132.333148,-78.215454,-53.560858,5.208149,14.220819,P1R1
90.190648,132.458263,-78.202481,-53.598994,5.065071,14.222640,P1R1
90.364933,132.639135,-78.186007,-54.654258,4.338947,14.523310,P1R1
90.490698,132.805627,-78.169090,-55.508306,3.846280,15.061878,P1R1
90.613627,132.960001,-78.182354,-55.921231,5.005468,14.039048,P1R1
90.751431,133.134556,-78.201391,-55.698488,4.808769,14.001548,P1R1
90.832756,133.295059,-78.236507,-55.236933,4.801467,13.906110,P1R1
90.936337,133.444033,-78.273728,-53.762336,4.532845,13.711352,P1R1
91.006546,133.582727,-78.303239,-53.120336,4.475254,13.316644,P1R1
91.081001,133.743358,-78.284770,-52.266588,5.367651,13.008448,P1R1
91.166502,133.862641,-78.296372,-52.560084,4.744544,13.680071,P1R1
91.500889,134.370969,-78.493199,-52.602555,4.777523,13.721610,P1R1
91.770117,134.814998,-78.658150,-52.647416,5.537742,13.724088,P1R1
91.963581,135.258534,-78.813745,-53.050739,5.644801,13.035299,P1R1
92.160165,135.667969,-78.947755,-51.996074,6.249506,12.663047,P1R1
92.311991,136.014981,-79.123892,-51.428801,7.759562,11.831191,P1R1
92.386876,136.336217,-79.304845,-50.353616,7.927105,12.848813,P1R1
92.430062,136.605435,-79.447371,-50.312747,7.771781,13.244930,P1R1
92.408954,136.859351,-79.525959,-50.896794,7.206047,14.242789,P1R1
92.433551,137.072189,-79.660047,-51.721173,6.923792,14.945835,P1R1
92.334002,137.367792,-79.813438,-52.761011,7.848638,13.940264,P1R1
92.219838,137.646836,-79.951332,-52.747297,8.394404,14.014926,P1R1
92.165688,137.942270,-80.064018,-51.682779,9.592251,13.320928,P1R1
92.152199,138.162261,-80.176030,-51.352164,8.693078,13.828718,P1R1
92.119529,138.377198,-80.278248,-50.650740,8.736151,14.409876,P1R1
92.087940,138.559131,-80.351738,-50.143916,8.189684,14.947727,P1R1
92.025658,138.683087,-80.442063,-50.127432,7.435718,15.454900,P1R1
91.990923,138.850104,-80.556694,-51.432021,7.284100,15.472463,P1R1
91.943039,139.025049,-80.662315,-52.336084,8.481483,15.354900,P1R1
91.886269,139.148237,-80.760396,-52.751286,8.404918,15.007111,P1R1
91.890302,139.258189,-80.840299,-52.097513,8.976959,14.985924,P1R1
91.911160,139.329116,-80.875666,-51.437429,8.975571,14.974440,P1R1
91.944189,139.428008,-80.873516,-49.105060,9.323808,14.992780,P1R1
91.966186,139.522574,-80.790382,-48.251930,10.415296,14.958401,P1R1
91.974220,139.584582,-80.802789,-47.867654,10.238825,15.584543,P1R1
91.947270,139.619272,-80.848049,-47.803414,10.377132,16.032447,P1R1
91.961198,139.663818,-80.910827,-48.131527,10.036735,16.302398,P1R1
92.165415,140.050454,-80.782691,-48.421917,10.073623,16.536521,P1R1
92.406898,140.396184,-80.657051,-48.426893,9.040860,17.023900,P1R1
92.639311,140.702680,-80.506659,-48.589416,8.732802,17.360065,P1R1
92.867002,140.942940,-80.408727,-48.720284,9.369095,17.522738,P1R1
93.032721,141.184164,-80.348321,-48.613322,9.011309,18.054596,P1R1
93.182020,141.365736,-80.350673,-48.972383,10.446668,16.711639,P1R1
93.294735,141.526271,-80.356378,-49.328147,10.771468,16.332459,P1R1
93.387485,141.608981,-80.506099,-49.380246,10.977007,16.223721,P1R1
93.522257,141.688081,-80.624279,-48.742141,11.646049,16.352710,P1R1
93.661280,141.735471,-80.754067,-48.950826,12.030908,15.676986,P1R1
93.802543,141.787296,-80.891675,-47.666272,11.166250,17.184404,P1R1
93.945935,141.845130,-81.034265,-47.537510,10.533964,17.604334,P1R1
94.160445,141.910311,-81.168041,-48.164983,9.040189,18.085493,P1R1
94.365760,141.952261,-81.304249,-48.501819,9.106914,18.216347,P1R1
94.576782,142.005263,-81.420650,-49.205496,9.063519,18.932741,P1R1
94.674541,142.007338,-81.592339,-49.496763,9.789470,18.122653,P1R1
94.863282,141.999702,-81.726073,-49.809168,9.697396,17.448466,P1R1
95.054588,141.984563,-81.766650,-49.508708,9.752514,17.037075,P1R1
95.269134,141.994973,-81.778282,-49.389096,9.855345,16.669795,P1R1
95.470079,141.997299,-81.807325,-48.353032,9.880673,16.103025,P1R1
95.637398,141.993618,-81.802159,-47.623037,10.452291,16.534336,P1R1
95.828828,141.985819,-81.777979,-46.785224,9.645778,17.790846,P1R1
96.002549,142.004876,-81.709141,-47.339171,8.511098,18.695387,P1R1
96.168067,142.017946,-81.675077,-47.319563,9.394941,19.132757,P1R1
96.255789,142.054963,-81.683585,-48.079744,9.149045,18.761438,P1R1
96.293612,142.082327,-81.708516,-50.056520,10.067114,17.123102,P1R1
96.307416,142.102057,-81.727199,-50.592640,10.021321,16.580656,P1R1
96.340959,142.115941,-81.770444,-50.832515,9.649206,16.266429,P1R1
96.375916,142.154268,-81.854944,-49.937180,8.938200,16.020256,P1R1
96.392275,142.213603,-81.923728,-49.697417,8.882908,15.131159,P1R1
96.453437,142.291036,-82.058477,-48.565915,9.203591,16.232209,P1R1
96.462269,142.382239,-82.209432,-48.073053,8.885000,17.168106,P1R1
96.426203,142.544359,-82.372581,-47.906231,8.792112,17.637988,P1R1
96.408518,142.706615,-82.553848,-48.264851,8.916336,17.813019,P1R1
96.384903,142.896301,-82.698296,-49.594108,9.469245,17.921687,P1R1
96.380688,143.078469,-82.860588,-50.416966,9.251460,17.920849,P1R1
96.277626,143.700241,-83.018393,-52.124778,9.266480,17.278505,P1R1
96.186335,144.214961,-83.139804,-52.501104,10.855296,17.039000,P1R1
96.145259,144.631375,-83.259565,-53.158834,11.546735,16.261026,P1R1
96.140977,144.958172,-83.306552,-52.772217,12.017736,16.115596,P1R1
96.159688,145.206844,-83.383762,-52.394202,11.488994,16.259711,P1R1
96.136916,145.386787,-83.407190,-50.962663,9.292671,16.459894,P1R1
96.149689,145.510431,-83.374490,-50.279572,10.174548,16.604864,P1R1
96.181065,145.586648,-83.386852,-50.050051,9.372262,17.897514,P1R1
96.223727,145.625704,-83.368657,-49.924767,9.299147,18.260856,P1R1
96.275183,145.635680,-83.325517,-50.196869,8.875738,18.522769,P1R1
96.386914,145.624173,-83.271786,-50.883914,9.210454,18.312060,P1R1
96.532871,145.597006,-83.231176,-52.269962,10.027045,17.214317,P1R1
96.652760,145.558898,-83.193933,-52.418698,9.936960,16.837803,P1R1
96.732542,145.513841,-83.181150,-51.926564,9.965675,16.751760,P1R1
96.792522,145.465069,-83.169238,-50.377200,9.549580,16.448070,P1R1
96.874228,145.416375,-83.188439,-49.184099,10.166466,16.426614,P1R1
96.935448,145.368540,-83.204219,-47.899326,10.198726,16.973165,P1R1
96.979720,145.323513,-83.216958,-47.349267,9.739899,17.796285,P1R1
97.067269,145.342247,-83.307090,-47.574406,9.357545,18.280936,P1R1
97.172292,145.356708,-83.412465,-48.026573,9.099366,18.393802,P1R1
97.236939,145.396588,-83.520073,-48.070480,9.978042,18.704826,P1R1
97.283340,145.428284,-83.607642,-48.313804,9.695155,18.558085,P1R1
97.318981,145.482262,-83.747947,-49.133303,10.064293,16.993775,P1R1
97.340770,145.555290,-83.861306,-49.185847,10.128431,16.685311,P1R1
97.388670,145.644070,-83.980188,-49.048542,9.933403,16.148357,P1R1
97.421963,145.745285,-84.073145,-48.834863,9.881942,16.039985,P1R1
97.447695,145.916097,-84.214374,-48.876945,9.765309,15.556322,P1R1
97.445766,146.084212,-84.345692,-48.080260,9.844808,16.727044,P1R1
97.437706,146.248846,-84.447189,-47.828362,9.791573,17.157774,P1R1
97.407084,146.437708,-84.543073,-48.126151,9.500076,17.975641,P1R1
97.344012,146.616466,-84.654886,-48.241962,9.708241,18.355300,P1R1
97.286732,146.785680,-84.739080,-48.324865,10.289906,18.511779,P1R1
97.250835,146.914995,-84.778843,-49.547545,10.858557,17.441989,P1R1
97.257183,147.041003,-84.831889,-49.900092,11.037958,16.792251,P1R1
97.315470,147.164064,-84.876451,-50.081866,10.645703,16.502699,P1R1
98.432944,149.281481,-85.071715,-50.024859,10.698008,16.727676,P1R1
99.362194,151.061107,-85.249230,-49.837561,10.132732,16.971985,P1R1
100.113724,152.552705,-85.409819,-49.715461,9.403120,16.989146,P1R1
100.664139,153.747435,-85.524717,-49.364659,8.730507,17.393517,P1R1
101.075527,154.677790,-85.630068,-49.315953,8.745803,17.602724,P1R1
101.381571,155.407251,-85.706764,-49.282347,8.653722,17.784865,P1R1
101.582212,155.934370,-85.779892,-49.380985,8.644381,17.955799,P1R1
101.710359,156.291567,-85.829943,-49.344412,8.535623,18.234674,P1R1
101.785782,156.539842,-85.932116,-48.951848,8.520842,18.357216,P1R1
101.837145,156.642755,-86.058734,-48.700283,8.488294,18.433039,P1R1
101.832585,156.658809,-86.175924,-48.959336,8.272708,18.134096,P1R1
101.785056,156.610384,-86.284745,-49.569162,8.084012,18.064262,P1R1
101.720501,156.515875,-86.365538,-51.239306,7.396637,17.694676,P1R1


==> images/plots/results/GPS-IMU_c_f_results/Data2_positions_rotations_fuzzy.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.045525,-0.605163,-0.070519,-0.491311,-0.380174,0.110768,P0R0
0.257777,-1.053118,-0.161542,-0.530924,-0.409251,0.121844,P1R0
0.242980,-2.616870,-0.355617,-0.595267,-0.433521,0.138467,P2R0
0.043779,-3.428955,-0.426801,-0.940492,-0.604908,0.141189,P1R0
-0.041426,-3.876134,-0.429890,-1.007071,-0.630434,0.132696,P1R0
-0.094905,-4.139459,-0.430236,-1.035272,-0.611428,0.146336,P1R0
-0.130808,-4.297923,-0.428788,-0.978236,-0.640227,0.136253,P1R0
-0.156102,-4.390579,-0.426028,-1.052947,-0.710122,0.103075,P1R0
-0.174521,-4.438544,-0.422226,-1.120775,-0.696607,0.081407,P1R0
-0.188213,-4.454191,-0.417563,-1.011522,-0.718198,0.022656,P1R0
-0.198479,-4.445435,-0.412186,-0.935354,-0.769869,0.025901,P1R0
-0.206146,-4.417890,-0.406240,-0.953428,-0.749162,0.019835,P1R0
-0.211777,-4.375990,-0.399886,-1.028101,-0.646601,0.027555,P1R0
-0.215766,-4.323551,-0.393295,-1.124227,-0.617819,0.032930,P1R0
-0.218427,-4.264016,-0.386644,-1.244352,-0.665579,0.018070,P1R0
-0.220009,-4.200506,-0.380110,-1.317648,-0.660710,-0.006246,P1R0
-0.220727,-4.135790,-0.373850,-1.409183,-0.707416,-0.041700,P1R0
-0.204155,-4.101972,-0.347421,-1.543315,-0.916150,-0.083263,P1R0
-0.189642,-4.066613,-0.324664,-1.533488,-1.007705,-0.090434,P1R0
-0.177186,-4.031384,-0.305463,-1.444665,-1.175193,-0.131131,P1R0
-0.166730,-3.997566,-0.289614,-1.197619,-1.638249,-0.222168,P1R0
-0.158157,-3.966079,-0.276848,-1.265273,-1.677533,-0.258979,P1R0
-0.151299,-3.937525,-0.266853,-1.270636,-1.687780,-0.233189,P1R0
-0.129846,-3.911981,-0.238716,-1.183558,-1.610093,-0.244785,P1R0
-0.112193,-3.889870,-0.215808,-1.261467,-1.549703,-0.300815,P1R0
-0.098030,-3.871149,-0.197642,-1.295003,-1.550224,-0.352232,P1R0
-0.086993,-3.855653,-0.183678,-1.324921,-1.517850,-0.394543,P1R0
-0.078700,-3.843135,-0.173347,-1.389260,-1.542209,-0.406043,P1R0
-0.072746,-3.833299,-0.166100,-1.383899,-1.529732,-0.384262,P1R0
-0.068750,-3.825821,-0.161406,-1.363626,-1.527237,-0.362785,P1R0
-0.066367,-3.820371,-0.158772,-1.464254,-1.375305,-0.296072,P1R0
-0.065260,-3.816630,-0.157763,-1.552702,-1.362974,-0.268563,P1R0
-0.049005,-3.814032,-0.137430,-1.559746,-1.434115,-0.271051,P1R0
-0.035951,-3.812601,-0.121143,-1.600444,-1.535919,-0.196425,P1R0
-0.025777,-3.812087,-0.108461,-1.674803,-1.460792,-0.234202,P1R0
-0.017626,-3.842263,-0.098933,-1.678173,-1.418076,-0.291989,P1R0
-0.011701,-3.868366,-0.092101,-1.597126,-1.399771,-0.306129,P1R0
-0.007663,-3.890456,-0.087511,-1.578243,-1.300440,-0.320376,P1R0
0.010966,-3.908474,-0.064199,-1.751563,-1.256842,-0.346769,P1R0
0.025896,-3.923012,-0.045489,-1.952375,-1.295934,-0.332883,P1R0
0.037516,-3.934422,-0.030897,-2.094513,-1.275904,-0.310293,P1R0
0.046226,-3.943083,-0.019894,-2.230799,-1.256611,-0.253470,P1R0
0.052464,-3.949380,-0.011973,-2.252421,-1.277382,-0.244458,P1R0
0.056619,-3.953689,-0.006621,-2.322291,-1.270425,-0.220630,P1R0
0.059084,-3.956363,-0.003379,-2.362324,-1.306733,-0.215434,P1R0
0.114458,-3.956847,-0.011175,-2.412126,-1.331411,-0.191893,P1R0
0.160505,-3.956445,-0.018842,-2.488551,-1.327121,-0.122186,P1R0
0.197873,-3.955404,-0.026103,-2.703811,-1.557651,0.041212,P1R0
0.227385,-3.953929,-0.032780,-2.655757,-1.366786,0.143337,P1R0
0.249974,-3.952192,-0.038779,-2.774190,-1.382052,0.260852,P1R0
0.266579,-3.950327,-0.044044,-3.066052,-1.478115,0.285935,P1R0
0.294232,-3.948176,-0.027986,-3.565968,-1.514988,0.417404,P1R0
0.315243,-3.946122,-0.014346,-3.646122,-1.612046,0.477543,P1R0
0.330533,-3.944216,-0.003010,-3.720472,-1.684997,0.562053,P1R0
0.340985,-3.942493,0.006206,-4.020599,-1.800684,0.691920,P1R0
0.347963,-3.970961,0.013493,-4.191551,-1.849678,0.823301,P1R0
0.351688,-3.995056,0.019077,-4.295392,-1.853860,1.035455,P1R0
0.352822,-4.014989,0.023231,-4.181155,-1.845729,1.429104,P1R0
0.352031,-4.031085,0.026140,-4.051120,-1.678932,1.612840,P1R0
0.349846,-4.043727,0.028022,-3.886411,-1.514333,1.812951,P1R0
0.346691,-4.053329,0.029094,-3.860248,-1.013967,1.958980,P1R0
0.342955,-4.060319,0.029514,-4.081421,-1.016710,1.938046,P1R0
0.300808,-4.065728,0.059356,-4.181573,-1.001104,1.931284,P1R0
0.264422,-4.069235,0.084269,-4.283138,-1.005055,1.965887,P1R0
0.233664,-4.071198,0.104605,-4.513868,-1.045674,1.952896,P1R0
0.208263,-4.071947,0.120766,-4.684849,-0.979859,1.942843,P1R0
0.187789,-4.071771,0.133223,-4.931299,-0.929282,1.869549,P1R0
0.171719,-4.070915,0.142489,-5.119347,-0.606314,1.812773,P1R0
0.159533,-4.069592,0.149026,-5.253454,-0.499824,1.910933,P1R0
0.150660,-4.067973,0.153318,-5.264940,-0.592522,2.097469,P1R0
0.144591,-4.066198,0.155773,-5.248646,-0.693230,2.244543,P1R0
0.140823,-4.064377,0.156778,-5.328649,-0.754459,2.338494,P1R0
0.122745,-4.062852,0.136132,-5.343371,-0.908670,2.556187,P1R0
0.125182,-4.091111,0.138373,-5.354530,-0.975901,2.651688,P1R0
0.090360,-4.115543,0.169833,-5.156438,-1.102900,2.758486,P1R0
0.061886,-4.135685,0.196135,-5.123759,-1.173167,2.762853,P1R0
0.039173,-4.151880,0.217636,-5.216605,-1.126643,2.657464,P1R0
0.021583,-4.164538,0.234767,-5.328898,-1.099610,2.550162,P1R0
0.008430,-4.174096,0.248030,-5.412024,-1.171091,2.546799,P1R0
-0.000910,-4.180998,0.257903,-5.515502,-1.015064,2.570770,P1R0
-0.007079,-4.185674,0.264895,-5.692618,-0.821212,2.594024,P1R0
-0.010670,-4.188524,0.269492,-5.886552,-0.706948,2.674160,P1R0
-0.012240,-4.189917,0.272158,-6.235837,-0.652744,2.753440,P1R0
-0.012243,-4.190179,0.273285,-6.469076,-0.705088,2.821159,P1R0
-0.011093,-4.189597,0.273234,-6.622592,-0.698320,2.861125,P1R0
-0.009172,-4.188413,0.272342,-6.377504,-0.540689,2.901590,P1R0
-0.006723,-4.186830,0.270840,-6.197328,-0.478497,2.971981,P1R0
-0.003985,-4.185014,0.268948,-6.062150,-0.480043,2.985878,P1R0
-0.001158,-4.183094,0.266855,-5.811970,-0.628924,2.963009,P1R0
0.001623,-4.181174,0.264695,-5.661699,-0.727193,2.900232,P1R0
0.004274,-4.179325,0.262561,-5.586311,-0.791896,2.854071,P1R0
0.023327,-4.207332,0.281100,-5.579693,-0.908025,2.831813,P1R0
0.039601,-4.230956,0.296653,-5.622843,-1.091058,2.862576,P1R0
0.053194,-4.250436,0.309402,-5.618233,-1.249204,2.862357,P1R0
0.064283,-4.266106,0.319593,-5.625292,-1.296057,2.854919,P1R0
0.073078,-4.278360,0.327514,-5.376538,-1.298048,2.736780,P1R0
0.079853,-4.287620,0.333446,-5.131353,-1.377196,2.611835,P1R0
0.047221,-4.324921,0.367612,-4.783387,-1.300936,2.501800,P1R0
0.018835,-4.355394,0.395805,-4.734670,-1.314373,2.488604,P1R0
-0.005315,-4.379651,0.418495,-4.669797,-1.403731,2.565648,P1R0
-0.025408,-4.398386,0.436250,-4.472594,-1.396004,2.568526,P1R0
-0.057875,-4.412581,0.429128,-4.281035,-1.342374,2.481601,P1R0
-0.084469,-4.422656,0.421434,-4.222762,-1.049292,2.430396,P1R0
-0.105704,-4.429299,0.413617,-4.333082,-1.075744,2.411440,P1R0
-0.122166,-4.433152,0.406012,-4.467661,-1.110224,2.280101,P1R0
-0.134485,-4.434794,0.398872,-4.583681,-0.748269,2.250595,P1R0
-0.143261,-4.434741,0.392341,-4.548959,-0.320776,2.147601,P1R0
-0.149085,-4.433438,0.386515,-4.508602,0.081077,2.036285,P1R0
-0.114396,-4.430640,0.351533,-4.813145,-0.114810,2.055830,P1R0
-0.083652,-4.427376,0.321900,-5.915529,-1.192503,1.908232,P1R0
-0.056981,-4.423894,0.297332,-6.353809,-1.492493,1.709834,P1R0
-0.034347,-4.420383,0.277453,-6.390371,-1.329735,1.389910,P1R0
-0.015592,-4.416986,0.261843,-6.621673,-0.071266,1.157533,P1R0
-0.000402,-4.413803,0.249955,-6.503095,0.660222,0.980015,P1R0
0.011569,-4.410900,0.241278,-6.191163,1.235360,0.886374,P1R0
0.020687,-4.408314,0.235324,-5.534212,1.482485,0.523018,P1R0
-0.011254,-4.376691,0.261517,-5.164725,1.196748,0.504598,P1R0
-0.039365,-4.349890,0.284933,-4.635368,0.931254,0.531150,P1R0
-0.063584,-4.327682,0.305415,-3.541430,0.434014,0.823514,P1R0
-0.083985,-4.309719,0.322926,-3.652264,0.563590,1.255727,P1R0
-0.100787,-4.295582,0.337576,-3.828904,0.452376,1.485611,P1R0
-0.114304,-4.284817,0.349564,-4.333585,0.825278,1.761014,P1R0
-0.124864,-4.276953,0.359115,-4.442125,1.041719,1.749178,P1R0
-0.132873,-4.271537,0.366527,-5.161682,0.918385,1.574860,P1R0
-0.138664,-4.268137,0.372054,-5.784698,1.176295,1.632993,P1R0
-0.142594,-4.266359,0.375977,-6.151337,0.977027,1.879890,P1R0
-0.144676,-4.265782,0.377150,-5.982538,1.037080,2.133005,P1R0
-0.145571,-4.266167,0.377415,-6.093769,0.819503,2.304024,P1R0
-0.145555,-4.267246,0.376997,-6.322189,0.824590,2.358315,P1R0
-0.144863,-4.268795,0.376058,-7.101422,0.743011,2.854011,P1R0
-0.143701,-4.270633,0.374789,-7.521411,0.242551,3.099391,P1R0
-0.142237,-4.272614,0.373324,-8.017760,-0.058544,3.056084,P1R0
-0.140600,-4.274626,0.371741,-8.734932,-0.156782,3.353230,P1R0
-0.138901,-4.276583,0.370149,-8.796625,0.404381,3.249244,P1R0
-0.137220,-4.278424,0.368607,-8.912998,0.803216,2.976259,P1R0
-0.135610,-4.280107,0.367130,-8.781156,1.159842,2.604141,P1R0
-0.134113,-4.281609,0.365750,-8.048709,0.820071,2.561521,P1R0
-0.132760,-4.282919,0.364513,-7.536046,0.292181,2.431437,P1R0
-0.131564,-4.284038,0.363428,-7.075695,-0.012011,2.178935,P1R0
-0.130521,-4.284973,0.362447,-6.839783,0.263138,1.998673,P1R0
-0.129640,-4.285738,0.361615,-6.238082,0.668673,2.181261,P1R0
-0.128912,-4.286346,0.360918,-5.879707,0.661141,2.226417,P1R0
-0.128323,-4.286815,0.360317,-6.204177,0.853837,2.700192,P1R0
-0.127861,-4.287163,0.359829,-6.357363,0.752278,2.683540,P1R0
-0.127511,-4.287407,0.359439,-6.817285,0.652270,2.766849,P1R0
-0.127254,-4.287570,0.359107,-8.345106,0.432541,2.684830,P1R0
-0.127077,-4.287665,0.358850,-8.971555,0.154541,2.581816,P1R0
-0.126965,-4.287706,0.358653,-9.429549,1.274463,2.108171,P1R0
-0.142547,-4.317962,0.337909,-9.994428,1.678877,1.626464,P1R0
-0.155779,-4.343568,0.320312,-10.496654,1.267345,1.544028,P1R0
-0.166767,-4.364754,0.305708,-9.848096,0.700144,1.821583,P1R0
-0.175675,-4.381864,0.293900,-9.211628,0.613891,1.919267,P1R0
-0.144582,-4.394687,0.254687,-8.630066,0.485723,1.686259,P1R0
-0.117656,-4.404382,0.222224,-8.388809,0.783838,1.499368,P1R0
-0.094843,-4.411391,0.196013,-8.135258,1.082031,1.966260,P1R0
-0.075947,-4.416147,0.175423,-8.095186,1.239388,2.023009,P1R0
-0.060671,-4.419057,0.159771,-8.304916,1.409827,2.090251,P1R0
-0.049147,-4.390502,0.148331,-9.418094,1.078351,2.448177,P1R0
-0.040421,-4.365383,0.140466,-10.166948,0.916097,2.530279,P1R0
-0.034098,-4.343769,0.135539,-11.215117,0.991320,2.840994,P1R0
-0.029793,-4.325576,0.132967,-11.859929,1.066481,2.965192,P1R0
-0.027147,-4.310613,0.132196,-11.890501,4.028604,2.439020,P1R0
-0.025828,-4.298608,0.132804,-11.748284,4.251993,2.113192,P1R0
-0.041184,-4.319503,0.113841,-11.685402,4.296272,2.018494,P1R0
-0.054927,-4.338097,0.098646,-10.723268,4.192343,1.828492,P1R0
-0.066966,-4.354293,0.086681,-12.173302,4.538786,1.165029,P1R0
-0.077268,-4.368080,0.077700,-12.117843,4.515540,1.290085,P1R0
-0.085893,-4.379558,0.071251,-11.629217,4.507903,1.373846,P1R0
-0.092952,-4.388897,0.066871,-10.790107,4.271440,1.448970,P1R0
-0.098581,-4.396294,0.064217,-10.416300,4.700138,1.112506,P1R0
-0.102946,-4.401984,0.062883,-9.977792,4.704684,0.988104,P1R0
-0.106207,-4.406188,0.062606,-9.576008,4.816518,1.452592,P1R0
-0.108538,-4.409141,0.063058,-9.564212,4.594159,1.801982,P1R0
-0.110088,-4.411051,0.064068,-9.773723,4.228726,1.935168,P1R0
-0.111012,-4.412129,0.065389,-11.628696,3.818682,1.687805,P1R0
-0.111432,-4.412546,0.066927,-12.771594,4.029177,1.575160,P1R0
-0.111465,-4.412460,0.068556,-13.300957,4.180904,1.354654,P1R0
-0.111222,-4.412018,0.070121,-13.808283,4.251628,0.728820,P1R0
-0.110778,-4.411323,0.071619,-13.456345,4.293456,0.877398,P1R0
-0.110225,-4.410488,0.072878,-12.133567,4.337733,1.056019,P1R0
-0.109596,-4.409569,0.074006,-11.277541,4.018724,1.101413,P1R0
-0.108937,-4.408625,0.074984,-10.260229,4.268193,0.908631,P1R0
-0.107812,-4.437705,0.075737,-9.204655,4.268262,1.106082,P1R0
-0.106793,-4.462255,0.076338,-8.949074,4.384564,1.755516,P1R0
-0.105890,-4.482514,0.076811,-9.050616,4.468143,1.908088,P1R0
-0.105130,-4.498842,0.077075,-9.692611,4.841142,2.130760,P1R0
-0.104495,-4.511630,0.077223,-10.185052,4.598083,2.239115,P1R0
-0.103978,-4.521316,0.077268,-10.705166,4.278065,2.205830,P1R0
-0.103572,-4.528340,0.077224,-11.554972,4.024011,2.251310,P1R0
-0.103281,-4.533147,0.077030,-12.450810,3.639745,1.995370,P1R0
-0.103076,-4.536121,0.076782,-12.621327,3.881288,1.803570,P1R0
-0.102944,-4.537628,0.076492,-12.745032,3.622263,1.459955,P1R0
-0.102891,-4.538011,0.076094,-12.473247,3.711261,1.360821,P1R0
-0.102886,-4.537538,0.075684,-12.223670,3.589084,1.337498,P1R0
-0.102920,-4.536454,0.075269,-11.690961,3.438774,1.329759,P1R0
-0.103001,-4.534982,0.074775,-10.041799,1.995643,1.370067,P1R0
-0.064999,-4.532667,0.044300,-9.441046,1.579581,1.229161,P1R0
-0.032853,-4.530351,0.018342,-9.488623,1.830097,1.885330,P1R0
-0.006255,-4.528111,-0.003226,-9.638250,2.026780,2.056044,P1R0
-0.000946,-4.526304,-0.041418,-10.146318,1.881577,2.456382,P1R0
0.002702,-4.554633,-0.072793,-10.078281,2.083680,1.989938,P1R0
0.004537,-4.578573,-0.098028,-9.471565,3.235028,2.653079,P1R0
0.004988,-4.598335,-0.117677,-9.590908,2.994321,2.912507,P1R0
0.004387,-4.614257,-0.132477,-9.973334,3.044346,3.177499,P1R0
0.002973,-4.626767,-0.143323,-11.112644,2.590973,3.532714,P1R0
0.001054,-4.636251,-0.150690,-11.877715,2.058511,3.695115,P1R0
-0.001167,-4.643139,-0.155217,-12.381384,2.175013,3.910729,P1R0
-0.003530,-4.647847,-0.157487,-12.653488,1.641794,4.141937,P1R0
-0.005939,-4.650786,-0.158111,-13.223495,2.249634,4.173031,P1R0
-0.008269,-4.652291,-0.157430,-13.383262,2.095871,3.944448,P1R0
-0.010455,-4.652683,-0.155827,-13.462944,2.219841,4.001395,P1R0
-0.012454,-4.652238,-0.153617,-13.257209,2.100181,4.050695,P1R0
-0.014291,-4.651232,-0.151250,-13.055537,1.346022,3.708012,P1R0
0.022226,-4.649205,-0.178627,-12.710845,1.264086,3.156067,P1R0
0.053148,-4.647032,-0.201418,-12.960672,1.220254,2.425610,P1R0
0.094811,-4.644618,-0.199597,-14.084410,1.624513,3.198139,P1R0
0.129550,-4.672321,-0.197151,-15.075996,1.704695,4.090912,P1R0
0.157444,-4.695610,-0.194268,-15.842774,1.656645,4.486916,P1R0
0.179173,-4.714766,-0.191288,-17.376989,1.170877,5.263976,P1R0
0.179406,-4.730383,-0.208841,-18.309037,0.869545,5.591588,P1R0
0.177461,-4.742595,-0.223517,-18.907987,0.536307,6.097838,P1R0
0.173990,-4.751820,-0.235493,-19.890048,1.304591,5.848852,P1R0
0.169545,-4.758469,-0.244943,-20.507302,1.269357,5.684034,P1R0
0.164520,-4.762983,-0.252282,-21.172157,1.668559,5.603346,P1R0
0.159280,-4.765732,-0.257709,-21.398297,1.573588,5.584894,P1R0
0.154079,-4.767074,-0.261529,-21.437197,1.565403,5.633902,P1R0
0.149102,-4.767329,-0.264031,-21.616398,1.027648,5.510365,P1R0
0.144451,-4.766794,-0.265582,-21.503187,-0.005952,4.990397,P1R0
0.140237,-4.765683,-0.266295,-21.526452,0.053029,5.185748,P1R0
0.136502,-4.764192,-0.266379,-21.711416,0.413488,5.559852,P1R0
0.133718,-4.792492,-0.266112,-21.579674,0.317546,5.967414,P1R0
0.131347,-4.816112,-0.265523,-21.901957,0.469387,6.162711,P1R0
0.167492,-4.834754,-0.294652,-22.723993,0.505377,6.289036,P1R0
0.198143,-4.849552,-0.319208,-24.196147,0.644058,6.884374,P1R0
0.223551,-4.860950,-0.339473,-26.193589,0.502892,6.817600,P1R0
0.244131,-4.869383,-0.355717,-26.998521,1.032959,6.888449,P1R0
0.260350,-4.875306,-0.368383,-27.669387,1.491712,6.870405,P1R0
0.272690,-4.879168,-0.378036,-28.858053,1.666569,7.048491,P1R0
0.281711,-4.881346,-0.385020,-29.994500,1.362183,7.331712,P1R0
0.287897,-4.882220,-0.389879,-31.354911,1.756345,7.605762,P1R0
0.291775,-4.882083,-0.392912,-32.267711,1.983357,7.404063,P1R0
0.293794,-4.881209,-0.394494,-33.215937,1.897419,7.313428,P1R0
0.279170,-4.940090,-0.415622,-34.344930,2.862037,7.277002,P1R0
0.303888,-4.988829,-0.462686,-34.577203,3.164538,7.418493,P1R0
0.324167,-5.028753,-0.501700,-34.907316,3.223584,7.552772,P1R0
0.340409,-5.060617,-0.533194,-34.949613,3.046783,7.448542,P1R0
0.353040,-5.085307,-0.557939,-34.957087,2.845583,7.545981,P1R0
0.362515,-5.103753,-0.576762,-35.093313,2.629211,7.620622,P1R0
0.369258,-5.116902,-0.590606,-35.168542,2.238582,8.421765,P1R0
0.373753,-5.125612,-0.600143,-35.104574,2.617962,8.798972,P1R0
0.376403,-5.130716,-0.606169,-35.139040,2.900870,9.195338,P1R0
0.377584,-5.132963,-0.609386,-35.180316,3.060619,9.295791,P1R0
0.377599,-5.133037,-0.610524,-35.565928,3.178320,9.566774,P1R0
0.376775,-5.131488,-0.610009,-35.899680,3.276091,9.257331,P1R0
0.375326,-5.128829,-0.608414,-36.763787,4.130211,9.758106,P1R0
0.373495,-5.125435,-0.606011,-37.415324,3.954646,9.583065,P1R0
0.371418,-5.121654,-0.603230,-38.426452,4.154074,9.114966,P1R0
0.369261,-5.117717,-0.600201,-38.558522,4.248915,9.138579,P1R0
0.405705,-5.143213,-0.627151,-38.239224,3.897629,9.119464,P1R0
0.436837,-5.194394,-0.649613,-38.026929,3.578875,9.092102,P1R0
0.462430,-5.237003,-0.667912,-37.714234,3.371773,9.077923,P1R0
0.499046,-5.271408,-0.662001,-37.624286,2.610893,8.951124,P1R0
0.528626,-5.298663,-0.656005,-36.751722,3.131179,9.515192,P1R0
0.535733,-5.319856,-0.670773,-36.227593,3.082184,10.028652,P1R0
0.539745,-5.335517,-0.682695,-36.380253,2.948447,10.160904,P1R0
0.541770,-5.376507,-0.692186,-37.488593,2.500698,10.297330,P1R0
0.541863,-5.409030,-0.699408,-38.298395,2.623359,10.372449,P1R0
0.540516,-5.434057,-0.704719,-38.765112,2.653514,10.772876,P1R0
0.538125,-5.452612,-0.708547,-39.303404,3.551745,10.467012,P1R0
0.535077,-5.465656,-0.711052,-39.670548,3.707902,10.393215,P1R0
0.531619,-5.474166,-0.712680,-39.726653,3.940947,10.643658,P1R0
0.566144,-5.478355,-0.743382,-39.557239,3.778146,10.671286,P1R0
0.594857,-5.479747,-0.768996,-38.946726,3.536374,10.435461,P1R0
0.662661,-5.508280,-0.890743,-38.956047,3.265788,10.370678,P1R0
0.718694,-5.530927,-0.993320,-38.588024,2.399265,10.786140,P1R0
0.763967,-5.548250,-1.077306,-38.658548,2.380190,11.055144,P1R0
0.799527,-5.561004,-1.144471,-39.402830,2.531355,11.294522,P1R0
0.810436,-5.570129,-1.217075,-40.283312,2.418226,11.298130,P1R0
0.816469,-5.576011,-1.273411,-41.546092,2.494118,11.139146,P1R0
0.856789,-5.578657,-1.345502,-43.202609,2.474759,11.046906,P1R0
0.888367,-5.579343,-1.400958,-44.449300,2.375814,10.719761,P1R0
0.912253,-5.578586,-1.442133,-45.538326,3.290117,10.698881,P1R0
0.929554,-5.576773,-1.471092,-46.019159,3.614766,10.736760,P1R0
0.941294,-5.574307,-1.490172,-46.339408,4.363070,11.068999,P1R0
0.948499,-5.571412,-1.501037,-46.479094,4.644204,11.109636,P1R0
0.952065,-5.568342,-1.505553,-46.317538,4.245362,10.830411,P1R0
0.990939,-5.564623,-1.535041,-46.453067,3.827561,10.420531,P1R0
1.021880,-5.561101,-1.556339,-46.660046,2.765457,10.432225,P1R0
1.045757,-5.557892,-1.570906,-47.364281,2.698311,10.457470,P1R0
1.063506,-5.555018,-1.579858,-47.538215,2.868753,10.895578,P1R0
1.076045,-5.552506,-1.584335,-47.732699,2.566859,11.279138,P1R0
1.084238,-5.550388,-1.585471,-48.506712,2.691054,11.429279,P1R0
1.088900,-5.548650,-1.584130,-49.825467,2.506619,11.463931,P1R0
1.074655,-5.547503,-1.601487,-50.651679,2.257729,11.318067,P1R0
1.098870,-5.545999,-1.644384,-51.855283,1.922394,11.393490,P1R0
1.118034,-5.544849,-1.679112,-52.862196,1.580745,11.241889,P1R0
1.132244,-5.514013,-1.706475,-52.766061,3.647060,10.701967,P1R0
1.142657,-5.488029,-1.727404,-52.459283,5.496231,10.452088,P1R0
1.149875,-5.466608,-1.742696,-52.085889,6.105390,10.266953,P1R0
1.154453,-5.449386,-1.753253,-51.583691,6.497342,10.162040,P1R0
1.156893,-5.435962,-1.760039,-50.329822,7.233317,9.815272,P1R0
1.157665,-5.425840,-1.763699,-49.952922,7.580233,9.870905,P1R0
1.195298,-5.417933,-1.794848,-49.468118,7.632742,10.065056,P1R0
1.226190,-5.412497,-1.819605,-49.102406,7.882252,10.395182,P1R0
1.250899,-5.409131,-1.838832,-49.493862,7.134470,10.990190,P1R0
1.253954,-5.407695,-1.873836,-50.850935,6.173651,11.154516,P1R0
1.254665,-5.407495,-1.901522,-51.664719,5.711787,11.252448,P1R0
1.253615,-5.408222,-1.922755,-52.365567,5.693986,11.454319,P1R0
1.251304,-5.409610,-1.938426,-52.744082,5.506939,11.769482,P1R0
1.248132,-5.411473,-1.949528,-53.295149,6.564657,11.167052,P1R0
1.244459,-5.413590,-1.956743,-53.444313,6.800454,10.771362,P1R0
1.240553,-5.415819,-1.960828,-53.387977,7.054756,10.597482,P1R0
1.274731,-5.417465,-1.992510,-52.698398,7.161605,10.380299,P1R0
1.303206,-5.419157,-2.017878,-52.086199,7.001547,10.390984,P1R0
1.326384,-5.420795,-2.037517,-51.471892,7.139520,10.236736,P1R0
1.344755,-5.422336,-2.052191,-51.231623,7.312327,9.767071,P1R0
1.359333,-5.453780,-2.062783,-50.840768,8.008328,9.946424,P1R0
1.370147,-5.480498,-2.069866,-50.605962,7.668771,10.240454,P1R0
1.377739,-5.502740,-2.074238,-50.820346,7.278788,10.313954,P1R0
1.382672,-5.520794,-2.076348,-51.422459,6.893847,10.027486,P1R0
1.385447,-5.535068,-2.076724,-52.218439,6.335096,10.015238,P1R0
1.386518,-5.546005,-2.075825,-52.744088,5.852721,9.986074,P1R0
1.386258,-5.554106,-2.074170,-53.334379,5.974484,10.278283,P1R0
1.423174,-5.559145,-2.101812,-54.063600,6.490197,9.631930,P1R0
1.453605,-5.562269,-2.124564,-54.827954,6.951296,9.361716,P1R0
1.478071,-5.563866,-2.142849,-55.133276,6.940991,9.284054,P1R0
1.481057,-5.564540,-2.177713,-55.084049,6.928245,9.297046,P1R0
1.481790,-5.564331,-2.206103,-54.976935,7.138409,9.318283,P1R0
1.480848,-5.563450,-2.228522,-54.866698,7.026817,9.482378,P1R0
1.478633,-5.562232,-2.246033,-54.843389,7.712180,8.841153,P1R0
1.475582,-5.560768,-2.259119,-54.740548,7.754380,9.581653,P1R0
1.472037,-5.559166,-2.268405,-55.044298,7.686619,9.940558,P1R0
1.468271,-5.557513,-2.274488,-55.173084,7.766346,10.217406,P1R0
1.464480,-5.555892,-2.277995,-55.699344,7.464259,10.351684,P1R0
1.498901,-5.553796,-2.309546,-57.216270,7.352136,10.728949,P1R0
1.527732,-5.551924,-2.334982,-57.487857,6.928256,11.115057,P1R0
1.534704,-5.520567,-2.375505,-57.637466,6.938795,11.041326,P1R0
1.539431,-5.494001,-2.408101,-57.712588,8.018303,10.769530,P1R0
1.542281,-5.472052,-2.433762,-57.847230,8.423732,10.699924,P1R0
1.543659,-5.454321,-2.453210,-57.343993,8.474779,10.908572,P1R0
1.543891,-5.440395,-2.467344,-56.826725,8.298276,10.997682,P1R0
1.543241,-5.429865,-2.477145,-55.728027,8.739923,10.540152,P1R0
1.541978,-5.422223,-2.483296,-55.502632,8.153389,10.575819,P1R0
1.578427,-5.416397,-2.516458,-54.852468,8.370972,11.099115,P1R0
1.608739,-5.412778,-2.543120,-54.102908,8.603630,11.945505,P1R0
1.617276,-5.411106,-2.584274,-54.003851,8.721386,12.168293,P1R0
1.623152,-5.410723,-2.617037,-54.163001,8.541863,12.115393,P1R0
1.626833,-5.411314,-2.642368,-54.602547,7.959668,12.072898,P1R0
1.628710,-5.412671,-2.661426,-56.282160,7.551549,11.488597,P1R0
1.688348,-5.353542,-2.755402,-55.657703,7.757682,12.112064,P1R0
1.737349,-5.274132,-2.832893,-55.274708,7.438605,12.912100,P1R0
1.777043,-5.208343,-2.895137,-56.373384,6.857033,12.854579,P1R0
1.808365,-5.155106,-2.943607,-57.074242,6.974835,12.991982,P1R0
1.832294,-5.113196,-2.980067,-57.776870,6.472448,12.989580,P1R0
1.887926,-5.080712,-3.036373,-57.989414,7.638788,12.402447,P1R0
1.932310,-5.056983,-3.079708,-57.770205,7.661244,12.231280,P1R0
1.966706,-5.040593,-3.111676,-57.293994,7.619190,12.205145,P1R0
1.992397,-5.030261,-3.134044,-56.968223,7.548892,12.180343,P1R0
2.010666,-5.024813,-3.148488,-56.473218,7.421463,12.317334,P1R0
2.022711,-5.023253,-3.156726,-56.429123,6.629893,11.592223,P1R0
2.029719,-5.024581,-3.159940,-56.222477,6.672374,11.641333,P1R0
2.016087,-4.998318,-3.180041,-55.408644,7.066888,12.407372,P1R0
2.001923,-4.978011,-3.194219,-55.631753,7.383903,12.451039,P1R0
1.987905,-4.962893,-3.203505,-56.053454,7.444045,12.401363,P1R0
2.012615,-4.951644,-3.238945,-57.157782,7.436587,12.637941,P1R0
2.032491,-4.944170,-3.266697,-57.467422,7.318566,12.931876,P1R0
2.048028,-4.939781,-3.287731,-57.777865,6.843063,12.843376,P1R0
2.059758,-4.937849,-3.303023,-58.377411,6.940047,12.465519,P1R0
2.068186,-4.937880,-3.313697,-58.992855,6.850264,11.951414,P1R0
2.073356,-4.909388,-3.320606,-59.305525,7.139232,11.511343,P1R0
2.076359,-4.886457,-3.324336,-59.145011,7.151859,11.424038,P1R0
2.077643,-4.868526,-3.325602,-58.834340,6.977607,11.526204,P1R0
2.077602,-4.854990,-3.325026,-58.558074,7.118576,11.270372,P1R0
2.098534,-4.844940,-3.373804,-57.678112,6.639614,11.779012,P1R0
2.115420,-4.838109,-3.413978,-56.909293,6.721458,12.431774,P1R0
2.128662,-4.833928,-3.446279,-56.355278,6.887360,12.902342,P1R0
2.138662,-4.831941,-3.471741,-56.058420,7.197860,13.004505,P1R0
2.145909,-4.831605,-3.491039,-56.474810,7.012761,12.982649,P1R0
2.150801,-4.832584,-3.505257,-57.518161,7.383990,13.150849,P1R0
2.153307,-4.804456,-3.515045,-57.653786,7.504983,13.345551,P1R0
2.154365,-4.781500,-3.521216,-57.756397,8.145538,12.908945,P1R0
2.154308,-4.763258,-3.524506,-58.028256,8.267563,12.490091,P1R0
2.191514,-4.748660,-3.555683,-57.849975,7.907039,12.367270,P1R0
2.222323,-4.737794,-3.580607,-57.506416,7.498366,12.358205,P1R0
2.231088,-4.730375,-3.620542,-57.064677,7.228663,12.223293,P1R0
2.236467,-4.695660,-3.652716,-56.108107,6.510938,11.563765,P1R0
2.255220,-4.637393,-3.657225,-55.701164,6.548401,11.773454,P1R0
2.489742,-4.406220,-3.767162,-55.769258,7.177463,11.844277,P1R0
2.724615,-4.182257,-3.888376,-56.329480,7.088057,11.118800,P1R0
2.918156,-3.968293,-3.987605,-56.631910,6.532180,11.012918,P1R0
3.111774,-3.764919,-4.096728,-57.052329,5.632987,10.850952,P1R0
3.319670,-3.572433,-4.192833,-57.495973,4.678477,10.635429,P1R0
3.483737,-3.391815,-4.267870,-57.818042,3.541275,10.581660,P1R0
3.592941,-3.222704,-4.344883,-57.748117,2.538333,10.975275,P1R0
3.763485,-3.062470,-4.442163,-57.385737,2.323813,11.303172,P1R0
3.932487,-2.941275,-4.547312,-56.725935,2.361846,11.640068,P1R0
4.060390,-2.794067,-4.628578,-56.752175,2.666711,11.605784,P1R0
4.191444,-2.653938,-4.719213,-57.236135,2.980467,11.586302,P1R0
4.325349,-2.519871,-4.817548,-57.637748,4.170550,11.382504,P1R0
4.478361,-2.420675,-4.901660,-57.905938,4.584542,11.319992,P1R0
4.684696,-2.290401,-5.003544,-58.154344,5.834024,11.047528,P1R0
4.898327,-2.163677,-5.090317,-58.183531,6.111138,10.885351,P1R0
5.068636,-2.040717,-5.225721,-57.950923,6.606937,10.935576,P1R0
5.286696,-1.859535,-5.370742,-57.183540,6.355976,11.033769,P1R0
5.508378,-1.719403,-5.493017,-56.507257,6.160773,11.081948,P1R0
5.731701,-1.584868,-5.595195,-55.979262,5.882907,10.935134,P1R0
5.955519,-1.455185,-5.680199,-55.197576,5.731732,11.465437,P1R0
6.217641,-1.358850,-5.780409,-55.189004,5.400210,11.724721,P1R0
6.440167,-1.231873,-5.905200,-55.691105,5.062134,11.855690,P1R0
6.622634,-1.108303,-5.979598,-56.077632,4.764035,11.876277,P1R0
6.792749,-0.987282,-6.061583,-56.482724,4.714646,11.828934,P1R0
6.958588,-0.868224,-6.221516,-57.424900,4.735629,12.318883,P1R0
7.093465,-0.751073,-6.326076,-57.412969,5.799211,12.104069,P1R0
7.224055,-0.605125,-6.433390,-57.814840,6.322485,11.294893,P1R0
7.336302,-0.464801,-6.563440,-57.630294,6.559247,11.162310,P1R0
7.498353,-0.328563,-6.630592,-57.322972,6.495965,11.190207,P1R0
7.633205,-0.197165,-6.655371,-56.610899,6.204913,10.932519,P1R0
7.766613,-0.039539,-6.695220,-56.498219,6.066778,10.583604,P1R0
7.921277,0.140657,-6.799576,-56.232006,5.491120,10.532769,P1R0
8.024387,0.308218,-6.971101,-55.597967,5.970414,10.765553,P1R0
8.094667,0.434646,-7.107334,-54.919368,6.002346,11.320009,P1R0
8.127226,0.555634,-7.303919,-55.402877,5.823362,11.462115,P1R0
8.145693,0.642586,-7.530493,-56.409565,5.373572,11.572246,P1R0
8.131940,0.700766,-7.730342,-57.351334,5.388463,11.633646,P1R0
8.114491,0.735684,-7.956493,-58.805310,6.169495,11.338429,P1R0
8.186581,0.933201,-8.477581,-61.175512,5.081395,11.489655,P1R0
8.239180,1.118703,-8.902315,-61.031677,6.060176,11.050895,P1R0
8.313854,1.263144,-9.269682,-60.227625,7.636494,10.823222,P1R0
8.368988,1.401227,-9.554905,-59.930171,8.153752,10.711001,P1R0
8.532095,1.535643,-9.766852,-59.041779,8.431430,10.550036,P1R0
8.678463,1.665188,-9.897413,-58.512451,8.857347,10.105053,P1R0
8.863347,1.791388,-9.969384,-57.354148,9.324742,10.590051,P1R0
9.026115,1.884035,-9.984177,-56.809952,9.378034,11.005888,P1R0
9.190161,1.978710,-10.003652,-56.851341,9.229554,11.221213,P1R0
9.316738,2.045125,-10.000345,-57.079888,9.209574,11.387845,P1R0
9.448812,2.088570,-10.010606,-58.215760,8.686809,11.456043,P1R0
9.585050,2.143573,-10.034646,-59.057955,8.077659,11.371625,P1R0
9.686976,2.178794,-10.042634,-59.271831,9.023354,10.800720,P1R0
9.797308,2.228718,-10.068247,-59.341977,9.027215,10.696991,P1R0
9.931755,2.262346,-10.089761,-59.330376,9.109813,10.661498,P1R0
10.032078,2.311870,-10.099465,-59.088176,9.060537,10.631252,P1R0
10.141829,2.346172,-10.130202,-58.410395,8.808111,10.620282,P1R0
10.221815,2.367400,-10.149740,-58.059173,8.648205,10.445362,P1R0
10.260100,2.407841,-10.180904,-56.821075,8.945763,10.959320,P1R0
10.279821,2.465599,-10.201830,-56.547796,8.791295,11.120359,P1R0
10.307422,2.508605,-10.265083,-56.563960,8.499390,11.465515,P1R0
10.321059,2.538817,-10.313981,-56.343623,8.228415,11.828167,P1R0
10.322878,2.618387,-10.350424,-56.595691,8.114998,11.772482,P1R0
10.354796,2.680711,-10.406398,-57.033635,7.676917,12.273535,P1R0
10.396744,2.757784,-10.499477,-56.906166,7.971618,12.096434,P1R0
10.425166,2.876875,-10.573359,-57.073813,8.087946,11.995702,P1R0
10.496519,3.031939,-10.639979,-56.881079,7.743784,12.127731,P1R0
10.589060,3.186359,-10.720504,-56.718962,7.556637,12.171641,P1R0
10.731522,3.339454,-10.771353,-56.642678,8.030156,11.862331,P1R0
10.883394,3.489729,-10.837829,-56.261723,7.634023,12.070403,P1R0
11.057992,3.636805,-10.897345,-55.630817,7.712199,12.577799,P1R0
11.288242,3.811079,-10.980595,-55.592338,7.827730,12.694797,P1R0
11.853557,4.252462,-11.181248,-55.487468,7.990090,12.637793,P1R0
12.373577,4.643807,-11.354020,-55.125872,8.142988,13.342664,P1R0
12.762061,4.956359,-11.532566,-55.351328,8.213911,13.458631,P1R0
13.119732,5.230002,-11.682825,-55.419267,7.911786,13.603902,P1R0
13.394494,5.467943,-11.798645,-55.896883,7.953285,13.320176,P1R0
13.689796,5.676338,-11.923721,-56.303551,7.664337,13.373259,P1R0
13.980434,5.859161,-12.006150,-56.622649,7.276927,13.122227,P1R0
14.266730,6.020634,-12.052289,-56.629287,8.182568,12.889741,P1R0
14.532909,6.164342,-12.088979,-56.665270,8.744524,12.554695,P1R0
14.781940,6.294010,-12.118523,-56.546548,9.106278,12.495126,P1R0
15.016632,6.412850,-12.143056,-56.364520,9.334290,12.440945,P1R0
15.207792,6.493044,-12.205656,-55.492547,9.741395,12.426461,P1R0
15.449245,6.543152,-12.269449,-54.974071,10.262412,12.202237,P1R0
15.734019,6.599328,-12.334493,-54.793326,9.985092,12.241482,P1R0
16.040030,6.632136,-12.421493,-53.488268,10.821367,13.378636,P1R0
16.324978,6.676081,-12.497092,-53.097203,10.601693,13.668333,P1R0
16.646003,6.701886,-12.572322,-53.287870,10.047548,14.107961,P1R0
16.943078,6.712744,-12.637645,-53.771659,9.499457,14.178459,P1R0
17.256116,6.772761,-12.724657,-54.367756,9.087693,14.655673,P1R0
17.496362,6.844498,-12.861749,-54.671999,9.156320,14.296108,P1R0
17.706604,6.926974,-13.000118,-55.934217,9.627434,13.157988,P1R0
17.892171,7.018781,-13.138372,-56.021237,9.819577,13.096515,P1R0
18.111629,7.149214,-13.285213,-55.632598,9.557162,13.081357,P1R0
18.307395,7.281402,-13.429031,-55.228175,9.393142,13.011255,P1R0
18.506037,7.384459,-13.620404,-54.497468,8.608574,13.370493,P1R0
18.722760,7.552570,-13.830499,-54.504191,7.959506,14.004353,P1R0
18.918809,7.685031,-14.025359,-54.993152,6.694197,14.262210,P1R0
19.064873,7.815557,-14.247143,-55.503923,5.753210,14.178293,P1R0
19.169228,7.944131,-14.490593,-56.002469,5.636771,14.183795,P1R0
19.271644,8.070910,-14.710671,-57.466855,5.289041,13.925335,P1R0
19.352369,8.195908,-14.858436,-57.713825,5.859704,13.830544,P1R0
19.438256,8.319578,-14.994591,-57.798923,6.601102,13.396926,P1R0
19.492059,8.441383,-15.091449,-57.898106,6.550881,13.240653,P1R0
19.526315,8.531526,-15.226815,-57.921000,7.225187,13.127033,P1R0
19.545225,8.624895,-15.395735,-57.746548,7.132684,13.103033,P1R0
19.424314,9.049372,-15.828945,-57.370494,7.090954,13.125239,P1R0
19.334995,9.546626,-16.301713,-54.573165,6.344996,13.296198,P1R0
19.218211,9.980137,-16.722238,-53.619575,6.470983,13.639782,P1R0
19.151192,10.355364,-17.082882,-52.868013,6.468739,14.155766,P1R0
19.058648,10.676460,-17.401064,-52.651524,6.449144,14.326244,P1R0
19.010457,10.950491,-17.599667,-52.779707,6.188583,14.279619,P1R0
19.007448,11.183882,-17.767170,-53.187471,5.846476,14.254929,P1R0
19.004743,11.411918,-17.880134,-54.524566,5.520896,14.176502,P1R0
19.025270,11.576602,-17.998667,-54.763446,6.146317,14.080545,P1R0
19.010655,11.717309,-18.114850,-55.119247,6.180696,13.648876,P1R0
18.998031,11.839631,-18.189967,-55.448293,5.990450,13.198689,P1R0
18.971197,11.947897,-18.252295,-55.439213,5.465606,12.970345,P1R0
18.942103,12.075853,-18.214666,-55.214874,4.445292,12.469675,P1R0
18.934032,12.192827,-18.144330,-55.192385,3.830866,12.166368,P1R0
18.944089,12.301628,-18.049539,-54.930633,4.375728,12.348887,P1R0
18.937181,12.404120,-17.978450,-54.468565,4.422656,12.962369,P1R0
18.932115,12.472530,-17.910261,-54.329020,4.751172,13.432044,P1R0
18.896381,12.512691,-17.887833,-54.439164,4.553261,13.901416,P1R0
18.850744,12.530612,-17.885579,-54.263481,4.144075,14.248112,P1R0
18.813257,12.531538,-17.880924,-54.666271,4.438994,14.588581,P1R0
18.804763,12.550280,-17.925072,-54.719534,4.997950,14.502322,P1R0
18.799662,12.555559,-17.960541,-54.499342,5.748251,14.283571,P1R0
18.797256,12.550676,-17.988259,-54.540525,5.426688,13.951902,P1R0
18.780251,12.568081,-18.029939,-54.250102,5.950519,13.373788,P1R0
18.751199,12.575739,-18.083233,-54.095807,5.880587,13.144789,P1R0
18.733489,12.606192,-18.196584,-53.810061,5.870038,12.960659,P1R0
18.752023,12.657151,-18.248249,-53.564143,6.316541,12.499443,P1R0
18.806593,12.755744,-18.317542,-53.322103,6.068300,12.592808,P1R0
18.859413,12.864210,-18.442599,-52.678357,6.006586,13.061058,P1R0
18.872052,12.949598,-18.584593,-52.230384,6.170081,13.334699,P1R0
18.935198,13.075731,-18.708267,-52.801340,5.802456,13.510649,P1R0
19.042126,13.176251,-18.814780,-53.223152,5.681004,13.673538,P1R0
19.130456,13.283101,-18.896724,-53.786231,6.499247,12.986321,P1R0
19.209934,13.605138,-19.099338,-53.773095,6.616189,13.112209,P1R0
19.256518,13.898653,-19.282697,-54.026707,6.478844,13.246234,P1R0
19.328814,14.165055,-19.457190,-54.592753,6.112522,13.356724,P1R0
19.374396,14.404775,-19.684687,-55.439704,6.233970,13.427821,P1R0
19.374964,14.619681,-19.905473,-55.933073,6.621481,12.963542,P1R0
19.369639,14.812728,-20.077924,-56.339393,7.436274,12.055944,P1R0
19.344490,14.956446,-20.228493,-56.540110,7.267670,12.107462,P1R0
19.340921,15.088758,-20.390077,-56.439478,7.140968,12.217750,P1R0
19.302329,15.211127,-20.551676,-56.397301,6.718470,12.110712,P1R0
19.244249,15.355807,-20.621696,-56.170481,7.024394,11.099190,P1R0
19.247403,15.491501,-20.673685,-56.272916,6.361641,11.016266,P1R0
19.265375,15.619133,-20.681990,-55.539949,6.304951,12.304555,P1R0
19.366331,15.741577,-20.643374,-55.505759,6.192378,12.592843,P1R0
19.505018,15.859449,-20.608208,-55.832693,5.883774,13.209870,P1R0
19.738171,16.004955,-20.496116,-56.324327,6.455443,13.353647,P1R0
19.947350,16.142807,-20.373010,-56.507875,6.792924,13.034218,P1R0
20.171683,16.244768,-20.273419,-56.821956,7.304341,12.670228,P1R0
20.384498,16.315943,-20.146097,-57.066036,7.220566,11.970233,P1R0
20.568798,16.391529,-20.017591,-56.583297,7.140457,11.832387,P1R0
20.727730,16.441909,-19.890146,-56.171157,7.109030,11.543658,P1R0
20.885617,16.501988,-19.816010,-55.494632,7.408286,11.256004,P1R0
20.987987,16.570623,-19.779037,-55.372811,6.904927,11.201243,P1R0
21.091355,16.648082,-19.712298,-54.874074,6.908749,11.497031,P1R0
21.218141,16.733908,-19.670591,-54.294015,6.718565,11.957250,P1R0
21.311372,16.796099,-19.641240,-54.072450,6.588757,12.218369,P1R0
21.413950,16.869181,-19.651893,-54.473222,6.271664,12.353691,P1R0
21.486891,16.951363,-19.666186,-55.044798,5.914702,12.635878,P1R0
21.551113,17.041646,-19.662223,-55.206696,6.417048,13.069458,P1R0
21.598508,17.138809,-19.733405,-55.465079,6.550105,13.084741,P1R0
21.595212,17.181010,-19.838053,-55.629336,6.384324,12.453693,P1R0
21.581751,17.207101,-19.928221,-55.285715,6.389334,12.413071,P1R0
21.599414,17.220893,-20.034167,-54.780902,6.488663,12.312068,P1R0
21.606860,17.224523,-20.122198,-54.409027,6.121203,12.138276,P1R0
21.574127,17.219851,-20.234896,-53.262247,5.895226,11.810717,P1R0
21.562532,17.210111,-20.376788,-53.129014,6.538686,12.021544,P1R0
21.547740,17.226673,-20.491756,-52.902762,6.348311,12.673678,P1R0
21.515277,17.235939,-20.603286,-53.106643,6.367569,12.797213,P1R0
21.484884,17.239862,-20.690230,-53.606510,6.169154,12.867019,P1R0
21.441045,17.239407,-20.776250,-54.081794,5.856764,12.883072,P1R0
21.402708,17.235942,-20.840766,-54.397346,5.656623,13.078101,P1R0
21.386426,17.290523,-21.100197,-54.438685,5.277835,13.237850,P1R0
21.372949,17.334559,-21.311753,-55.075473,4.874466,13.388408,P1R0
21.384043,17.369453,-21.530313,-55.806465,4.810547,13.348097,P1R0
21.377900,17.395582,-21.723273,-57.543312,3.634531,13.958257,P1R0
21.411184,17.415132,-21.902219,-57.405200,4.189779,13.668315,P1R0
21.477262,17.458914,-22.068621,-56.902448,4.055038,13.460453,P1R0
21.532560,17.522971,-22.193633,-56.608234,4.182190,13.273102,P1R0
21.600086,17.574189,-22.333892,-56.335859,4.500512,12.751846,P1R0
21.654860,17.643721,-22.436876,-56.584178,4.206295,12.507901,P1R0
21.714074,17.728651,-22.487952,-55.694471,4.565036,12.976706,P1R0
21.814771,17.826839,-22.525527,-55.555439,4.362211,13.184340,P1R0
21.912012,17.934953,-22.523162,-55.628033,4.254218,13.444102,P1R0
22.043394,18.051322,-22.518265,-55.374985,4.738823,13.639083,P1R0
22.186609,18.173444,-22.533789,-55.379683,4.581577,13.607852,P1R0
22.354783,18.299962,-22.547551,-56.291124,4.193346,13.743712,P1R0
22.488492,18.428396,-22.551637,-56.924727,4.822544,13.350577,P1R0
22.629710,18.558419,-22.578252,-56.983036,5.138916,12.991254,P1R0
22.808753,18.689518,-22.583898,-56.525389,5.291096,12.822792,P1R0
22.971284,18.790254,-22.633787,-56.141506,5.115997,12.533756,P1R0
23.204054,18.926001,-22.690226,-55.508478,5.907037,12.093388,P1R0
23.403254,19.090050,-22.712729,-55.151822,5.678622,12.183569,P1R0
23.557057,19.217298,-22.726856,-54.393972,6.161842,12.509978,P1R0
23.725088,19.343220,-22.743738,-53.739765,5.866413,12.935042,P1R0
23.866439,19.497206,-22.733495,-54.152148,5.798618,12.854291,P1R0
24.007419,19.645303,-22.750985,-54.365939,5.570166,12.779709,P1R0
24.126722,19.757495,-22.742224,-54.529321,5.751756,12.885289,P1R0
24.227217,19.868757,-22.711509,-54.690604,5.885348,12.837847,P1R0
24.312317,19.979583,-22.662658,-54.870656,5.987278,12.492392,P1R0
24.390837,20.090248,-22.670428,-54.679491,6.243922,12.342371,P1R0
24.458863,20.201013,-22.656002,-54.355197,5.946058,12.436277,P1R0
24.524167,20.342090,-22.693788,-54.369841,5.868345,12.384616,P1R0
24.604962,20.449047,-22.755771,-54.500230,5.769437,11.925327,P1R0
24.683123,20.556573,-22.858147,-53.326775,6.316411,12.800609,P1R0
24.721923,20.634320,-22.963858,-52.995461,6.100707,13.084583,P1R0
24.797670,20.718161,-23.059804,-52.865618,6.188469,13.303416,P1R0
24.815177,21.136219,-23.411785,-53.848814,5.795353,13.261705,P1R0
24.770193,21.567467,-23.766872,-55.130734,6.127360,13.313490,P1R0
24.713207,21.915860,-24.149408,-54.982548,6.196457,13.344221,P1R0
24.619631,22.219099,-24.429535,-54.749265,6.267226,12.831869,P1R0
24.519488,22.452090,-24.669261,-54.947635,6.050316,12.800065,P1R0
24.431603,22.654434,-24.852408,-55.419137,6.002881,12.410562,P1R0
24.324194,22.800131,-25.027954,-55.322754,5.903558,12.897368,P1R0
24.272174,22.899505,-25.185938,-55.244641,5.771582,13.198155,P1R0
24.246687,22.960585,-25.278792,-55.335488,5.792220,13.389512,P1R0
24.227909,22.990682,-25.337611,-56.305708,5.318091,13.475408,P1R0
24.214875,22.996813,-25.368961,-56.932216,5.247911,13.467336,P1R0
24.167961,23.014361,-25.348912,-57.381983,4.549879,13.783585,P1R0
24.130649,23.014489,-25.317285,-57.836313,4.798824,13.639241,P1R0
24.117576,23.032078,-25.257698,-58.053574,4.875262,13.416972,P1R0
24.109456,23.035962,-25.197383,-57.546021,5.497668,13.566063,P1R0
24.082897,23.059284,-25.088306,-57.064084,6.144406,13.342784,P1R0
24.078564,23.101054,-24.969889,-56.689874,7.430479,12.999274,P1R0
24.077341,23.128895,-24.866780,-56.137392,8.620900,12.765031,P1R0
24.094659,23.145715,-24.758321,-55.663401,8.479677,13.154922,P1R0
24.056977,23.152629,-24.658272,-55.341302,7.898398,13.411270,P1R0
24.026380,23.152695,-24.576274,-55.187343,7.697840,13.580324,P1R0
24.040198,23.148198,-24.540779,-55.520858,6.976746,13.808507,P1R0
24.053847,23.140049,-24.515417,-55.921765,6.833182,13.871037,P1R0
24.082377,23.159645,-24.478051,-56.593794,7.220213,13.465999,P1R0
24.091297,23.172886,-24.471379,-57.086247,8.065017,12.971221,P1R0
24.099219,23.181225,-24.470036,-56.902292,8.048305,12.927248,P1R0
24.160240,23.186378,-24.482134,-56.176934,7.803123,12.794678,P1R0
24.211929,23.188303,-24.495656,-56.030193,8.148012,12.328271,P1R0
24.238106,23.217483,-24.530281,-55.488568,7.722299,12.403404,P1R0
24.258589,23.240300,-24.561641,-54.787655,7.855290,12.720344,P1R0
24.273959,23.257419,-24.589480,-54.536766,7.288712,13.049141,P1R0
24.285034,23.269745,-24.613588,-53.892478,7.255324,12.935824,P1R0
24.389272,23.369609,-24.744342,-53.494379,6.683309,12.810851,P1R0
24.420906,23.481180,-24.845490,-52.419468,6.659372,13.341565,P1R0
24.482585,23.572977,-24.958722,-52.255694,6.841330,13.607831,P1R0
24.531554,23.646097,-25.051022,-52.266326,7.173021,13.686259,P1R0
24.569234,23.702595,-25.124323,-52.481261,7.510660,13.582521,P1R0
24.613133,23.744781,-25.160304,-52.918578,8.108443,13.767657,P1R0
24.684381,23.775244,-25.214734,-53.203245,7.924772,13.836839,P1R0
24.701949,23.824706,-25.225276,-53.449921,9.065325,13.542350,P1R0
24.711999,23.861125,-25.228608,-54.043834,9.029113,13.089308,P1R0
24.738177,23.886943,-25.276908,-54.024656,9.025050,13.085117,P1R0
24.756488,23.903618,-25.313522,-53.677927,9.034053,12.954569,P1R0
24.768270,23.912882,-25.340110,-53.300001,8.727497,12.937192,P1R0
24.774649,23.916187,-25.358362,-52.335748,8.133344,12.744566,P1R0
24.792998,23.915303,-25.349138,-51.939701,8.595851,13.028907,P1R0
24.805221,23.941112,-25.337524,-51.940399,8.339901,13.406877,P1R0
24.828866,23.960202,-25.304123,-52.034439,8.399218,13.435871,P1R0
24.830225,23.973187,-25.293953,-52.496575,8.260273,13.606662,P1R0
24.844460,24.011620,-25.263245,-52.836889,8.374078,13.717701,P1R0
24.870316,24.041703,-25.215618,-53.670677,8.511365,13.725215,P1R0
24.890083,24.064317,-25.174804,-54.126903,8.909462,13.071492,P1R0
24.904290,24.080254,-25.140809,-54.377346,8.957583,12.778551,P1R0
24.913583,24.120859,-25.112994,-53.816121,8.928225,12.672700,P1R0
24.919288,24.152525,-25.090823,-53.304983,8.623891,12.733249,P1R0
24.921992,24.176236,-25.073767,-52.595321,8.614202,12.713534,P1R0
24.922338,24.193128,-25.061167,-52.218572,8.814688,12.500025,P1R0
24.921009,24.204413,-25.052287,-51.957759,8.668047,13.056538,P1R0
24.918476,24.211108,-25.046510,-52.154249,8.388498,13.141321,P1R0
24.915133,24.214138,-25.043257,-52.470260,8.152226,13.418678,P1R0
24.948699,24.244705,-25.072082,-53.620406,7.860638,13.929046,P1R0
24.960193,24.268246,-25.118409,-54.135838,7.920724,13.722614,P1R0
24.968683,24.285899,-25.158361,-54.333065,9.056421,13.376071,P1R0
24.974610,24.298507,-25.192078,-54.535992,9.133596,13.129324,P1R0
24.977673,24.336652,-25.220067,-54.129083,9.831166,12.990495,P1R0
25.017227,24.367408,-25.272542,-54.104460,9.478656,12.911247,P1R0
25.032943,24.420589,-25.336221,-53.609320,8.660031,12.894582,P1R0
25.098472,24.493888,-25.397491,-53.413638,8.507771,12.752782,P1R0
25.151909,24.582872,-25.446657,-53.065630,8.908830,13.320880,P1R0
25.235784,24.831468,-25.661460,-52.879004,8.789529,13.664789,P1R0
25.341537,25.068026,-25.869797,-52.737487,8.417290,13.719606,P1R0
25.411619,25.230224,-26.060408,-52.387723,8.199639,13.949170,P1R0
25.503486,25.387576,-26.243090,-51.831962,8.325041,13.539607,P1R0
25.591548,25.539506,-26.366748,-51.410426,8.486130,14.106022,P1R0
25.665425,25.685863,-26.530648,-50.743123,7.978471,14.683624,P1R0
25.709999,25.856534,-26.749092,-50.628059,7.317200,14.851526,P1R0
25.762408,26.017994,-26.971709,-50.784721,7.029597,14.989294,P1R0
25.799466,26.170351,-27.145993,-51.320479,7.348701,15.098737,P1R0
25.823904,26.314680,-27.277733,-51.521388,7.849144,15.084215,P1R0
25.891621,26.482711,-27.382453,-52.034794,8.111738,14.156881,P1R0
25.958512,26.670188,-27.434580,-51.884882,7.879878,14.241235,P1R0
26.009138,26.813335,-27.463502,-50.720968,7.677113,14.197485,P1R0
26.099668,26.949169,-27.483460,-49.991866,7.245574,14.418706,P1R0
26.185888,27.078243,-27.467552,-48.987639,6.981973,14.372521,P1R0
26.273041,27.231739,-27.493943,-48.258942,7.336424,14.693896,P1R0
26.355468,27.376308,-27.486799,-48.353636,7.402985,14.729485,P1R0
26.433372,27.513072,-27.452245,-48.755012,7.800525,14.781278,P1R0
26.491210,27.643065,-27.416242,-49.032307,7.495971,14.787003,P1R0
26.531910,27.767455,-27.380563,-49.516132,7.357192,14.796883,P1R0
26.595789,27.917837,-27.376522,-50.410555,7.269996,15.021458,P1R0
26.664740,28.030374,-27.420902,-50.942924,7.402441,14.713420,P1R0
26.731998,28.110484,-27.435834,-51.397089,6.570425,14.750855,P1R0
26.851174,28.224531,-27.434705,-51.302536,6.242231,14.792491,P1R0
26.944895,28.307111,-27.431325,-51.524012,5.930448,14.525482,P1R0
27.037551,28.393514,-27.476994,-51.766020,5.683977,14.680160,P1R0
27.084651,28.513226,-27.463538,-51.567575,5.828576,14.835220,P1R0
27.185126,28.663105,-27.438883,-50.530617,6.780846,15.193984,P1R0
27.315196,28.838207,-27.425840,-50.440679,7.505189,15.152024,P1R0
27.471038,28.974241,-27.423187,-50.762518,7.571738,15.196147,P1R0
27.647400,29.106294,-27.429701,-51.112298,8.010812,15.077460,P1R0
27.839882,29.234763,-27.444213,-51.829413,9.764897,14.459838,P1R0
27.990629,29.359373,-27.456033,-51.926509,10.136292,13.877557,P1R0
28.072433,29.480242,-27.506522,-51.776565,10.624009,13.766904,P1R0
28.147950,29.688760,-27.599162,-50.910553,10.699860,13.511237,P1R0
28.253182,29.852324,-27.685614,-50.100633,10.598944,13.716216,P1R0
28.329871,29.975531,-27.756297,-49.189635,10.583189,13.329136,P1R0
28.664670,30.488828,-28.072460,-48.851976,10.763504,13.416536,P1R0
28.958102,30.938697,-28.386651,-48.648439,10.368739,13.704191,P1R0
29.206892,31.328723,-28.623762,-48.500647,10.158788,13.960938,P1R0
29.382838,31.693563,-28.832832,-48.803207,9.766136,14.208421,P1R0
29.549902,32.035404,-29.025566,-49.194273,9.592140,14.272286,P1R0
29.671788,32.325403,-29.173324,-49.838307,9.824525,14.528303,P1R0
29.810120,32.541148,-29.291650,-51.105832,9.818436,13.787934,P1R0
29.924268,32.753319,-29.355078,-51.523666,9.600683,13.261474,P1R0
29.986936,32.902937,-29.413725,-50.856233,10.013023,13.226899,P1R0
30.076315,33.061755,-29.458339,-50.255089,10.357740,12.994455,P1R0
30.167660,33.229740,-29.441880,-49.589919,10.936667,12.506294,P1R0
30.251866,33.376852,-29.466429,-49.276322,11.513276,13.071149,P1R0
30.276487,33.506483,-29.518383,-48.919929,11.115925,13.750182,P1R0
30.251123,33.622420,-29.594765,-48.986288,10.793567,14.017208,P1R0
30.233985,33.698982,-29.630550,-49.410121,10.735362,14.119891,P1R0
30.301691,33.774768,-29.691801,-49.957180,11.069563,13.891140,P1R0
30.404195,33.880950,-29.745482,-51.361240,11.029507,13.792445,P1R0
30.482639,33.983656,-29.783457,-51.312088,11.735484,13.324341,P1R0
30.540049,34.084142,-29.808491,-51.088954,12.012311,13.029208,P1R0
30.634007,34.184489,-29.832290,-50.964805,12.310907,12.756946,P1R0
30.759235,34.285402,-29.855654,-50.853674,12.406300,12.453762,P1R0
30.894987,34.357121,-29.899749,-50.172447,12.388931,12.680776,P1R0
31.054211,34.434634,-29.941539,-49.068745,12.882213,12.225625,P1R0
31.162413,34.517013,-29.992432,-48.848956,12.909225,12.837861,P1R0
31.264423,34.604794,-30.081053,-48.606416,12.636194,13.250454,P1R0
31.377537,34.667805,-30.181127,-48.611251,12.609768,14.073853,P1R0
31.445483,34.739371,-30.280778,-48.575598,12.325418,14.396051,P1R0
31.561503,34.820265,-30.347565,-48.496095,13.274571,14.555263,P1R0
31.670438,34.908717,-30.447563,-48.950676,12.960695,14.337325,P1R0
31.789552,34.973958,-30.555249,-50.281660,13.355231,13.060178,P1R0
31.900219,35.079439,-30.689355,-50.207986,13.541140,12.683915,P1R0
32.003987,35.189482,-30.845232,-49.805197,13.714110,12.541279,P1R0
32.079625,35.302619,-30.968309,-48.891884,14.453541,11.904282,P1R0
32.186356,35.389069,-31.071704,-48.881556,14.795784,11.253034,P1R0
32.265165,35.481707,-31.148624,-48.589740,14.775716,11.418330,P1R0
32.390524,35.580836,-31.191914,-48.204953,14.590366,12.260136,P1R0
32.639133,35.772598,-31.331015,-47.082542,15.157143,13.124334,P1R0
32.925442,35.896059,-31.407675,-46.647817,14.558315,14.011119,P1R0
33.132362,35.988340,-31.411911,-46.438671,14.252337,14.340709,P1R0
33.329049,36.084948,-31.435495,-46.589479,13.785237,14.616318,P1R0
33.478271,36.154847,-31.447193,-47.649704,12.579115,14.605029,P1R0
33.624484,36.232988,-31.479429,-48.795662,11.479274,14.505080,P1R0
33.714105,36.317824,-31.520669,-49.859751,11.063566,14.112105,P1R0
33.810042,36.409515,-31.579607,-50.310306,11.538608,13.578188,P1R0
33.858877,36.476426,-31.644241,-50.002968,11.246497,13.928753,P1R0
33.889655,36.582754,-31.764133,-49.526465,11.035595,14.108753,P1R0
33.901501,36.662783,-31.859885,-47.785324,11.752433,14.087491,P1R0
33.936474,36.750893,-31.964111,-46.387780,12.331521,13.784590,P1R0
33.955236,36.815531,-32.044921,-45.916336,12.344241,14.555581,P1R0
33.944652,36.890066,-32.125922,-45.830154,12.309674,14.911470,P1R0
33.927205,36.913614,-32.186666,-46.569014,12.240994,15.540412,P1R0
33.921231,36.924488,-32.209397,-46.956661,12.032745,15.989065,P1R0
33.959051,36.896141,-32.159064,-47.427396,12.329077,16.182662,P1R0
33.985824,36.864734,-32.109560,-48.064487,12.739225,16.375398,P1R0
34.003564,36.832330,-32.062419,-48.121676,13.023555,15.789116,P1R0
34.046180,36.800947,-31.977746,-48.146591,13.250290,15.272299,P1R0
34.132507,36.741879,-31.913295,-48.083041,12.911717,14.786442,P1R0
34.217398,36.689775,-31.837556,-47.497574,12.786366,14.775612,P1R0
34.284173,36.644582,-31.773962,-46.987576,13.072903,14.324546,P1R0
34.318668,36.605895,-31.742547,-46.130063,12.978791,14.964144,P1R0
34.325243,36.603495,-31.739022,-45.916186,12.222551,15.751785,P1R0
34.363205,36.603242,-31.768649,-45.860983,11.956024,16.108950,P1R0
34.373988,36.603703,-31.816928,-46.080653,11.760026,16.731879,P1R0
34.377976,36.604867,-31.859657,-46.364598,12.712221,17.222954,P1R0
34.393081,36.606824,-31.875925,-46.569236,13.590930,17.159487,P1R0
34.401541,36.639049,-31.889596,-47.101364,14.648902,16.385078,P1R0
34.405149,36.666800,-31.900857,-47.827191,14.705808,15.650296,P1R0
34.442907,36.690706,-31.940094,-48.003699,15.206073,14.798642,P1R0
34.454971,36.770102,-31.993364,-47.825555,15.246146,14.375349,P1R0
34.483169,36.896822,-32.087930,-46.763195,15.889283,14.704274,P1R0
34.525034,37.062401,-32.217063,-45.703526,16.448361,14.509826,P1R0
34.556639,37.258899,-32.323546,-45.358302,16.515782,15.453508,P1R0
34.563404,37.449153,-32.430045,-45.421284,16.749865,16.165689,P1R0
34.862585,37.756998,-32.683065,-45.282498,16.329054,16.431602,P1R0
35.204116,38.069126,-32.930830,-45.693371,14.508155,16.884353,P1R0
35.562216,38.321259,-33.191392,-46.994776,15.233907,16.567377,P1R0
35.891553,38.549004,-33.430103,-47.293453,15.840526,16.010743,P1R0
36.138235,38.753588,-33.638578,-47.719363,15.405162,15.360718,P1R0
36.382549,38.908628,-33.808810,-49.142345,13.658574,14.645785,P1R0
36.553477,39.020159,-33.956652,-49.507047,12.487046,14.696422,P1R0
36.731379,39.096266,-34.074374,-50.045498,12.192210,14.711537,P1R0
36.915246,39.173466,-34.166527,-49.668297,12.747509,15.167655,P1R0
37.001190,39.281358,-34.289989,-49.424998,12.481850,15.740562,P1R0
37.107849,39.327992,-34.389100,-49.557579,11.962568,15.984476,P1R0
37.232914,39.383335,-34.467652,-49.905896,11.606136,15.939655,P1R0
37.353823,39.387239,-34.478722,-50.548192,11.798783,15.601775,P1R0
37.514806,39.409349,-34.534467,-50.896223,10.939398,15.483596,P1R0
37.656312,39.417676,-34.620781,-51.014299,12.198842,14.811738,P1R0
37.775042,39.445516,-34.662573,-51.062723,12.412202,14.822697,P1R0
37.880999,39.461238,-34.737924,-51.254475,12.100602,14.943905,P1R0
37.937322,39.526723,-34.812939,-50.920267,11.529446,14.930030,P1R0
38.023825,39.576450,-34.876475,-49.973135,12.895506,14.766613,P1R0
38.142865,39.612749,-35.001775,-49.343806,13.681814,14.446805,P1R0
38.261541,39.697472,-35.058020,-48.894994,13.466243,15.148541,P1R0
38.386847,39.763728,-35.126065,-48.415926,13.817221,15.527331,P1R0
38.533399,39.844109,-35.184134,-47.907020,14.179105,15.926606,P1R0
38.730396,39.906803,-35.193118,-47.220252,15.701760,16.755523,P1R0
38.882970,39.982877,-35.192432,-47.085503,16.624488,17.044925,P1R0
39.066914,40.071358,-35.173698,-47.926158,17.744033,15.928456,P1R0
39.277891,40.140257,-35.140542,-48.363484,17.617131,15.403152,P1R0
39.455815,40.251299,-35.087038,-48.590097,17.132771,15.174407,P1R0
39.582941,40.367608,-34.967328,-48.500783,15.693771,14.954429,P1R0
39.711361,40.458518,-34.893660,-48.307991,16.024815,14.631534,P1R0
39.819439,40.526916,-34.810729,-48.261856,15.395001,14.709494,P1R0
39.855644,40.605078,-34.712086,-47.635086,15.579965,15.789452,P1R0
39.838203,40.661940,-34.672102,-47.235434,16.073100,16.011305,P1R0
39.863057,40.732188,-34.651302,-47.136532,16.458815,16.186636,P1R0
39.924131,40.984791,-34.713430,-47.255053,16.220474,16.843943,P1R0
39.971165,41.190540,-34.840753,-47.499278,15.945373,17.092920,P1R0
40.000489,41.383660,-34.950780,-47.689933,15.591234,17.522654,P1R0
39.942850,41.683098,-35.055274,-48.854950,15.957408,17.023183,P1R0
39.885032,41.952721,-35.141947,-49.378695,16.431153,16.776855,P1R0
39.828700,42.224341,-35.212160,-50.008616,16.496930,15.961626,P1R0
39.829418,42.466337,-35.277500,-50.308544,15.995638,16.040777,P1R0
39.864631,42.681706,-35.358197,-50.232269,15.635707,15.926850,P1R0
39.962212,42.844140,-35.410447,-49.500181,15.691638,16.006052,P1R0
40.024923,43.019955,-35.469830,-49.431677,15.389798,15.535980,P1R0
40.110847,43.208394,-35.544853,-49.025218,15.462472,16.677772,P1R0
40.200166,43.407670,-35.653338,-48.717899,15.236000,17.183187,P1R0
40.324354,43.586677,-35.748708,-48.575550,15.055178,17.549826,P1R0
40.444495,43.747536,-35.873726,-48.834944,15.612798,18.124442,P1R0
40.545037,43.863240,-36.043456,-49.324131,15.505709,18.021724,P1R0
40.621708,43.971031,-36.179134,-49.612619,16.115911,17.866430,P1R0
40.699361,44.073435,-36.335198,-50.467584,16.103796,16.892569,P1R0
40.762007,44.172230,-36.528138,-50.489614,15.472871,16.934609,P1R0
40.795462,44.268552,-36.772183,-50.185913,14.135809,16.988704,P1R0
40.892197,44.305256,-37.026136,-50.941432,13.184179,16.347570,P1R0
40.949528,44.350594,-37.247444,-51.760683,12.049744,16.463502,P1R0
41.011448,44.405666,-37.468906,-52.032092,11.184305,16.816330,P1R0
41.038885,44.499626,-37.659510,-52.268034,10.765772,17.120295,P1R0
41.092461,44.568358,-37.832408,-52.604609,10.451739,17.246606,P1R0
41.113790,44.644841,-37.980890,-53.215360,10.248807,16.970206,P1R0
41.129277,44.788927,-38.158966,-53.991639,10.108140,16.738002,P1R0
41.151230,44.930597,-38.271288,-54.246732,11.230631,16.014325,P1R0
41.185630,45.069752,-38.398475,-54.340961,11.133277,15.842298,P1R0
41.207740,45.265621,-38.488959,-54.439160,11.157258,15.680002,P1R0
41.237034,45.449468,-38.528131,-54.342105,11.271527,15.658665,P1R0
41.278621,45.621889,-38.595943,-54.756749,11.207619,15.112224,P1R0
41.308814,45.783328,-38.639283,-54.252808,11.210892,15.437397,P1R0
41.311967,45.994451,-38.683641,-53.914412,10.722282,16.358507,P1R0
41.303354,46.217601,-38.638358,-54.115541,10.637782,16.511417,P1R0
41.292160,46.389957,-38.589225,-54.450583,10.569173,16.587828,P1R0
41.308213,47.045518,-38.859092,-55.370249,10.661518,16.605126,P1R0
41.303067,47.582675,-39.101794,-55.410474,10.708153,16.018355,P1R0
41.301059,48.072002,-39.368618,-55.300995,10.629405,15.843331,P1R0
41.248605,48.455007,-39.644163,-54.576910,10.231308,15.678603,P1R0
41.256591,48.746390,-39.872267,-54.111183,10.245328,15.638910,P1R0
41.331044,49.048964,-40.037508,-53.636814,10.515376,15.017406,P1R0
41.425071,49.301178,-40.118309,-53.436210,10.189829,15.477906,P1R0
41.508335,49.480362,-40.239838,-53.438312,10.196690,15.881245,P1R0
41.667078,49.660244,-40.365406,-53.964158,9.884459,16.147441,P1R0
41.851717,49.782139,-40.464999,-54.248872,9.201446,16.386695,P1R0
42.017711,49.885990,-40.513047,-54.410387,9.492962,16.471572,P1R0
42.149189,50.006675,-40.538723,-55.289042,9.312871,15.925540,P1R0
42.282123,50.114164,-40.505916,-56.165473,9.662630,15.261401,P1R0
42.438602,50.182874,-40.475497,-56.231763,9.376029,15.250111,P1R0
42.576266,50.219784,-40.419479,-56.061303,9.215469,15.298980,P1R0
42.767454,50.232940,-40.332489,-55.636958,9.285406,15.046460,P1R0
42.964577,50.257412,-40.191460,-55.186453,9.383820,14.357317,P1R0
43.133998,50.263442,-40.047933,-54.798825,9.819953,14.303625,P1R0
43.300437,50.255805,-39.955620,-53.577872,9.645678,15.480612,P1R0
43.441631,50.268221,-39.858551,-53.351155,9.439243,15.816654,P1R0
43.615745,50.270285,-39.768045,-53.613599,9.376548,16.056566,P1R0
43.779664,50.264144,-39.654309,-53.823266,9.027308,16.388630,P1R0
43.902185,50.251703,-39.562870,-54.145663,9.251397,16.559829,P1R0
44.058948,50.266011,-39.480299,-55.225048,9.181943,15.976019,P1R0
44.191718,50.273364,-39.396395,-55.678249,9.313722,15.425801,P1R0
44.341299,50.305738,-39.341708,-55.749766,9.286071,15.498166,P1R0
44.413307,50.358520,-39.272752,-55.669763,8.886362,15.458358,P1R0
44.458132,50.399264,-39.221433,-55.546379,8.804251,15.435564,P1R0
44.518418,50.459950,-39.215113,-54.216517,8.685733,15.620152,P1R0
44.609700,50.537926,-39.226064,-53.794241,9.451758,15.715658,P1R0
44.673486,50.659303,-39.241381,-53.763708,9.053200,16.323095,P1R0
44.714559,50.786738,-39.259397,-53.882558,9.467934,16.518048,P1R0
44.769629,50.918774,-39.237557,-54.273786,9.403476,16.760534,P1R0
44.773485,51.200924,-39.334989,-54.511034,9.962373,14.897359,P1R0
44.750717,51.431129,-39.441147,-54.300865,10.143657,15.351547,P1R0
44.738514,51.644565,-39.511583,-54.132323,9.496532,16.107334,P1R0
44.736988,51.811658,-39.549982,-54.458097,9.646679,16.287912,P1R0
44.746014,51.938267,-39.560167,-55.095289,9.687121,16.407498,P1R0
44.802114,52.060534,-39.576091,-55.576814,10.293995,16.340295,P1R0
44.829072,52.148434,-39.608174,-56.248955,10.499072,15.897023,P1R0
44.814430,52.237235,-39.674556,-56.639650,10.803375,15.486802,P1R0
44.764421,52.327407,-39.769850,-57.000456,10.800518,14.645939,P1R0
44.718381,52.390125,-39.847711,-56.736388,10.528752,14.752406,P1R0
44.714711,52.460782,-39.939616,-56.528187,10.103116,14.596006,P1R0
44.747390,52.538732,-40.042885,-56.107171,10.065636,14.368555,P1R0
44.789581,52.623434,-40.104424,-55.528916,10.143034,14.708191,P1R0
44.845289,52.714385,-40.200801,-54.991821,9.661856,15.295167,P1R0
44.874801,52.750290,-40.296722,-54.740873,9.191748,15.639737,P1R0
44.918287,52.800091,-40.421636,-55.235854,9.088060,16.024978,P1R0
44.952808,52.802498,-40.520059,-55.548184,8.990083,16.106435,P1R0
45.017525,52.765982,-40.625061,-55.625903,9.455636,16.387948,P1R0
45.068250,52.756945,-40.705443,-56.377597,9.825305,15.703960,P1R0
45.161114,52.773980,-40.773863,-56.624395,9.931622,15.343608,P1R0
45.235707,52.783306,-40.822827,-56.613641,9.689916,15.362649,P1R0
45.347243,52.817194,-40.864983,-56.090367,9.492808,15.094722,P1R0
45.506545,52.842863,-40.881258,-55.425101,10.093030,15.019329,P1R0
45.720119,52.921667,-40.855656,-54.161088,10.172399,15.265207,P1R0
45.892850,52.984466,-40.827153,-53.871137,9.934253,15.807614,P1R0
46.028235,53.062995,-40.797612,-53.579227,9.479787,16.052538,P1R0
46.184614,53.155197,-40.777870,-54.611603,8.693364,16.329207,P1R0
46.304386,53.257745,-40.758094,-55.282390,8.345811,16.490768,P1R0
46.408525,53.368639,-40.718502,-55.759689,8.125859,16.858607,P1R0
46.521983,53.426035,-40.713317,-56.549433,7.687911,16.812308,P1R0
46.587825,53.526430,-40.728805,-57.233819,8.316063,15.964610,P1R0
46.652304,53.634274,-40.791867,-57.350882,8.369374,15.844189,P1R0
46.716063,53.747720,-40.895134,-57.605999,8.667115,15.555685,P1R0
46.688008,53.833855,-40.992289,-57.272414,8.928447,15.080856,P1R0
46.707257,53.928489,-41.080959,-56.892814,9.592408,15.363556,P1R0
46.660191,53.998332,-41.142679,-56.654708,9.191952,16.448965,P1R0
46.618332,54.048162,-41.261102,-56.586648,9.231390,16.623420,P1R0
46.576174,54.080799,-41.356375,-57.015693,8.959567,16.647817,P1R0
46.557955,54.100137,-41.481284,-57.731765,9.063317,16.596375,P1R0
46.522694,54.138304,-41.600793,-58.292486,8.882425,16.435761,P1R0
46.490321,54.163527,-41.694193,-58.615427,9.915888,15.744779,P1R0
46.524693,54.350411,-41.806874,-59.317185,10.142941,14.981793,P1R0
46.590980,54.503275,-41.923432,-59.607625,10.774033,14.568831,P1R0
46.714734,54.685574,-42.001703,-59.909541,11.353087,13.788165,P1R0
46.818230,54.770588,-42.058207,-59.384522,11.877056,13.775129,P1R0
46.940505,54.802240,-42.126386,-58.472800,12.429666,13.717453,P1R0
47.093302,54.789036,-42.184454,-57.194977,12.924498,13.162630,P1R0
47.254970,54.738767,-42.254731,-56.571770,12.548128,14.019593,P1R0
47.351236,54.717551,-42.346934,-55.648641,12.252577,14.485383,P1R0
47.422475,54.723308,-42.416762,-55.754015,11.879194,14.442225,P1R0
47.510339,54.783887,-42.497268,-56.097020,11.790636,14.429971,P1R0
47.574872,54.860912,-42.557053,-57.128913,11.974802,14.243256,P1R0
47.602541,54.981102,-42.619842,-58.415058,12.301352,13.687054,P1R0
47.638782,55.078076,-42.715350,-58.447355,12.399855,13.319228,P1R0
47.644527,55.183580,-42.808865,-58.260510,12.666540,13.240560,P1R0
47.570766,55.294800,-42.890986,-57.871166,12.920980,13.215943,P1R0
47.538837,55.411843,-42.981931,-56.936818,12.958375,13.165976,P1R0
47.490107,55.532236,-43.070960,-55.963519,13.411155,13.085613,P1R0
47.450670,55.655306,-43.208628,-55.633850,13.160265,13.781479,P1R0
47.414074,55.779792,-43.316384,-55.267584,12.704906,14.252978,P1R0
47.381199,55.905050,-43.397874,-55.507241,12.600350,14.464846,P1R0
47.374683,56.000816,-43.507315,-55.600627,12.670354,14.693544,P1R0
47.351555,56.130368,-43.610742,-56.015855,12.739520,14.918983,P1R0
47.283532,56.228274,-43.749873,-56.022933,13.683370,14.487194,P1R0
47.193016,56.329018,-43.898583,-56.240784,13.554940,13.939079,P1R0
47.106906,56.402645,-44.105191,-56.069626,13.202680,13.861626,P1R0
47.035438,56.513636,-44.268465,-55.865413,13.243730,13.685511,P1R0
46.983263,56.626717,-44.464539,-55.606740,12.585707,13.012910,P1R0
46.926429,56.741165,-44.637246,-55.221157,12.971723,13.374108,P1R0
46.865834,56.856577,-44.789086,-54.805727,12.519138,14.116056,P1R0
46.785735,56.972211,-44.943300,-54.823533,12.205136,14.555548,P1R0
46.760170,57.089142,-45.088159,-55.458346,12.095477,14.716154,P1R0
46.781344,57.207014,-45.224943,-55.860047,12.270361,14.933970,P1R0
46.770413,57.354233,-45.366148,-56.351518,12.341042,15.209680,P1R0
46.748211,57.496589,-45.490654,-56.828362,12.728550,14.698628,P1R0
46.753253,57.664699,-45.631023,-57.081585,12.290411,14.497603,P1R0
47.034327,57.918451,-45.618782,-57.743699,12.405513,13.830525,P1R0
47.258332,58.149278,-45.613665,-58.046949,12.189535,13.717443,P1R0
47.428650,58.358510,-45.617067,-58.274085,11.581929,13.585344,P1R0
47.588741,58.548838,-45.659547,-58.476384,11.253548,13.302744,P1R0
47.732364,58.722233,-45.665647,-58.553269,11.796755,12.825602,P1R0
47.827791,58.910351,-45.682742,-58.510219,11.323746,12.813078,P1R0
47.881438,59.080741,-45.710358,-57.931222,11.333790,13.653991,P1R0
47.916146,59.236225,-45.727125,-57.706100,11.646339,14.087729,P1R0
47.957387,59.379470,-45.785717,-57.722135,12.031801,14.457322,P1R0
48.068588,59.543505,-45.798158,-58.035419,12.696856,14.797679,P1R0
48.202013,59.694963,-45.741448,-58.827262,13.391583,14.635666,P1R0
48.321319,59.865407,-45.667874,-58.883110,13.997280,14.102040,P1R0
48.514362,60.023433,-45.549912,-58.855609,14.193478,13.538310,P1R0
48.737576,60.140309,-45.437126,-58.223215,13.974738,13.224430,P1R0
49.157205,60.285359,-45.267310,-57.609918,14.396046,13.245693,P1R0
49.584644,60.422376,-45.093891,-56.666479,14.375880,13.557494,P1R0
49.911635,60.551216,-44.972119,-56.090503,14.018772,14.066736,P1R0
50.235871,60.674820,-44.864440,-55.758528,13.762451,14.358522,P1R0
50.641431,60.825615,-44.737925,-56.023653,12.869881,14.769899,P1R0
50.958290,60.967455,-44.638989,-56.129287,13.036433,14.954907,P1R0
51.251571,61.102499,-44.573588,-55.892128,13.009543,15.235561,P1R0
51.485949,61.201094,-44.506956,-56.129816,12.840921,14.267421,P1R0
51.707693,61.299586,-44.468875,-55.934256,13.327549,14.242856,P1R0
51.919894,61.398896,-44.454702,-55.656935,13.450678,14.049010,P1R0
52.070879,61.468605,-44.450756,-55.623230,13.585249,13.896923,P1R0
52.212872,61.604288,-44.555499,-55.617133,14.267323,13.399434,P1R0
52.344920,61.706861,-44.680292,-54.915542,14.413577,14.219423,P1R0
52.469659,61.780957,-44.819523,-54.505521,13.948685,14.615592,P1R0
52.692334,61.832885,-44.916149,-55.763229,13.449711,14.261562,P1R0
52.944625,61.895841,-44.964942,-57.898018,12.844642,13.638069,P1R0
53.151665,61.968104,-44.983046,-58.637720,12.870476,13.427785,P1R0
53.341551,62.049249,-45.025243,-59.244083,12.341283,12.991385,P1R0
53.501296,62.108064,-45.108579,-59.629687,12.284599,12.808865,P1R0
53.597254,62.147390,-45.196620,-59.601348,12.320398,12.871759,P1R0
53.893044,62.324975,-45.355116,-59.223152,12.290460,13.422634,P1R0
54.209743,62.468029,-45.452820,-58.894735,12.162837,13.785241,P1R0
54.508809,62.579305,-45.538366,-58.943949,11.813349,14.098881,P1R0
54.738124,62.662427,-45.603619,-59.132136,12.187495,14.108001,P1R0
54.890910,62.721275,-45.671940,-59.472005,12.098251,13.888272,P1R0
54.995045,62.729993,-45.722385,-60.295465,12.674421,13.378596,P1R0
55.059131,62.727035,-45.757676,-60.559418,12.505390,12.916711,P1R0
55.145363,62.716424,-45.789777,-60.759575,12.242616,12.703456,P1R0
55.197866,62.699650,-45.810326,-60.482929,12.033173,12.572250,P1R0
55.239875,62.679332,-45.800979,-60.156148,12.585725,12.261150,P1R0
55.274606,62.657119,-45.766897,-59.954179,12.060093,12.095159,P1R0
55.288109,62.633886,-45.733426,-58.933789,12.272151,13.085516,P1R0
55.285609,62.641015,-45.701664,-58.687218,12.301863,13.473365,P1R0
55.239030,62.644024,-45.713526,-59.004702,12.156013,14.141247,P1R0
55.221289,62.674936,-45.680947,-59.379656,12.548395,14.207506,P1R0
55.196892,62.728876,-45.651920,-60.440636,12.830674,14.069996,P1R0
55.169709,62.772437,-45.626597,-60.657996,12.973054,13.502464,P1R0
55.141448,62.806636,-45.604985,-60.836964,12.747868,13.316692,P1R0
55.128621,62.862689,-45.566411,-60.781815,12.430595,13.065473,P1R0
55.168420,62.937900,-45.543668,-60.464043,12.113493,13.028259,P1R0
55.183017,63.027745,-45.546075,-60.236393,12.157768,12.425021,P1R0
55.229629,63.129988,-45.579377,-59.197669,11.942917,13.595476,P1R0
55.304038,63.242102,-45.638602,-58.887416,11.639975,13.942610,P1R0
55.384528,63.391256,-45.739683,-59.228775,11.388695,14.139949,P1R0
55.502128,63.541394,-45.834100,-59.838163,11.742312,14.056072,P1R0
55.612715,63.690517,-45.891410,-60.266695,12.154047,13.738945,P1R0
55.716109,63.837586,-45.916089,-60.307050,13.007429,13.423696,P1R0
55.834002,63.982118,-45.963196,-60.235515,13.203661,12.966717,P1R0
55.980050,64.124092,-46.008884,-60.093795,13.198736,12.914116,P1R0
56.094871,64.262354,-46.043788,-59.625636,12.790310,12.966106,P1R0
56.198207,64.397209,-46.048828,-59.183386,13.193409,12.648860,P1R0
56.469253,64.829057,-46.178621,-60.109081,12.111850,12.787587,P1R0
56.688128,65.181585,-46.285183,-60.162374,11.733332,13.221222,P1R0
56.892149,65.492601,-46.329349,-60.416824,11.622345,13.383960,P1R0
57.033604,65.734523,-46.381390,-61.260057,11.820372,13.405924,P1R0
57.121467,65.916225,-46.440249,-61.663671,12.543541,13.082515,P1R0
57.217600,66.077238,-46.514274,-62.065599,12.913389,12.416112,P1R0
57.299624,66.220904,-46.550580,-62.188053,12.919316,12.267537,P1R0
57.376203,66.320602,-46.625675,-61.927288,12.849150,12.084573,P1R0
57.443510,66.384059,-46.662899,-61.362728,12.845853,12.213156,P1R0
57.487100,66.417896,-46.688287,-60.922782,13.323854,11.731624,P1R0
57.544077,66.429193,-46.662819,-60.384832,13.259230,12.468749,P1R0
57.581166,66.422937,-46.635842,-60.283520,12.930524,12.797921,P1R0
57.617746,66.404031,-46.588259,-61.028838,12.100516,13.210101,P1R0
57.606356,66.405866,-46.585920,-61.499177,11.766392,13.402441,P1R0
57.523312,66.396744,-46.664265,-61.978467,11.986700,13.500391,P1R0
57.445046,66.380583,-46.729080,-62.620704,12.489450,13.310534,P1R0
57.302766,66.388810,-46.792594,-63.086514,12.562684,12.878965,P1R0
57.162434,66.419835,-46.863715,-63.166279,12.216954,12.980432,P1R0
57.041646,66.470793,-46.920243,-63.171977,11.583280,12.693420,P1R0
56.924930,66.508923,-46.984335,-63.255497,11.979435,12.357956,P1R0
56.828912,66.566304,-47.034019,-63.714372,11.763180,12.017099,P1R0
56.751759,66.609928,-47.071182,-62.559016,11.526515,12.827603,P1R0
56.675698,66.641570,-47.118210,-62.290297,10.926141,13.088845,P1R0
56.568202,66.662395,-47.214891,-63.212949,10.284391,13.052311,P1R0
56.482734,66.705205,-47.291901,-63.891086,10.767120,12.920358,P1R0
56.417170,66.737003,-47.351424,-64.319526,10.295961,12.840214,P1R0
56.351681,66.788984,-47.416330,-64.793439,11.490567,12.121147,P1R0
56.248523,66.857747,-47.455806,-65.045113,11.625149,11.913932,P1R0
56.189634,66.941759,-47.533446,-65.184448,11.621482,11.907153,P1R0
56.114573,67.007206,-47.634379,-65.031174,11.224858,11.623112,P1R0
56.095931,67.087596,-47.743468,-64.877877,11.446375,11.446554,P1R0
56.086558,67.179624,-47.828893,-64.159515,11.631227,11.423961,P1R0
56.052383,67.280719,-47.934661,-63.941164,11.274651,12.069677,P1R0
56.044711,67.389720,-47.995760,-63.855431,11.130804,12.335674,P1R0
56.081132,67.505154,-48.068973,-63.921488,11.041490,12.543441,P1R0
56.193116,67.915945,-48.210057,-63.810970,10.798691,12.968381,P1R0
56.361093,68.286281,-48.310174,-63.814103,10.542541,13.149204,P1R0
56.518922,68.645997,-48.365132,-64.093159,9.821143,13.182806,P1R0
56.688258,68.963384,-48.432103,-64.295240,9.845129,13.476785,P1R0
56.912443,69.272389,-48.448050,-64.809019,10.561405,12.903900,P1R0
57.058285,69.480476,-48.422896,-65.186787,10.630473,12.622319,P1R0
57.225936,69.662812,-48.403184,-65.244936,10.602992,12.574557,P1R0
57.395389,69.823516,-48.410213,-64.897007,10.854196,12.477947,P1R0
57.526199,69.935503,-48.411117,-64.251890,9.950803,12.271752,P1R0
57.662579,70.008156,-48.437447,-63.365173,9.645087,12.008938,P1R0
57.818487,70.079112,-48.465350,-62.471198,10.139555,12.917208,P1R0
57.991585,70.120758,-48.494741,-62.594670,10.035673,13.172646,P1R0
58.140995,70.108647,-48.495556,-62.752230,10.214417,13.320154,P1R0
58.252912,70.082627,-48.492763,-62.983278,10.048601,13.301069,P1R0
58.332239,70.047129,-48.487372,-64.593001,10.021234,13.368072,P1R0
58.368323,70.035891,-48.500863,-64.306532,11.510246,13.333986,P1R0
58.351794,70.046879,-48.551328,-64.216914,11.746536,12.688038,P1R0
58.309208,70.048588,-48.612671,-64.087469,11.535539,12.595184,P1R0
58.245554,70.073129,-48.682681,-63.840025,10.944646,12.554876,P1R0
58.151063,70.087832,-48.780008,-63.327205,10.659294,12.470715,P1R0
58.118633,70.125994,-48.868053,-62.563257,10.535132,12.421861,P1R0
58.070734,70.183389,-48.958434,-62.438657,10.025294,12.809774,P1R0
58.010203,70.256958,-49.050057,-62.995297,8.975744,13.031585,P1R0
57.995335,70.315031,-49.151478,-63.463282,8.854914,13.034925,P1R0
57.965685,70.388645,-49.251282,-63.930276,8.452111,13.135157,P1R0
57.923138,70.505209,-49.349070,-64.813562,7.846085,13.207862,P1R0
57.924808,70.598493,-49.453955,-65.182993,8.708712,12.901189,P1R0
57.964079,70.731197,-49.564473,-65.485853,8.561469,12.470307,P1R0
58.034959,70.866639,-49.679268,-64.208668,8.861854,12.823854,P1R0
58.078115,71.002642,-49.787872,-63.585308,8.892419,12.677143,P1R0
58.135224,71.108803,-49.920668,-62.970515,9.995780,12.413368,P1R0
58.148324,71.217797,-50.064258,-62.243849,10.765993,12.229849,P1R0
58.162093,71.329776,-50.246294,-61.597281,10.318357,13.101538,P1R0
58.208535,71.444490,-50.419040,-61.188272,10.261904,13.201855,P1R0
58.266829,71.530937,-50.603224,-61.873928,9.542771,13.406812,P1R0
58.328902,71.623253,-50.725179,-62.240164,9.702255,13.228742,P1R0
58.415593,71.721135,-50.843933,-62.419722,9.484834,13.560219,P1R0
58.649863,72.052655,-50.984066,-63.372171,9.292643,13.983292,P1R0
58.911936,72.383403,-51.077333,-62.663488,10.992791,13.176035,P1R0
59.114287,72.708666,-51.233589,-62.134335,10.379195,12.797464,P1R0
59.376346,73.028147,-51.299953,-61.629764,9.726844,13.038689,P1R0
59.655066,73.309387,-51.330728,-61.453272,8.968140,13.264636,P1R0
59.924489,73.525950,-51.281946,-62.144560,7.730596,13.944675,P1R0
60.150748,73.715870,-51.208286,-62.886544,7.228257,14.044674,P1R0
60.376018,73.913725,-51.145929,-64.189971,5.941225,14.557141,P1R0
60.670460,74.120071,-51.084532,-64.709739,5.511317,14.707751,P1R0
60.952911,74.272514,-51.037058,-64.545462,6.882156,14.498510,P1R0
61.255739,74.410076,-50.961994,-64.578154,7.334067,14.041765,P1R0
61.503687,74.564795,-50.875958,-64.506873,7.334625,13.928367,P1R0
61.759075,74.676020,-50.791465,-64.206384,7.095296,13.693989,P1R0
62.035006,74.810974,-50.689054,-64.096864,6.688081,12.520454,P1R0
62.328904,74.937450,-50.572721,-63.459103,7.280163,12.357674,P1R0
62.587998,75.086391,-50.507505,-62.914689,8.267926,12.976265,P1R0
62.951657,75.257248,-50.393487,-63.432287,8.970599,13.872377,P1R0
63.270281,75.384929,-50.331954,-62.981313,9.737979,14.486670,P1R0
63.580707,75.506384,-50.274824,-62.795464,9.948234,14.896869,P1R0
63.829589,75.592249,-50.212128,-63.315847,10.446193,14.455902,P1R0
64.008769,75.678109,-50.165205,-63.863636,11.218399,13.143909,P1R0
64.183996,75.766060,-50.141129,-63.783475,11.259136,12.983463,P1R0
64.319889,75.826125,-50.106319,-63.326875,11.089515,13.182839,P1R0
64.460861,75.893645,-50.091720,-62.464493,11.260012,12.518509,P1R0
64.592764,75.938511,-50.114596,-61.889017,10.935078,12.411049,P1R0
64.663691,75.994090,-50.159308,-61.354610,11.074076,13.163481,P1R0
64.738591,76.060670,-50.230802,-60.928874,10.369576,13.886432,P1R0
64.780888,76.106469,-50.293737,-61.022632,9.669746,14.191217,P1R0
64.841314,76.166009,-50.448934,-61.500502,9.104468,14.346535,P1R0
64.875155,76.206976,-50.580128,-61.537315,9.245568,14.806276,P1R0
64.925671,76.293454,-50.718534,-62.001816,9.924873,14.467046,P1R0
64.954702,76.358460,-50.831404,-62.541568,10.304815,13.812872,P1R0
65.036091,76.436001,-50.909798,-62.450531,10.769540,13.267491,P1R0
65.347930,76.887337,-51.107639,-62.842497,11.028681,12.489837,P1R0
65.674705,77.382293,-51.327856,-62.527856,11.309459,12.355301,P1R0
65.958145,77.817437,-51.555592,-61.504987,11.841661,12.580446,P1R0
66.157838,78.225621,-51.686656,-61.226810,11.153255,13.391101,P1R0
66.290302,78.576784,-51.804813,-62.433721,10.100855,13.467325,P1R0
66.398180,78.877378,-51.870839,-63.379785,8.743364,13.458307,P1R0
66.486466,79.103490,-51.892787,-64.345909,8.232982,13.334810,P1R0
66.628116,79.326809,-51.867044,-65.930290,7.148722,13.321938,P1R0
66.599874,79.574835,-51.998592,-66.651031,6.717655,12.326256,P1R0
66.579386,79.816882,-52.151425,-66.715594,5.969144,12.377633,P1R0
66.481801,80.052594,-52.353268,-66.717620,5.632728,12.228786,P1R0
66.407227,80.284348,-52.563800,-66.183022,4.837993,13.525503,P1R0
66.323831,80.543044,-52.821322,-66.487519,4.551027,13.404539,P1R0
66.247060,80.735064,-53.025516,-66.760066,4.399067,13.688913,P1R0
66.161443,80.900151,-53.203020,-67.106434,5.032301,13.809977,P1R0
66.085709,81.043386,-53.336372,-67.507572,6.118321,13.836610,P1R0
65.965472,81.168339,-53.422572,-67.200226,6.158231,13.013605,P1R0
65.863743,81.280390,-53.478689,-66.658729,6.211643,12.838802,P1R0
65.817697,81.383656,-53.540352,-66.051101,6.210559,12.735891,P1R0
65.782274,81.450277,-53.578196,-65.172439,6.717163,12.553277,P1R0
65.809754,81.518110,-53.606341,-65.281502,6.871475,11.699241,P1R0
65.851858,81.587908,-53.597614,-64.864002,6.875829,12.712445,P1R0
65.927786,81.661432,-53.609493,-64.453129,6.551993,13.089971,P1R0
65.992625,81.738526,-53.610532,-64.323372,5.979767,13.775224,P1R0
66.030927,81.819588,-53.624134,-64.161652,5.766856,13.902539,P1R0
66.062257,81.875077,-53.628943,-64.462024,5.969666,14.090526,P1R0
66.086186,81.939291,-53.626984,-65.201587,7.666328,13.476093,P1R0
66.104004,82.012043,-53.620154,-65.244449,9.784054,12.360027,P1R0
66.154601,82.093306,-53.639899,-64.506579,10.879850,12.166273,P1R0
66.177697,82.211101,-53.673468,-63.661651,11.536482,11.958131,P1R0
66.305483,82.482157,-53.788158,-64.197743,11.917283,10.953266,P1R0
66.345477,82.760018,-53.964100,-64.453080,11.844632,10.569195,P1R0
66.412026,83.012325,-54.138211,-64.107075,11.669536,10.617877,P1R0
66.463878,83.210099,-54.278810,-63.859486,11.736280,10.497025,P1R0
66.469078,83.419201,-54.430293,-63.482723,12.016375,10.282189,P1R0
66.468313,83.578070,-54.548971,-62.783191,12.452437,10.662166,P1R0
66.500733,83.724308,-54.668768,-62.204311,11.653437,11.580895,P1R0
66.524246,83.829455,-54.759258,-61.979179,11.435050,11.855959,P1R0
66.522589,83.929480,-54.845043,-62.661743,10.584069,12.017332,P1R0
66.539344,83.997206,-54.957098,-63.074546,10.447305,12.057294,P1R0
66.549730,84.037916,-55.041122,-63.928516,10.447896,12.202262,P1R0
66.522612,84.086728,-55.142381,-64.437827,11.307439,11.664410,P1R0
66.463946,84.143951,-55.258517,-65.264654,11.638808,10.572281,P1R0
66.427241,84.210061,-55.325473,-65.670757,12.238048,9.785209,P1R0
66.394687,84.284532,-55.371109,-65.425378,12.645869,9.494932,P1R0
66.420061,84.367353,-55.408530,-64.223091,13.704527,9.361002,P1R0
66.495016,84.487845,-55.439869,-63.159859,14.322400,10.003230,P1R0
66.525444,84.609054,-55.498643,-62.145663,13.796149,11.427977,P1R0
66.531813,84.760360,-55.560821,-61.206292,13.016105,12.628118,P1R0
66.550967,84.907645,-55.585090,-61.302718,12.513942,13.008854,P1R0
66.569546,85.080196,-55.668913,-61.948359,12.577456,13.243151,P1R0
66.534006,85.242769,-55.794610,-63.141648,13.409667,11.868683,P1R0
66.469639,85.366450,-55.934953,-63.380185,13.318877,11.369337,P1R0
66.451535,85.487674,-56.075560,-63.123552,13.158309,11.432094,P1R0
66.402371,85.605288,-56.226460,-62.332151,13.216854,11.291275,P1R0
66.344251,85.720664,-56.364724,-61.940494,14.161837,10.623929,P1R0
66.263330,85.803920,-56.511902,-61.784627,13.956646,10.212013,P1R0
66.195849,85.890754,-56.624947,-61.021939,14.067138,10.969893,P1R0
66.124080,85.950556,-56.728927,-60.723341,12.108659,11.724757,P1R0
66.072800,85.958779,-56.875770,-61.958833,10.870100,11.677053,P1R0
66.048016,85.983953,-56.967422,-64.275534,9.613860,11.727654,P1R0
66.047120,85.995402,-57.011798,-65.535500,9.130343,11.563038,P1R0
66.032691,86.025397,-57.057596,-67.175292,8.788307,10.751197,P1R0
66.061332,86.073514,-57.115108,-67.542880,8.268420,10.833815,P1R0
66.104534,86.107238,-57.132970,-67.185870,8.196784,10.985490,P1R0
66.329714,86.371804,-57.287983,-66.106785,8.864617,11.048377,P1R0
66.575066,86.590036,-57.420080,-66.107078,9.150527,10.631355,P1R0
66.818093,86.765690,-57.552135,-65.623448,8.488166,11.786548,P1R0
67.055105,86.933190,-57.683480,-65.793722,7.961519,12.136984,P1R0
67.245413,87.122070,-57.783732,-66.334222,7.639073,12.300193,P1R0
67.447884,87.268691,-57.866475,-67.032485,6.797636,12.922675,P1R0
67.627103,87.438417,-57.975639,-67.307889,6.969217,13.398138,P1R0
67.763744,87.566943,-58.057049,-67.812574,7.579651,13.215041,P1R0
67.884549,87.720371,-58.165311,-68.766221,7.751622,11.977683,P1R0
68.003714,87.835520,-58.205082,-68.898002,7.767757,11.913440,P1R0
68.127129,87.948098,-58.257723,-68.725974,7.626256,11.807893,P1R0
68.285632,88.058942,-58.281107,-68.521198,7.345791,11.282331,P1R0
68.405141,88.138071,-58.291553,-68.210231,7.482423,11.164409,P1R0
68.545432,88.191578,-58.301403,-68.047477,7.186276,11.693991,P1R0
68.649328,88.223315,-58.302451,-67.682806,6.771231,12.126460,P1R0
68.980327,88.301672,-58.201668,-68.221797,5.851601,12.496863,P1R0
69.246172,88.356865,-58.110816,-68.724681,5.136377,12.942990,P1R0
69.555757,88.424447,-57.978470,-69.031995,5.744951,13.284102,P1R0
69.744285,88.470662,-57.855832,-69.699551,5.239802,13.213657,P1R0
69.903820,88.500142,-57.803547,-71.021623,6.173104,11.968551,P1R0
70.071671,88.516881,-57.771539,-71.206607,6.061286,11.839329,P1R0
70.224637,88.553293,-57.706637,-70.926534,5.791171,11.930405,P1R0
70.402931,88.607657,-57.643809,-68.986883,5.513246,12.411275,P1R0
70.533340,88.676800,-57.594480,-68.203747,5.664639,12.078066,P1R0
70.693733,88.759782,-57.545817,-67.687501,5.675614,12.046922,P1R0
70.809291,88.852892,-57.509085,-67.553790,4.872801,12.949172,P1R0
70.910065,88.924859,-57.533052,-67.816068,4.497172,13.039280,P1R0
70.961042,88.947595,-57.578450,-69.227391,3.511641,13.341467,P1R0
70.900472,88.957667,-57.652153,-70.119926,3.608526,13.549579,P1R0
70.817423,88.958896,-57.737400,-70.911685,2.884591,13.737546,P1R0
70.739464,88.953324,-57.881429,-71.308974,3.691820,12.934513,P1R0
70.631812,88.942732,-58.043851,-71.431646,3.645371,12.654711,P1R0
70.517675,88.928987,-58.199105,-71.617703,3.352059,12.356386,P1R0
70.485285,88.944070,-58.314391,-71.947956,2.136669,12.284426,P1R0
70.456048,88.953862,-58.405251,-72.199085,2.501666,11.941287,P1R0
70.306147,89.017378,-58.710100,-72.628789,2.312047,11.687385,P1R0
70.162467,89.068330,-58.980971,-72.886219,2.149591,11.714618,P1R0
70.025935,89.107714,-59.219361,-72.688342,1.810240,11.643498,P1R0
69.865662,89.136655,-59.468737,-72.047229,2.102189,11.546849,P1R0
69.718594,89.187132,-59.684591,-72.063239,1.988988,11.007644,P1R0
69.584372,89.225671,-59.870417,-71.370478,1.710990,12.229686,P1R0
69.462795,89.254050,-60.029939,-71.282425,1.605206,12.351640,P1R0
69.335634,89.303241,-60.187485,-71.826888,1.297445,12.761039,P1R0
69.275179,89.371565,-60.332356,-71.769231,1.837078,12.818225,P1R0
69.202011,89.424787,-60.477901,-71.732677,2.045879,12.825158,P1R0
69.132976,89.494896,-60.603834,-71.305278,3.360674,12.714351,P1R0
69.066078,89.578626,-60.713464,-71.158169,4.995921,11.334739,P1R0
69.002189,89.643967,-60.809863,-71.067459,5.215418,11.398759,P1R0
68.956174,89.723393,-60.875247,-70.574245,5.114767,11.433297,P1R0
68.925467,89.784548,-60.915206,-69.908886,5.378437,11.519721,P1R0
68.890512,89.829310,-60.955409,-68.786144,6.195066,11.684957,P1R0
68.905528,89.891252,-61.006634,-68.280199,5.967270,12.359331,P1R0
68.908037,89.936850,-61.059075,-68.785990,4.707898,12.259268,P1R0
68.936360,90.029363,-61.143338,-69.073402,4.520928,12.566885,P1R0
68.963641,90.131208,-61.204809,-69.302781,4.243295,13.657221,P1R0
68.957632,90.210105,-61.288206,-69.417255,4.443857,13.784042,P1R0
68.938087,90.299158,-61.370081,-69.485128,4.994477,13.346328,P1R0
68.922337,90.366404,-61.430152,-69.887886,4.987014,12.492490,P1R0
68.948941,90.415964,-61.501723,-69.997075,5.121853,12.289054,P1R0
68.972727,90.479979,-61.553517,-69.932379,5.322428,12.136574,P1R0
68.960574,90.555808,-61.629836,-69.749583,6.128628,11.743664,P1R0
68.934516,90.612232,-61.706825,-69.521816,5.870401,11.962398,P1R0
68.912870,90.652340,-61.763815,-69.552858,5.402991,12.320173,P1R0
68.823830,90.707419,-61.815046,-70.206329,4.704693,12.575665,P1R0
68.748727,90.746758,-61.850498,-71.018100,4.751250,12.652262,P1R0
68.724817,90.803744,-61.902850,-71.522915,4.656535,12.436217,P1R0
68.691330,90.845168,-61.960716,-72.051326,5.300560,11.992444,P1R0
68.627083,90.872824,-61.972978,-72.235619,4.920198,11.638476,P1R0
68.596981,90.920301,-62.027078,-71.958948,4.841605,11.608128,P1R0
68.557201,91.014142,-62.087508,-71.107384,5.474840,11.198023,P1R0
68.509659,91.147580,-62.153313,-70.373019,5.553521,11.141428,P1R0
68.525954,91.284789,-62.212385,-69.470194,4.816253,12.429537,P1R0
68.395670,91.990945,-62.745996,-69.565340,4.327483,12.760626,P1R0
68.269216,92.828123,-63.412356,-69.896323,5.297885,12.307038,P2R0
68.176079,93.510462,-63.960693,-70.039399,5.396471,11.920182,P2R0
68.117222,94.023262,-64.342167,-69.917028,5.329758,11.828233,P2R0
68.069155,94.385491,-64.707261,-69.339941,5.076434,11.550213,P2R0
68.040884,94.677861,-64.934057,-68.250277,4.847561,11.189583,P2R0
68.035524,94.882674,-65.156573,-67.927929,5.190843,11.069861,P2R0
68.016470,95.025700,-65.311548,-67.443201,4.857617,11.850889,P2R0
67.985643,95.126585,-65.417820,-67.007455,4.746508,11.939628,P2R0
68.016448,95.201117,-65.502630,-67.404447,4.292027,12.202453,P2R0
68.023709,95.259838,-65.562606,-67.674950,4.138296,12.593661,P2R0
68.060433,95.312134,-65.647044,-68.005331,3.965203,13.010963,P2R0
68.048171,95.363607,-65.742665,-68.465283,4.443625,12.470276,P2R0
68.046208,95.419628,-65.889705,-68.619664,4.673225,12.149368,P2R0
68.137452,95.483872,-65.970137,-68.735348,4.248001,12.279391,P2R0
68.187733,95.515603,-66.040330,-69.285690,4.016802,11.900396,P2R0
68.389376,95.606703,-66.074679,-69.491852,3.470264,11.859832,P2R0
68.615673,95.705354,-66.097532,-69.100100,3.409889,12.688280,P2R0
68.879066,95.771011,-66.086495,-68.842024,3.162988,13.000395,P2R0
69.164923,95.890061,-66.051036,-69.152398,2.672089,13.430926,P2R0
69.400872,96.011605,-66.081120,-69.081980,3.100103,13.561235,P2R0
69.562858,96.093242,-66.098624,-69.394359,3.679731,12.968956,P2R0
69.665854,96.143398,-66.106668,-69.667736,3.865089,12.390058,P2R0
69.742856,96.209214,-66.080612,-69.519692,3.975956,12.019630,P2R0
69.831307,96.289522,-66.095612,-69.148081,4.207721,11.919741,P2R0
69.901861,96.381401,-66.077482,-68.338163,4.482329,12.041448,P2R0
70.031225,96.483330,-66.045784,-67.478759,4.540419,11.740570,P2R0
70.116437,96.551865,-66.019326,-66.911600,3.901260,12.624368,P2R0
70.187975,96.593937,-65.970864,-66.527982,3.547651,12.917178,P2R0
70.227104,96.654982,-65.933180,-67.177658,2.561830,13.159964,P2R0
70.293725,96.693366,-65.945024,-67.602347,2.249907,13.253532,P2R0
70.514411,97.154783,-66.237679,-68.187704,2.897714,12.944153,P2R0
70.725389,97.589881,-66.509764,-67.915354,3.257494,12.922058,P2R0
70.874167,97.952034,-66.717245,-67.227737,3.042082,13.085593,P2R0
70.971890,98.248895,-66.867583,-66.623756,2.708546,13.219546,P2R0
71.049683,98.489940,-66.942419,-66.067839,3.336772,12.346089,P2R0
71.092144,98.685353,-66.984236,-65.395673,3.282365,12.338917,P2R0
71.086751,98.844745,-67.028815,-64.931768,2.868930,12.892988,P2R0
71.066507,98.977286,-67.050310,-64.488652,2.543519,13.302904,P2R0
71.016223,99.130735,-67.082528,-65.088629,2.380973,13.334100,P2R0
71.017150,99.264149,-67.137518,-66.234816,2.180901,13.550469,P2R0
71.082402,99.463594,-67.184343,-66.803616,2.609865,13.376476,P2R0
71.127822,99.635528,-67.212586,-67.412787,3.656638,12.781221,P2R0
71.205972,99.865808,-67.266430,-66.920144,3.724745,12.532190,P2R0
71.261001,100.062193,-67.301593,-66.465029,3.498765,12.618719,P2R0
71.296683,100.230492,-67.322022,-66.241481,4.065473,12.200536,P2R0
71.295365,100.335972,-67.358674,-65.156162,4.010725,12.791939,P2R0
71.336782,100.473873,-67.421401,-64.714325,3.552498,13.350280,P2R0
71.342387,100.558743,-67.492439,-64.618302,3.072767,13.735156,P2R0
71.390436,100.683643,-67.581888,-64.964079,3.149172,13.792361,P2R0
71.412939,100.840691,-67.550900,-66.322971,2.877579,14.153774,P2R0
71.476005,100.945604,-67.558161,-66.640729,3.206726,14.212928,P2R0
71.520049,101.048062,-67.558353,-67.320793,3.505243,13.488385,P2R0
71.547683,101.149486,-67.553905,-68.471420,2.229523,13.055506,P2R0
71.571189,101.211585,-67.641192,-68.610876,1.702574,13.007554,P2R0
71.604784,101.283580,-67.679896,-68.585550,1.212101,13.120044,P2R0
71.646711,101.365124,-67.678413,-68.773838,1.326498,12.834583,P2R0
71.757550,101.535747,-67.563104,-68.353945,0.830918,13.265522,P2R0
71.910130,101.697239,-67.480868,-67.205755,1.433765,13.717436,P2R0
72.043525,101.849013,-67.388984,-67.065223,1.716647,13.676025,P2R0
72.159588,101.951900,-67.291751,-67.281711,1.992687,13.418065,P2R0
72.331745,102.056494,-67.204806,-67.979578,2.804837,13.111117,P2R0
72.452967,102.161320,-67.142623,-68.495615,3.717966,12.635632,P2R0
72.583799,102.228168,-67.140880,-68.829130,3.602194,12.167480,P2R0
72.699747,102.305027,-67.214305,-68.833342,3.302690,12.267675,P2R0
73.282415,102.638009,-67.459824,-69.132066,3.317517,12.236813,P2R0
73.724721,102.926423,-67.656147,-69.216821,4.281868,11.561262,P2R0
74.064637,103.173486,-67.778843,-69.147296,4.331686,11.334431,P2R0
74.345941,103.424354,-67.906045,-68.829133,4.297664,11.333077,P2R0
74.506614,103.634885,-68.022799,-68.179451,4.399812,11.083877,P2R0
74.624104,103.773246,-68.169770,-67.304266,4.817770,10.931520,P2R0
74.751742,103.934641,-68.285106,-65.914999,5.225548,10.710596,P2R0
74.841890,104.075739,-68.334295,-65.391007,4.929163,11.266365,P2R0
74.860928,104.200321,-68.385706,-65.263121,4.531845,11.739057,P2R0
74.879894,104.274760,-68.480336,-65.690671,4.080085,11.865664,P2R0
74.852049,104.350169,-68.570506,-65.924705,3.782114,12.014035,P2R0
74.841607,104.429735,-68.696706,-66.168535,3.836253,12.280211,P2R0
74.826923,104.513894,-68.878568,-66.899957,3.881336,11.906283,P2R0
74.783198,104.603013,-69.036159,-67.288379,3.625536,11.300671,P2R0
74.768210,104.697224,-69.211940,-67.375414,3.382024,10.871195,P2R0
74.780620,104.756933,-69.400870,-66.869390,4.050941,10.835443,P2R0
74.815298,104.829712,-69.598683,-66.796900,3.696889,10.469777,P2R0
74.817117,104.913256,-69.762178,-66.192619,3.883829,10.890851,P2R0
74.842592,105.006421,-69.936903,-65.714359,3.304972,11.756272,P2R0
74.837990,105.067029,-70.080523,-65.744201,3.112404,11.978572,P2R0
74.838012,105.102000,-70.266232,-66.044778,2.985813,12.457214,P2R0
74.885271,105.118290,-70.430955,-66.724771,3.036985,12.839758,P2R0
74.898769,105.120412,-70.565927,-66.993865,3.407664,12.553136,P2R0
74.956132,105.154036,-70.689853,-67.448015,3.268035,12.132840,P2R0
74.998201,105.173486,-70.766113,-67.550095,2.899090,12.200074,P2R0
74.961423,105.220693,-70.887729,-67.578920,2.335654,11.840064,P2R0
74.948525,105.292267,-70.937887,-66.962671,2.676519,11.891182,P2R0
74.956320,105.382862,-70.932101,-66.872018,2.438570,11.350101,P2R0
74.981882,105.447745,-70.884536,-66.157984,3.113038,11.141806,P2R0
74.999411,105.530685,-70.834790,-65.708601,3.140763,11.680548,P2R0
74.988649,105.587074,-70.814522,-65.599615,2.770078,11.914150,P2R0
74.999043,105.622887,-70.765983,-65.768018,2.862390,11.982359,P2R0
75.046901,105.682556,-70.669458,-65.704544,3.228244,12.659808,P2R0
75.111939,105.722028,-70.659010,-66.074390,3.748532,12.444243,P2R0
75.160189,105.745019,-70.652337,-66.516391,4.256008,11.849531,P2R0
75.215245,105.715659,-70.621252,-66.751776,4.237857,11.395597,P2R0
75.317363,105.726676,-70.516145,-66.535734,4.441808,11.146116,P2R0
75.764157,106.009023,-70.091288,-66.005478,3.886546,11.658291,P2R0
76.129720,106.267474,-69.733407,-66.089190,3.571431,12.130631,P2R0
76.375871,106.538400,-69.493832,-65.068853,4.493178,12.768849,P2R0
76.564850,106.815480,-69.299902,-64.594769,5.171768,13.043238,P2R0
76.707732,107.053370,-69.144097,-64.903512,5.158401,12.922816,P2R0
76.810108,107.373890,-69.017987,-65.771095,5.773591,11.620204,P2R0
76.843261,107.639802,-68.969845,-65.589793,5.872763,11.424180,P2R0
76.916405,107.899670,-68.966616,-64.855759,6.334207,11.028228,P2R0
76.953336,108.152858,-68.983192,-64.651763,6.130008,10.924001,P2R0
76.985018,108.359654,-68.983931,-63.848031,5.624745,11.850607,P2R0
77.041697,108.608219,-69.035242,-64.182651,4.947279,12.208312,P2R0
77.123414,108.812819,-69.124530,-64.671662,5.503456,12.248105,P2R0
77.154361,108.941226,-69.227942,-65.160165,5.225586,12.475888,P2R0
77.238272,109.051815,-69.323851,-65.480963,5.809285,12.501391,P2R0
77.371920,109.190516,-69.504731,-65.516915,6.190126,11.697831,P2R0
77.463281,109.310971,-69.642679,-65.235230,6.147993,11.039264,P2R0
77.551429,109.421537,-69.810319,-64.830725,6.649394,10.783318,P2R0
77.608334,109.485567,-69.932031,-64.681038,6.529070,10.696958,P2R0
77.618189,109.553653,-70.042178,-64.164324,7.080605,11.259019,P2R0
77.642996,109.628802,-70.182362,-63.681169,6.328528,12.104491,P2R0
77.630776,109.669894,-70.305934,-63.544657,6.046369,12.487671,P2R0
77.705558,109.727847,-70.373306,-63.946632,5.892614,12.684039,P2R0
77.787217,109.760164,-70.477998,-64.421301,6.093683,12.703183,P2R0
77.842241,109.851974,-70.546099,-65.711754,6.191875,12.113473,P2R0
77.863005,109.952855,-70.707288,-66.364976,6.397601,11.374765,P2R0
77.870469,110.020161,-70.820900,-66.320676,6.281077,11.167220,P2R0
77.876229,110.101079,-70.989805,-65.887539,6.354259,11.133249,P2R0
77.895470,110.193431,-71.080414,-65.438281,6.118518,11.138593,P2R0
78.442324,110.495303,-71.165375,-67.267299,6.276088,10.756717,P2R0
78.824476,110.800329,-71.271080,-67.515222,6.039188,10.781240,P2R0
79.155951,111.062813,-71.378981,-67.534579,4.781871,10.877328,P2R0
79.389730,111.326338,-71.449089,-67.695672,4.962605,10.534893,P2R0
79.585997,111.548772,-71.434763,-67.551451,4.576933,10.638153,P2R0
79.730164,111.735592,-71.382113,-66.732386,4.451496,11.530570,P2R0
79.770281,111.893388,-71.384680,-66.300007,4.425269,11.715254,P2R0
79.771360,112.068071,-71.379377,-66.602960,4.114434,11.937918,P2R0
79.777389,112.219263,-71.436686,-67.318362,4.322046,11.618248,P2R0
79.784234,112.352325,-71.450190,-68.232694,3.866356,11.473557,P2R0
79.822612,112.470612,-71.494928,-68.125073,4.477758,11.500817,P2R0
79.860713,112.620037,-71.498402,-67.794615,4.399621,11.556208,P2R0
79.855117,112.833321,-71.523243,-67.022691,4.561243,11.344567,P2R0
79.890848,113.020030,-71.578626,-67.132032,3.661129,11.031722,P2R0
79.887816,113.181707,-71.645329,-66.644266,3.604217,11.514279,P2R0
79.797512,113.443211,-71.896991,-66.472299,3.456047,11.805582,P2R0
79.677580,113.624816,-72.144399,-66.476618,3.456581,11.812234,P2R0
79.587309,113.780893,-72.422044,-66.769252,3.530656,12.094888,P2R0
79.494904,113.916595,-72.651808,-66.729819,3.519862,11.961984,P2R0
79.432800,114.038285,-72.906637,-66.777001,3.991092,11.717110,P2R0
79.345628,114.149394,-73.139233,-67.087858,4.368471,10.975214,P2R0
79.217117,114.252557,-73.378964,-67.231321,4.172043,10.916094,P2R0
79.100024,114.351573,-73.568325,-67.149256,4.147545,10.732892,P2R0
78.994623,114.449339,-73.716938,-67.294899,4.446273,10.372441,P2R0
78.899739,114.547303,-73.833862,-67.297666,4.165130,10.248178,P2R0
78.813191,114.645725,-73.927086,-66.514434,4.656876,11.224084,P2R0
78.713325,114.705729,-74.031250,-66.424626,4.465051,11.500227,P2R0
78.645169,114.776612,-74.091685,-66.620927,4.247826,11.721450,P2R0
78.580915,114.816731,-74.146285,-67.555144,3.630640,12.168112,P2R0
78.569803,114.834343,-74.238495,-68.527076,3.583701,12.151644,P2R0
78.600631,114.836490,-74.362670,-68.790986,4.018287,11.833878,P2R0
78.632016,114.867073,-74.445313,-68.935262,4.188577,11.501679,P2R0
78.662389,114.882817,-74.495009,-68.768981,4.373250,11.377060,P2R0
78.739804,114.928296,-74.559339,-68.729634,4.581397,11.071950,P2R0
78.801916,114.956844,-74.596793,-68.006349,5.098822,10.809034,P2R0
78.797954,115.051592,-74.574361,-67.723121,5.000901,10.390417,P2R0
78.855212,115.273285,-74.370051,-67.680344,5.155994,10.500265,P2R0
78.918860,115.480554,-74.173803,-66.909911,5.299840,11.183984,P2R0
79.015296,115.631644,-74.058227,-66.613682,4.410695,12.022447,P2R0
79.035818,115.734050,-73.932461,-66.761359,4.018493,12.187157,P2R0
79.045288,115.797809,-73.840599,-67.134075,3.594883,12.351312,P2R0
79.095896,115.871669,-73.817068,-68.265621,3.590019,12.599141,P2R0
79.109104,115.914575,-73.835755,-68.747166,3.804787,12.689486,P2R0
79.062439,115.973371,-73.819185,-68.700284,4.832114,12.615036,P2R0
79.020555,116.007232,-73.812273,-68.898760,5.222546,12.246389,P2R0
79.005270,116.021964,-73.784627,-68.870411,5.824358,12.228538,P2R0
78.991293,116.063111,-73.767194,-68.507071,5.925351,12.248126,P2R0
78.979522,116.086809,-73.757649,-68.199511,5.745496,12.288845,P2R0
78.969044,116.096643,-73.753736,-67.227036,6.256744,11.804503,P2R0
78.858637,116.135311,-73.674335,-67.074371,6.280735,12.202333,P2R0
78.749525,116.199117,-73.641714,-67.129995,5.797349,12.693512,P2R0
78.665637,116.242650,-73.620125,-67.959449,5.647108,13.004320,P2R0
78.626198,116.270527,-73.580061,-68.472504,5.390902,13.319817,P2R0
78.601018,116.325794,-73.552489,-69.021456,5.113908,13.565101,P2R0
78.630027,116.363801,-73.480326,-69.436609,5.057418,13.591413,P2R0
78.698744,116.426407,-73.372535,-70.272865,5.547959,13.634251,P2R0
78.725381,116.508046,-73.225540,-71.366547,6.198136,12.679992,P2R0
78.746786,116.565376,-73.116832,-71.899474,6.638758,12.297040,P2R0
78.711081,116.681485,-73.001154,-72.136442,6.763760,12.299233,P2R0
78.680854,116.764288,-72.920586,-72.092836,6.701478,12.220148,P2R0
78.706901,116.860437,-72.908620,-72.013426,6.800536,12.081485,P2R0
78.727340,116.965854,-72.910752,-71.877853,6.519978,12.004892,P2R0
78.720053,117.076875,-72.949060,-71.039794,6.431988,12.470411,P2R0
78.712536,117.192470,-72.986658,-70.741222,6.116844,12.940018,P2R0
78.705102,117.310857,-73.021042,-70.493449,5.904251,13.312320,P2R0
78.769238,117.431205,-73.063083,-70.357697,5.606966,13.656272,P2R0
78.797227,117.551525,-73.124657,-70.320578,5.355933,14.000711,P2R0
78.909853,117.673087,-73.157954,-70.013429,5.202142,14.578032,P2R0
78.972874,117.792640,-73.209318,-69.098352,4.508053,15.520340,P2R0
78.960779,118.183322,-73.300254,-62.571065,3.917969,12.751183,P2R0
78.870144,118.633761,-73.355953,-62.236032,3.961353,12.986728,P2R1
78.743132,118.964304,-73.354676,-61.870129,3.571453,13.363220,P2R1
78.640690,119.192596,-73.347605,-61.569826,3.802005,14.232527,P2R1
78.561524,119.377914,-73.337365,-61.884056,3.433674,14.093041,P2R1
78.524403,119.530304,-73.298430,-61.866697,4.158655,13.824958,P2R1
78.499925,119.617561,-73.265027,-61.882598,3.377987,13.485147,P2R1
78.456070,119.695784,-73.170641,-61.761777,3.485148,13.183865,P2R1
78.425587,119.770993,-73.096393,-61.439076,3.560108,12.805871,P2R1
78.402584,119.884890,-73.040098,-61.035914,3.849612,12.290633,P2R1
78.438982,119.994739,-73.039732,-61.814035,3.964760,12.245382,P2R1
78.441830,120.101040,-72.977246,-61.836064,3.661107,12.608182,P2R1
78.495913,120.166184,-72.971449,-59.185319,3.954773,13.168226,P2R1
78.495491,120.238018,-73.026158,-57.780448,4.000904,13.263411,P2R1
78.473060,120.278030,-73.100534,-57.816812,3.945662,13.178162,P2R1
78.483931,120.294998,-73.227788,-58.288564,3.735565,13.305387,P2R1
78.469485,120.334062,-73.354327,-58.154086,3.459968,14.151937,P2R1
78.436109,120.353451,-73.477045,-58.520575,3.717277,13.886360,P2R1
78.407923,120.357445,-73.566379,-59.714811,3.433707,13.157668,P2R1
78.436995,120.352822,-73.667482,-59.937540,2.997876,13.080712,P2R1
78.439574,120.341774,-73.764752,-59.963336,2.384847,13.117260,P2R1
78.441488,120.327471,-73.830807,-59.812323,2.110372,12.992835,P2R1
78.441817,120.311288,-73.871508,-59.797045,0.824172,12.748013,P2R1
78.419287,120.294432,-73.919977,-59.469496,0.545874,13.210944,P2R1
78.400944,120.279011,-73.948469,-59.314530,0.430827,13.514153,P2R1
78.365037,120.265159,-73.989158,-59.297391,0.530895,13.564728,P2R1
78.315627,120.253124,-74.040514,-59.890529,0.303099,13.447986,P2R1
78.277784,120.243283,-74.073430,-60.646105,-0.026815,13.440981,P2R1
78.249416,120.234963,-74.091755,-62.515634,-0.007106,13.491962,P2R1
78.301732,120.229660,-74.111747,-62.728605,0.951723,13.359206,P2R1
78.345619,120.225646,-74.121489,-62.868662,1.504219,12.833703,P2R1
78.357105,120.220668,-74.150657,-62.390069,2.648270,12.299602,P2R1
78.365098,120.216841,-74.169079,-62.265530,2.829271,12.168931,P2R1
78.348612,120.213558,-74.206450,-62.301990,2.604914,12.101308,P2R1
78.311214,120.249880,-74.258937,-61.330284,2.268732,12.036573,P2R1
78.280861,120.278499,-74.295959,-60.779806,2.287707,12.148832,P2R1
78.234390,120.338925,-74.347364,-60.048852,2.263944,13.047118,P2R1
78.190773,120.504204,-74.599076,-59.563353,2.111826,12.926813,P2R1
78.157321,120.630525,-74.791837,-58.151822,2.449967,13.807674,P2R1
78.162653,120.723149,-74.999418,-58.131366,2.543668,13.998308,P2R1
78.146625,120.825458,-75.175618,-58.962245,2.360590,14.771220,P2R1
78.135815,120.895767,-75.297070,-59.234623,2.148833,15.193142,P2R1
78.129014,120.939976,-75.373978,-59.034021,2.533624,15.990829,P2R1
78.123643,121.003047,-75.416027,-59.738365,3.273034,15.445583,P2R1
78.119958,121.082541,-75.432405,-60.375845,3.890451,14.732724,P2R1
78.118188,121.135456,-75.430856,-60.585449,4.034557,14.503963,P2R1
78.138247,121.207161,-75.390309,-60.534245,4.057450,14.442951,P2R1
78.153602,121.253309,-75.348654,-60.174553,3.268831,14.245845,P2R1
78.164424,121.279170,-75.309200,-59.499716,2.795139,13.990328,P2R1
78.120672,121.329349,-75.234375,-58.926627,2.955165,14.166794,P2R1
78.063498,121.360364,-75.200669,-57.783550,3.491993,14.769453,P2R1
78.016997,121.415995,-75.174346,-56.378357,3.471980,15.248664,P2R1
77.981834,121.452471,-75.154857,-56.187632,3.290605,15.526683,P2R1
77.956431,121.473677,-75.141195,-56.161442,2.891813,15.663766,P2R1
77.938407,121.523116,-75.132279,-56.211504,3.082107,15.440863,P2R1
77.926195,121.555203,-75.126914,-56.874279,2.858958,15.453115,P2R1
77.918988,121.573901,-75.124332,-57.347812,3.141893,14.751817,P2R1
77.913886,121.621595,-75.123515,-57.640340,2.871070,14.034765,P2R1
77.932336,121.693788,-75.096690,-57.381750,2.719080,13.821833,P2R1
77.947316,121.744107,-75.076234,-56.512859,2.711558,13.693333,P2R1
77.980245,121.817114,-75.034198,-56.140266,2.479690,13.567378,P2R1
78.004992,121.867007,-75.002522,-54.603856,3.443885,13.803846,P2R1
78.043912,121.938813,-74.952682,-54.523304,2.732520,14.119352,P2R1
78.070884,121.986441,-74.915790,-55.230993,2.648667,14.279287,P2R1
78.089299,122.015746,-74.890289,-55.810009,2.417185,14.599857,P2R1
78.099973,122.070708,-74.874021,-56.255885,2.811147,14.810917,P2R1
78.126602,122.107075,-74.837579,-56.785486,2.635816,15.015288,P2R1
78.143691,122.127615,-74.812008,-57.557851,3.378883,14.312955,P2R1
78.151881,122.175620,-74.795193,-57.535489,3.317824,14.051240,P2R1
78.195331,122.286593,-74.730529,-57.151352,3.385478,13.898481,P2R1
78.226552,122.367568,-74.682810,-57.062884,3.037923,13.478536,P2R1
78.268812,122.901898,-74.716658,-56.506458,3.074524,13.440624,P2R1
78.296532,123.353215,-74.747890,-55.998899,2.776807,12.891639,P2R1
78.385901,123.687731,-74.787719,-55.765101,2.941915,13.099383,P2R1
78.450864,123.920131,-74.820183,-55.105413,1.998157,13.850180,P2R1
78.495713,124.069488,-74.845613,-55.040386,1.777629,14.077619,P2R1
78.523367,124.193597,-74.864573,-55.443127,1.551024,14.299829,P2R1
78.538131,124.260543,-74.877895,-55.829138,1.116373,14.724442,P2R1
78.543456,124.285376,-74.886584,-55.304849,1.828552,15.147399,P2R1
78.541011,124.280000,-74.891334,-55.904761,1.987028,14.570632,P2R1
78.533533,124.295559,-74.893293,-56.425416,2.640344,13.917063,P2R1
78.523643,124.291938,-74.893246,-56.422765,2.905725,13.679780,P2R1
78.532637,124.315483,-74.864316,-55.850083,2.778590,13.658088,P2R1
78.588023,124.324406,-74.880166,-55.526692,2.392588,13.665086,P2R1
78.628709,124.362221,-74.892551,-55.277487,2.413932,13.395795,P2R1
78.728670,124.425482,-74.914177,-54.722101,1.473176,13.620106,P2R1
78.852450,124.508161,-74.969947,-53.901659,1.425268,14.319936,P2R1
78.943065,124.605567,-75.012586,-53.953208,1.317897,14.335144,P2R1
79.056501,124.674652,-75.083307,-54.484744,1.192630,14.372754,P2R1
79.134782,124.758675,-75.135492,-55.474145,0.467942,15.024800,P2R1
79.235526,124.855878,-75.211702,-55.256707,0.935169,15.189436,P2R1
79.303192,124.962160,-75.266541,-55.639550,1.191190,14.751895,P2R1
79.415316,125.075344,-75.315669,-56.694161,1.610937,14.066936,P2R1
79.542282,125.193433,-75.387557,-56.844464,1.639200,13.812580,P2R1
79.585537,125.312327,-75.492022,-56.523192,1.311670,13.634814,P2R1
79.605387,125.432386,-75.567015,-56.340195,1.014320,13.544032,P2R1
79.658892,125.553505,-75.657090,-56.503219,1.280749,13.288293,P2R1
79.689375,125.673562,-75.718801,-56.617025,0.410599,13.499694,P2R1
80.190872,126.082434,-75.869956,-56.261551,-0.716337,13.584517,P2R1
80.671449,126.350861,-75.964635,-55.704009,-0.190283,13.654512,P2R1
81.028181,126.578371,-76.027368,-55.422640,-0.446099,14.171261,P2R1
81.299437,126.771261,-76.037341,-55.215938,-0.376227,14.257119,P2R1
81.528381,126.895901,-76.073311,-55.545727,-0.051111,14.412363,P2R1
81.809394,127.008766,-76.022717,-55.943000,-0.073556,14.492953,P2R1
82.038558,127.112904,-75.919667,-56.710686,0.284120,14.868640,P2R1
82.276600,127.212964,-75.818187,-57.648588,0.024991,15.164639,P2R1
82.376884,127.268258,-75.696569,-57.831222,2.044470,15.035420,P2R1
82.492466,127.332547,-75.614743,-57.365753,2.555237,14.807442,P2R1
82.551838,127.364805,-75.554633,-56.412733,2.679354,14.191973,P2R1
82.641693,127.414855,-75.525469,-55.054418,2.867818,13.878802,P2R1
82.759415,127.481194,-75.521101,-54.673532,3.757835,14.403354,P2R1
82.880015,127.521166,-75.562936,-54.934075,3.071588,14.956664,P2R1
82.976010,127.541300,-75.573292,-55.503541,2.761979,15.269235,P2R1
83.082746,127.547605,-75.623789,-56.114108,3.160347,15.393977,P2R1
83.146663,127.582838,-75.664997,-57.265954,3.039509,15.951843,P2R1
83.157642,127.602813,-75.724639,-57.206159,4.027841,15.652118,P2R1
83.149422,127.651415,-75.770303,-57.387088,4.368245,15.215980,P2R1
83.178672,127.723612,-75.843037,-57.137243,4.324639,15.127475,P2R1
83.241866,127.774914,-75.936589,-57.108810,4.329987,14.735451,P2R1
83.309948,127.847869,-76.072287,-57.332048,4.040595,14.278780,P2R1
83.404888,127.898888,-76.212444,-56.749235,3.887185,14.834661,P2R1
83.520189,127.971828,-76.353609,-56.277610,3.165566,15.443704,P2R1
83.557083,128.060626,-76.508347,-55.856202,2.669510,15.670165,P2R1
83.602718,128.122111,-76.684286,-56.613589,2.004396,15.898128,P2R1
83.648955,128.201505,-76.780998,-57.092226,1.586571,16.169045,P2R1
83.725607,128.295568,-76.880394,-57.104388,1.865829,16.322648,P2R1
83.825833,128.400172,-76.982344,-57.575129,2.075438,16.004145,P2R1
83.988048,128.513596,-77.032340,-58.442038,2.286028,15.406109,P2R1
84.154935,128.591926,-77.096099,-59.287245,2.413808,14.908842,P2R1
84.323257,128.682075,-77.172641,-59.193658,2.067919,14.894471,P2R1
84.461327,128.781286,-77.193108,-58.957581,1.793202,14.857178,P2R1
84.624488,128.888310,-77.209541,-58.821029,2.071470,14.388876,P2R1
84.826440,129.000306,-77.196867,-58.216449,1.472079,14.475204,P2R1
84.966824,129.075468,-77.178247,-57.997963,1.194177,14.795989,P2R1
85.736350,129.530903,-77.430551,-58.306513,1.018074,14.919773,P2R1
86.385050,129.917181,-77.542484,-58.494935,1.141836,15.186974,P2R1
86.930273,130.199520,-77.632259,-58.643053,1.212098,15.257920,P2R1
87.331097,130.432222,-77.663591,-59.372386,2.150102,14.915100,P2R1
87.642541,130.584454,-77.715835,-59.451906,2.223556,14.597075,P2R1
87.860730,130.712338,-77.813307,-59.010490,2.095197,14.279899,P2R1
88.002036,130.784049,-77.853022,-58.976029,2.164775,13.897249,P2R1
88.186972,130.854814,-77.925716,-58.526409,2.236540,14.348972,P2R1
88.381344,130.926987,-77.957914,-58.194743,2.729688,14.704444,P2R1
88.637442,131.044319,-77.998097,-58.284438,3.325027,14.506798,P2R1
88.873216,131.238973,-78.033586,-58.218373,2.908151,14.815705,P2R1
89.092776,131.454571,-78.065703,-58.349922,3.745603,13.505800,P2R1
89.277487,131.643488,-78.122542,-57.393610,4.312020,13.434898,P2R1
89.460699,131.771529,-78.172948,-56.567335,4.171035,13.455426,P2R1
89.571074,131.929284,-78.205601,-55.630746,4.794832,13.427602,P2R1
89.720335,132.033274,-78.209359,-55.317018,5.040189,13.026126,P2R1
89.829051,132.172852,-78.178117,-54.021185,5.342307,14.067835,P2R1
89.959536,132.303518,-78.160545,-53.560858,5.208149,14.220819,P2R1
90.036360,132.425599,-78.142972,-53.598994,5.065071,14.222640,P2R1
90.236472,132.623741,-78.124099,-54.654258,4.338947,14.523310,P2R1
90.371831,132.799955,-78.107561,-55.508306,3.846280,15.061878,P2R1
90.505296,132.958001,-78.133403,-55.921231,5.005468,14.039048,P2R1
90.659651,133.141796,-78.166136,-55.698488,4.808769,14.001548,P2R1
90.738092,133.304429,-78.218421,-55.236933,4.801467,13.906110,P2R1
90.849123,133.450544,-78.270138,-53.762336,4.532845,13.711352,P2R1
90.916707,133.583020,-78.308057,-53.120336,4.475254,13.316644,P2R1
90.992956,133.745761,-78.279510,-52.266588,5.367651,13.008448,P2R1
91.086147,133.853054,-78.292452,-52.560084,4.744544,13.680071,P2R1
91.511025,134.480285,-78.551222,-52.602555,4.777523,13.721610,P2R1
91.830024,134.994293,-78.752790,-52.647416,5.537742,13.724088,P2R1
92.033800,135.484844,-78.929740,-53.050739,5.644801,13.035299,P2R1
92.234608,135.909681,-79.067930,-51.996074,6.249506,12.663047,P2R1
92.370570,136.237178,-79.255588,-51.428801,7.759562,11.831191,P2R1
92.404130,136.524616,-79.441720,-50.353616,7.927105,12.848813,P2R1
92.402870,136.742460,-79.570135,-50.312747,7.771781,13.244930,P2R1
92.326709,136.946018,-79.611600,-50.896794,7.206047,14.242789,P2R1
92.326700,137.103674,-79.731449,-51.721173,6.923792,14.945835,P2R1
92.172406,137.383637,-79.878271,-52.761011,7.848638,13.940264,P2R1
92.017247,137.646891,-80.004543,-52.747297,8.394404,14.014926,P2R1
91.959528,137.937290,-80.098664,-51.682779,9.592251,13.320928,P2R1
91.966017,138.130379,-80.195321,-51.352164,8.693078,13.828718,P2R1
91.950848,138.324633,-80.282423,-50.650740,8.736151,14.409876,P2R1
91.939798,138.482482,-80.335291,-50.143916,8.189684,14.947727,P2R1
91.888656,138.572191,-80.416327,-50.127432,7.435718,15.454900,P2R1
91.875891,138.731348,-80.533581,-51.432021,7.284100,15.472463,P2R1
91.844328,138.908357,-80.640062,-52.336084,8.481483,15.354900,P2R1
91.799925,139.021339,-80.737671,-52.751286,8.404918,15.007111,P2R1
91.835638,139.123841,-80.812334,-52.097513,8.976959,14.985924,P2R1
91.888035,139.181192,-80.830046,-51.437429,8.975571,14.974440,P2R1
91.949499,139.284039,-80.803298,-49.105060,9.323808,14.992780,P2R1
91.988620,139.385797,-80.676841,-48.251930,10.415296,14.958401,P2R1
92.003152,139.447671,-80.690972,-47.867654,10.238825,15.584543,P2R1
91.967312,139.477822,-80.753715,-47.803414,10.377132,16.032447,P2R1
91.985773,139.526680,-80.840284,-48.131527,10.036735,16.302398,P2R1
92.254860,140.034022,-80.670763,-48.421917,10.073623,16.536521,P2R1
92.556729,140.462688,-80.516354,-48.426893,9.040860,17.023900,P2R1
92.827404,140.817166,-80.340250,-48.589416,8.732802,17.360065,P2R1
93.075181,141.066185,-80.245725,-48.720284,9.369095,17.522738,P2R1
93.227026,141.307007,-80.207043,-48.613322,9.011309,18.054596,P2R1
93.351345,141.461955,-80.252738,-48.972383,10.446668,16.711639,P2R1
93.425494,141.589513,-80.297200,-49.328147,10.771468,16.332459,P2R1
93.476589,141.617772,-80.526080,-49.380246,10.977007,16.223721,P2R1
93.589992,141.652536,-80.694534,-48.742141,11.646049,16.352710,P2R1
93.712733,141.656948,-80.862905,-48.950826,12.030908,15.676986,P2R1
93.841632,141.680704,-81.027091,-47.666272,11.166250,17.184404,P2R1
93.976025,141.724061,-81.185054,-47.537510,10.533964,17.604334,P2R1
94.207057,141.786340,-81.320626,-48.164983,9.040189,18.085493,P2R1
94.421986,141.824199,-81.452000,-48.501819,9.106914,18.216347,P2R1
94.641009,141.883048,-81.551789,-49.205496,9.063519,18.932741,P2R1
94.705719,141.877922,-81.723381,-49.496763,9.789470,18.122653,P2R1
94.896970,141.866074,-81.840101,-49.809168,9.697396,17.448466,P2R1
95.090663,141.849956,-81.832663,-49.508708,9.752514,17.037075,P2R1
95.313962,141.872804,-81.794803,-49.389096,9.855345,16.669795,P2R1
95.516122,141.886616,-81.791071,-48.353032,9.880673,16.103025,P2R1
95.671766,141.893585,-81.751184,-47.623037,10.452291,16.534336,P2R1
95.860674,141.895803,-81.696957,-46.785224,9.645778,17.790846,P2R1
96.025750,141.934108,-81.594418,-47.339171,8.511098,18.695387,P2R1
96.181158,141.962238,-81.550964,-47.319563,9.394941,19.132757,P2R1
96.235142,142.020087,-81.572327,-48.079744,9.149045,18.761438,P2R1
96.230869,142.061046,-81.618219,-50.056520,10.067114,17.123102,P2R1
96.206458,142.088653,-81.655283,-50.592640,10.021321,16.580656,P2R1
96.221141,142.106252,-81.723638,-50.832515,9.649206,16.266429,P2R1
96.247510,142.155004,-81.842816,-49.937180,8.938200,16.020256,P2R1
96.256893,142.228830,-81.933525,-49.697417,8.882908,15.131159,P2R1
96.333071,142.322537,-82.105727,-48.565915,9.203591,16.232209,P2R1
96.341602,142.429371,-82.288804,-48.073053,8.885000,17.168106,P2R1
96.294809,142.624814,-82.477077,-47.906231,8.792112,17.637988,P2R1
96.279183,142.809993,-82.678901,-48.264851,8.916336,17.813019,P2R1
96.259867,143.022134,-82.821585,-49.594108,9.469245,17.921687,P2R1
96.269744,143.214086,-82.982596,-50.416966,9.251460,17.920849,P2R1
96.148967,143.982505,-83.132815,-52.124778,9.266480,17.278505,P2R1
96.051357,144.568044,-83.231773,-52.501104,10.855296,17.039000,P2R1
96.026389,144.992632,-83.329865,-53.158834,11.546735,16.261026,P2R1
96.051158,145.280196,-83.333710,-52.772217,12.017736,16.115596,P2R1
96.103242,145.458333,-83.386448,-52.394202,11.488994,16.259711,P2R1
96.094338,145.550238,-83.374127,-50.962663,9.292671,16.459894,P2R1
96.129893,145.580941,-83.297191,-50.279572,10.174548,16.604864,P2R1
96.184923,145.568046,-83.293653,-50.050051,9.372262,17.897514,P2R1
96.248617,145.528610,-83.258083,-49.924767,9.299147,18.260856,P2R1
96.317415,145.474526,-83.198422,-50.196869,8.875738,18.522769,P2R1
96.459937,145.415278,-83.133886,-50.883914,9.210454,18.312060,P2R1
96.637869,145.356649,-83.094999,-52.269962,10.027045,17.214317,P2R1
96.769516,145.302098,-83.065914,-52.418698,9.936960,16.837803,P2R1
96.839792,145.253671,-83.072621,-51.926564,9.965675,16.751760,P2R1
96.880710,145.212263,-83.080342,-50.377200,9.549580,16.448070,P2R1
96.950781,145.179611,-83.128043,-49.184099,10.166466,16.426614,P2R1
96.993447,145.153622,-83.166678,-47.899326,10.198726,16.973165,P2R1
97.015736,145.134227,-83.196710,-47.349267,9.739899,17.796285,P2R1
97.099491,145.200202,-83.325468,-47.574406,9.357545,18.280936,P2R1
97.207115,145.254609,-83.464699,-48.026573,9.099366,18.393802,P2R1
97.260095,145.336275,-83.596503,-48.070480,9.978042,18.704826,P2R1
97.290877,145.398393,-83.692256,-48.313804,9.695155,18.558085,P2R1
97.310869,145.482508,-83.851813,-49.133303,10.064293,16.993775,P2R1
97.316662,145.583459,-83.966775,-49.185847,10.128431,16.685311,P2R1
97.362092,145.696460,-84.083910,-49.048542,9.933403,16.148357,P2R1
97.390423,145.817161,-84.162592,-48.834863,9.881942,16.039985,P2R1
97.411438,146.022036,-84.304863,-48.876945,9.765309,15.556322,P2R1
97.398406,146.211085,-84.430732,-48.080260,9.844808,16.727044,P2R1
97.381541,146.385086,-84.515245,-47.828362,9.791573,17.157774,P2R1
97.338908,146.583122,-84.593663,-48.126151,9.500076,17.975641,P2R1
97.258421,146.759685,-84.695660,-48.241962,9.708241,18.355300,P2R1
97.192670,146.918189,-84.762350,-48.324865,10.289906,18.511779,P2R1
97.161002,147.020825,-84.773529,-49.547545,10.858557,17.441989,P2R1
97.188308,147.120881,-84.809302,-49.900092,11.037958,16.792251,P2R1
97.283001,147.220232,-84.839343,-50.081866,10.645703,16.502699,P2R1
98.779104,149.974808,-85.075164,-50.024859,10.698008,16.727676,P2R1
99.486067,151.252008,-85.180953,-49.837561,10.132732,16.971985,P0R1
100.141145,152.530071,-85.319124,-49.715461,9.403120,16.989146,P1R1
100.854672,154.046589,-85.475857,-49.364659,8.730507,17.393517,P2R1
101.359850,155.184758,-85.613008,-49.315953,8.745803,17.602724,P2R1
101.665550,155.946039,-85.701170,-49.282347,8.653722,17.784865,P2R1
101.790481,156.355276,-85.776457,-49.380985,8.644381,17.955799,P2R1
101.811440,156.514544,-85.816615,-49.344412,8.535623,18.234674,P2R1
101.777556,156.553378,-85.929293,-48.951848,8.520842,18.357216,P2R1
101.737812,156.444220,-86.071942,-48.700283,8.488294,18.433039,P2R1
101.650344,156.279494,-86.196904,-48.959336,8.272708,18.134096,P2R1
101.534192,156.089946,-86.307364,-49.569162,8.084012,18.064262,P2R1
101.423016,155.896033,-86.378674,-51.239306,7.396637,17.694676,P2R1


==> images/plots/results/GPS-IMU_c_f_results/Data2_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data2_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data3_error_GPS_IMU_constantMotionModel.txt <==
4.431610
3.074505
1.297355
0.780471
1.529127
1.823896
1.953013
1.896821
1.749196
1.637874
1.521021
1.401252
1.220964
1.080574
0.970657
0.862565
0.751779
0.681732
0.551954
0.450164
0.364672
0.298009
0.226454
0.225348
0.144483
0.230947
0.290374
0.193769
0.207405
0.288617
0.185211
0.113917
0.102316
0.160278
0.107092
0.065443
0.128727
0.083008
0.120792
0.203862
0.133177
0.095725
0.130669
0.074464
0.170891
0.197840
0.366314
0.203401
0.197462
0.049717
0.079306
0.157707
0.253883
0.081572
0.473754
0.254394
0.182134
0.486638
0.211938
0.242225
0.126063
0.135849
1.025685
0.362824
0.779017
1.278481
0.162861
0.375239
0.174650
0.216864
0.202313
0.179549
0.153423
0.179053
0.178506
0.191533
0.105843
0.101337
0.193289
0.731102
0.487540
0.545462
0.246733
0.334631
0.086068
0.302200
0.206627
0.251526
0.188147
0.531203
0.615678
0.325864
0.134962
0.320214
0.293256
0.171979
0.202378
0.075586
0.127586
0.185246
0.186804
0.211392
0.075106
0.072294
0.109510
0.082591
0.104230
0.080374
0.088829
0.184795
0.111755
0.342502
0.359083
0.823052
0.785780
0.603601
0.334595
0.287015
0.593478
0.656383
0.259128
4.244101
2.909765
1.260851
1.699243
0.959669
0.969389
1.036617
0.891412
1.536681
1.003710
0.993817
0.737366
0.343097
1.225863
1.549211
0.461038
1.147030
0.738070
0.813510
0.589783
1.052882
0.527170
0.574636
1.067671
0.503860
1.114791
1.118948
1.204446
0.969696
0.568625
1.177626
0.538130
0.675577
7.505784
4.410750
2.279156
1.335031
1.105767
0.558664
0.991866
1.180820
1.853080
1.438389
1.176539
1.213262
1.358906
1.026469
0.890090
1.526533
0.856937
0.671191
1.417672
0.589124
0.670139
0.548863
0.928010
0.787573
0.769705
0.551661
1.167679
0.447629
1.497777
0.628183
0.894726
0.846499
1.349028
1.585951
1.466097
1.374735
0.916513
1.617690
0.327167
1.135445
1.087110
0.919234
1.246083
0.484938
3.725626
2.678267
1.782535
1.106326
0.815587
0.826628
0.910869
0.955044
1.215301
0.809977
0.950308
1.715715
1.178906
0.754127
0.814166
0.623698
0.593517
1.169665
0.664469
0.592950
1.395165
0.688827
1.039576
1.138883
0.967334
0.507390
0.344952
0.342637
0.760575
0.716437
1.058050
1.088472
0.846540
1.515967
0.757176
0.741052
1.315337
0.723370
0.519522
0.541578
0.435920
1.754859
1.391318
0.967281
0.924403
0.470333
6.420133
4.563519
3.007451
1.823051
1.203304
1.010014
0.652251
1.304222
1.315128
1.107805
1.211147
1.458410
1.426706
1.463419
1.358916
1.376748
1.144267
1.827707
0.969960
1.410659
1.001485
0.828043
0.671417
0.693939
0.901809
0.437721
0.792592
0.539783
0.251999
0.521033
0.314875
0.851556
0.640910
0.338737
0.620144
0.885953
0.925736
0.665572
0.900921
1.472854
1.276908
1.153944
0.480346
2.015022
2.003604
1.207297
0.903764
0.716266
0.766948
1.345578
0.678511
0.814317
1.006697
0.594369
0.722346
1.434933
0.571458
0.641130
0.989874
0.413390
0.386394
0.313265
1.316510
0.550173
0.452376
0.836801
0.882319
0.437964
0.792421
1.003020
0.746932
0.560846
1.244937
2.778072
1.504039
1.585202
0.538040
0.214198
0.428336
0.640526
0.858390
0.816445
5.331586
3.547181
2.522132
1.859281
1.190292
0.737796
1.268304
1.537473
1.269631
1.392551
1.518052
1.609449
1.239530
1.189627
1.403794
0.512387
1.573705
0.591461
0.969187
1.066246
0.970915
0.993077
2.088956
1.485166
1.301652
0.732141
0.558471
0.450195
0.941731
0.737216
0.576470
0.952319
0.972774
0.703898
0.832745
0.643147
0.797543
1.014274
0.455655
0.476187
0.749795
7.282810
5.483539
3.909080
2.563979
0.998843
0.711052
1.335262
1.739375
1.831703
1.902713
1.973576
1.852174
1.856731
1.901622
1.920898
1.574352
1.495517
0.919697
0.853602
1.301834
0.691230
0.445063
0.986410
0.290283
0.269832
1.180475
0.855178
0.574981
0.302252
0.289441
0.692936
0.354739
0.600405
0.183865
0.565259
0.451352
0.329058
0.619228
0.737903
0.584544
0.334783
0.458743
0.654718
0.504644
0.561463
0.283622
1.264043
6.747807
3.770909
1.844551
1.004908
0.470060
0.195194
0.524299
0.782784
1.241866
1.169124
1.299215
0.905405
0.866634
0.831291
1.024845
0.911800
0.947057
0.800360
1.080280
0.797019
0.767963
0.937205
1.053427
0.715619
0.634777
0.827990
0.661075
0.498300
1.035571
0.575216
0.823789
1.200219
0.611671
1.066659
0.480846
0.502580
0.613471
0.213399
0.207904
0.366578
0.523196
0.549455
0.422612
0.364675
0.423737
0.360827
1.381961
0.510133
0.649579
1.645968
1.275276
0.809603
0.502380
0.216564
0.273439
0.293249
1.021905
0.718698
0.579480
0.517988
0.539866
0.516339
0.360563
0.455240
0.479404
0.456422
0.626905
0.543713
0.553385
0.466895
0.826084
0.433294
0.692086
0.524762
0.840472
0.540920
0.407628
0.976361
0.545095
0.416225
0.181417
0.707915
0.310607
0.703647
0.669586
0.362270
0.516134
0.431310
0.415745
0.692313
0.649567
0.358468
0.734044
0.413342
2.835650
2.809142
0.909571
0.489896
1.667741
1.317085
1.542843
0.717287
0.568743
0.788819
0.470437
0.775907
1.097255
0.712275
0.691996
0.909305
0.418450
0.784925
1.056872
0.630341
0.650294
0.603400
0.274433
0.806760
0.687837
0.687593
1.134703
0.767042
0.400295
0.934867
1.164993
0.411123
1.056823
0.715733
0.617233
0.786100
0.472395
1.006149
1.352485
6.063680
4.159970
2.617422
1.318115
0.997179
1.044061
1.080021
1.442684
1.639132
1.781553
1.753560
1.701719
1.575623
1.347184
1.397572
1.048572
0.963902
0.773758
0.731350
0.662610
0.449190
0.606228
0.618429
0.319145
0.403945
0.611807
0.679603
0.776867
0.682203
0.613500
0.612065
0.543623
0.682052
0.414226
0.556912
1.192614
0.318408
0.614444
0.578791
0.510407
0.739352
0.635351
0.095110
0.544314
0.591221
1.914520
1.323790
0.825734
0.738531
0.432881
1.432442
0.820811
0.549137
0.603977
0.533757
0.909771
0.786519
0.793332
0.548972
0.318562
0.517369
0.904094
0.453041
0.561934
1.048386
0.546333
0.678847
0.446663
1.394695
0.379458
1.106504
0.997135
1.103129
0.623696
0.532318
0.353455
0.564794
0.418544
1.236559
1.747370
0.870431
0.534331
0.352691
1.416198
0.741670
0.463238
0.621837
0.734222
1.145137
1.254463
0.653607
1.391263
1.292459
0.772648
0.576601
1.222440
1.545602
2.069451
1.337926
1.229756
1.177937
0.628370
0.560874
0.713805
0.558723
0.645026
0.675846
1.002469
1.072378
0.736613
0.476830
0.353804
0.757139
0.832641
1.092709
0.291251
0.306646
0.550452
0.752154
0.306279
2.325982
1.385229
2.009995
1.484416
0.492628
1.224351
0.455265
1.203200
0.852946
0.708721
0.842797
0.952203
0.812347
0.859288
0.753803
0.717961
0.693769
0.618504
0.549708
0.681124
0.320934
0.331954
0.590203
1.321343
1.239761
1.123562
2.241281
1.069343
0.880225
0.915331
0.567744
0.526449
0.857998
1.171423
0.535637
0.470038
1.097532
1.892026
0.564190
0.843871
1.123724
0.687946
0.557324
1.021371
1.157792
0.920305
1.298144
0.617748
0.455578
0.525654
1.483871
1.000003
0.700079
0.980821
1.255802
1.199856
3.019810
1.982160
1.466708
1.553707
3.007320
3.529053
1.808295
1.510132
0.510874
0.907475
1.535146
0.879001
0.265209
0.243834
0.463707
0.538305
0.667941
0.838420
0.628311
0.567450
0.624647
0.441471
1.270611
0.897514
0.457995
0.586426
0.529447
0.871004
0.307939
0.384000
0.750191
0.625917
1.129230
0.656336
0.690013
0.443159
0.352805
0.227623
0.387763
0.870024
1.339352
0.982652
2.237844
1.415483
0.877947
0.547564
0.192036
0.169514
0.280961
0.438843
0.504439
0.371328
0.437838
0.520548
0.499916
0.521945
0.463583
0.643033
0.400353
0.627394
0.438590
0.315262
0.239396
0.681545
0.658921
0.369147
0.182386
0.430615
0.781161
0.837993
1.591796
1.399787
0.722355
0.554154
0.706772
1.544987
0.668245
0.561637
1.196033
0.925720
0.902806
0.669080
0.509445
0.315494
0.352745
0.391141
0.666470
0.477757
0.656881
0.398205
0.352506
0.602210
1.140804
0.782107
0.903050
0.928585
0.573144
1.105870
0.672195
1.468306
0.644342
0.570528
0.762543
0.353787
0.949501
0.629020
0.463638
0.640759
0.239392
0.260814
1.427569
0.949991
0.607103
0.287527
0.352458
0.124305
0.404919
0.318304
0.325318
0.560582
0.483377
0.306910
0.798449
0.401886
0.551598
0.464906
0.280106
0.486223
0.855041
0.640065
0.364235
0.868540
0.371179
0.311022
0.295911
0.314121
0.261942
0.351171
0.510476
0.690078
0.340893
0.745827
0.634317
0.637817
0.451222
0.453459
1.301501
0.775732
0.421898
0.393648
0.562731
0.694930
0.534957
1.039757
0.663650
2.300704
1.686501
1.048348
0.668906
0.437996
0.136971


==> images/plots/results/GPS-IMU_c_f_results/Data3_error_GPS_IMU_fuzzyMotionModel.txt <==
4.431610
3.070079
0.905890
2.151529
2.406940
2.252514
2.118398
1.848105
1.641214
1.436284
1.231641
1.029761
0.776573
0.605611
0.462914
0.347160
0.236439
0.194478
0.130059
0.109828
0.112956
0.048389
0.063126
0.253960
0.116421
0.303678
0.310464
0.211619
0.289992
0.146584
0.211615
0.143303
0.090705
0.124044
0.158733
0.130790
0.130392
0.104868
0.078929
0.219318
0.046432
0.030106
0.132494
0.138332
0.138190
0.210307
0.321370
0.060118
0.195862
0.085504
0.068154
0.140077
0.332115
0.158207
0.303433
0.314645
0.255169
0.641766
0.405665
0.352794
0.415846
0.310643
1.334529
0.768012
0.132422
0.961997
0.344162
0.121723
0.207401
0.201663
0.218377
0.153260
0.124655
0.205836
0.171987
0.075757
0.075695
0.111763
0.163940
0.822355
0.191994
0.464062
0.116110
0.194190
0.161922
0.280230
0.195853
0.336353
0.244474
0.313358
0.718226
0.178309
0.211304
0.129656
0.250669
0.154508
0.166426
0.061514
0.128321
0.209630
0.200383
0.168553
0.108159
0.100963
0.145480
0.131905
0.123214
0.133512
0.126697
0.279607
0.223897
0.491457
0.600380
1.023189
0.040200
0.431653
0.564238
0.667984
1.139406
0.713123
0.662133
3.758122
1.350389
0.787047
1.910343
1.034278
0.204056
0.526282
0.996536
1.715003
0.326530
0.444705
0.802936
0.753882
1.501988
0.927232
0.442303
0.836767
0.869117
1.082189
0.504286
0.868807
0.964818
0.471167
0.966000
0.647646
1.269585
0.593620
1.379968
0.227297
0.440159
1.231114
0.797322
0.844232
7.166195
2.916194
1.567324
0.643151
0.877154
1.246431
1.647775
1.863282
1.058528
1.399074
1.218510
1.001543
0.873295
0.766977
0.589255
1.375044
0.327739
0.368497
1.084420
0.267603
0.696502
0.904437
1.336265
0.505594
0.359293
0.273657
1.262612
1.096238
0.884599
0.299959
0.968353
1.245200
0.933270
1.858389
0.945507
0.846076
0.780531
1.575873
1.086128
0.814473
1.416302
0.586724
1.135276
0.422900
3.679143
2.493606
1.587172
1.037176
0.613721
0.832791
1.014047
0.681182
1.158791
0.659024
0.668534
1.398234
1.076303
0.724942
0.606514
0.550519
0.698951
1.074247
0.857295
0.603263
0.922786
1.034224
1.587284
0.260325
0.867703
0.189879
0.165239
0.347388
0.959316
0.770536
1.535655
0.410845
0.409804
1.473628
0.720468
0.761157
1.020763
0.447441
0.452613
0.682286
0.537794
2.180291
0.851359
0.400461
0.645028
0.446520
6.433864
4.878354
3.456176
1.881885
1.267422
1.080854
1.062852
2.033109
1.844921
1.598250
1.596523
1.681286
1.516184
1.240045
0.923336
0.999685
0.799660
1.347581
0.635082
0.984512
1.066039
0.407018
0.194911
0.419289
1.051165
0.678156
0.738856
0.445422
0.273729
0.409254
0.403946
0.965824
0.526327
0.370521
0.466171
0.605614
0.908345
0.371429
0.733571
1.839188
0.336399
1.086430
0.360602
1.976561
2.180334
0.663570
0.337744
0.728127
0.552358
1.299930
0.771974
1.095551
0.751658
0.559864
0.625307
1.069790
0.741701
0.586389
0.643385
0.456315
0.453095
0.469769
1.260898
0.970828
0.602771
0.356791
0.778607
0.648780
0.982632
1.293409
0.829521
0.731830
0.643064
2.844666
1.310879
0.522475
0.365352
0.238229
0.559636
0.732843
1.201429
1.371406
5.141735
3.102529
1.997373
1.329117
0.561917
1.204762
1.700821
1.818161
1.503943
1.249754
1.169847
1.423823
1.035761
0.997854
0.833772
0.609407
1.207984
0.487730
0.702294
0.953836
0.918564
0.743782
2.236599
0.720242
0.537744
0.443363
0.402315
0.535137
1.051218
0.540309
0.620889
0.545642
1.069128
0.210014
0.740739
0.966836
0.181080
1.037942
0.269295
0.286657
0.716834
7.201064
5.180318
3.787422
2.128592
0.775467
1.434628
1.926919
2.305176
2.212957
1.945877
1.790684
1.548316
1.226467
1.242334
1.515231
0.567173
0.757265
0.445859
0.672034
0.824250
0.343388
0.148410
0.966803
0.511727
0.693294
0.802569
0.498948
0.566849
0.648742
0.378953
0.453255
0.487670
0.659413
0.353651
0.446705
0.424777
0.212794
0.470807
0.650601
0.427512
0.384029
0.609091
0.979183
0.433186
0.808238
0.513140
1.352537
6.154943
2.216133
1.325541
0.775031
0.400868
0.140098
0.355666
0.654550
0.940347
0.988496
1.383331
0.983149
0.701825
0.635247
0.970298
1.220680
0.706431
0.723889
1.175395
0.750888
0.546164
0.815211
1.340739
0.753671
0.708179
0.773141
0.413102
0.514400
1.280261
0.571471
0.466165
1.081114
0.582997
1.011386
0.262491
0.417399
0.585709
0.392916
0.293527
0.288697
0.512988
0.462700
0.534389
0.428971
0.586286
0.353213
1.187951
0.724136
0.756502
1.625095
1.171167
0.750197
0.503534
0.225931
0.248986
0.290092
1.018871
0.720079
0.563008
0.515700
0.576627
0.463847
0.346097
0.479537
0.478051
0.468503
0.669674
0.549803
0.500401
0.462373
0.882217
0.658510
0.238214
0.400331
0.945979
0.154115
0.360437
1.235664
0.392760
0.308316
0.357006
0.864066
0.477953
0.393003
0.561205
0.627668
0.801065
0.510171
0.600483
1.120999
0.407273
0.289090
0.439892
0.458497
2.645197
1.570024
0.908012
0.689185
1.821157
0.136962
1.270181
0.784878
0.626275
1.081162
1.037924
0.442071
0.716136
0.659198
0.383048
0.856136
0.577261
0.918453
0.596963
0.520296
0.736663
0.418126
0.374103
1.034946
0.579725
0.528841
1.330993
0.491517
0.452061
0.813079
1.518988
0.750064
0.957806
0.244155
0.339396
0.853123
0.382607
0.801003
1.388728
6.006894
4.480744
3.141547
1.234069
1.101050
1.793060
2.119266
2.314885
2.250717
2.104023
1.831651
1.589686
1.153545
0.874467
1.065611
0.650830
0.410442
0.512563
0.456574
0.409573
0.350798
0.481883
0.759391
0.508948
0.313095
0.387748
0.768888
0.819732
0.454012
0.456222
0.749483
0.244119
0.789297
0.488964
0.951379
0.925259
0.540698
0.265666
0.373123
0.676919
1.173174
0.313709
0.498108
0.423902
0.678631
1.667502
1.015107
0.647731
0.673144
0.470822
1.529296
0.796157
0.599255
0.403478
0.523855
1.054978
0.409363
0.927421
0.419821
0.400562
0.449906
0.936467
0.693079
0.783177
1.002251
0.608468
0.536861
0.177493
1.177173
0.991204
1.633655
0.331723
0.973018
0.381475
0.266578
0.304005
0.759090
0.555542
1.703189
0.884245
0.678893
0.403822
0.441577
1.647820
0.605951
0.623507
0.323019
0.436310
1.289198
0.725057
0.497929
1.397550
1.106192
0.631466
0.646892
1.013616
1.810711
1.651211
1.113945
0.787999
0.731314
0.293008
0.534113
0.868186
0.688418
0.794541
0.620294
0.629731
0.910539
0.262730
0.268858
0.433271
0.914322
0.553269
1.085091
0.617670
0.439522
0.247010
0.653045
0.567668
2.332754
1.179718
1.969047
0.676555
0.486603
1.027708
0.813658
1.317601
0.753024
1.264848
0.510751
0.596417
0.763465
1.053191
0.630854
0.403766
0.384388
0.296312
0.282805
0.413356
0.285511
0.308352
0.518079
1.575974
1.098401
1.492351
2.449670
1.011404
0.476020
0.591095
0.596353
0.294119
0.742869
1.567781
0.820076
0.535656
0.672883
1.925836
0.729502
1.380922
1.032013
0.389426
0.433056
1.016888
1.183046
0.517760
0.845177
0.936492
1.146625
1.454570
2.721835
1.349421
1.291751
0.803471
0.937047
1.201390
3.828407
1.979283
1.848335
0.354424
2.540211
3.757789
1.022609
0.354357
1.027352
0.641356
1.367834
0.709311
0.413056
0.286294
0.520558
0.517277
0.874512
0.513371
0.618852
0.434873
0.444909
0.418031
1.403267
0.335867
0.468955
0.423898
0.251895
0.822977
0.338308
0.684335
0.710225
0.913229
0.750668
0.625067
0.409878
0.469457
0.459124
0.586964
0.329767
0.937117
1.832713
0.494095
1.973901
1.125090
0.549410
0.150315
0.304628
0.460377
0.506869
0.549689
0.560950
0.388105
0.362202
0.390571
0.414249
0.327091
0.317876
0.771091
0.373082
0.878645
0.549564
0.658843
0.498103
1.122051
0.465478
0.259907
0.256394
0.224437
0.709230
0.577322
1.505991
1.239661
0.613882
0.570815
0.896390
1.516025
0.525459
0.518012
1.009718
0.953260
1.221231
0.516623
0.557333
0.459828
0.372150
0.318129
0.891012
0.509318
0.731384
0.292453
0.173475
0.450632
1.258241
1.088154
1.551627
0.452857
0.305687
1.013232
0.698296
1.369893
0.595718
0.670482
0.539426
0.362720
1.211143
0.310226
0.417904
0.428831
0.329430
0.357474
1.523755
0.875490
0.456794
0.222642
0.328193
0.413490
0.723237
0.371250
0.450349
0.403115
0.562183
0.447211
1.054308
0.591596
0.339020
0.724618
0.673348
0.364778
0.506069
0.709533
0.494472
0.647575
0.240307
0.370867
0.465275
0.383965
0.570478
0.740940
1.002966
0.440774
0.432973
0.680495
1.094590
0.379788
0.265853
0.295718
1.274170
0.214041
0.563879
0.486625
0.329246
0.638146
0.692301
1.388667
0.947395
2.171094
1.398822
0.664313
0.163471
0.202264
0.438799


==> images/plots/results/GPS-IMU_c_f_results/Data3_positions_rotations_constant.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.506067,0.394058,0.366946,-0.416007,0.352660,0.083391,P1R1
1.549831,1.287462,0.863182,-0.488158,0.242348,0.069159,P1R1
2.628836,2.147483,1.581514,-0.556538,0.007132,0.015685,P1R1
3.320710,2.648210,2.149651,-0.670085,-0.149420,-0.023748,P1R1
3.657841,2.875487,2.469434,-0.628691,-0.279331,-0.028330,P1R1
3.809865,2.968750,2.637339,-0.522148,-0.349245,-0.052015,P1R1
3.872045,3.000154,2.723896,-0.911319,-0.723013,0.097571,P1R1
3.888010,3.000870,2.765332,-0.728794,-0.697659,0.059546,P1R1
3.877636,2.984548,2.779834,-0.809043,-0.652412,0.111436,P1R1
3.850456,2.957484,2.776819,-0.779287,-0.648556,0.084325,P1R1
3.811450,2.922855,2.761495,-0.758475,-0.668383,0.106950,P1R1
3.763598,2.882562,2.737077,-0.680831,-0.660881,0.124713,P1R1
3.708555,2.870122,2.705751,-0.707354,-0.651064,0.141222,P1R1
3.688684,2.849095,2.638053,-0.789462,-0.587421,0.194334,P1R1
3.658727,2.821123,2.572558,-0.886809,-0.531699,0.200322,P1R1
3.621581,2.788335,2.509944,-1.007440,-0.531331,0.230875,P1R1
3.579816,2.752650,2.451016,-1.088902,-0.534932,0.249627,P1R1
3.535707,2.715761,2.396525,-0.980219,-0.503269,0.177468,P1R1
3.491211,2.679110,2.347063,-0.889447,-0.520986,0.213009,P1R1
3.447930,2.643891,2.303072,-0.808948,-0.500818,0.261911,P1R1
3.407103,2.611003,2.264743,-0.751047,-0.475362,0.343403,P1R1
3.369620,2.581051,2.232003,-0.750870,-0.475233,0.343822,P1R1
3.336035,2.554421,2.204671,-0.775101,-0.463435,0.320534,P1R1
3.322741,2.531576,2.203045,-0.888786,-0.370149,0.177873,P1R1
3.311209,2.512154,2.202871,-0.937361,-0.364515,0.187340,P1R1
3.333213,2.526543,2.244916,-0.961833,-0.305867,0.183413,P1R1
3.352020,2.539353,2.281529,-0.876243,-0.075607,0.254206,P1R1
3.367744,2.550488,2.312681,-0.755016,-0.003679,0.386911,P1R1
3.418724,2.560581,2.308676,-0.649103,0.185848,0.432084,P1R1
3.477391,2.569240,2.324939,-0.600737,0.134089,0.435596,P1R1
3.525708,2.576298,2.338035,-0.506750,0.297407,0.513125,P1R1
3.564528,2.581893,2.348269,-0.504783,0.431237,0.523802,P1R1
3.594836,2.586207,2.356028,-0.521481,0.469703,0.557784,P1R1
3.617698,2.589400,2.361642,-0.481722,0.392494,0.550642,P1R1
3.634179,2.591644,2.365460,-0.392669,0.303791,0.527880,P1R1
3.645303,2.593127,2.367868,-0.311254,0.258519,0.540199,P1R1
3.652053,2.593970,2.369089,-0.234827,0.310639,0.580978,P1R1
3.655309,2.594311,2.369397,-0.163700,0.282033,0.589106,P1R1
3.655859,2.594271,2.369023,-0.184107,0.253169,0.629278,P1R1
3.654382,2.593964,2.368196,-0.001323,0.142731,0.628379,P1R1
3.651469,2.593463,2.367043,0.013331,0.116555,0.623666,P1R1
3.647606,2.592841,2.365700,0.001636,0.106794,0.615263,P1R1
3.643189,2.592154,2.364271,-0.062314,-0.007368,0.618422,P1R1
3.638531,2.591449,2.362840,-0.117286,-0.126732,0.656962,P1R1
3.633867,2.590771,2.361499,-0.008132,-0.186399,0.715447,P1R1
3.661647,2.590656,2.401375,0.055354,-0.180225,0.727349,P1R1
3.684787,2.590552,2.435188,-0.057731,0.092772,0.766620,P1R1
3.703623,2.590431,2.463150,-0.065422,0.071337,0.761274,P1R1
3.718549,2.590318,2.485753,-0.251683,0.027209,0.725427,P1R1
3.730019,2.590206,2.503507,-0.331277,0.006415,0.722278,P1R1
3.738492,2.590100,2.517000,-0.365132,-0.021018,0.758397,P1R1
3.760558,2.590269,2.547395,-0.323422,-0.141335,0.777776,P1R1
3.778049,2.590425,2.571608,-0.210606,-0.436248,0.874518,P1R1
3.791493,2.590558,2.590302,-0.166627,-0.580992,0.907573,P1R1
3.801423,2.590684,2.604243,-0.197368,-0.288735,0.971962,P1R1
3.846016,2.621403,2.584192,-0.112994,-0.087691,0.996665,P1R1
3.882397,2.647431,2.565329,-0.128127,0.125040,1.009933,P1R1
3.927445,2.669259,2.568635,-0.391270,0.675964,1.179128,P1R1
3.971919,2.681145,2.538508,-0.547864,0.972774,1.360092,P1R1
4.007050,2.690112,2.512044,-0.526855,1.312032,1.395773,P1R1
4.033914,2.696591,2.489370,-0.559220,1.718982,1.405933,P1R1
4.053666,2.700962,2.470255,-0.631397,2.009219,1.373857,P1R1
4.097724,2.824096,2.495597,-0.833911,3.233476,1.298090,P1R1
4.132172,2.927461,2.517795,-0.970260,3.930924,1.261137,P1R1
4.158199,3.012247,2.536801,-0.993033,3.956968,1.250766,P1R1
4.177034,3.080029,2.552604,-0.873277,3.021408,1.080632,P1R1
4.189815,3.132659,2.565502,-0.842985,2.710799,0.976508,P1R1
4.197637,3.172071,2.575744,-0.832688,2.688039,0.990036,P1R1
4.201520,3.200182,2.583513,-0.762727,2.578845,1.080436,P1R1
4.202328,3.218879,2.589227,-0.624822,2.607277,1.132720,P1R1
4.200838,3.229901,2.593190,-0.492966,2.723221,1.162492,P1R1
4.197709,3.234826,2.595691,-0.480474,2.813196,1.216227,P1R1
4.193489,3.235061,2.597027,-0.468577,2.894214,1.206950,P1R1
4.188655,3.231794,2.597307,-0.336026,3.015554,1.270208,P1R1
4.183536,3.226081,2.596871,-0.191638,3.002478,1.339740,P1R1
4.178429,3.218755,2.595800,-0.224055,3.026798,1.387148,P1R1
4.173512,3.210535,2.594376,-0.170373,3.017459,1.429616,P1R1
4.168927,3.201967,2.592728,-0.106988,3.072590,1.499646,P1R1
4.164767,3.193468,2.590963,-0.084210,2.932835,1.580224,P1R1
4.144019,3.245022,2.568387,0.169442,2.199155,1.664086,P1R1
4.126374,3.288046,2.549012,0.104168,2.118593,1.731092,P1R1
4.111725,3.323093,2.532621,-0.330575,2.151858,1.869365,P1R1
4.099837,3.350915,2.519142,-0.393073,2.217014,1.938742,P1R1
4.090470,3.372307,2.508208,-0.205526,2.185173,1.969394,P1R1
4.083311,3.388141,2.499649,-0.061021,2.156101,2.014093,P1R1
4.039961,3.398616,2.522970,-0.114764,2.242257,2.188810,P1R1
4.004046,3.405276,2.543499,-0.233359,2.209408,2.276801,P1R1
3.975030,3.408835,2.561054,-0.469162,2.060830,2.445443,P1R1
3.952209,3.409984,2.575812,-0.700024,2.093500,2.485614,P1R1
3.934858,3.409293,2.587868,-0.422263,2.209523,2.413586,P1R1
3.922233,3.407255,2.597388,0.250331,2.367301,2.237291,P1R1
3.913566,3.404315,2.604743,0.404990,2.377774,2.176328,P1R1
3.908187,3.400798,2.610094,0.577336,2.480667,2.150544,P1R1
3.905424,3.397004,2.613834,0.474904,2.528611,2.107800,P1R1
3.904731,3.393126,2.616117,0.254128,2.431070,2.058195,P1R1
3.905575,3.389351,2.617312,0.172788,2.549601,2.016853,P1R1
3.907567,3.385762,2.617478,0.243017,2.599414,1.878157,P1R1
3.910300,3.382471,2.617000,0.244551,2.622543,1.826615,P1R1
3.897348,3.379263,2.595490,0.181536,2.621207,1.781088,P1R1
3.887098,3.376436,2.576681,0.024120,2.513399,1.721660,P1R1
3.841097,3.373396,2.590588,0.004744,2.468768,1.649848,P1R1
3.802977,3.370841,2.602589,0.050229,2.569103,1.576139,P1R1
3.772147,3.368738,2.612707,0.047026,2.580383,1.481015,P1R1
3.747890,3.367048,2.621027,-0.016141,2.595216,1.407546,P1R1
3.729426,3.365724,2.627684,-0.109176,2.695909,1.373318,P1R1
3.715954,3.364718,2.632840,-0.230064,2.720080,1.364958,P1R1
3.706719,3.363960,2.636564,-0.312333,2.672471,1.305916,P1R1
3.700949,3.363429,2.639163,-0.390391,2.710500,1.219251,P1R1
3.697963,3.363084,2.640816,-0.431256,2.677715,1.115075,P1R1
3.697208,3.362841,2.641469,-0.536988,2.556157,0.892530,P1R1
3.681980,3.362432,2.620859,-0.672003,2.499542,0.755109,P1R1
3.670388,3.362156,2.602950,-0.834702,2.574012,0.303974,P1R1
3.661932,3.361985,2.587707,-1.113824,2.916468,-0.095403,P1R1
3.656150,3.361873,2.574892,-1.466366,2.478371,-0.943271,P1R1
3.652544,3.361825,2.564441,-1.429256,2.481451,-0.931762,P1R1
3.650717,3.361801,2.556013,-1.004181,2.440333,-0.880077,P1R1
3.650255,3.361812,2.549480,-0.465691,2.287145,-0.898362,P1R1
3.650823,3.361845,2.544583,0.091095,1.928224,-0.891732,P1R1
3.652162,3.361866,2.540961,0.958610,1.205214,-0.821324,P1R1
3.653999,3.361893,2.538495,1.574510,1.224624,-0.476287,P1R1
3.656137,3.361922,2.536963,2.164248,1.267461,-0.193904,P1R1
3.413456,3.477656,2.459884,0.077606,3.979286,-1.289248,P1R1
3.169630,3.605062,2.424826,1.130629,3.864114,-1.599306,P1R1
2.912011,3.770258,2.406068,1.477288,3.705416,-1.487484,P1R1
2.701237,3.906588,2.391991,3.168266,4.316491,-0.930073,P1R1
2.391920,4.044048,2.359453,3.869198,4.556826,-0.441994,P1R1
2.142169,4.153448,2.333715,4.005445,4.614589,-0.389236,P1R1
1.875174,4.266740,2.302661,3.569247,4.395608,-0.244576,P1R1
1.649545,4.383667,2.257838,2.736958,4.656703,0.216787,P1R1
1.460305,4.533089,2.201222,1.485769,5.430395,-0.610640,P1R1
1.281598,4.649273,2.185844,1.397072,5.570611,-0.782427,P1R1
1.079186,4.765815,2.164779,1.764319,5.328694,-0.810944,P1R1
0.910882,4.883262,2.129299,2.476163,5.001818,-0.770983,P1R1
0.772289,4.971239,2.081496,3.170811,4.912283,-0.698909,P1R1
0.636158,5.063633,2.073749,3.793292,3.568984,-0.737865,P1R1
0.491624,5.129893,2.008652,4.390309,4.192996,-0.482369,P1R1
0.316817,5.203838,1.945185,4.607488,4.370373,-0.179158,P1R1
0.115984,5.284833,1.883576,4.329784,3.605254,-0.196786,P1R1
0.001707,5.373946,1.805428,3.618659,3.167864,-0.202368,P1R1
-0.109065,5.468965,1.702362,2.630829,3.152638,0.152060,P1R1
-0.271099,5.508173,1.588219,2.274356,2.918663,0.116494,P1R1
-0.391876,5.561420,1.497354,1.938953,3.675399,-0.109872,P1R1
-0.564083,5.625965,1.395277,1.521058,4.341622,-0.636235,P1R1
-0.764350,5.700858,1.304813,1.569204,4.725761,-0.781495,P1R1
-1.106319,5.752807,1.151737,2.139850,4.923742,-0.927819,P1R1
-1.378978,5.818444,1.030098,2.700286,5.115323,-0.879280,P1R1
-1.583645,5.866153,0.865177,3.637851,4.580015,-1.494467,P1R1
-1.789510,5.897846,0.744690,3.742189,5.146591,-1.509870,P1R1
-1.936654,5.947296,0.582461,4.386984,6.017367,-0.730021,P1R1
-2.109761,5.981171,0.445111,4.326886,5.953376,-0.571840,P1R1
-2.235352,6.003214,0.340953,4.175992,5.789315,-0.355736,P1R1
-2.327781,6.075500,0.336079,3.312273,5.156803,-0.221215,P1R1
-2.402516,6.130815,0.323776,2.820630,4.885480,0.132205,P1R1
-2.441686,6.171784,0.252936,2.463685,4.209048,0.094905,P1R1
-3.290096,7.204634,0.169647,6.724381,5.393910,-2.944314,P1R1
-4.010104,8.073704,0.087487,6.933000,5.270650,-2.803593,P1R1
-4.610450,8.818342,0.006270,7.246728,5.137443,-2.809102,P1R1
-5.187801,9.415416,-0.105935,7.453785,5.081090,-2.781349,P1R1
-5.671132,9.911397,-0.233388,7.258152,4.374493,-2.445085,P1R1
-6.038044,10.258541,-0.332022,6.810174,3.835190,-2.357489,P1R1
-6.305270,10.507978,-0.405599,5.943099,3.470993,-2.349520,P1R1
-6.543294,10.704726,-0.448654,4.939016,2.846546,-1.659671,P1R1
-6.722993,11.009879,-0.495944,5.573026,2.997882,-1.629841,P1R1
-6.782677,11.260983,-0.536390,6.050149,3.692812,-1.403558,P1R1
-6.819758,11.465818,-0.511749,6.578259,4.049843,-1.051707,P1R1
-6.835618,11.603002,-0.503878,6.848031,4.138852,-0.621727,P1R1
-6.869858,11.684410,-0.552705,6.524329,3.809953,-0.346063,P1R1
-6.907835,11.751630,-0.630037,6.181198,3.410082,-0.170822,P1R1
-6.920116,11.840598,-0.690550,6.009132,3.403452,0.295646,P1R1
-6.966844,11.920148,-0.726999,4.928122,4.213343,0.138606,P1R1
-7.023303,11.994347,-0.793270,4.738604,4.349729,-0.027710,P1R1
-7.127226,12.035458,-0.855173,4.769512,4.549071,-0.081531,P1R1
-7.202148,12.051496,-0.902050,5.470700,3.781483,-0.269130,P1R1
-7.253273,12.078403,-0.935952,5.622183,3.654093,-0.363111,P1R1
-7.322558,12.086099,-0.929071,5.831525,3.073505,-0.191240,P1R1
-7.386694,12.109562,-0.938431,6.389282,2.402020,-0.010363,P1R1
-7.548642,12.086450,-1.014946,7.542087,1.926370,-0.077763,P1R1
-7.713787,12.056382,-1.046308,7.858371,1.710133,-0.062272,P1R1
-7.842981,12.052915,-1.068333,7.668102,1.422330,-0.008892,P1R1
-7.940234,12.043645,-1.082633,7.459979,1.508341,0.042898,P1R1
-7.978375,12.060956,-1.049580,6.308214,1.599397,0.329576,P1R1
-8.015042,12.100876,-1.038760,5.384175,1.715007,0.808136,P1R1
-8.018951,12.130911,-1.006458,5.488742,2.243636,0.200866,P1R1
-8.012267,12.152264,-0.977087,5.523406,2.219764,0.118215,P1R1
-8.068885,12.195227,-0.962231,5.824955,3.131991,0.106981,P1R1
-8.179981,12.226721,-0.960479,6.737117,3.835398,-0.265595,P1R1
-8.337422,12.248382,-0.970021,7.223694,3.208212,-0.567640,P1R1
-8.479594,12.292619,-0.998706,7.894724,1.523073,-0.826075,P1R1
-8.645581,12.355576,-1.013575,8.645520,1.639424,-0.335430,P1R1
-8.878671,12.403391,-1.078293,8.280185,1.860908,0.218543,P1R1
-9.064857,12.439647,-1.132514,7.667653,1.418349,0.284176,P1R1
-9.177486,12.496502,-1.135676,6.880808,2.675734,0.737357,P1R1
-9.259039,12.570349,-1.136097,6.422456,3.490202,1.168732,P1R1
-9.281817,12.628849,-1.093376,5.940609,3.592707,0.764728,P1R1
-9.272144,12.703542,-1.035104,5.362128,4.220316,-0.234456,P1R1
-9.236106,12.761802,-0.964463,5.340574,4.493266,-0.440064,P1R1
-9.227964,12.804907,-0.946219,6.259646,5.112413,-0.536908,P1R1
-9.213244,12.835627,-0.932207,6.494658,5.343728,-0.715022,P1R1
-9.309038,13.784143,-0.577883,6.558389,5.228611,-0.833557,P1R1
-9.384818,14.582470,-0.279371,7.536888,5.480815,-1.251306,P1R1
-9.459518,15.268897,-0.054163,8.169428,5.273055,-1.049340,P1R1
-9.548659,15.820421,0.084756,8.517288,5.683082,-0.607292,P1R1
-9.672261,16.280654,0.199010,8.474170,5.441779,-0.365143,P1R1
-9.895487,16.688891,0.280807,8.270794,5.114193,-0.463344,P1R1
-10.092191,16.963316,0.316336,7.815782,4.585294,-0.841149,P1R1
-10.303650,17.213277,0.343318,8.089330,4.517558,-0.914456,P1R1
-10.470739,17.385124,0.354812,9.048560,4.546122,-1.144974,P1R1
-10.582983,17.522911,0.374942,9.365584,4.556636,-1.369045,P1R1
-10.680384,17.634186,0.362679,9.395422,4.214138,-1.447784,P1R1
-10.748899,17.696240,0.344476,9.522390,5.380589,-1.077557,P1R1
-10.832028,17.748896,0.352343,9.832396,5.435588,-0.209718,P1R1
-10.890330,17.797544,0.353744,9.824124,5.783607,0.180563,P1R1
-10.943763,17.815515,0.329734,9.746432,5.878436,0.381409,P1R1
-10.978249,17.840324,0.305258,9.650171,6.016668,0.593801,P1R1
-10.997501,17.873656,0.281476,9.659314,6.399902,1.003461,P1R1
-11.042435,17.885772,0.288881,9.205114,7.119794,0.465694,P1R1
-11.104378,17.881774,0.252494,8.665269,7.385180,0.009933,P1R1
-11.187084,17.865833,0.250025,8.276911,7.356116,-0.268021,P1R1
-11.249443,17.842224,0.247254,9.034234,6.963594,-0.185801,P1R1
-11.333471,17.873217,0.274266,10.000907,6.673203,-0.319768,P1R1
-11.396893,17.892685,0.296560,10.973749,5.847203,-1.235394,P1R1
-11.443168,17.932903,0.314611,11.079059,5.948803,-1.412024,P1R1
-11.474553,17.961291,0.328669,11.693351,5.869301,-0.832386,P1R1
-11.532363,18.009240,0.369258,11.790087,5.935321,-0.748355,P1R1
-11.574534,18.044741,0.402343,11.739274,5.995915,-0.661883,P1R1
-11.604018,18.099671,0.428593,11.512755,6.058810,-0.441877,P1R1
-11.660652,18.140571,0.478413,10.771200,6.194336,0.131151,P1R1
-11.702684,18.170112,0.518422,10.063175,5.993784,-0.050936,P1R1
-11.731796,18.160100,0.549486,8.680826,6.478952,-0.411755,P1R1
-11.712557,18.147480,0.542928,8.524195,6.353243,-0.450288,P1R1
-11.690855,18.132887,0.534332,8.781018,6.397507,-0.415180,P1R1
-11.668136,18.117361,0.524403,10.204803,6.194876,-0.523776,P1R1
-11.607436,18.102384,0.484049,10.582007,6.275533,-0.972302,P1R1
-11.554015,18.117845,0.448271,10.955259,5.687074,-1.011821,P1R1
-11.507557,18.129548,0.416945,11.362041,6.486599,-0.582705,P1R1
-11.468067,18.138073,0.390329,11.364126,6.299582,-0.208908,P1R1
-11.397115,18.144540,0.338276,11.128175,6.176982,0.016561,P1R1
-11.338141,18.148675,0.294792,10.598908,5.873411,0.246087,P1R1
-11.290297,18.150949,0.259411,10.100442,5.792067,0.113216,P1R1
-11.214364,18.152342,0.201297,7.969906,5.926195,0.423666,P1R1
-11.153132,18.152526,0.154241,7.642875,6.693588,0.451913,P1R1
-11.105110,18.151805,0.117141,7.542690,6.677309,0.070204,P1R1
-11.069150,18.180399,0.088660,8.075757,7.020945,0.005893,P1R1
-11.043082,18.203990,0.067740,8.423038,6.880160,-0.216787,P1R1
-11.432416,19.806342,0.352377,8.869380,6.883416,-0.312167,P1R1
-11.766365,21.162715,0.596421,10.006389,7.030946,-0.369512,P1R1
-12.008952,22.315896,0.771280,10.436809,6.830005,-0.410105,P1R1
-12.244948,23.247930,0.943732,10.825202,6.320669,-0.850921,P1R1
-12.472580,23.980661,1.112013,10.802776,5.277556,-1.439745,P1R1
-12.653277,24.568558,1.245326,11.002854,5.418014,-1.575331,P1R1
-12.832992,25.180622,1.377585,10.757265,5.594937,-1.628015,P1R1
-12.970519,25.664007,1.478293,9.659099,6.138457,-2.188008,P1R1
-13.071199,26.008208,1.551928,9.581590,6.179478,-1.993627,P1R1
-13.142248,26.326332,1.602677,9.787630,6.138879,-1.858293,P1R1
-13.187895,26.566185,1.634433,10.108572,5.865516,-1.703047,P1R1
-13.174508,26.714075,1.621163,10.603934,5.600789,-1.863625,P1R1
-13.151027,26.817803,1.600608,11.071296,5.208894,-2.291380,P1R1
-13.120573,26.859336,1.575443,11.101827,4.804610,-2.401661,P1R1
-13.086603,26.883287,1.547669,11.364098,4.917786,-2.433751,P1R1
-13.050944,26.867773,1.519139,11.819984,5.055140,-1.956508,P1R1
-13.015404,26.823699,1.491127,12.255518,5.174093,-1.674044,P1R1
-12.910893,26.761298,1.475459,11.388268,4.905307,-0.852961,P1R1
-12.803875,26.717087,1.480749,11.178889,5.072819,-0.392668,P1R1
-12.711941,26.632155,1.483538,10.355591,4.940239,-0.806220,P1R1
-12.619476,26.576285,1.505098,9.531183,5.490232,-0.465641,P1R1
-12.527350,26.518431,1.542473,9.256220,5.675184,-0.629144,P1R1
-12.437155,26.491404,1.593286,9.255792,5.631016,-0.559015,P1R1
-12.310937,26.463260,1.625154,9.512033,5.420556,-0.755015,P1R1
-12.193570,26.464833,1.670179,9.876213,4.713736,-1.411508,P1R1
-12.084479,26.462778,1.726319,10.227951,4.160959,-1.504875,P1R1
-11.999432,26.457858,1.770807,10.929563,4.308759,-1.645796,P1R1
-11.919297,26.451298,1.825641,11.269112,4.504533,-1.456982,P1R1
-11.859614,26.443515,1.868303,11.499973,4.466515,-1.407332,P1R1
-11.817832,26.465145,1.900439,11.414845,4.711411,-1.146893,P1R1
-11.790459,26.482083,1.923543,11.223549,4.919016,-0.922614,P1R1
-11.775257,26.524858,1.938919,10.458594,4.762634,-0.398883,P1R1
-11.785841,26.589244,1.927540,10.159160,4.451142,-0.397524,P1R1
-11.800889,26.641755,1.914353,9.940068,4.281234,-0.266447,P1R1
-11.873870,26.742538,1.909528,9.991788,4.031535,-0.210807,P1R1
-11.939740,26.824719,1.903186,9.892986,4.568362,-0.361434,P1R1
-12.036909,26.949325,1.925721,9.599307,4.640617,-1.145984,P1R1
-12.136254,27.049608,1.922742,9.663454,4.940525,-1.225920,P1R1
-12.252871,27.187757,1.877463,10.297657,4.891822,-1.407085,P1R1
-12.349394,27.297802,1.837557,12.040796,4.628099,-1.881591,P1R1
-12.411731,27.413138,1.823816,11.998794,4.541769,-2.183208,P1R1
-12.498853,27.561465,1.842148,12.759644,4.433209,-1.448384,P1R1
-12.567591,27.677853,1.858047,13.095720,4.419380,-1.459148,P1R1
-12.726642,28.274435,1.981835,13.554195,4.188780,-1.408554,P1R1
-12.817762,28.799802,2.056239,15.087151,3.131008,-1.713818,P1R1
-12.871187,29.226581,2.137608,15.377992,2.740681,-1.800805,P1R1
-12.892343,29.564168,2.223998,15.499586,2.854254,-1.873219,P1R1
-12.886467,29.822895,2.313634,15.708996,3.079245,-1.439130,P1R1
-12.821818,30.104055,2.375287,15.612605,2.925430,-1.651814,P1R1
-12.761765,30.343497,2.421983,15.659530,4.125316,-1.440072,P1R1
-12.706997,30.517336,2.455815,15.818935,4.459384,-1.020254,P1R1
-12.658232,30.635997,2.478680,16.254524,4.758072,-0.257543,P1R1
-12.615780,30.709363,2.492667,16.325304,4.426213,0.091676,P1R1
-12.563979,30.776703,2.520099,16.402588,4.253598,0.424129,P1R1
-12.504465,30.811419,2.559270,16.133711,4.186863,0.821618,P1R1
-12.510041,30.849586,2.597422,15.656449,4.280495,-0.072065,P1R1
-12.516793,30.864027,2.625442,15.259295,4.080462,-0.582276,P1R1
-12.540773,30.890110,2.624321,14.783488,4.272043,-0.707220,P1R1
-12.578503,30.898135,2.598533,15.178408,4.559075,-1.010679,P1R1
-12.649796,30.922130,2.603073,15.329888,4.680209,-1.332634,P1R1
-12.726826,30.961671,2.583740,15.507399,4.674679,-1.679191,P1R1
-12.775314,31.016067,2.585595,15.413601,4.723039,-2.120816,P1R1
-12.830812,31.083228,2.564773,15.970493,5.834277,-2.012864,P1R1
-12.875674,31.161896,2.545633,16.603829,6.452275,-1.658357,P1R1
-12.926670,31.220192,2.507889,17.015182,6.729694,-1.344324,P1R1
-12.999222,31.290814,2.433963,16.797201,6.781093,-1.185891,P1R1
-13.127854,31.371594,2.360247,16.162721,6.594117,-0.926533,P1R1
-13.232515,31.432162,2.299054,15.882718,6.657643,-0.363913,P1R1
-13.348685,31.534925,2.208321,15.741080,7.336938,0.286376,P1R1
-13.440534,31.614146,2.134164,14.926536,8.329788,0.322106,P1R1
-13.533368,31.702595,2.125680,14.251193,8.620841,0.028499,P1R1
-13.589032,31.829426,2.143513,13.683244,8.672084,-0.263997,P1R1
-13.612376,31.958556,2.182955,14.175800,8.585919,-0.113757,P1R1
-13.608645,32.088857,2.239821,16.953550,8.291078,0.168310,P1R1
-13.497710,32.310886,2.342298,17.720299,7.776641,-0.268589,P1R1
-13.451990,32.487446,2.439055,17.618562,8.173166,-0.165132,P1R1
-13.464668,32.653525,2.529346,17.737921,8.066181,0.113589,P1R1
-13.489925,32.810375,2.582826,17.803554,7.975671,0.248681,P1R1
-13.541583,32.928450,2.583300,17.607411,7.918067,0.604125,P1R1
-13.659976,33.042573,2.639622,17.043881,7.928563,0.747718,P1R1
-13.789926,33.124333,2.642849,15.979637,8.197295,0.868269,P1R1
-13.983386,33.238020,2.609867,14.839314,8.044816,1.331069,P1R1
-14.342998,34.607372,2.818589,15.565854,8.412090,2.501734,P1R1
-14.639818,35.754357,2.993020,14.731527,8.233337,2.638319,P1R1
-14.858811,36.813345,3.084983,14.125621,7.767620,2.561712,P1R1
-15.007967,37.724287,3.104879,13.405235,8.327638,2.018449,P1R1
-15.171961,38.438407,3.122801,13.733966,8.270584,1.947764,P1R1
-15.256722,39.011175,3.101082,14.257280,8.116467,1.803204,P1R1
-15.092312,39.554936,3.201489,14.720536,7.958333,1.337673,P1R1
-14.883585,39.981723,3.271652,15.617433,7.926687,1.578434,P1R1
-14.712648,40.309216,3.304617,16.226711,7.786592,1.785921,P1R1
-14.546373,40.555669,3.346910,16.376103,7.605448,1.844467,P1R1
-14.365642,40.737590,3.346986,16.043181,7.460515,1.880860,P1R1
-14.229402,40.838423,3.320629,15.406709,6.984485,2.411724,P1R1
-14.118485,40.935723,3.293422,14.736497,6.921920,2.686182,P1R1
-13.975933,41.006381,3.257248,14.168495,6.405064,2.934690,P1R1
-13.824684,41.118848,3.193696,13.704794,6.889261,2.535410,P1R1
-13.743663,41.269892,3.167565,13.198341,6.970234,2.328129,P1R1
-13.615874,41.518373,3.155227,14.203689,6.842357,1.856003,P1R1
-13.532565,41.700232,3.123826,14.478249,7.187657,1.777867,P1R1
-13.509692,41.825553,3.127215,14.696286,6.981761,2.281898,P1R1
-13.602462,41.903106,3.078158,14.465749,7.003168,2.826268,P1R1
-13.705659,41.943533,3.016220,14.082054,6.861104,3.326635,P1R1
-13.814972,41.954978,2.944256,13.722873,6.535759,3.394127,P1R1
-13.980724,41.913602,2.873770,12.854315,4.603507,3.302539,P1R1
-14.176439,41.860513,2.826133,12.512407,4.391248,3.355430,P1R1
-14.286230,41.802442,2.779833,12.426807,4.812612,3.288212,P1R1
-14.374592,41.742109,2.744068,12.586497,4.723132,2.997581,P1R1
-14.427607,41.682726,2.738152,12.795416,4.705087,3.045230,P1R1
-14.434456,41.656612,2.778070,12.956028,4.574269,2.886951,P1R1
-14.347995,41.661390,2.846783,12.766355,3.981015,2.432706,P1R1
-14.269323,41.662054,2.907169,12.848720,4.092605,2.196956,P1R1
-14.183294,41.659909,2.979616,12.816597,3.693300,1.894681,P1R1
-14.092764,41.655803,3.061184,13.011241,4.096374,2.051346,P1R1
-14.016617,41.680117,3.128605,13.920405,4.434053,2.467504,P1R1
-13.953617,41.698944,3.183116,13.876409,4.618621,2.538143,P1R1
-13.832834,41.744075,3.236988,13.401666,4.916034,2.959412,P1R1
-13.750260,41.810105,3.258334,13.151334,5.775403,3.235929,P1R1
-13.684903,41.863671,3.272342,13.176198,5.721876,3.252961,P1R1
-13.650886,41.905650,3.259619,12.968887,6.279186,2.453418,P1R1
-13.611936,41.967973,3.265866,12.877519,6.453128,2.355722,P1R1
-13.600311,42.016851,3.247761,13.033187,6.445805,2.300461,P1R1
-13.419932,42.048052,3.181541,13.308815,6.185677,2.150053,P1R1
-12.415654,43.704103,3.461591,13.024847,6.489960,2.445647,P1R1
-11.523186,45.163847,3.759875,12.075338,5.745670,2.877995,P1R1
-10.725459,46.461692,4.089931,11.895816,5.539989,3.032023,P1R1
-10.081813,47.512411,4.360520,12.598386,4.767192,2.540801,P1R1
-9.560800,48.340475,4.597406,12.652576,4.330950,1.971973,P1R1
-9.196560,49.001473,4.741528,12.233448,3.613765,1.788471,P1R1
-8.950532,49.488275,4.826167,12.453714,3.700893,1.783934,P1R1
-8.787662,49.857894,4.881042,13.166139,3.695363,2.420474,P1R1
-8.708403,50.100917,4.891329,13.392755,3.674560,2.601486,P1R1
-8.664504,50.271566,4.906368,13.294004,3.337065,2.822195,P1R1
-8.661708,50.356388,4.906788,12.936829,3.189299,3.107354,P1R1
-8.673391,50.404785,4.916846,12.512064,3.302041,3.719203,P1R1
-8.708566,50.398605,4.916067,12.241073,2.999196,3.654846,P1R1
-8.743826,50.352626,4.927942,12.011667,3.807981,3.701173,P1R1
-8.791687,50.308761,4.931055,10.799082,3.707784,3.057971,P1R1
-8.846816,50.242577,4.927646,10.738355,3.978255,3.122730,P1R1
-8.905328,50.192422,4.919436,11.217638,3.587539,2.780996,P1R1
-8.947757,50.130726,4.928626,11.517795,3.574308,2.508642,P1R1
-8.935826,50.063510,4.923304,11.498972,3.271351,1.960817,P1R1
-8.914744,50.024295,4.935974,11.853247,3.871582,2.359765,P1R1
-8.917406,49.981218,4.923424,11.649727,4.017487,2.580727,P1R1
-8.923699,49.937164,4.910245,11.601130,4.075597,2.692833,P1R1
-8.932567,49.924047,4.896989,10.857883,3.596122,3.057628,P1R1
-8.942797,49.908721,4.884260,10.402063,3.486772,3.236067,P1R1
-8.953594,49.892347,4.872391,9.768675,3.289514,3.408622,P1R1
-8.964525,49.905793,4.861490,9.773744,4.068764,3.260002,P1R1
-8.974625,49.915159,4.851687,9.797295,3.748521,2.882619,P1R1
-8.983942,49.921171,4.843148,10.247773,3.480780,2.676520,P1R1
-8.976633,49.954723,4.856415,10.678629,3.331686,2.236160,P1R1
-8.970308,49.981495,4.867614,10.795061,3.311863,1.884071,P1R1
-8.965173,50.002246,4.876932,11.096657,3.255398,2.214231,P1R1
-8.939411,50.048084,4.833947,11.494819,3.434350,2.242949,P1R1
-8.917519,50.084786,4.796952,11.643853,3.786718,2.761742,P1R1
-8.899547,50.113347,4.765883,11.766020,4.020271,2.978864,P1R1
-8.868671,50.135029,4.760811,11.993061,3.709954,3.180964,P1R1
-8.843429,50.150592,4.757682,11.966003,3.297720,3.188047,P1R1
-8.785640,50.191644,4.726174,11.933454,3.182841,3.104352,P1R1
-8.737768,50.223799,4.700296,11.737663,3.472265,3.412013,P1R1
-8.699456,50.278129,4.679534,11.568646,3.859386,2.926947,P1R1
-8.669483,50.321191,4.663432,11.781994,3.697802,2.598269,P1R1
-8.646776,50.354269,4.651372,12.106636,3.843554,2.477628,P1R1
-8.630749,50.408690,4.642742,12.637891,4.098948,2.577318,P1R1
-8.565237,50.452051,4.627476,13.572102,3.984653,2.374051,P1R1
-8.496058,50.485105,4.636526,13.874273,3.807389,2.182315,P1R1
-8.402588,50.539625,4.615588,14.232985,3.318359,1.693746,P1R1
-8.327581,50.611811,4.598911,14.638435,3.110128,1.509628,P1R1
-8.268884,50.698651,4.585906,15.744662,3.862845,1.453700,P1R1
-7.806157,51.608631,4.443645,11.179292,5.789614,1.674852,P1R1
-7.403182,52.374357,4.344845,11.103580,5.723070,1.748821,P1R1
-7.073221,53.003783,4.264129,10.896023,5.628775,1.726398,P1R1
-6.810589,53.538385,4.200044,10.825745,5.631425,1.692354,P1R1
-6.552826,53.957628,4.141124,10.825854,5.523237,1.725229,P1R1
-6.354999,54.274832,4.096387,10.821463,5.420916,1.722402,P1R1
-6.209001,54.504461,4.063808,10.790013,5.378876,1.724150,P1R1
-6.106696,54.690390,4.040922,10.481803,5.042928,1.781026,P1R1
-6.040682,54.811442,4.026465,11.156655,4.943567,1.895774,P1R1
-6.003965,54.879905,4.018751,11.580986,5.440571,1.917141,P1R1
-6.115551,55.324751,3.943138,11.783917,5.728417,2.319038,P1R1
-6.224672,55.673876,3.881980,11.866352,5.960080,2.739520,P1R1
-6.328416,55.939046,3.834358,11.560928,6.024793,2.945791,P1R1
-6.423117,56.186761,3.762426,11.792213,5.705107,3.080783,P1R1
-6.508330,56.365334,3.706035,12.485483,5.337814,2.724838,P1R1
-6.582887,56.485869,3.662972,13.042912,4.506671,2.263492,P1R1
-6.663067,56.558703,3.611043,13.371291,4.390573,2.202158,P1R1
-6.730513,56.593712,3.572057,13.687159,4.302035,2.232133,P1R1
-6.785588,56.599334,3.543808,14.565813,4.711113,2.279004,P1R1
-6.829638,56.583097,3.524772,14.907656,4.788468,2.416140,P1R1
-6.863642,56.581137,3.512670,14.846324,4.905956,2.571597,P1R1
-6.905139,56.564094,3.486031,14.213234,4.975606,2.711121,P1R1
-6.936444,56.536686,3.466891,13.001184,4.760424,2.938581,P1R1
-6.959247,56.502739,3.454225,12.607743,4.393693,3.232350,P1R1
-6.958713,56.465516,3.467347,12.300098,3.930923,3.169177,P1R1
-6.916710,56.457589,3.451232,11.729674,4.192057,2.876959,P1R1
-6.861890,56.445824,3.460419,11.773263,4.232653,2.677923,P1R1
-6.797287,56.431700,3.490925,11.571628,4.522376,2.699074,P1R1
-6.725680,56.446305,3.538704,10.493704,5.028415,2.400132,P1R1
-6.627103,56.456448,3.550149,10.138234,5.319166,2.452897,P1R1
-6.513086,56.492881,3.600914,10.299999,5.447397,2.614416,P1R1
-6.348871,56.552340,3.654573,11.237075,5.344911,2.679291,P1R1
-6.197608,56.600287,3.719514,11.519936,5.408147,2.384860,P1R1
-6.059461,56.667816,3.792988,11.669253,4.478035,2.287066,P1R1
-5.949890,56.721473,3.852606,11.820875,4.350422,2.267542,P1R1
-5.865259,56.762718,3.899368,11.794132,4.182439,2.643157,P1R1
-5.802206,56.793185,3.934753,12.329335,4.328148,2.794485,P1R1
-5.720114,56.845195,3.930658,12.679103,4.379968,2.835274,P1R1
-5.659165,56.884995,3.923036,12.913024,4.386246,2.885822,P1R1
-5.615798,56.914148,3.912774,12.937464,4.256017,3.049020,P1R1
-5.587805,56.964368,3.901160,13.034197,4.644128,3.282586,P1R1
-5.587909,57.002363,3.868389,12.806461,4.868383,3.175912,P1R1
-5.594124,57.029862,3.838030,12.425944,5.071363,3.056857,P1R1
-5.605272,57.048724,3.811186,12.158833,5.066437,2.852953,P1R1
-5.619586,57.060469,3.787927,11.832433,5.479683,2.777040,P1R1
-5.635790,57.096400,3.767881,11.806280,5.771849,2.796032,P1R1
-5.652336,57.123229,3.750964,12.971127,5.631141,2.780440,P1R1
-5.668663,57.142344,3.737150,13.504529,5.250314,2.522490,P1R1
-5.684151,57.155014,3.726117,13.681037,4.541424,2.401625,P1R1
-5.737560,57.581808,3.676470,13.937038,4.303218,2.713503,P1R1
-5.767473,57.970537,3.655448,14.014671,4.400179,2.683272,P1R1
-5.792123,58.290378,3.638753,13.887332,4.508136,2.618625,P1R1
-5.796533,58.577356,3.646661,13.843485,4.520716,2.603869,P1R1
-5.799115,58.803213,3.654858,13.747291,4.522559,2.619837,P1R1
-5.746092,59.006013,3.653257,13.798818,4.514080,2.659549,P1R1
-5.684000,59.157979,3.673229,13.811316,4.548531,2.637080,P1R1
-5.424548,59.354052,3.757762,13.749770,4.437155,2.648980,P1R1
-5.205562,59.500311,3.829532,13.729248,4.385617,2.569473,P1R1
-5.009186,59.634392,3.909628,13.723256,4.453162,2.629483,P1R1
-4.834214,59.728768,3.995769,13.678410,4.324936,2.700412,P1R1
-4.656625,59.790361,4.034898,13.407523,4.202512,2.837859,P1R1
-4.500885,59.825267,4.084392,13.435989,4.216934,2.913606,P1R1
-4.381463,59.868871,4.122055,13.446656,4.312378,2.959300,P1R1
-4.276854,59.891890,4.170043,13.223913,4.523699,2.982296,P1R1
-4.200543,59.898477,4.205894,12.995833,4.429408,3.051088,P1R1
-4.148327,59.892746,4.231637,12.858999,4.310521,3.037351,P1R1
-4.131993,59.877858,4.228315,12.532354,4.480242,3.279358,P1R1
-4.128976,59.856987,4.221139,12.503161,4.604233,3.506902,P1R1
-4.135483,59.832380,4.211008,12.304958,4.595978,3.417155,P1R1
-4.149038,59.806031,4.199318,12.199109,4.565101,3.233969,P1R1
-4.167429,59.809307,4.186624,11.913141,5.287713,2.967082,P1R1
-4.188078,59.808703,4.173502,11.419703,5.537349,2.757286,P1R1
-4.139478,59.806478,4.172007,11.566472,5.615551,2.886266,P1R1
-4.085931,59.832401,4.190114,11.940214,5.511856,2.927288,P1R1
-4.043319,59.852085,4.203733,12.526136,4.803672,2.724164,P1R1
-3.994879,59.866831,4.234605,12.559590,4.689238,2.723558,P1R1
-3.942055,59.907379,4.280008,12.784459,4.703310,2.952786,P1R1
-3.900931,59.939496,4.316465,13.764811,4.218342,3.507972,P1R1
-3.816041,59.965111,4.335797,14.080331,4.145403,3.641953,P1R1
-3.732663,60.014425,4.370228,14.190721,3.940170,3.732892,P1R1
-3.666892,60.053526,4.396900,14.330360,3.632532,3.814101,P1R1
-3.616216,60.083456,4.416419,15.173622,3.497068,3.719648,P1R1
-3.578905,60.105538,4.430149,15.618382,3.549849,3.589754,P1R1
-3.552461,60.120850,4.438677,15.475268,3.469967,3.254081,P1R1
-3.535331,60.130651,4.443279,14.984805,3.245379,3.225676,P1R1
-3.525681,60.135986,4.444754,14.427985,3.014453,3.231963,P1R1
-3.521486,60.137694,4.443466,13.695896,3.064772,3.493018,P1R1
-3.521848,60.136760,4.440518,13.263437,3.209435,3.345201,P1R1
-3.525423,60.133872,4.436331,12.884449,3.480476,3.005925,P1R1
-3.531276,60.159518,4.430990,12.184288,4.291737,2.732702,P1R1
-3.538443,60.179751,4.425247,11.836385,4.285410,2.566250,P1R1
-3.546248,60.195191,4.419376,11.580869,4.352999,2.612694,P1R1
-3.553777,60.206373,4.413234,11.975639,4.527125,2.624498,P1R1
-3.561086,60.214056,4.407376,12.415887,4.438664,2.592427,P1R1
-3.684839,60.416914,4.420962,11.056172,5.634951,4.295505,P1R1
-3.789596,60.587049,4.431684,12.358355,5.043222,4.061217,P1R1
-3.876590,60.726559,4.440142,12.964697,5.196566,3.532105,P1R1
-3.947547,60.868058,4.446546,13.286532,5.274571,3.013316,P1R1
-4.003034,60.979865,4.450755,14.170736,6.847588,3.132141,P1R1
-4.061391,61.065266,4.432882,14.091198,6.800468,3.116108,P1R1
-4.108867,61.386973,4.337414,13.487490,6.402055,3.492379,P1R1
-4.144328,61.680026,4.255947,13.295323,6.317114,3.750208,P1R1
-4.185697,61.944781,4.167327,13.221261,6.049346,3.961653,P1R1
-4.247974,62.182428,4.052736,12.894910,5.431169,4.658504,P1R1
-4.296229,62.425729,3.958310,12.324361,4.947222,5.288282,P1R1
-4.332685,62.672763,3.882719,12.109024,4.675526,5.213333,P1R1
-4.374754,62.891608,3.803320,12.022524,5.373159,5.208934,P1R1
-4.421839,63.115442,3.720621,11.508528,5.238944,4.847694,P1R1
-4.505871,63.342703,3.594834,11.707875,5.367967,4.844298,P1R1
-4.571893,63.543121,3.494149,12.522143,5.146714,4.833512,P1R1
-4.638552,63.720242,3.395631,12.839410,4.697640,4.763094,P1R1
-4.673921,63.967951,3.339629,12.782067,3.968992,4.258893,P1R1
-4.644247,64.216791,3.290991,13.024551,4.355149,4.137493,P1R1
-4.667798,64.434078,3.266933,13.184821,4.695471,4.437560,P1R1
-4.731597,64.653803,3.191315,13.739974,4.516123,4.867555,P1R1
-4.813924,64.846058,3.092716,13.599701,4.372331,5.160819,P1R1
-4.879756,65.045465,3.015938,13.438877,4.166513,5.410151,P1R1
-4.962830,65.250640,2.916589,12.654014,3.785055,5.931209,P1R1
-5.098245,65.430410,2.828577,12.327687,4.027907,6.170367,P1R1
-5.245706,65.619246,2.791729,12.098155,4.260867,5.951863,P1R1
-5.379211,65.786472,2.747483,11.762198,5.474448,5.641469,P1R1
-5.538122,65.935149,2.726690,11.773536,5.705798,5.437889,P1R1
-5.641926,66.099906,2.665490,11.998269,6.078754,5.400255,P1R1
-5.773731,66.277695,2.628680,12.757553,5.852501,5.347026,P1R1
-5.874410,66.437818,2.603184,13.956475,4.952362,5.241149,P1R1
-5.965204,66.612968,2.566786,14.618715,4.641877,5.327021,P1R1
-6.069253,66.800763,2.570659,15.270189,5.217059,5.656266,P1R1
-6.163137,66.999860,2.558374,15.288062,5.241311,5.854086,P1R1
-6.247466,67.178294,2.531066,15.062590,5.012097,5.931094,P1R1
-6.292047,67.369458,2.531671,14.352563,4.619271,5.960455,P1R1
-6.318765,67.511383,2.535663,14.157037,4.564331,5.976321,P1R1
-6.331201,67.611462,2.541934,14.759695,4.252868,6.057122,P1R1
-6.331739,67.676505,2.548634,15.863979,4.926469,5.977019,P1R1
-6.347628,69.152984,1.692443,15.874637,4.930362,5.753507,P1R1
-6.299458,70.388109,0.958544,15.541163,4.927330,5.698669,P1R1
-6.252872,71.426816,0.351500,15.398580,4.837225,5.622775,P1R1
-6.192638,72.255176,-0.118022,15.482285,4.949522,5.528689,P1R1
-5.966663,72.923290,-0.461282,15.720946,5.099780,5.511208,P1R1
-5.757174,73.424382,-0.698307,15.579141,4.826361,5.739319,P1R1
-5.582102,73.812588,-0.865365,15.415481,4.583518,5.966673,P1R1
-5.384032,74.077624,-0.984273,14.968146,4.478958,6.253212,P1R1
-5.207027,74.241105,-1.034138,14.871190,4.475923,6.511139,P1R1
-5.049949,74.323306,-1.028140,15.045013,4.570930,6.759034,P1R1
-4.873074,74.342948,-1.008083,15.389394,4.574641,6.972299,P1R1
-4.717623,74.314814,-0.950986,15.783281,4.564415,7.088100,P1R1
-4.528483,74.283618,-0.874249,15.666144,4.550040,7.126967,P1R1
-4.343162,74.225398,-0.825506,15.451797,4.552884,7.205436,P1R1
-4.183693,74.149017,-0.753834,14.790989,4.394278,7.663643,P1R1
-4.025379,74.062658,-0.715069,14.535136,4.151702,7.967113,P1R1
-3.890118,73.971883,-0.656359,14.401432,4.147785,8.136805,P1R1
-3.791031,73.910994,-0.603090,13.951651,4.170529,8.126173,P1R1
-3.706217,73.849308,-0.534958,13.670269,4.216945,7.854897,P1R1
-3.648903,73.789158,-0.476080,13.646993,4.364268,7.564638,P1R1
-3.575921,73.733054,-0.456299,13.693693,4.376606,7.262153,P1R1
-3.526627,73.681540,-0.440715,13.590774,4.806557,7.258787,P1R1
-3.496243,73.635223,-0.429439,13.055129,5.288319,7.140088,P1R1
-3.465158,73.594894,-0.400844,12.772764,5.689259,7.118173,P1R1
-3.448448,73.560292,-0.378172,12.694415,5.957442,7.158159,P1R1
-3.442937,73.531227,-0.360825,13.009451,6.068600,7.305426,P1R1
-3.430203,73.537601,-0.327596,13.718102,6.025980,7.542037,P1R1
-3.425486,73.543920,-0.302064,14.276450,5.569601,7.177605,P1R1
-3.411106,73.580164,-0.262800,14.297124,5.221025,7.402837,P1R1
-3.403781,73.611424,-0.232064,14.619805,5.468506,7.583929,P1R1
-3.385339,73.637882,-0.188870,14.847232,5.201468,8.236867,P1R1
-3.373447,73.659663,-0.155289,14.687539,5.239778,8.413139,P1R1
-3.366861,73.706962,-0.130725,14.057211,5.075052,8.843461,P1R1
-3.364324,73.745821,-0.113382,13.758988,4.708948,8.934726,P1R1
-3.326062,73.777309,-0.132854,12.912756,4.362353,9.067264,P1R1
-3.295452,73.801633,-0.153185,12.495856,4.965635,8.526996,P1R1
-3.271123,73.819519,-0.174087,12.247148,5.347035,8.268090,P1R1
-3.253025,73.832214,-0.193751,12.396439,5.539876,8.313567,P1R1
-3.240651,73.870555,-0.211827,12.715159,5.377886,8.387672,P1R1
-3.232501,73.900760,-0.228117,13.354811,5.175214,8.391627,P1R1
-3.227298,73.923605,-0.243098,14.316027,4.533391,8.248514,P1R1
-3.224770,73.940250,-0.256146,14.508946,4.335575,8.128908,P1R1
-3.224253,73.951653,-0.267347,14.922120,4.083925,8.059378,P1R1
-3.225180,73.958719,-0.276838,15.226873,4.340608,7.937766,P1R1
-3.226653,73.962119,-0.285342,15.676657,4.588101,8.372335,P1R1
-3.016001,74.266004,-0.330673,15.041322,3.908497,8.501748,P1R1
-2.837748,74.521357,-0.369464,14.716899,4.432027,8.332213,P1R1
-2.674017,74.731258,-0.381544,14.875725,4.842932,8.064923,P1R1
-2.540938,74.899245,-0.391137,15.442797,5.163606,8.198707,P1R1
-2.398281,75.060546,-0.428044,15.896238,5.195203,8.232658,P1R1
-2.285637,75.184404,-0.458843,16.833129,4.153387,7.669096,P1R1
-2.183662,75.276225,-0.462985,16.763652,3.504722,7.331296,P1R1
-2.107185,75.340604,-0.464899,16.643634,3.041025,7.299827,P1R1
-2.052904,75.412206,-0.465176,16.920365,2.999673,7.269249,P1R1
-2.000493,75.461047,-0.443758,17.268426,3.172313,7.075190,P1R1
-1.926189,75.491230,-0.455825,17.781440,4.023016,6.814482,P1R1
-1.905976,75.625648,-0.506871,17.891433,3.943844,6.765424,P1R1
-1.858694,75.730440,-0.580254,18.311293,4.627641,7.150416,P1R1
-1.826055,75.808913,-0.641392,18.537330,4.633932,7.469618,P1R1
-1.822044,75.894633,-0.711781,18.663661,4.856337,7.701756,P1R1
-1.879348,75.956144,-0.759489,18.591420,5.039346,7.897196,P1R1
-1.949593,76.027696,-0.817815,17.886775,5.165942,8.416906,P1R1
-2.012822,76.078676,-0.863798,17.339478,5.471616,8.615391,P1R1
-2.084996,76.142204,-0.919541,17.111945,6.040690,9.068168,P1R1
-2.124828,76.217352,-1.013962,16.179323,6.057903,8.754543,P1R1
-2.157884,76.272430,-1.089860,15.875624,6.515751,8.520232,P1R1
-2.200730,76.310279,-1.169807,15.578557,6.274002,8.165982,P1R1
-2.235828,76.364136,-1.232221,15.461743,6.378900,8.227673,P1R1
-2.262937,76.401965,-1.279958,16.531061,5.910349,8.199472,P1R1
-2.300029,76.456353,-1.335168,17.470111,5.622162,8.239350,P1R1
-2.328392,76.495319,-1.376912,18.348582,4.297811,7.920378,P1R1
-2.350013,76.551514,-1.406694,18.517246,4.049126,7.973196,P1R1
-2.381091,76.622040,-1.448325,19.332203,4.564842,8.017330,P1R1
-2.404464,76.675360,-1.478653,19.449364,4.799636,8.283778,P1R1
-2.437912,76.743671,-1.519967,19.285701,4.804202,8.485256,P1R1
-2.463183,76.795006,-1.550485,19.005466,4.752052,8.576329,P1R1
-2.497073,76.831360,-1.593100,18.343120,4.586757,8.884984,P1R1
-2.522357,76.855511,-1.625354,18.053805,4.148971,9.011586,P1R1
-2.572797,76.928865,-1.690858,16.524614,3.535864,9.360099,P1R1
-2.628341,76.985050,-1.762966,16.477479,4.406397,9.364850,P1R1
-2.671742,77.056400,-1.820331,16.373610,4.531652,8.712731,P1R1
-2.666278,77.111378,-1.894098,16.613314,4.628243,8.470863,P1R1
-2.673999,77.181322,-1.972275,16.796073,4.475185,8.120656,P1R1
-2.676479,77.234067,-2.033855,17.623718,3.296809,7.340076,P1R1
-2.691436,77.271943,-2.100946,17.931229,3.235885,6.837345,P1R1
-2.717830,77.327309,-2.172641,17.884411,2.859507,6.352393,P1R1
-2.721286,77.368343,-2.206974,17.670348,2.885481,6.167335,P1R1
-2.737052,77.396515,-2.251174,17.975266,3.098846,6.369876,P1R1
-2.763819,77.443912,-2.304469,18.828349,3.688919,7.123994,P1R1
-2.683208,77.436763,-2.504010,18.698570,3.550523,7.072873,P1R1
-2.612318,77.425219,-2.667747,18.417478,3.639337,7.136794,P1R1
-2.432494,77.772780,-2.796998,18.431410,3.760655,7.189682,P1R1
-2.280545,78.093371,-2.897962,18.888870,3.451391,6.829803,P1R1
-2.100556,78.357102,-2.983191,19.063269,3.318085,6.530055,P1R1
-1.952649,78.597566,-3.046937,19.495045,3.044770,6.235945,P1R1
-1.818710,78.816542,-3.070793,19.883611,3.934365,6.229195,P1R1
-1.658023,78.985766,-3.093227,21.198043,4.507289,7.277219,P1R1
-1.227474,79.386341,-2.947219,21.757596,4.278613,7.239169,P1R1
-0.873477,79.737863,-2.816385,22.412780,4.072922,6.884511,P1R1
-0.535386,80.044909,-2.711244,22.343391,3.598607,6.404804,P1R1
-0.251290,80.281027,-2.601344,22.171968,4.226793,6.255703,P1R1
0.037358,80.516709,-2.498022,22.228255,4.315319,6.443034,P1R1
0.275266,80.691106,-2.392623,22.066350,4.154414,6.680264,P1R1
0.468911,80.843360,-2.287488,21.655589,4.475683,7.185854,P1R1
0.624427,80.977979,-2.183093,21.370179,4.322748,7.548994,P1R1
0.732519,81.068564,-2.100893,20.926831,4.143073,7.786004,P1R1
0.856164,81.123818,-2.048379,20.768455,3.818561,7.891770,P1R1
0.939486,81.180216,-2.011357,20.972526,4.216764,7.862120,P1R1
1.093309,81.240984,-1.936345,20.452398,3.902840,7.207867,P1R1
1.205501,81.275920,-1.879723,20.523337,4.037571,7.174423,P1R1
1.314469,81.320924,-1.797840,20.729653,3.972797,7.079085,P1R1
1.459725,81.376715,-1.724420,21.052199,3.795119,6.885829,P1R1
1.582719,81.441813,-1.649852,21.761204,4.168661,6.459023,P1R1
1.687029,81.485869,-1.573799,21.923906,3.675653,6.296975,P1R1
1.760152,81.512299,-1.517729,22.869725,4.087246,6.550662,P1R1
1.860983,81.555661,-1.487596,23.435796,4.177086,6.718625,P1R1
1.948253,81.613754,-1.449341,23.815076,4.338844,6.814216,P1R1
2.079408,81.685522,-1.414040,23.753345,4.408345,6.978545,P1R1
2.193481,81.768536,-1.370485,23.151903,4.514243,7.179944,P1R1
2.293404,81.831096,-1.319588,22.606560,4.450120,7.295789,P1R1
2.545145,82.406578,-1.354363,22.665633,5.239282,8.091415,P1R1
2.746081,82.886115,-1.390291,22.563924,5.366624,8.497225,P1R1
2.885676,83.305830,-1.447162,22.558029,7.209441,8.137617,P1R1
2.988449,83.640022,-1.499223,22.127934,7.170861,7.695907,P1R1
3.076274,83.898428,-1.525290,21.955814,7.217291,7.494899,P1R1
3.174089,84.121060,-1.579528,22.552371,6.547447,7.261133,P1R1
3.259231,84.283015,-1.605848,22.985875,6.155901,7.262086,P1R1
3.476392,84.696017,-1.657070,24.085151,6.306647,7.193393,P1R1
3.685857,85.021285,-1.730126,24.517496,6.669554,7.570420,P1R1
3.849604,85.268457,-1.791911,25.536842,6.694205,8.266908,P1R1
3.972961,85.448602,-1.842429,25.755334,6.789090,8.342853,P1R1
4.061791,85.602047,-1.883618,25.618258,6.558119,8.086596,P1R1
4.121790,85.704448,-1.915760,25.288837,6.554506,7.681792,P1R1
4.174367,85.795204,-1.920364,24.988479,6.634627,6.793818,P1R1
4.189635,85.847962,-1.941972,24.824632,6.698362,6.458488,P1R1
4.190097,85.900806,-1.957895,24.767387,6.703361,6.344741,P1R1
4.180091,85.926068,-1.969130,24.787500,6.577241,6.304449,P1R1
4.162782,85.959714,-1.977419,24.847198,6.634084,6.459370,P1R1
4.140833,85.972841,-1.982631,24.979955,6.531720,6.505912,P1R1
4.116833,85.970040,-1.986324,24.722606,6.756954,6.620984,P1R1
4.129545,85.986358,-2.018088,24.543807,6.839140,6.781393,P1R1
4.136855,85.990026,-2.043969,24.385950,7.051592,6.901453,P1R1
4.140428,85.983944,-2.065466,24.615336,7.503587,6.873512,P1R1
4.141240,85.970824,-2.083147,25.680940,8.624814,6.631580,P1R1
4.139654,85.953171,-2.096740,26.616341,8.311261,6.172365,P1R1
4.262037,86.234861,-2.176115,27.284221,8.104788,5.633570,P1R1
4.364187,86.498931,-2.242973,28.967503,9.598258,6.168871,P1R1
4.447555,86.714419,-2.297426,29.780392,9.732313,6.624637,P1R1
4.552035,86.886327,-2.370668,30.047834,9.814324,6.957599,P1R1
4.636109,87.018637,-2.430427,29.908955,9.450289,7.371895,P1R1
4.701551,87.116778,-2.477334,29.608762,9.045549,7.518106,P1R1
4.835836,87.277257,-2.481308,29.615900,8.982084,7.480209,P1R1
4.942845,87.429627,-2.480635,30.237780,9.294143,7.669353,P1R1
5.064546,87.544975,-2.507240,31.622386,9.960569,7.871675,P1R1
5.175809,87.628394,-2.506477,32.180496,10.346758,8.231986,P1R1
5.260906,87.714755,-2.503190,32.604358,10.462562,8.445523,P1R1
5.340480,87.774376,-2.478595,32.109180,10.523856,8.806987,P1R1
5.399291,87.811657,-2.457002,30.408257,9.717464,9.041199,P1R1
5.493947,87.862047,-2.447206,29.744476,9.575417,9.251537,P1R1
5.582477,87.893715,-2.419388,28.441331,9.481862,8.865701,P1R1
5.703258,87.940896,-2.406553,27.937594,10.102629,8.239336,P1R1
5.812481,88.001916,-2.375751,27.748300,10.416981,8.174676,P1R1
5.895692,88.044972,-2.350529,27.800273,10.834691,8.230639,P1R1
6.011258,88.103456,-2.341647,28.676737,11.324754,8.310052,P1R1
6.101100,88.144384,-2.338480,29.632836,10.872040,7.799131,P1R1
6.168034,88.200738,-2.339757,29.668633,11.289776,7.530409,P1R1
6.214966,88.241233,-2.342506,29.236326,10.650942,7.830117,P1R1
6.261520,88.268682,-2.325807,28.751078,9.948903,8.172164,P1R1
6.329948,88.315792,-2.342975,28.098652,9.099740,8.545874,P1R1
6.379871,88.349467,-2.359113,27.248822,7.972868,8.831616,P1R1
6.414740,88.371630,-2.374898,25.442675,6.007940,9.245593,P1R1
6.436822,88.384618,-2.389184,24.739504,4.893900,9.119401,P1R1
6.448679,88.390292,-2.401945,23.854270,4.071135,8.734567,P1R1
6.452574,88.420048,-2.414121,23.123282,4.004276,8.454735,P1R1
6.450992,88.440795,-2.425659,22.611301,4.769963,8.349132,P1R1
6.445097,88.454268,-2.435648,22.750608,5.952261,8.402494,P1R1
6.436524,88.491424,-2.445586,23.277432,9.722681,8.484646,P1R1
6.426654,88.519095,-2.454995,24.770865,10.895951,8.969854,P1R1
6.470106,88.569496,-2.473285,26.151265,11.436973,10.029460,P1R1
6.505089,88.608594,-2.488813,26.193750,11.588814,10.321781,P1R1
6.950740,88.987883,-2.604577,25.224281,10.612666,10.304428,P1R1
7.326481,89.304913,-2.703614,25.338964,7.108678,9.768147,P1R1
7.635310,89.593967,-2.785750,25.146869,6.302362,9.687109,P1R1
7.883332,89.825620,-2.852400,24.964450,6.329599,9.390921,P1R1
8.077947,90.005334,-2.907294,24.747761,5.378007,9.373542,P1R1
8.224386,90.170231,-2.949768,24.863011,5.242674,9.805391,P1R1
8.330583,90.291922,-2.982639,25.509907,6.182861,10.305205,P1R1
8.402631,90.377232,-3.006419,25.537409,5.957485,10.606708,P1R1
8.552823,90.584074,-3.041443,25.724466,5.877552,10.902736,P1R1
8.664566,90.743277,-3.067620,25.924872,5.837678,11.024082,P1R1
8.781800,90.891442,-3.117392,25.802078,5.937482,11.506531,P1R1
8.866147,90.999858,-3.156414,25.410049,5.809754,11.699629,P1R1
8.939645,91.074662,-3.166660,24.620098,5.745280,11.884147,P1R1
8.987719,91.151743,-3.172045,24.466443,6.050577,11.612787,P1R1
9.015652,91.201917,-3.173792,24.405063,6.466656,11.280268,P1R1
9.028194,91.229940,-3.174019,24.431558,6.563276,10.990812,P1R1
9.066665,91.241359,-3.202279,24.742035,6.774426,11.042931,P1R1
9.090121,91.269338,-3.225342,25.140959,6.787812,11.055198,P1R1
9.102356,91.282671,-3.244462,26.225812,5.974144,10.750024,P1R1
9.105487,91.284888,-3.259175,26.451456,6.105413,10.605976,P1R1
9.102333,91.278454,-3.271319,26.804921,5.852985,10.692982,P1R1
9.093824,91.296086,-3.280334,27.033449,6.101982,10.928913,P1R1
9.082175,91.305190,-3.286855,26.931336,5.921519,11.047166,P1R1
9.069458,91.307133,-3.293095,26.145454,5.761750,11.201784,P1R1
9.094011,91.304684,-3.327565,25.929493,5.689387,11.400760,P1R1
9.113196,91.298197,-3.357310,25.433763,5.298042,11.635949,P1R1
9.126843,91.319186,-3.381643,25.041069,5.749666,12.005508,P1R1
9.136366,91.334036,-3.401210,24.810412,6.498856,12.461746,P1R1
9.143041,91.343419,-3.417781,24.268614,5.986425,12.516003,P1R1
9.130755,91.348441,-3.451003,24.000763,5.548219,12.183489,P1R1
9.118878,91.379835,-3.479229,24.156053,5.648043,11.834054,P1R1
9.107831,91.404145,-3.501894,24.333240,5.967950,11.549610,P1R1
9.097893,91.422238,-3.519746,24.742020,6.027756,11.362386,P1R1
9.127353,91.435616,-3.563442,25.160686,6.210470,11.032793,P1R1
9.152343,91.474094,-3.600320,25.321844,6.063101,10.813597,P1R1
9.173139,91.504275,-3.629956,25.964732,6.735621,10.868532,P1R1
9.190112,91.556790,-3.654405,27.584212,7.285148,11.491087,P1R1
9.204665,91.597785,-3.675564,27.892906,7.345495,11.858971,P1R1
9.373468,92.051761,-3.953468,27.651274,7.139829,11.898903,P1R1
9.499932,92.432281,-4.208948,27.571587,7.032159,11.771271,P1R1
9.604414,92.743882,-4.421423,27.608791,6.745207,11.839542,P1R1
9.687471,93.023040,-4.592384,27.665572,6.696530,11.908134,P1R1
9.752106,93.241805,-4.726525,27.635411,6.568343,12.018906,P1R1
9.800729,93.437170,-4.829634,27.693860,6.324720,12.140389,P1R1
9.820584,93.581469,-4.927921,27.614963,6.182276,12.155767,P1R1
9.831414,93.683238,-4.999532,27.523078,6.202526,12.098132,P1R1
9.835234,93.749632,-5.048858,27.409634,6.296925,12.101503,P1R1
9.872184,93.817413,-5.111661,27.247370,6.414487,12.086469,P1R1
9.899399,93.857958,-5.154881,27.173379,6.505746,12.076559,P1R1
9.918556,93.876707,-5.182396,26.996126,6.420305,12.157879,P1R1
9.931108,93.908247,-5.198589,26.824344,6.108648,12.115546,P1R1
9.938364,93.922675,-5.204975,26.607277,6.203873,12.215350,P1R1
9.941502,93.923860,-5.204045,26.490287,6.333161,12.404983,P1R1
9.941562,93.944829,-5.199085,26.108673,6.444416,13.053362,P1R1
9.939412,93.954257,-5.190516,25.822996,6.440125,13.268856,P1R1
9.936285,93.954414,-5.180952,25.030807,6.697476,13.518094,P1R1
9.916075,93.947690,-5.190758,24.540280,6.893931,13.457133,P1R1
9.897366,93.966309,-5.197131,23.926195,6.999274,13.277046,P1R1
9.880978,93.977301,-5.200897,23.502906,7.229513,13.179361,P1R1
9.905634,93.982471,-5.233862,22.787721,7.992951,12.836830,P1R1
9.926789,93.982850,-5.260783,22.343472,7.958146,12.803203,P1R1
9.944620,93.979624,-5.282377,22.099671,7.941025,12.770379,P1R1
9.959891,93.973474,-5.300562,21.873373,8.040759,12.778362,P1R1
9.971839,93.995629,-5.314699,21.914884,7.878079,12.908417,P1R1
9.981872,94.011871,-5.326659,22.469736,7.567228,12.602509,P1R1
9.990256,94.023019,-5.336902,21.950802,7.335558,12.516195,P1R1
10.230862,94.334029,-5.432565,22.276183,7.348690,12.651707,P1R1
10.434643,94.595053,-5.514022,21.562916,6.809006,12.875668,P1R1
10.603035,94.809362,-5.581018,21.075148,6.714711,12.806414,P1R1
10.738402,95.010867,-5.634933,20.784228,6.310093,12.566261,P1R1
10.844662,95.169540,-5.677289,20.420943,6.210531,11.775624,P1R1
10.942058,95.290343,-5.690288,20.016553,7.555910,11.319146,P1R1
11.014553,95.408540,-5.697802,19.701207,7.728477,11.103740,P1R1
11.104483,95.495257,-5.731072,19.430340,8.005986,11.305037,P1R1
11.172677,95.553944,-5.759751,20.246630,8.363293,11.644904,P1R1
11.220690,95.620348,-5.781556,20.915887,7.880707,12.043529,P1R1
11.269345,95.664004,-5.778874,21.580351,6.902905,12.140662,P1R1
11.301648,95.719430,-5.774077,22.039252,6.783598,12.095741,P1R1
11.360638,95.755457,-5.801291,22.553685,6.916891,12.158343,P1R1
11.403540,95.775935,-5.823181,22.960974,6.798053,12.080541,P1R1
11.449115,95.784352,-5.819916,23.263780,6.828300,11.940425,P1R1
11.480742,95.813251,-5.815913,23.362309,6.947408,11.676720,P1R1
11.501858,95.830183,-5.812918,23.698966,7.375917,10.984542,P1R1
11.514033,95.837872,-5.809926,23.887706,7.812625,10.856771,P1R1
11.503594,95.837769,-5.829017,24.577362,7.959710,10.868334,P1R1
11.527881,95.863001,-5.875207,24.793206,8.042291,10.925108,P1R1
11.544863,95.879812,-5.914300,24.835906,8.106668,11.053068,P1R1
11.556257,95.889439,-5.947753,24.657186,7.723729,11.198287,P1R1
11.657160,96.135102,-6.085467,24.967889,7.077791,11.177807,P1R1
11.739922,96.339602,-6.200987,25.279919,6.218730,11.029024,P1R1
11.806695,96.505426,-6.297083,25.396072,4.699373,10.939538,P1R1
11.896850,96.637183,-6.404191,25.487614,4.329000,11.111405,P1R1
11.968395,96.767765,-6.491206,25.622507,4.167590,11.324119,P1R1
12.024013,96.866774,-6.560397,26.420358,4.663564,11.641640,P1R1
12.065366,96.938909,-6.612895,26.608754,5.264400,11.563622,P1R1
12.095208,97.017648,-6.653684,25.522322,6.051240,11.649554,P1R1
12.115014,97.073214,-6.682339,25.069183,6.138166,11.896456,P1R1
12.126723,97.109472,-6.701112,25.001370,6.614071,12.262936,P1R1
12.132592,97.129667,-6.713271,25.261940,6.954881,12.072820,P1R1
12.171193,97.168085,-6.749132,25.216195,7.174994,11.805287,P1R1
12.200982,97.191966,-6.777015,24.896693,8.323164,11.657346,P1R1
12.222753,97.204445,-6.797066,24.748759,8.555403,11.590104,P1R1
12.237871,97.237603,-6.811977,24.970257,8.894129,11.660272,P1R1
12.247545,97.259432,-6.821649,25.366737,8.755246,11.695447,P1R1
12.252903,97.272002,-6.827263,25.671271,8.689652,11.644839,P1R1
12.255465,97.276836,-6.831085,25.946076,8.587899,11.465060,P1R1
12.463212,97.579409,-7.032641,26.075305,8.593670,11.388298,P1R1
12.653574,97.831719,-7.181480,26.244155,8.662598,11.291968,P1R1
12.810617,98.036565,-7.304624,26.373785,8.908438,11.248849,P1R1
12.936645,98.198734,-7.403181,26.521624,9.058845,11.308075,P1R1
13.072142,98.383696,-7.509891,26.816479,9.174202,11.297655,P1R1
13.177819,98.526641,-7.593189,27.145657,9.327255,11.355065,P1R1
13.312261,98.633520,-7.666791,27.643321,9.735701,11.530698,P1R1
13.415650,98.739147,-7.721537,27.815481,9.898543,11.636101,P1R1
13.508755,98.814416,-7.739877,27.973146,10.052560,11.754015,P1R1
13.615680,98.893970,-7.780788,27.654176,10.137169,11.886279,P1R1
13.711923,98.948353,-7.788757,27.197140,10.113598,12.041617,P1R1
13.782406,99.011767,-7.789809,26.836339,10.052503,12.143173,P1R1
13.886425,99.054292,-7.796530,25.829171,10.130738,11.919295,P1R1
13.964573,99.079259,-7.798304,25.315188,10.182506,11.718133,P1R1
14.036328,99.120498,-7.775984,25.163454,10.351571,11.528285,P1R1
14.087864,99.145939,-7.755729,24.708548,10.749709,11.176380,P1R1
14.159749,99.189607,-7.766800,24.096462,10.922854,10.984716,P1R1
14.211880,99.218895,-7.775253,23.950463,11.238900,10.962168,P1R1
14.248552,99.235632,-7.784215,24.387202,11.160130,10.760291,P1R1
14.271574,99.243035,-7.791204,25.072480,11.136761,10.826426,P1R1
14.284235,99.242825,-7.797955,25.464353,11.274408,10.619499,P1R1
14.304554,99.267143,-7.784102,25.585195,10.902484,11.123409,P1R1
14.316033,99.283104,-7.772186,25.550529,10.709071,11.223516,P1R1
14.358741,99.292842,-7.792272,25.473750,10.688895,11.565288,P1R1
14.390965,99.296645,-7.811209,25.212707,10.490164,11.882022,P1R1
14.413345,99.326177,-7.827647,24.856458,10.403977,11.956911,P1R1
14.428088,99.347940,-7.841804,24.435091,10.103688,12.180908,P1R1
14.436569,99.363168,-7.853596,23.920379,9.593802,12.289015,P1R1
14.440820,99.372459,-7.864977,22.986341,9.315914,12.479213,P1R1
14.441410,99.377280,-7.874692,22.770988,9.031183,12.241788,P1R1
14.438864,99.408548,-7.882998,22.414617,9.011176,12.020393,P1R1
14.472717,99.433132,-7.920059,22.196338,9.597474,11.799242,P1R1
14.500251,99.450862,-7.952936,21.445912,10.213036,11.313715,P1R1
14.521684,99.463119,-7.980528,21.359647,10.575415,11.322694,P1R1
14.537865,99.470805,-8.003352,21.310622,10.761926,11.495427,P1R1
14.549135,99.504755,-8.021974,21.515612,10.784939,11.691051,P1R1
14.557379,99.530769,-8.038307,22.564764,10.074401,11.632773,P1R1
14.562692,99.550196,-8.051384,22.544492,9.958531,11.464331,P1R1
14.566249,99.563563,-8.063091,23.017459,9.797081,11.710951,P1R1
14.605629,99.602826,-8.102315,23.377575,9.955628,11.943646,P1R1
14.638470,99.633148,-8.136382,23.245409,9.747609,12.147815,P1R1
14.681508,99.655845,-8.145171,22.631857,9.640342,12.225406,P1R1
14.716288,99.672091,-8.151537,22.270551,9.079534,12.072467,P1R1
14.744291,99.712082,-8.158768,20.917943,8.871052,12.241653,P1R1
14.765796,99.743113,-8.164258,20.336250,8.177831,11.995939,P1R1
15.199650,100.133085,-8.334923,20.178505,8.100828,11.988601,P1R1
15.619306,100.461161,-8.488605,20.066055,8.014628,11.850941,P1R1
15.966686,100.729693,-8.617411,19.823103,7.978514,11.781171,P1R1
16.246947,100.944204,-8.721935,19.957734,7.928645,11.810156,P1R1
16.520705,101.141384,-8.814067,20.090720,7.860921,11.902338,P1R1
16.733356,101.291789,-8.885724,20.207342,7.807553,12.065026,P1R1


==> images/plots/results/GPS-IMU_c_f_results/Data3_positions_rotations_fuzzy.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.506067,0.394058,0.366946,-0.416007,0.352660,0.083391,P0R0
1.549831,1.287462,0.863182,-0.487551,0.243298,0.069245,P1R0
3.061734,2.489357,1.879937,-0.555883,0.008985,0.016061,P2R0
3.637964,2.873172,2.432945,-0.669140,-0.147753,-0.023363,P2R0
3.814659,2.971125,2.651130,-0.628576,-0.277898,-0.028153,P2R0
3.863912,2.987145,2.739742,-0.522751,-0.348266,-0.051803,P2R0
3.860400,2.971260,2.770341,-0.909195,-0.720369,0.096747,P2R0
3.827001,2.937059,2.768219,-0.729071,-0.696784,0.059454,P2R0
3.772471,2.889402,2.744168,-0.808670,-0.652351,0.111088,P2R0
3.701958,2.831299,2.704203,-0.779321,-0.648557,0.084353,P2R0
3.620288,2.765936,2.653052,-0.758616,-0.668263,0.106825,P2R0
3.532747,2.697074,2.595327,-0.681357,-0.660880,0.124556,P2R0
3.444145,2.668536,2.535422,-0.707398,-0.651123,0.141061,P2R0
3.410755,2.636243,2.437623,-0.788980,-0.587830,0.193950,P2R0
3.375072,2.602808,2.353099,-0.886030,-0.532196,0.200136,P2R0
3.340319,2.570913,2.283151,-1.006406,-0.531526,0.230618,P2R0
3.308657,2.542323,2.227798,-1.088007,-0.534986,0.249414,P2R0
3.281316,2.517978,2.186021,-0.980531,-0.503481,0.177823,P2R0
3.258794,2.498176,2.156133,-0.890121,-0.520961,0.212932,P2R0
3.241054,2.482795,2.136209,-0.809698,-0.500930,0.261584,P2R0
3.227717,2.471421,2.124241,-0.751689,-0.475560,0.342781,P2R0
3.218225,2.463463,2.118281,-0.751120,-0.475311,0.343578,P2R0
3.211924,2.458322,2.116700,-0.775051,-0.463536,0.320582,P2R0
3.229592,2.455796,2.145560,-0.888076,-0.370754,0.178757,P2R0
3.244645,2.454843,2.170453,-0.936790,-0.364785,0.187627,P2R0
3.299146,2.495560,2.245636,-0.961464,-0.306327,0.183547,P2R0
3.341976,2.528440,2.305018,-0.876619,-0.077181,0.253828,P2R0
3.374100,2.553815,2.349761,-0.755899,-0.004728,0.385959,P2R0
3.447593,2.573290,2.341962,-0.650088,0.184293,0.431439,P2R0
3.524082,2.587196,2.359252,-0.601412,0.133799,0.435326,P2R0
3.580005,2.596204,2.370063,-0.507581,0.296307,0.512551,P2R0
3.618471,2.601357,2.375844,-0.505117,0.429997,0.523514,P2R0
3.642756,2.603641,2.377970,-0.521509,0.468989,0.557467,P2R0
3.656038,2.603878,2.377535,-0.481973,0.392686,0.550562,P2R0
3.661178,2.602765,2.375469,-0.393307,0.304405,0.527987,P2R0
3.660616,2.600888,2.372574,-0.311996,0.259033,0.540166,P2R0
3.656386,2.598621,2.369284,-0.235579,0.310522,0.580718,P2R0
3.650066,2.596271,2.365991,-0.164422,0.282159,0.588955,P2R0
3.642835,2.594039,2.362941,-0.184263,0.253394,0.628976,P2R0
3.635524,2.592065,2.360320,-0.002490,0.143488,0.628267,P2R0
3.628693,2.590393,2.358144,0.012787,0.117008,0.623652,P2R0
3.622668,2.589042,2.356425,0.001497,0.107028,0.615308,P2R0
3.617601,2.588001,2.355138,-0.061979,-0.006586,0.618420,P2R0
3.613525,2.587243,2.354233,-0.116822,-0.125703,0.656728,P2R0
3.610379,2.586743,2.353696,-0.008614,-0.185638,0.715001,P2R0
3.650963,2.587136,2.408078,0.054780,-0.179968,0.727103,P2R0
3.683157,2.587585,2.451206,-0.057269,0.091215,0.766287,P2R0
3.707566,2.588001,2.483786,-0.065193,0.070860,0.761177,P2R0
3.725121,2.588389,2.507184,-0.250466,0.027294,0.725608,P2R0
3.736939,2.588720,2.522873,-0.330320,0.006576,0.722368,P2R0
3.744158,2.588994,2.532408,-0.364556,-0.020789,0.758212,P2R0
3.769298,2.589563,2.564580,-0.323453,-0.140516,0.777587,P2R0
3.787320,2.590031,2.587608,-0.211303,-0.434141,0.873858,P2R0
3.799399,2.590387,2.602979,-0.167165,-0.579295,0.907116,P2R0
3.806718,2.590670,2.612302,-0.197390,-0.289849,0.971395,P2R0
3.860436,2.631568,2.577204,-0.113513,-0.089348,0.996295,P2R0
3.900925,2.663788,2.547167,-0.128238,0.123107,1.009710,P2R0
3.951298,2.688370,2.549945,-0.389716,0.671874,1.178016,P2R0
3.998814,2.698238,2.509560,-0.546308,0.969384,1.358562,P2R0
4.032140,2.703814,2.477487,-0.526379,1.308662,1.394963,P2R0
4.053779,2.706200,2.453228,-0.558841,1.715208,1.405559,P2R0
4.066266,2.706302,2.435667,-0.630813,2.005996,1.373907,P2R0
4.112188,2.865078,2.478355,-0.832457,3.224806,1.298570,P2R0
4.144676,2.989071,2.514052,-0.968867,3.923321,1.261548,P2R0
4.166056,3.081402,2.542579,-0.992355,3.953864,1.250988,P2R0
4.178680,3.146369,2.564202,-0.873742,3.025886,1.081749,P2R0
4.184660,3.188799,2.579835,-0.843352,2.714436,0.977574,P2R0
4.185878,3.213451,2.590401,-0.832892,2.689585,0.990367,P2R0
4.183936,3.224689,2.596732,-0.763230,2.580102,1.080015,P2R0
4.180055,3.226376,2.599920,-0.625853,2.607591,1.132237,P2R0
4.175195,3.221703,2.600799,-0.494167,2.722638,1.162124,P2R0
4.170053,3.213212,2.600079,-0.481015,2.812423,1.215759,P2R0
4.165097,3.202843,2.598372,-0.468858,2.893422,1.206825,P2R0
4.160662,3.191961,2.595950,-0.336938,3.014512,1.269776,P2R0
4.156869,3.181544,2.593315,-0.192869,3.002153,1.339151,P2R0
4.153805,3.172150,2.590561,-0.224336,3.026526,1.386632,P2R0
4.151420,3.164119,2.588011,-0.170806,3.017411,1.429158,P2R0
4.149657,3.157550,2.585746,-0.107540,3.072237,1.499044,P2R0
4.148433,3.152405,2.583802,-0.084562,2.933545,1.579502,P2R0
4.124969,3.227889,2.554558,0.167768,2.203880,1.663297,P2R0
4.106662,3.287693,2.531457,0.103911,2.120923,1.730380,P2R0
4.093079,3.332909,2.513863,-0.328035,2.152554,1.868251,P2R0
4.083542,3.365356,2.501215,-0.391703,2.216885,1.937889,P2R0
4.077371,3.387090,2.492537,-0.206134,2.185315,1.968878,P2R0
4.073826,3.400279,2.487160,-0.062138,2.156333,2.013623,P2R0
4.021609,3.406081,2.523926,-0.114872,2.241824,2.187568,P2R0
3.981524,3.407312,2.554119,-0.232679,2.209438,2.275784,P2R0
3.952292,3.405437,2.577666,-0.467467,2.061744,2.444027,P2R0
3.932236,3.401687,2.595260,-0.697965,2.093658,2.484820,P2R0
3.919642,3.396964,2.607597,-0.423147,2.208880,2.413716,P2R0
3.912854,3.391925,2.615494,0.245904,2.366093,2.238413,P2R0
3.910326,3.387059,2.620008,0.402327,2.377241,2.177134,P2R0
3.910804,3.382624,2.621815,0.575262,2.479838,2.151012,P2R0
3.913188,3.378807,2.621808,0.474723,2.527999,2.108240,P2R0
3.916688,3.375634,2.620444,0.255400,2.431424,2.058666,P2R0
3.920642,3.373128,2.618376,0.173778,2.549022,2.017286,P2R0
3.924669,3.371188,2.615753,0.242975,2.598885,1.879166,P2R0
3.928418,3.369786,2.613098,0.244523,2.622198,1.827320,P2R0
3.910276,3.368481,2.583251,0.181907,2.621081,1.781637,P2R0
3.896191,3.367575,2.559289,0.025220,2.514004,1.722232,P2R0
3.835069,3.366187,2.580758,0.005289,2.469275,1.650505,P2R0
3.787817,3.365232,2.598790,0.050163,2.568691,1.576841,P2R0
3.753038,3.364623,2.613245,0.047019,2.580153,1.481864,P2R0
3.728919,3.364277,2.624292,-0.015761,2.595037,1.408321,P2R0
3.713506,3.364121,2.632286,-0.108464,2.695229,1.373826,P2R0
3.704897,3.364094,2.637680,-0.229054,2.719669,1.365205,P2R0
3.701393,3.364118,2.640811,-0.311442,2.672601,1.306369,P2R0
3.701452,3.364191,2.642324,-0.389573,2.710321,1.219952,P2R0
3.703840,3.364283,2.642641,-0.430691,2.677843,1.115979,P2R0
3.707653,3.364316,2.641830,-0.536129,2.556944,0.894230,P2R0
3.690661,3.363969,2.613065,-0.670850,2.500193,0.756604,P2R0
3.678285,3.363693,2.589870,-0.833268,2.573813,0.307288,P2R0
3.669824,3.363478,2.571953,-1.111575,2.914312,-0.091693,P2R0
3.664572,3.363280,2.558597,-1.463355,2.480187,-0.936692,P2R0
3.661774,3.363127,2.549269,-1.428311,2.482145,-0.929273,P2R0
3.660822,3.362979,2.543066,-1.006396,2.440849,-0.879434,P2R0
3.661124,3.362864,2.539437,-0.469822,2.288273,-0.898006,P2R0
3.662230,3.362770,2.537721,0.086113,1.930839,-0.891635,P2R0
3.663825,3.362661,2.537205,0.951417,1.210614,-0.821714,P2R0
3.665602,3.362568,2.537594,1.567982,1.226607,-0.478531,P2R0
3.667376,3.362486,2.538517,2.158143,1.267963,-0.196490,P2R0
3.343380,3.516231,2.438285,0.087889,3.963038,-1.283612,P2R0
3.036855,3.676431,2.399209,1.128270,3.858473,-1.595221,P2R0
2.731085,3.876927,2.383885,1.474243,3.704215,-1.486581,P2R0
2.506089,4.026976,2.375175,3.156833,4.312331,-0.933110,P2R0
2.162295,4.170072,2.341538,3.860496,4.553749,-0.446140,P2R0
1.914530,4.269143,2.317737,4.001250,4.613048,-0.391166,P2R0
1.653159,4.370640,2.287010,3.570276,4.396342,-0.246196,P2R0
1.454342,4.475521,2.238384,2.742414,4.655410,0.213363,P2R0
1.305598,4.623036,2.175465,1.495480,5.425199,-0.606956,P2R0
1.167505,4.724084,2.169566,1.401385,5.567737,-0.779940,P2R0
0.992269,4.826504,2.154876,1.763753,5.329052,-0.809809,P2R0
0.857998,4.931560,2.119941,2.471617,5.003945,-0.770788,P2R0
0.756225,4.999087,2.068603,3.164828,4.913655,-0.699273,P2R0
0.648726,5.076526,2.071505,3.787195,3.577657,-0.737772,P2R0
0.521592,5.122853,1.996029,4.384325,4.192594,-0.483881,P2R0
0.347542,5.184727,1.924999,4.603851,4.369121,-0.181585,P2R0
0.135912,5.260213,1.858717,4.330063,3.609405,-0.197623,P2R0
0.039677,5.349468,1.772433,3.623087,3.172137,-0.202655,P2R0
-0.057424,5.448167,1.656023,2.638544,3.154388,0.149802,P2R0
-0.227970,5.473142,1.529496,2.279516,2.920754,0.115829,P2R0
-0.344179,5.521128,1.438918,1.942982,3.671623,-0.108754,P2R0
-0.531624,5.587044,1.335927,1.525151,4.336105,-0.632606,P2R0
-0.754647,5.668170,1.250921,1.570499,4.721290,-0.779201,P2R0
-1.161565,5.718855,1.083614,2.136886,4.920810,-0.926046,P2R0
-1.460584,5.789142,0.963316,2.695730,5.113028,-0.878888,P2R0
-1.659225,5.835648,0.787752,3.630396,4.582371,-1.490588,P2R0
-1.856345,5.862029,0.676181,3.738659,5.144081,-1.508264,P2R0
-1.973901,5.914248,0.509903,4.381716,6.011103,-0.734131,P2R0
-2.130294,5.946376,0.379941,4.325203,5.951326,-0.574405,P2R0
-2.226611,5.964268,0.294826,4.176263,5.789525,-0.358037,P2R0
-2.285752,6.051115,0.339189,3.317618,5.160724,-0.222922,P2R0
-2.330670,6.113322,0.362943,2.825695,4.888654,0.129401,P2R0
-2.338277,6.155352,0.298705,2.467813,4.214378,0.094041,P2R0
-3.433219,7.515946,0.213238,6.700150,5.388798,-2.926220,P2R0
-4.121746,8.369546,0.153082,6.922274,5.269392,-2.797386,P1R0
-4.825648,9.239795,0.058287,7.240697,5.137771,-2.806689,P2R0
-5.480104,9.893461,-0.076273,7.450202,5.081563,-2.780590,P2R0
-5.981281,10.376577,-0.228900,7.257954,4.378960,-2.446833,P2R0
-6.303119,10.635281,-0.337926,6.812821,3.840200,-2.358703,P2R0
-6.483850,10.760066,-0.409530,5.949388,3.475145,-2.350038,P2R0
-6.634437,10.829681,-0.439247,4.947550,2.851940,-1.664052,P2R0
-6.722829,11.069375,-0.477187,5.572497,2.999059,-1.631730,P2R0
-6.672780,11.252808,-0.508505,6.047030,3.689046,-1.405657,P2R0
-6.623278,11.393383,-0.456098,6.573842,4.046207,-1.054654,P2R0
-6.575098,11.464190,-0.434019,6.844680,4.136903,-0.625478,P2R0
-6.578418,11.483617,-0.493377,6.524994,3.811195,-0.349191,P2R0
-6.607528,11.508023,-0.591221,6.183546,3.412995,-0.173096,P2R0
-6.618095,11.582481,-0.664085,6.011089,3.404625,0.291939,P2R0
-6.687482,11.659736,-0.703040,4.935434,4.208885,0.138117,P2R0
-6.776181,11.741782,-0.781430,4.742600,4.347161,-0.026884,P2R0
-6.930148,11.788474,-0.851541,4.770866,4.546871,-0.080881,P2R0
-7.041442,11.809881,-0.899580,5.466969,3.785284,-0.267741,P2R0
-7.117507,11.853125,-0.929663,5.619806,3.656353,-0.362001,P2R0
-7.215243,11.875086,-0.906124,5.829338,3.077898,-0.191852,P2R0
-7.302004,11.921737,-0.908170,6.385053,2.407798,-0.011700,P2R0
-7.515043,11.907334,-1.002248,7.533454,1.931497,-0.077875,P2R0
-7.721142,11.886846,-1.033449,7.853096,1.713431,-0.062406,P2R0
-7.868404,11.904467,-1.052512,7.667218,1.425349,-0.009267,P2R0
-7.966109,11.914095,-1.062316,7.460908,1.508990,0.042438,P2R0
-7.982166,11.958372,-1.010745,6.315561,1.599091,0.327659,P2R0
-7.999241,12.029365,-0.993898,5.392640,1.714185,0.804488,P2R0
-7.976856,12.081763,-0.951685,5.491394,2.240111,0.203129,P2R0
-7.947316,12.117958,-0.917656,5.524211,2.218535,0.119607,P2R0
-8.009449,12.179305,-0.906355,5.823435,3.125990,0.107587,P2R0
-8.145808,12.220696,-0.914031,6.730993,3.828796,-0.263103,P2R0
-8.340236,12.245775,-0.936519,7.218359,3.209452,-0.564839,P2R0
-8.506443,12.299079,-0.982816,7.888589,1.533788,-0.823421,P2R0
-8.697483,12.374328,-1.007292,8.638587,1.642895,-0.337376,P2R0
-8.969652,12.425519,-1.095619,8.279709,1.860895,0.214419,P2R0
-9.167064,12.459112,-1.163918,7.671197,1.421018,0.282174,P2R0
-9.259210,12.519381,-1.159435,6.886962,2.669152,0.733838,P2R0
-9.310101,12.600434,-1.151117,6.427626,3.482692,1.164749,P2R0
-9.286979,12.658308,-1.086271,5.945533,3.589171,0.765632,P2R0
-9.230350,12.736501,-1.005411,5.367544,4.215149,-0.228037,P2R0
-9.151000,12.790817,-0.914150,5.342805,4.489604,-0.436315,P2R0
-9.122378,12.824616,-0.899234,6.254932,5.107243,-0.534873,P2R0
-9.094982,12.843156,-0.891811,6.491390,5.340318,-0.713157,P2R0
-9.222985,14.084224,-0.432551,6.556739,5.227991,-0.832116,P2R0
-9.301264,14.863235,-0.146278,7.530319,5.479052,-1.248216,P1R0
-9.374629,15.451251,0.036562,8.163036,5.273628,-1.049362,P1R0
-9.462122,15.896255,0.133977,8.512700,5.680824,-0.609988,P1R0
-9.583391,16.268699,0.216135,8.472657,5.442360,-0.367663,P1R0
-9.800370,16.611723,0.275224,8.271447,5.116411,-0.463725,P1R0
-9.995716,16.846738,0.296710,7.818799,4.589364,-0.839001,P1R0
-10.209160,17.072443,0.314177,8.088847,4.519551,-0.913173,P1R0
-10.383794,17.233812,0.319769,9.042550,4.546717,-1.143081,P1R0
-10.507024,17.369246,0.335982,9.361319,4.556800,-1.366951,P1R0
-10.615782,17.483859,0.322431,9.393591,4.216277,-1.446494,P1R0
-10.695391,17.553568,0.304334,9.520916,5.374352,-1.079303,P1R0
-10.788488,17.616443,0.313323,9.829946,5.432817,-0.215663,P1R0
-10.855774,17.677135,0.316949,9.823222,5.780431,0.175882,P1R0
-10.917053,17.708265,0.295894,9.746557,5.876629,0.378379,P1R0
-10.958256,17.746725,0.274827,9.650805,6.015132,0.591343,P1R0
-10.983161,17.793685,0.254706,9.659506,6.396984,1.000025,P1R0
-11.032867,17.818884,0.265907,9.207941,7.114295,0.467619,P1R0
-11.098736,17.827108,0.233129,8.669644,7.381433,0.013455,P1R0
-11.184587,17.822309,0.234128,8.280965,7.354843,-0.264966,P1R0
-11.249342,17.808630,0.234530,9.031215,6.965485,-0.185116,P1R0
-11.335159,17.848308,0.264392,9.993859,6.675704,-0.318696,P1R0
-11.399828,17.875152,0.289161,10.965109,5.853182,-1.229427,P1R0
-11.446911,17.921500,0.309319,11.075067,5.950514,-1.408628,P1R0
-11.478753,17.954856,0.325137,11.688090,5.870437,-0.834589,P1R0
-11.536741,18.006723,0.367159,11.787457,5.935359,-0.749731,P1R0
-11.578877,18.045215,0.401382,11.738568,5.995560,-0.662939,P1R0
-11.608170,18.102334,0.428511,11.513859,6.058290,-0.443620,P1R0
-11.664501,18.144751,0.478980,10.776127,6.193312,0.126999,P1R0
-11.706162,18.175252,0.519448,10.069387,5.994602,-0.051447,P1R0
-11.734866,18.165753,0.550813,8.691618,6.476332,-0.409757,P1R0
-11.715210,18.153295,0.544427,8.529340,6.352982,-0.449274,P1R0
-11.693097,18.138596,0.535900,8.781444,6.397142,-0.415002,P1R0
-11.669988,18.122773,0.525961,10.196325,6.195962,-0.523051,P1R0
-11.608927,18.107368,0.485540,10.576412,6.275469,-0.969300,P1R0
-11.555183,18.122321,0.449655,10.950834,5.690614,-1.010413,P1R0
-11.508440,18.133476,0.418197,11.357862,6.483133,-0.584764,P1R0
-11.468706,18.141446,0.391435,11.362493,6.299356,-0.211980,P1R0
-11.397549,18.147373,0.339232,11.128978,6.177645,0.014000,P1R0
-11.338407,18.151001,0.295600,10.602434,5.875510,0.243704,P1R0
-11.290429,18.152811,0.260079,10.104837,5.793378,0.113098,P1R0
-11.214392,18.153789,0.201836,7.984528,5.925888,0.421743,P1R0
-11.153082,18.153611,0.154663,7.650551,6.688813,0.450992,P1R0
-11.105004,18.152581,0.117461,7.546258,6.675546,0.072163,P1R0
-11.069007,18.180917,0.088893,8.073900,7.018185,0.007049,P1R0
-11.042917,18.204298,0.067898,8.420200,6.879941,-0.214990,P1R0
-11.432242,19.806482,0.352475,8.865571,6.883317,-0.310890,P1R0
-11.683992,20.743882,0.537059,9.998017,7.030014,-0.368670,P0R0
-11.912274,21.857894,0.701452,10.430943,6.830860,-0.409533,P1R0
-12.252418,23.317252,0.949015,10.820579,6.324093,-0.848027,P2R0
-12.586104,24.439839,1.195177,10.801122,5.285213,-1.435048,P2R0
-12.821870,25.184615,1.369260,11.001006,5.420142,-1.572684,P2R0
-13.024911,25.844367,1.518888,10.758037,5.594676,-1.626674,P2R0
-13.147297,26.253631,1.608433,9.666062,6.135055,-2.184096,P2R0
-13.211532,26.450971,1.655263,9.584774,6.177903,-1.993283,P2R0
-13.237438,26.626797,1.672417,9.787607,6.138519,-1.858988,P2R0
-13.236004,26.718040,1.669171,10.106611,5.867036,-1.704260,P2R0
-13.165157,26.715412,1.612853,10.600166,5.602988,-1.863123,P2R0
-13.094818,26.689431,1.557342,11.066997,5.212124,-2.288588,P2R0
-13.028731,26.617022,1.505841,11.099974,4.808316,-2.399904,P2R0
-12.970500,26.558428,1.460212,11.361795,4.918538,-2.432878,P2R0
-12.921003,26.481258,1.421746,11.816327,5.054593,-1.959064,P2R0
-12.880766,26.397419,1.390686,12.251456,5.173157,-1.676755,P2R0
-12.755937,26.316715,1.381166,11.391949,4.906572,-0.858990,P2R0
-12.638184,26.282992,1.402220,11.181604,5.072299,-0.397804,P2R0
-12.549362,26.210619,1.419741,10.361633,4.940837,-0.805702,P2R0
-12.465598,26.190108,1.461208,9.538531,5.487132,-0.467492,P2R0
-12.386173,26.173347,1.520654,9.260739,5.672853,-0.628876,P2R0
-12.311532,26.200239,1.593410,9.257541,5.630382,-0.559331,P2R0
-12.189745,26.222979,1.635459,9.511151,5.421590,-0.753951,P2R0
-12.082291,26.280601,1.691389,9.873657,4.718426,-1.407112,P2R0
-11.986996,26.325341,1.758132,10.224824,4.166137,-1.502597,P2R0
-11.923478,26.358109,1.805226,10.924096,4.309872,-1.644063,P2R0
-11.863857,26.381074,1.863540,11.264928,4.503769,-1.457456,P2R0
-11.828048,26.395651,1.903076,11.496954,4.466445,-1.407822,P2R0
-11.811029,26.443599,1.927618,11.414193,4.709900,-1.148661,P2R0
-11.806983,26.478270,1.940559,11.224461,4.917168,-0.924662,P2R0
-11.812324,26.541590,1.944761,10.463589,4.762865,-0.402853,P2R0
-11.844996,26.626996,1.915738,10.162921,4.453124,-0.399077,P2R0
-11.875640,26.689332,1.888741,9.942852,4.283037,-0.267838,P2R0
-11.976148,26.810620,1.877224,9.992552,4.033748,-0.211683,P2R0
-12.056840,26.899415,1.866900,9.893876,4.565966,-0.360859,P2R0
-12.170727,27.039450,1.897642,9.601433,4.639239,-1.141002,P2R0
-12.278335,27.139979,1.894240,9.663892,4.938175,-1.223493,P2R0
-12.401275,27.286786,1.835792,10.293979,4.891204,-1.405051,P2R0
-12.490313,27.390514,1.788676,12.028792,4.629462,-1.877927,P2R0
-12.530011,27.498880,1.779803,11.994375,4.542825,-2.179955,P2R0
-12.603075,27.649446,1.814422,12.753335,4.434276,-1.451578,P2R0
-12.651475,27.754196,1.843529,13.091232,4.419878,-1.460336,P2R0
-12.821905,28.497143,2.013552,13.549679,4.190370,-1.409317,P2R0
-12.897415,29.108309,2.106898,15.076107,3.138040,-1.712262,P2R0
-12.923730,29.557502,2.202562,15.371932,2.745787,-1.799669,P2R0
-12.911578,29.868605,2.298470,15.496510,2.855541,-1.872341,P2R0
-12.870727,30.067130,2.393062,15.706540,3.078371,-1.441421,P2R0
-12.760905,30.298339,2.445793,15.612239,2.926019,-1.651421,P2R0
-12.670251,30.478402,2.477361,15.659108,4.118274,-1.441197,P2R0
-12.598141,30.580490,2.492798,15.817805,4.454611,-1.023239,P2R0
-12.543333,30.624263,2.496362,16.251443,4.754416,-0.263328,P2R0
-12.503781,30.626846,2.492033,16.323676,4.426809,0.087309,P2R0
-12.456245,30.642573,2.510161,16.401492,4.254886,0.420424,P2R0
-12.401948,30.634178,2.547091,16.134917,4.187769,0.817773,P2R0
-12.436916,30.649060,2.584384,15.659815,4.280278,-0.068138,P2R0
-12.469974,30.647427,2.609438,15.263013,4.081588,-0.577643,P2R0
-12.521488,30.674647,2.597324,14.787815,4.271321,-0.704664,P2R0
-12.585256,30.687026,2.555921,15.177693,4.557051,-1.007853,P2R0
-12.686762,30.728172,2.559930,15.328681,4.678687,-1.329586,P2R0
-12.786998,30.793703,2.534413,15.505854,4.674124,-1.675908,P2R0
-12.840866,30.879319,2.540413,15.413570,4.722532,-2.116865,P2R0
-12.899141,30.979465,2.517345,15.967108,5.827344,-2.011984,P2R0
-12.939238,31.090452,2.498727,16.598670,6.445825,-1.660172,P2R0
-12.985506,31.168556,2.456987,17.010683,6.725513,-1.346938,P2R0
-13.059001,31.258906,2.369737,16.796780,6.779165,-1.187867,P2R0
-13.204696,31.358103,2.287760,16.166413,6.594508,-0.928870,P2R0
-13.312355,31.425522,2.226903,15.885856,6.657415,-0.368231,P2R0
-13.431601,31.546365,2.129523,15.743155,7.332730,0.280754,P2R0
-13.514784,31.630672,2.058410,14.932276,8.322128,0.319707,P2R0
-13.598308,31.724470,2.076790,14.257521,8.616098,0.029356,P2R0
-13.632203,31.866561,2.126384,13.689142,8.669941,-0.261884,P2R0
-13.626412,32.006626,2.198210,14.175100,8.585617,-0.113846,P2R0
-13.590810,32.143586,2.284957,16.936424,8.292752,0.166560,P2R0
-13.420941,32.398516,2.423243,17.708972,7.780413,-0.266623,P2R0
-13.353868,32.582683,2.542241,17.614800,8.172230,-0.164988,P2R0
-13.374377,32.747024,2.642754,17.735756,8.066456,0.111951,P2R0
-13.415011,32.895414,2.686713,17.802321,7.976329,0.247223,P2R0
-13.491225,32.990607,2.657329,17.608124,7.918672,0.601405,P2R0
-13.653192,33.083013,2.705167,17.047578,7.928734,0.745790,P2R0
-13.821512,33.135938,2.682231,15.987529,8.195731,0.866793,P2R0
-14.064146,33.237626,2.615590,14.849297,8.045130,1.327692,P2R0
-14.513226,35.012234,2.877833,15.565325,8.409990,2.493324,P2R0
-14.768911,36.113058,3.042204,14.736356,8.233601,2.634218,P1R0
-15.013304,37.345343,3.140621,14.131179,7.770551,2.560596,P2R0
-15.154532,38.356103,3.142208,13.411759,8.325386,2.021316,P2R0
-15.304853,39.057496,3.138975,13.734505,8.270045,1.949314,P2R0
-15.343946,39.534934,3.084859,14.254303,8.117196,1.804678,P2R0
-15.052367,39.964652,3.201997,14.716565,7.959578,1.341067,P2R0
-14.729522,40.243840,3.276094,15.610453,7.927362,1.578295,P2R0
-14.490468,40.413468,3.299675,16.220304,7.787702,1.784601,P2R0
-14.284571,40.509145,3.338068,16.372714,7.606978,1.843597,P2R0
-14.081284,40.558634,3.321640,16.043892,7.461987,1.880304,P2R0
-13.955377,40.541522,3.274688,15.410852,6.987942,2.408291,P2R0
-13.873154,40.562062,3.232997,14.742175,6.923644,2.683180,P2R0
-13.752863,40.583335,3.185214,14.174143,6.408862,2.932020,P2R0
-13.624291,40.691272,3.106690,13.709796,6.887803,2.536796,P2R0
-13.590769,40.871246,3.084666,13.203349,6.969166,2.329932,P2R0
-13.489682,41.191807,3.083753,14.199537,6.842718,1.859566,P2R0
-13.444797,41.421672,3.058002,14.474953,7.185707,1.779726,P2R0
-13.473549,41.575242,3.079556,14.693688,6.982248,2.279559,P2R0
-13.644588,41.666286,3.029128,14.466141,7.003233,2.822051,P2R0
-13.809478,41.711315,2.962969,14.084539,6.861990,3.321962,P2R0
-13.962904,41.723032,2.885789,13.726019,6.538076,3.391905,P2R0
-14.173677,41.670961,2.813446,12.860802,4.616123,3.302239,P2R0
-14.405179,41.612681,2.773870,12.517002,4.397451,3.354997,P2R0
-14.504226,41.556651,2.736188,12.429104,4.812448,3.288452,P2R0
-14.566783,41.505124,2.712015,12.586415,4.723596,2.999438,P2R0
-14.579573,41.460648,2.725884,12.794111,4.705377,3.045664,P2R0
-14.533702,41.464266,2.796541,12.954546,4.575174,2.888075,P2R0
-14.371928,41.508538,2.897781,12.766930,3.984964,2.435897,P2R0
-14.236802,41.543115,2.978367,12.848448,4.093466,2.199628,P2R0
-14.107382,41.569203,3.066935,12.816684,3.696048,1.897548,P2R0
-13.986571,41.587924,3.159945,13.010096,4.095001,2.051509,P2R0
-13.897718,41.639999,3.227188,13.914446,4.431464,2.465038,P2R0
-13.835637,41.678538,3.272902,13.874354,4.616495,2.536753,P2R0
-13.702567,41.746774,3.315862,13.403756,4.913408,2.956321,P2R0
-13.628489,41.836232,3.314939,13.153672,5.769173,3.233050,P2R0
-13.580754,41.901758,3.307041,13.176955,5.719777,3.251742,P2R0
-13.575073,41.946502,3.267531,12.970433,6.275003,2.457796,P2R0
-13.559479,42.014989,3.259372,12.878674,6.450447,2.358025,P2R0
-13.576453,42.061802,3.223227,13.032690,6.444813,2.301685,P2R0
-13.362996,42.083263,3.128777,13.306948,6.186873,2.151436,P2R0
-12.061590,44.265123,3.503361,13.025841,6.488585,2.444391,P2R0
-11.415938,45.364192,3.755568,12.081486,5.749643,2.874881,P0R0
-10.728970,46.492038,4.053226,11.899300,5.542789,3.029877,P1R0
-9.919913,47.811763,4.387649,12.595472,4.772959,2.542949,P2R0
-9.281802,48.828345,4.687535,12.651103,4.335838,1.976264,P2R0
-8.906618,49.533210,4.848035,12.235421,3.620006,1.791252,P2R0
-8.732872,49.931817,4.909760,12.453152,3.702788,1.785037,P2R0
-8.679963,50.149196,4.926196,13.161597,3.696121,2.417038,P2R0
-8.724402,50.209359,4.886605,13.389610,3.674977,2.599046,P2R0
-8.786547,50.209734,4.865177,13.293386,3.339273,2.819913,P2R0
-8.872024,50.139854,4.834883,12.938761,3.191054,3.104741,P2R0
-8.945593,50.069338,4.828159,12.515394,3.302037,3.714480,P2R0
-9.023258,49.970325,4.815104,12.244011,3.001026,3.653400,P2R0
-9.077268,49.859484,4.826137,12.014196,3.803792,3.700339,P2R0
-9.129370,49.787942,4.830198,10.807413,3.706753,3.061548,P2R0
-9.176295,49.715446,4.829472,10.741966,3.976223,3.123734,P2R0
-9.216639,49.687293,4.825501,11.216122,3.589117,2.783451,P2R0
-9.228068,49.658931,4.847091,11.515376,3.575009,2.511249,P2R0
-9.164162,49.633347,4.849574,11.498146,3.273458,1.965149,P2R0
-9.091836,49.650703,4.876523,11.850782,3.868763,2.359030,P2R0
-9.057402,49.662653,4.868594,11.650001,4.015498,2.579091,P2R0
-9.033119,49.670481,4.860093,11.601537,4.074475,2.691517,P2R0
-9.017371,49.714890,4.851663,10.862547,3.598596,3.054907,P2R0
-9.008054,49.748396,4.843972,10.406644,3.488403,3.233927,P2R0
-9.003521,49.772360,4.837289,9.774292,3.291341,3.406748,P2R0
-9.002585,49.828196,4.831570,9.775893,4.064748,3.260177,P2R0
-9.003376,49.869205,4.826829,9.797978,3.748892,2.884979,P2R0
-9.005478,49.897593,4.823153,10.245303,3.482557,2.678689,P2R0
-8.987400,49.955908,4.847740,10.675052,3.333282,2.239670,P2R0
-8.973427,49.997642,4.867164,10.792965,3.312601,1.887570,P2R0
-8.963387,50.025558,4.881900,11.094020,3.256024,2.213586,P2R0
-8.927760,50.082762,4.825297,11.491382,3.433508,2.242515,P2R0
-8.900314,50.122960,4.779253,11.641614,3.784252,2.758430,P2R0
-8.880432,50.149177,4.743515,11.764414,4.017895,2.976256,P2R0
-8.844975,50.164681,4.744227,11.991063,3.710914,3.178729,P2R0
-8.819145,50.171820,4.747117,11.965391,3.300599,3.187138,P2R0
-8.751345,50.213671,4.711414,11.933418,3.184658,3.104510,P2R0
-8.700177,50.242866,4.684417,11.738837,3.471213,3.410212,P2R0
-8.664032,50.301548,4.664981,11.570129,3.856625,2.929184,P2R0
-8.640032,50.343675,4.651976,11.781276,3.697707,2.601138,P2R0
-8.625605,50.371947,4.644072,12.104385,3.842640,2.479474,P2R0
-8.619027,50.428998,4.640033,12.633794,4.097043,2.577427,P2R0
-8.544898,50.470253,4.626167,13.564846,3.984605,2.375321,P2R0
-8.467968,50.497660,4.644173,13.869620,3.808449,2.183973,P2R0
-8.361213,50.554416,4.620052,14.229012,3.321738,1.697352,P2R0
-8.283231,50.633886,4.601781,14.634438,3.112706,1.512147,P2R0
-8.229391,50.730686,4.588483,15.736406,3.859280,1.455013,P2R0
-7.639070,51.918533,4.403273,11.203757,5.776537,1.674018,P2R0
-7.260378,52.660197,4.311965,11.113601,5.718381,1.748044,P1R0
-6.988798,53.190321,4.246089,10.901134,5.627548,1.726233,P1R0
-6.783609,53.621135,4.196112,10.828142,5.630941,1.692498,P1R0
-6.573159,53.955613,4.148410,10.826776,5.523707,1.725086,P1R0
-6.408661,54.213002,4.111348,10.821843,5.421721,1.722363,P1R0
-6.283081,54.404837,4.083324,10.790350,5.379443,1.724125,P1R0
-6.191352,54.567995,4.062696,10.483802,5.045185,1.780672,P1R0
-6.129175,54.678245,4.048924,11.153343,4.945049,1.894940,P1R0
-6.091962,54.743749,4.040894,11.577117,5.438130,1.916687,P1R0
-6.198151,55.183551,3.965595,11.781185,5.725716,2.316427,P1R0
-6.301905,55.537116,3.903299,11.864796,5.957628,2.735953,P1R0
-6.399884,55.811871,3.853792,11.562179,6.023451,2.943155,P1R0
-6.488249,56.071650,3.779698,11.791302,5.706527,3.078944,P1R0
-6.566599,56.263482,3.720971,12.480922,5.340598,2.726285,P1R0
-6.633966,56.397501,3.675615,13.037756,4.512792,2.266858,P1R0
-6.706934,56.483498,3.621489,13.367299,4.393658,2.203840,P1R0
-6.767349,56.531020,3.580504,13.683698,4.303761,2.232599,P1R0
-6.815786,56.548270,3.550473,14.559146,4.709299,2.278898,P1R0
-6.853750,56.542611,3.529871,14.902991,4.787287,2.415266,P1R0
-6.882320,56.550095,3.516413,14.844891,4.904787,2.570314,P1R0
-6.919090,56.541256,3.488611,14.216524,4.974731,2.709777,P1R0
-6.946364,56.520819,3.468513,13.009818,4.761390,2.936680,P1R0
-6.965807,56.492654,3.455075,12.613489,4.396295,3.229831,P1R0
-6.962541,56.460106,3.467590,12.304185,3.934741,3.168582,P1R0
-6.918379,56.455847,3.451016,11.734713,4.191957,2.878504,P1R0
-6.861904,56.446861,3.459870,11.774955,4.232359,2.679734,P1R0
-6.796080,56.434751,3.490148,11.573499,4.520505,2.699648,P1R0
-6.723618,56.450724,3.537787,10.500964,5.024618,2.402164,P1R0
-6.624490,56.461708,3.549167,10.143217,5.315926,2.453368,P1R0
-6.510166,56.498558,3.599920,10.300945,5.445365,2.613616,P1R0
-6.345836,56.558107,3.653609,11.231752,5.344747,2.678585,P1R0
-6.194604,56.605899,3.718610,11.516143,5.407705,2.386371,P1R0
-6.056594,56.673099,3.792163,11.666880,4.483501,2.288250,P1R0
-5.947233,56.726309,3.851871,11.819039,4.353329,2.268119,P1R0
-5.862860,56.767039,3.898728,11.793583,4.184578,2.641102,P1R0
-5.800090,56.796958,3.934209,12.325881,4.328092,2.792765,P1R0
-5.718288,56.848419,3.930205,12.675636,4.379627,2.834360,P1R0
-5.657624,56.887690,3.922667,12.910262,4.386076,2.885163,P1R0
-5.614526,56.916348,3.912482,12.936247,4.256741,3.047776,P1R0
-5.586780,56.966119,3.900936,13.033142,4.642058,3.280686,P1R0
-5.587107,57.003714,3.868224,12.807433,4.866214,3.175821,P1R0
-5.593517,57.030866,3.837914,12.428632,5.069291,3.057548,P1R0
-5.604833,57.049433,3.811111,12.161499,5.065664,2.854459,P1R0
-5.619287,57.060932,3.787886,11.835446,5.476881,2.778086,P1R0
-5.635607,57.096664,3.767866,11.807608,5.768986,2.796321,P1R0
-5.652245,57.123336,3.750969,12.964576,5.630884,2.780645,P1R0
-5.668643,57.142331,3.737170,13.498737,5.252529,2.524133,P1R0
-5.684185,57.154913,3.726146,13.677723,4.546586,2.402999,P1R0
-5.737632,57.581646,3.676506,13.934207,4.306670,2.712144,P1R0
-5.767571,57.970336,3.655487,14.013104,4.400926,2.682922,P1R0
-5.792236,58.290155,3.638793,13.887499,4.507765,2.618883,P1R0
-5.796653,58.577127,3.646700,13.843820,4.520493,2.604060,P1R0
-5.799236,58.802987,3.654895,13.748005,4.522462,2.619814,P1R0
-5.746208,59.005799,3.653291,13.798783,4.514094,2.659299,P1R0
-5.684108,59.157781,3.673259,13.811225,4.548328,2.637119,P1R0
-5.424646,59.353874,3.757788,13.750107,4.437751,2.648924,P1R0
-5.205649,59.500155,3.829555,13.729504,4.386162,2.569933,P1R0
-5.009261,59.634258,3.909647,13.723392,4.452964,2.629298,P1R0
-4.834279,59.728654,3.995785,13.678734,4.325635,2.699909,P1R0
-4.656679,59.790268,4.034911,13.409291,4.203527,2.836830,P1R0
-4.500928,59.825192,4.084402,13.436506,4.217241,2.912746,P1R0
-4.381497,59.868813,4.122062,13.446789,4.311917,2.958690,P1R0
-4.276881,59.891847,4.170048,13.225314,4.522237,2.981921,P1R0
-4.200562,59.898446,4.205897,12.997762,4.429410,3.050526,P1R0
-4.148340,59.892725,4.231639,12.860578,4.311246,3.037216,P1R0
-4.132001,59.877845,4.228315,12.534946,4.479496,3.277839,P1R0
-4.128980,59.856981,4.221139,12.504345,4.603189,3.504930,P1R0
-4.135485,59.832379,4.211007,12.306615,4.595622,3.416934,P1R0
-4.149037,59.806035,4.199317,12.200394,4.565152,3.234998,P1R0
-4.167426,59.809313,4.186623,11.915372,5.283353,2.969102,P1R0
-4.188074,59.808711,4.173500,11.423562,5.534134,2.759343,P1R0
-4.139474,59.806486,4.172006,11.567083,5.613833,2.886282,P1R0
-4.085927,59.832410,4.190112,11.938177,5.511822,2.927041,P1R0
-4.043314,59.852094,4.203732,12.521789,4.807956,2.725299,P1R0
-3.994874,59.866840,4.234604,12.557696,4.691603,2.724005,P1R0
-3.942050,59.907387,4.280007,12.782367,4.704137,2.951568,P1R0
-3.900927,59.939503,4.316464,13.758056,4.221600,3.504130,P1R0
-3.816038,59.965118,4.335796,14.075789,4.147114,3.639645,P1R0
-3.732660,60.014430,4.370227,14.188296,3.942074,3.731450,P1R0
-3.666890,60.053530,4.396899,14.328578,3.635136,3.813051,P1R0
-3.616213,60.083460,4.416419,15.167820,3.498901,3.719814,P1R0
-3.578904,60.105541,4.430148,15.613427,3.550237,3.590608,P1R0
-3.552460,60.120853,4.438676,15.474216,3.470599,3.256449,P1R0
-3.535330,60.130652,4.443279,14.987380,3.246986,3.226770,P1R0
-3.525680,60.135988,4.444754,14.432367,3.016478,3.232346,P1R0
-3.521485,60.137695,4.443466,13.702038,3.065253,3.491582,P1R0
-3.521848,60.136761,4.440518,13.268444,3.208741,3.345536,P1R0
-3.525422,60.133872,4.436330,12.888686,3.478562,3.008116,P1R0
-3.531276,60.159518,4.430990,12.190174,4.286073,2.735212,P1R0
-3.538443,60.179750,4.425247,11.840780,4.283244,2.568233,P1R0
-3.546248,60.195190,4.419376,11.584118,4.351758,2.613181,P1R0
-3.553777,60.206372,4.413235,11.974503,4.525590,2.624611,P1R0
-3.561086,60.214056,4.407376,12.412767,4.438604,2.592665,P1R0
-3.684839,60.416914,4.420962,11.063201,5.627679,4.285272,P1R0
-3.789596,60.587049,4.431684,12.353210,5.043972,4.058646,P1R0
-3.876590,60.726558,4.440142,12.958999,5.195946,3.534333,P1R0
-3.947547,60.868058,4.446546,13.282370,5.273855,3.017336,P1R0
-4.003035,60.979865,4.450755,14.163765,6.837773,3.132984,P1R0
-4.061391,61.065266,4.432882,14.088970,6.796927,3.116524,P1R0
-4.108867,61.386973,4.337414,13.490297,6.403112,3.490259,P1R0
-4.144328,61.680026,4.255947,13.297588,6.318049,3.747817,P1R0
-4.185697,61.944781,4.167327,13.222587,6.051331,3.959444,P1R0
-4.247974,62.182428,4.052736,12.897401,5.435689,4.653423,P1R0
-4.296229,62.425729,3.958310,12.328789,4.951915,5.282488,P1R0
-4.332685,62.672763,3.882719,12.112051,4.678994,5.211539,P1R0
-4.374754,62.891608,3.803320,12.024219,5.370271,5.208274,P1R0
-4.421839,63.115442,3.720621,11.512298,5.238624,4.849630,P1R0
-4.505871,63.342703,3.594834,11.708134,5.367066,4.845076,P1R0
-4.571893,63.543121,3.494149,12.517299,5.147705,4.833876,P1R0
-4.638552,63.720242,3.395631,12.835597,4.700751,4.763661,P1R0
-4.673921,63.967951,3.339629,12.780938,3.974621,4.262170,P1R0
-4.644247,64.216791,3.290991,13.022649,4.354997,4.139506,P1R0
-4.667798,64.434078,3.266933,13.183110,4.693336,4.436518,P1R0
-4.731597,64.653803,3.191315,13.735945,4.516378,4.864537,P1R0
-4.813924,64.846058,3.092716,13.598984,4.373306,5.157867,P1R0
-4.879756,65.045465,3.015938,13.439582,4.168141,5.407495,P1R0
-4.962830,65.250640,2.916589,12.659048,3.788000,5.927021,P1R0
-5.098245,65.430410,2.828577,12.331627,4.027580,6.167290,P1R0
-5.245706,65.619246,2.791729,12.101072,4.259321,5.951996,P1R0
-5.379211,65.786472,2.747483,11.765363,5.466488,5.643410,P1R0
-5.538122,65.935149,2.726690,11.774695,5.701295,5.439880,P1R0
-5.641926,66.099906,2.665490,11.997352,6.074755,5.401255,P1R0
-5.773731,66.277695,2.628680,12.752590,5.852323,5.347735,P1R0
-5.874410,66.437818,2.603184,13.947273,4.957759,5.242065,P1R0
-5.965204,66.612968,2.566786,14.611122,4.645865,5.326856,P1R0
-6.069253,66.800763,2.570659,15.263299,5.215115,5.654204,P1R0
-6.163137,66.999860,2.558374,15.285284,5.240397,5.852083,P1R0
-6.247466,67.178294,2.531066,15.062889,5.013134,5.929850,P1R0
-6.292047,67.369458,2.531671,14.356990,4.622059,5.959796,P1R0
-6.318765,67.511383,2.535663,14.159949,4.565749,5.975971,P1R0
-6.331201,67.611462,2.541934,14.757167,4.255303,6.056498,P1R0
-6.331739,67.676505,2.548634,15.856292,4.923332,5.977262,P1R0
-6.347628,69.152984,1.692443,15.871579,4.929109,5.754958,P1R0
-6.277453,69.933930,1.189796,15.542010,4.926867,5.699567,P0R0
-6.252259,70.976551,0.598970,15.399782,4.837594,5.623582,P1R0
-6.207946,72.358085,-0.154175,15.482245,4.948986,5.529572,P2R0
-5.908095,73.396900,-0.689861,15.719481,5.098659,5.511656,P2R0
-5.617861,74.014354,-0.980555,15.579429,4.827582,5.738109,P2R0
-5.398961,74.356745,-1.114390,15.416589,4.585469,5.964822,P2R0
-5.169724,74.486189,-1.164157,14.971290,4.480351,6.250755,P2R0
-4.990144,74.482937,-1.123690,14.873002,4.476480,6.508622,P2R0
-4.849519,74.398789,-1.025354,15.044659,4.570568,6.756555,P2R0
-4.687409,74.268240,-0.931161,15.387164,4.574476,6.970045,P2R0
-4.558132,74.113286,-0.808688,15.780024,4.564413,7.086524,P2R0
-4.384175,73.992587,-0.681342,15.665589,4.550127,7.126122,P2R0
-4.216591,73.869355,-0.610745,15.452887,4.552900,7.204634,P2R0
-4.083182,73.752143,-0.524017,14.795421,4.395246,7.660555,P2R0
-3.948431,73.647731,-0.493784,14.538414,4.153550,7.964070,P2R0
-3.840810,73.558728,-0.444404,14.403510,4.148527,8.134596,P2R0
-3.775873,73.525641,-0.408271,13.955181,4.170676,8.125383,P2R0
-3.721883,73.500406,-0.355682,13.673347,4.216719,7.856238,P2R0
-3.695795,73.481809,-0.317943,13.648326,4.363286,7.566923,P2R0
-3.638998,73.469674,-0.332553,13.693923,4.376149,7.264875,P2R0
-3.606282,73.461937,-0.348914,13.591485,4.803775,7.259864,P2R0
-3.590971,73.457383,-0.366082,13.058653,5.284315,7.141222,P2R0
-3.566999,73.455702,-0.354791,12.775849,5.685272,7.118745,P2R0
-3.555978,73.455699,-0.347544,12.696085,5.954270,7.158137,P2R0
-3.554089,73.456748,-0.343607,13.008186,6.066698,7.304523,P2R0
-3.537382,73.498584,-0.314929,13.713308,6.025504,7.540251,P2R0
-3.528010,73.531904,-0.294685,14.271199,5.572187,7.179119,P2R0
-3.503077,73.597394,-0.254379,14.294961,5.224148,7.402066,P2R0
-3.486589,73.647408,-0.225128,14.617017,5.468218,7.582527,P2R0
-3.454688,73.683806,-0.178743,14.844771,5.202968,8.232364,P2R0
-3.432343,73.708534,-0.145758,14.687553,5.240132,8.410317,P2R0
-3.417827,73.763475,-0.124775,14.061044,5.076185,8.839762,P2R0
-3.409279,73.802705,-0.112718,13.762291,4.711608,8.932737,P2R0
-3.353610,73.829309,-0.148367,12.919166,4.365489,9.065693,P2R0
-3.311341,73.845092,-0.181089,12.500876,4.963195,8.529663,P2R0
-3.280074,73.852367,-0.210579,12.250599,5.343764,8.270703,P2R0
-3.259016,73.853859,-0.234826,12.396869,5.537436,8.314305,P2R0
-3.246674,73.891296,-0.254053,12.713386,5.377924,8.387504,P2R0
-3.240279,73.917860,-0.268769,13.350241,5.176463,8.391536,P2R0
-3.237545,73.935144,-0.280366,14.308421,4.537769,8.249346,P2R0
-3.237728,73.945249,-0.288663,14.504820,4.338479,8.129958,P2R0
-3.239682,73.949894,-0.294361,14.918023,4.086573,8.060207,P2R0
-3.242536,73.950594,-0.298107,15.223437,4.340078,7.938825,P2R0
-3.245092,73.948402,-0.301208,15.672600,4.586388,8.370111,P2R0
-2.964746,74.347684,-0.354115,15.043599,3.911950,8.500093,P2R0
-2.743384,74.660588,-0.396305,14.719763,4.430204,8.332600,P2R0
-2.554824,74.894773,-0.401438,14.875874,4.839722,8.066698,P2R0
-2.418038,75.060295,-0.403985,15.439411,5.160414,8.198588,P2R0
-2.275224,75.209878,-0.443995,15.892168,5.193774,8.232402,P2R0
-2.177726,75.305746,-0.474976,16.825869,4.159152,7.672412,P2R0
-2.095732,75.360115,-0.470052,16.761251,3.510907,7.334638,P2R0
-2.046647,75.383150,-0.463859,16.643441,3.046235,7.301314,P2R0
-2.023113,75.423899,-0.457443,16.918618,3.001942,7.270007,P2R0
-1.995873,75.441986,-0.424172,17.265635,3.172139,7.076659,P2R0
-1.933223,75.444025,-0.438883,17.777245,4.017786,6.816633,P2R0
-1.938411,75.593886,-0.505960,17.889137,3.942284,6.766558,P2R0
-1.900096,75.704170,-0.599764,18.307861,4.622899,7.148519,P2R0
-1.876635,75.780138,-0.672286,18.534626,4.632048,7.466940,P2R0
-1.886539,75.867697,-0.753171,18.661849,4.854265,7.699309,P2R0
-1.972005,75.923968,-0.799742,18.591157,5.037433,7.895063,P2R0
-2.064886,75.995933,-0.858669,17.890948,5.164432,8.412929,P2R0
-2.138728,76.041767,-0.899305,17.344425,5.469178,8.612642,P2R0
-2.216784,76.106710,-0.952561,17.115244,6.036292,9.064360,P2R0
-2.245172,76.188194,-1.056596,16.186252,6.056089,8.754965,P2R0
-2.262070,76.242763,-1.132655,15.880160,6.512278,8.521826,P2R0
-2.291575,76.275428,-1.212455,15.582112,6.274117,8.168751,P2R0
-2.310718,76.331538,-1.267446,15.463827,6.378317,8.228375,P2R0
-2.320504,76.367031,-1.303215,16.525383,5.912962,8.199910,P2R0
-2.345906,76.426163,-1.350736,17.462198,5.624929,8.239278,P2R0
-2.361462,76.464859,-1.381787,18.340183,4.306913,7.922282,P2R0
-2.370458,76.527431,-1.399394,18.512965,4.054177,7.973619,P2R0
-2.394822,76.608481,-1.436024,19.325612,4.563666,8.017223,P2R0
-2.410753,76.664756,-1.459696,19.446093,4.797742,8.282120,P2R0
-2.442148,76.740329,-1.500501,19.285432,4.803438,8.483388,P2R0
-2.463632,76.791636,-1.528211,19.007067,4.752075,8.575053,P2R0
-2.497839,76.822762,-1.573663,18.347761,4.587770,8.882619,P2R0
-2.520938,76.838765,-1.605695,18.057366,4.152020,9.009899,P2R0
-2.578252,76.922347,-1.682753,16.535263,3.540768,9.357334,P2R0
-2.640997,76.981368,-1.766573,16.481910,4.403025,9.363746,P2R0
-2.685708,77.059952,-1.828064,16.375944,4.529567,8.716260,P2R0
-2.664567,77.115012,-1.909851,16.612761,4.626852,8.473709,P2R0
-2.664093,77.189559,-1.994969,16.794744,4.475575,8.123881,P2R0
-2.658926,77.239842,-2.055423,17.618183,3.304108,7.346060,P2R0
-2.672861,77.270448,-2.122282,17.927209,3.239100,6.842719,P2R0
-2.703240,77.325749,-2.194340,17.883139,2.863026,6.357416,P2R0
-2.703089,77.362166,-2.215770,17.671159,2.886689,6.170404,P2R0
-2.720750,77.382707,-2.252558,17.973737,3.098015,6.369834,P2R0
-2.753334,77.430976,-2.303131,18.822579,3.685016,7.119399,P2R0
-2.642380,77.407256,-2.549039,18.697109,3.549841,7.071391,P2R0
-2.551821,77.382226,-2.736630,18.418626,3.638541,7.135838,P2R0
-2.323099,77.839251,-2.870340,18.431777,3.759611,7.188992,P2R0
-2.145928,78.236396,-2.961996,18.886237,3.452861,6.831717,P2R0
-1.942770,78.535451,-3.031695,19.061184,3.319468,6.532621,P2R0
-1.793891,78.787325,-3.074087,19.491620,3.046963,6.238724,P2R0
-1.670638,78.999164,-3.067077,19.879924,3.929824,6.230314,P2R0
-1.515597,79.138157,-3.065224,21.188645,4.502040,7.271295,P2R0
-1.005794,79.584640,-2.846459,21.750546,4.277962,7.237087,P2R0
-0.621466,79.949847,-2.667407,22.406079,4.073928,6.885862,P2R0
-0.274685,80.245048,-2.539835,22.341214,3.601876,6.408244,P2R0
-0.011960,80.440792,-2.418955,22.172174,4.224258,6.257945,P2R0
0.251891,80.638615,-2.317422,22.227999,4.313785,6.442765,P2R0
0.445891,80.759437,-2.220499,22.067231,4.154797,6.678716,P2R0
0.584769,80.860939,-2.128980,21.658424,4.473888,7.182186,P2R0
0.681644,80.951001,-2.041398,21.373013,4.322974,7.545365,P2R0
0.727756,80.995182,-1.984547,20.930617,4.144255,7.783160,P2R0
0.810206,81.007114,-1.965382,20.770886,3.820988,7.890028,P2R0
0.852315,81.036219,-1.961823,20.972229,4.215295,7.861626,P2R0
1.002625,81.084410,-1.901152,20.455430,3.904164,7.211645,P2R0
1.104344,81.108565,-1.861444,20.524090,4.037274,7.176100,P2R0
1.209364,81.155810,-1.783808,20.728689,3.973071,7.080309,P2R0
1.368534,81.223920,-1.715628,21.049866,3.796304,6.887474,P2R0
1.499425,81.307859,-1.644106,21.755998,4.166858,6.462249,P2R0
1.607047,81.364699,-1.569360,21.920894,3.677936,6.299212,P2R0
1.675266,81.399235,-1.520440,22.862828,4.085645,6.549990,P2R0
1.784099,81.457861,-1.503998,23.429681,4.175912,6.717339,P2R0
1.875874,81.535630,-1.472945,23.810408,4.337409,6.813137,P2R0
2.027302,81.629387,-1.442943,23.751913,4.407366,6.977131,P2R0
2.153364,81.734476,-1.399350,23.155001,4.513223,7.178173,P2R0
2.258856,81.807809,-1.344550,22.611077,4.450113,7.294399,P2R0
2.565465,82.560274,-1.403286,22.667030,5.234498,8.086053,P2R0
2.792002,83.142693,-1.456899,22.565075,5.363986,8.492677,P2R0
2.928565,83.611236,-1.531902,22.558510,7.197251,8.138035,P2R0
3.013693,83.940480,-1.593186,22.130727,7.166346,7.698758,P2R0
3.080677,84.155322,-1.613979,21.957946,7.215276,7.497228,P2R0
3.164772,84.320053,-1.669555,22.549580,6.550733,7.263452,P2R0
3.235419,84.408465,-1.684359,22.982153,6.159561,7.262980,P2R0
3.485827,84.842282,-1.731752,24.077042,6.307154,7.194153,P2R0
3.719535,85.152569,-1.806578,24.511720,6.667543,7.568429,P2R0
3.886068,85.358810,-1.863700,25.528428,6.693270,8.261908,P2R0
3.996371,85.482425,-1.904516,25.750740,6.788155,8.340446,P2R0
4.062112,85.582699,-1.933051,25.617317,6.559156,8.087222,P2R0
4.094177,85.629090,-1.950881,25.290478,6.554934,7.684496,P2R0
4.123494,85.676822,-1.934421,24.990942,6.634306,6.800255,P2R0
4.110621,85.689951,-1.945121,24.826582,6.697849,6.463025,P2R0
4.087610,85.719633,-1.951354,24.768489,6.703132,6.347186,P2R0
4.060289,85.726331,-1.954450,24.787803,6.577917,6.305636,P2R0
4.032229,85.757048,-1.956603,24.846952,6.634004,6.458889,P2R0
4.005866,85.769818,-1.957347,24.979053,6.532308,6.505439,P2R0
3.983263,85.769583,-1.958451,24.723815,6.755818,6.620103,P2R0
4.014414,85.801753,-1.998841,24.545365,6.838198,6.780078,P2R0
4.038895,85.820449,-2.030678,24.387512,7.049939,6.900214,P2R0
4.058002,85.828629,-2.055973,24.614551,7.500204,6.873201,P2R0
4.072479,85.829226,-2.075634,25.674170,8.616701,6.632929,P2R0
4.082529,85.825008,-2.089551,26.608031,8.310005,6.175676,P2R0
4.256076,86.219423,-2.190938,27.276946,8.105568,5.638125,P2R0
4.391610,86.566939,-2.270571,28.954480,9.589511,6.167395,P2R0
4.492698,86.827344,-2.329607,29.770401,9.728087,6.621288,P2R0
4.614811,87.012849,-2.410945,30.042346,9.812198,6.954277,P2R0
4.702422,87.135040,-2.470820,29.907679,9.451677,7.368096,P2R0
4.760831,87.207269,-2.511707,29.610096,9.048549,7.515745,P2R0
4.909156,87.363093,-2.495260,29.616380,8.983635,7.479527,P2R0
5.015365,87.505795,-2.476266,30.234195,9.292849,7.667946,P2R0
5.138196,87.598567,-2.497846,31.612592,9.956021,7.869901,P2R0
5.244068,87.651869,-2.485075,32.173301,10.342646,8.229113,P2R0
5.313715,87.715090,-2.472697,32.599004,10.460266,8.443111,P2R0
5.377388,87.748603,-2.435523,32.110110,10.522599,8.803862,P2R0
5.415830,87.759895,-2.406985,30.418944,9.721867,9.038566,P2R0
5.506149,87.797101,-2.397917,29.752667,9.577998,9.249242,P2R0
5.589679,87.815821,-2.366994,28.452402,9.483426,8.867151,P2R0
5.717556,87.861723,-2.358749,27.944948,10.099470,8.243704,P2R0
5.828716,87.930073,-2.327578,27.752290,10.413840,8.176768,P2R0
5.904593,87.976211,-2.305592,27.801498,10.830940,8.231106,P2R0
6.024802,88.044848,-2.306212,28.671892,11.320327,8.309747,P2R0
6.109660,88.090151,-2.313611,29.625147,10.873067,7.802108,P2R0
6.164866,88.156708,-2.325319,29.665428,11.287655,7.533200,P2R0
6.196150,88.201334,-2.336902,29.237714,10.653985,7.829382,P2R0
6.231136,88.228703,-2.320483,28.754569,9.954351,8.169797,P2R0
6.299182,88.283184,-2.348649,28.103966,9.107006,8.542687,P2R0
6.344388,88.319118,-2.372622,27.256038,7.982521,8.828646,P2R0
6.372167,88.339944,-2.393568,25.456427,6.023600,9.241932,P2R0
6.386210,88.349603,-2.410328,24.749114,4.906740,9.118744,P2R0
6.390402,88.351207,-2.423396,23.863354,4.081096,8.736652,P2R0
6.387962,88.386905,-2.434552,23.131234,4.008537,8.457246,P2R0
6.382143,88.410554,-2.444151,22.617486,4.766961,8.350747,P2R0
6.374179,88.424830,-2.451341,22.752158,5.943912,8.402795,P2R0
6.365802,88.471252,-2.458477,23.274828,9.696574,8.484262,P2R0
6.358282,88.503706,-2.465097,24.760792,10.878674,8.966762,P2R0
6.423596,88.565604,-2.483855,26.138974,11.427013,10.021832,P2R0
6.474749,88.609933,-2.498625,26.188721,11.584049,10.317040,P2R0
7.069039,89.104911,-2.646556,25.228225,10.616747,10.302701,P2R0
7.535298,89.489091,-2.764338,25.339819,7.131523,9.770736,P2R0
7.883293,89.813305,-2.853123,25.148358,6.316152,9.688614,P2R0
8.129618,90.043299,-2.916860,24.966135,6.334760,9.393298,P2R0
8.293220,90.194320,-2.962716,24.749729,5.385757,9.374570,P2R0
8.389481,90.323307,-2.991680,24.863076,5.246506,9.803168,P2R0
8.436132,90.396541,-3.009214,25.506006,6.178638,10.301306,P2R0
8.446664,90.428330,-3.017215,25.535720,5.957195,10.603364,P2R0
8.573997,90.632398,-3.043593,25.722682,5.877933,10.899646,P2R0
8.656806,90.774305,-3.060644,25.922965,5.838069,11.022149,P2R0
8.755382,90.905612,-3.111854,25.802083,5.937029,11.502859,P2R0
8.817124,90.988510,-3.149333,25.412432,5.810351,11.697031,P2R0
8.872591,91.033692,-3.149525,24.625816,5.745905,11.882023,P2R0
8.901948,91.090826,-3.146195,24.469600,6.048969,11.613609,P2R0
8.912794,91.119966,-3.141107,24.406653,6.463505,11.282610,P2R0
8.911558,91.128246,-3.136968,24.432011,6.561465,10.993478,P2R0
8.952829,91.123376,-3.172690,24.740325,6.772446,11.043650,P2R0
8.978529,91.149206,-3.201362,25.137873,6.786963,11.055398,P2R0
8.993254,91.161292,-3.224533,26.218036,5.978750,10.751951,P2R0
8.999373,91.163771,-3.241603,26.447062,6.106415,10.607600,P2R0
9.000220,91.159306,-3.255213,26.801082,5.854896,10.693084,P2R0
8.996534,91.190742,-3.264741,27.030576,6.101215,10.927519,P2R0
8.990806,91.211668,-3.271221,26.930843,5.922310,11.045905,P2R0
8.985268,91.223520,-3.277744,26.150033,5.763028,11.200358,P2R0
9.030297,91.229822,-3.322167,25.932589,5.690323,11.399001,P2R0
9.065717,91.230892,-3.358385,25.437966,5.300776,11.633840,P2R0
9.091279,91.268581,-3.385775,25.045082,5.747993,12.002449,P2R0
9.109210,91.295776,-3.405735,24.813365,6.493655,12.457792,P2R0
9.121658,91.313652,-3.421193,24.273041,5.987506,12.514139,P2R0
9.107639,91.324155,-3.458698,24.004107,5.551310,12.184786,P2R0
9.094620,91.368645,-3.488319,24.156406,5.648641,11.836682,P2R0
9.083328,91.400765,-3.509791,24.332296,5.966237,11.552357,P2R0
9.074115,91.422401,-3.524704,24.739173,6.026724,11.364586,P2R0
9.117743,91.436370,-3.574345,25.157040,6.208963,11.035643,P2R0
9.152704,91.483027,-3.613367,25.319451,6.063409,10.816033,P2R0
9.179611,91.516314,-3.641771,25.959910,6.731668,10.869142,P2R0
9.199461,91.577823,-3.663016,27.572519,7.280274,11.487546,P2R0
9.214713,91.621118,-3.680209,27.886484,7.343237,11.855358,P2R0
9.434161,92.211735,-4.039411,27.650261,7.140206,11.897259,P2R0
9.584658,92.671047,-4.349408,27.571690,7.032964,11.771412,P2R0
9.696874,93.011367,-4.584651,27.608608,6.747259,11.839187,P2R0
9.774545,93.289848,-4.752243,27.665156,6.697624,11.907579,P2R0
9.824841,93.476098,-4.864200,27.635432,6.569542,12.018019,P2R0
9.853786,93.628049,-4.933614,27.693515,6.326662,12.139308,P2R0
9.846712,93.714091,-4.999764,27.615306,6.183894,12.155255,P2R0
9.832722,93.751780,-5.035246,27.523770,6.203030,12.098283,P2R0
9.815369,93.755103,-5.048472,27.410590,6.296546,12.101543,P2R0
9.848234,93.775705,-5.088631,27.248726,6.413625,12.086576,P2R0
9.871058,93.774400,-5.110065,27.174354,6.504858,12.076661,P2R0
9.885948,93.758714,-5.118360,26.997578,6.420479,12.157425,P2R0
9.894738,93.774116,-5.119352,26.825949,6.110607,12.115625,P2R0
9.899037,93.777369,-5.114605,26.609215,6.204060,12.214777,P2R0
9.900235,93.772367,-5.106777,26.491749,6.332445,12.403610,P2R0
9.899473,93.801676,-5.099380,26.111552,6.443462,13.048897,P2R0
9.897615,93.819936,-5.091894,25.825848,6.439780,13.265811,P2R0
9.895981,93.829130,-5.086767,25.036716,6.695783,13.515406,P2R0
9.872779,93.831652,-5.109978,24.545552,6.892081,13.456461,P2R0
9.853654,93.869693,-5.128681,23.931961,6.997917,13.277882,P2R0
9.839225,93.896492,-5.143416,23.507709,7.227593,13.180281,P2R0
9.880392,93.914304,-5.196163,22.793916,7.987577,12.839264,P2R0
9.914335,93.924570,-5.237491,22.348571,7.956265,12.804354,P2R0
9.941252,93.929077,-5.268708,22.103124,7.940407,12.771021,P2R0
9.962450,93.928958,-5.292968,21.876080,8.039918,12.778561,P2R0
9.977345,93.965961,-5.310022,21.915680,7.878739,12.907704,P2R0
9.988381,93.992393,-5.323040,22.466676,7.569372,12.604086,P2R0
9.996381,94.009826,-5.333142,21.952753,7.337797,12.517335,P2R0
10.312663,94.424273,-5.456566,22.274979,7.349479,12.651326,P2R0
10.561575,94.747416,-5.554363,21.566765,6.812580,12.874159,P2R0
10.748146,94.987891,-5.627448,21.079609,6.716675,12.806246,P2R0
10.880047,95.196819,-5.679457,20.787723,6.313304,12.567654,P2R0
10.967397,95.338391,-5.714285,20.424499,6.212382,11.780961,P2R0
11.041629,95.425576,-5.709968,20.020384,7.548469,11.323992,P2R0
11.083906,95.510831,-5.701146,19.704605,7.724524,11.106924,P2R0
11.153609,95.557816,-5.730127,19.433298,8.002778,11.305048,P2R0
11.197881,95.574534,-5.754510,20.242827,8.359885,11.642840,P2R0
11.220501,95.610976,-5.771305,20.910340,7.882311,12.040307,P2R0
11.250487,95.625632,-5.757343,21.574167,6.909466,12.138821,P2R0
11.264636,95.665176,-5.743997,22.034071,6.786877,12.095303,P2R0
11.320609,95.685999,-5.776475,22.548559,6.917346,12.157797,P2R0
11.358480,95.693268,-5.802155,22.956517,6.798943,12.080800,P2R0
11.403390,95.691421,-5.794549,23.260217,6.828463,11.941377,P2R0
11.432156,95.723254,-5.787757,23.360332,6.946747,11.678690,P2R0
11.449650,95.742618,-5.783947,23.696162,7.373061,10.989504,P2R0
11.458123,95.752721,-5.781414,23.885473,7.808865,10.859477,P2R0
11.439476,95.755129,-5.809199,24.572317,7.957358,10.869307,P2R0
11.471094,95.793591,-5.871938,24.789934,8.040882,10.925137,P2R0
11.493747,95.820468,-5.921794,24.834382,8.105733,11.052301,P2R0
11.509566,95.837392,-5.961206,24.657683,7.725689,11.197107,P2R0
11.644916,96.167873,-6.136979,24.966203,7.082473,11.177473,P2R0
11.749314,96.424677,-6.273222,25.277369,6.225760,11.029798,P2R0
11.826799,96.614271,-6.375798,25.394376,4.711315,10.940383,P2R0
11.931401,96.747412,-6.487814,25.486403,4.335887,11.110691,P2R0
12.006177,96.872737,-6.568367,25.621221,4.171228,11.322549,P2R0
12.056886,96.952131,-6.623248,26.415022,4.661961,11.639104,P2R0
12.087827,96.996092,-6.656456,26.605533,5.260124,11.563109,P2R0
12.104492,97.052581,-6.676730,25.527664,6.044805,11.648838,P2R0
12.110209,97.082237,-6.684850,25.074021,6.135139,11.894682,P2R0
12.108513,97.092139,-6.684790,25.003656,6.610020,12.260024,P2R0
12.102929,97.087862,-6.681370,25.261241,6.951242,12.072840,P2R0
12.144843,97.115615,-6.714825,25.216194,7.172249,11.806924,P2R0
12.175928,97.129458,-6.740402,24.898631,8.315141,11.658881,P2R0
12.197301,97.133501,-6.758036,24.750412,8.550872,11.591107,P2R0
12.210975,97.170153,-6.771195,24.969554,8.890326,11.660234,P2R0
12.218751,97.194136,-6.779526,25.364056,8.754615,11.695217,P2R0
12.222259,97.208019,-6.784448,25.668381,8.689813,11.645056,P2R0
12.223565,97.213730,-6.788780,25.943289,8.588580,11.466235,P2R0
12.499069,97.617288,-7.057433,26.073441,8.593900,11.389221,P2R0
12.736482,97.932119,-7.241513,26.242411,8.662268,11.292909,P2R0
12.915736,98.165447,-7.380752,26.372323,8.906818,11.249475,P2R0
13.043681,98.329008,-7.479707,26.520162,9.057303,11.307958,P2R0
13.178422,98.515690,-7.585343,26.814124,9.172905,11.297671,P2R0
13.268897,98.640059,-7.656553,27.142746,9.325824,11.354724,P2R0
13.396910,98.715369,-7.714609,27.639174,9.732670,11.529500,P2R0
13.481991,98.792445,-7.749062,27.812827,9.896377,11.634996,P2R0
13.555011,98.833773,-7.738641,27.971165,10.050788,11.752872,P2R0
13.649464,98.888132,-7.764818,27.655343,10.135970,11.885034,P2R0
13.731944,98.915851,-7.751848,27.200371,10.113278,12.040192,P2R0
13.783160,98.963673,-7.736269,26.839784,10.052751,12.142005,P2R0
13.883756,98.990164,-7.734594,25.836613,10.130361,11.920200,P2R0
13.951776,99.000173,-7.731278,25.321199,10.182044,11.719708,P2R0
14.014565,99.038823,-7.700154,25.166702,10.350367,11.530048,P2R0
14.053778,99.060916,-7.676833,24.712559,10.746827,11.179197,P2R0
14.124394,99.111594,-7.699075,24.101730,10.920683,10.986972,P2R0
14.170923,99.144926,-7.718298,23.953394,11.236143,10.963179,P2R0
14.199925,99.163434,-7.737941,24.385686,11.159538,10.761903,P2R0
14.214427,99.171611,-7.754089,25.067727,11.136678,10.826652,P2R0
14.219272,99.171850,-7.768871,25.460127,11.273542,10.620838,P2R0
14.238550,99.206899,-7.755091,25.582825,10.904402,11.120876,P2R0
14.248972,99.230569,-7.744313,25.549825,10.710993,11.221918,P2R0
14.303686,99.245824,-7.776411,25.473946,10.689763,11.562599,P2R0
14.344062,99.253220,-7.804769,25.214368,10.491703,11.879057,P2R0
14.371103,99.295117,-7.827627,24.859265,10.405098,11.955306,P2R0
14.388148,99.324818,-7.845608,24.438736,10.105942,12.178931,P2R0
14.397411,99.344434,-7.859035,23.924915,9.597770,12.287592,P2R0
14.401916,99.355333,-7.870978,22.993764,9.319141,12.477509,P2R0
14.402582,99.360055,-7.880073,22.775179,9.034159,12.242566,P2R0
14.400191,99.400167,-7.887017,22.418396,9.012451,12.022043,P2R0
14.447321,99.429616,-7.932197,22.199125,9.594410,11.801224,P2R0
14.484078,99.448705,-7.969689,21.451540,10.208107,11.317428,P2R0
14.510997,99.459952,-7.998433,21.362359,10.571302,11.324084,P2R0
14.529699,99.465163,-8.019759,21.311964,10.759202,11.494914,P2R0
14.541187,99.505822,-8.035073,21.514886,10.783747,11.689661,P2R0
14.548514,99.534468,-8.047499,22.558117,10.078249,11.632585,P2R0
14.552181,99.553506,-8.056112,22.542024,9.960738,11.465282,P2R0
14.554054,99.564272,-8.063768,23.013644,9.798912,11.709827,P2R0
14.604234,99.609860,-8.108985,23.373910,9.955376,11.941795,P2R0
14.643547,99.642013,-8.146106,23.244789,9.748767,12.145858,P2R0
14.694669,99.663207,-8.148680,22.635343,9.641445,12.224177,P2R0
14.732403,99.675747,-8.149128,22.274103,9.083362,12.072919,P2R0
14.759596,99.720430,-8.152119,20.927520,8.873807,12.240806,P2R0
14.777482,99.752010,-8.154087,20.343504,8.183099,11.997097,P2R0
15.343692,100.260276,-8.376924,20.182269,8.103343,11.989099,P2R0
15.859076,100.657732,-8.565329,20.068188,8.016120,11.851968,P2R0
16.247790,100.952587,-8.709980,19.825399,7.979309,11.781993,P2R0
16.525342,101.159493,-8.814575,19.957809,7.929254,11.810298,P2R0
16.781921,101.334992,-8.898293,20.089938,7.861567,11.901833,P2R0
16.949813,101.444693,-8.952863,20.206330,7.808127,12.063842,P2R0


==> images/plots/results/GPS-IMU_c_f_results/Data3_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data3_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.37 0.00 0.00 0.15 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.37 0.00 0.00 0.15 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.37 0.00 0.00 0.15 0.00 0.00 0.00 0.00 0.00 0.00 
0.15 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.15 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.15 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******


==> images/plots/results/GPS-IMU_c_f_results/Data4_error_GPS_IMU_constantMotionModel.txt <==
1.616772
1.109744
0.938399
0.988905
0.981219
0.921729
0.896118
0.796374
0.716824
0.653348
0.588446
0.534481
0.478127
0.425766
0.376118
0.325958
0.280089
0.233699
0.193246
0.157914
0.128830
0.093632
0.073402
0.104428
0.058417
0.047406
0.019736
0.034681
0.030923
0.037763
0.064017
0.035896
0.041556
0.072176
0.035744
0.035084
0.021282
0.039564
0.048199
0.038659
0.044662
0.269943
0.191014
0.132894
0.077588
0.063469
0.053013
0.037457
0.055108
0.059401
0.074340
0.070478
0.063460
0.061997
0.060983
0.055148
0.058868
0.049345
0.082708
0.071199
0.036057
0.179989
0.143805
0.429144
0.290224
0.179910
0.091657
0.072559
0.060099
0.101218
0.107453
0.115455
0.120537
0.120906
0.115914
0.657638
0.447395
0.277575
0.140685
0.086589
0.093048
0.108013
0.093307
0.122714
0.151330
0.180465
0.189017
0.181668
0.192945
0.209393
0.159495
0.155118
0.136501
0.114661
0.084900
0.080959
0.095536
0.084818
0.042928
0.043376
0.051381
0.475670
0.325482
0.112612
0.065057
0.028717
0.034262
0.025100
0.029548
0.045579
0.036274
0.173414
0.126181
0.087321
0.055217
0.037834
0.081606
0.026408
0.054566
0.056849
0.052647
0.050309
0.070605
0.040607
0.055198
0.059804
0.028681
0.030696
0.054171
0.049342
0.064925
0.034121
0.032899
0.063077
0.017118
0.122388
0.081541
0.057753
0.058225
0.048622
0.021339
0.023784
0.044866
0.042556
0.394397
0.265353
0.169430
0.088936
0.034993
0.038670
0.081637
0.077396
0.092185
0.096403
0.095639
0.096802
0.097886
0.078909
0.074892
0.066059
0.104941
0.084194
0.047478
0.033030
0.032899
0.033539
0.038968
0.067188
0.060743
0.040601
0.049548
0.058455
0.029781
0.024105
0.044698
0.020827
0.026448
0.033709
0.034523
0.013831
0.018985
0.037019


==> images/plots/results/GPS-IMU_c_f_results/Data4_error_GPS_IMU_fuzzyMotionModel.txt <==
1.616772
1.345337
1.158769
1.001765
0.886387
0.793658
0.717466
0.653801
0.598430
0.558241
0.509732
0.473395
0.440459
0.411707
0.388611
0.361779
0.343467
0.322970
0.301781
0.288313
0.268827
0.255618
0.241635
0.246547
0.217253
0.206933
0.196082
0.188731
0.180780
0.166993
0.167676
0.151045
0.146075
0.150228
0.131454
0.124552
0.118999
0.119834
0.112116
0.104836
0.110267
0.227639
0.216791
0.209298
0.198075
0.202115
0.181215
0.173087
0.164189
0.156245
0.157287
0.146540
0.139887
0.131764
0.132549
0.120568
0.119259
0.122214
0.111211
0.111095
0.097381
0.243672
0.235263
0.506269
0.484841
0.464688
0.445949
0.434586
0.410974
0.397097
0.379425
0.362333
0.350007
0.335905
0.321099
0.992883
0.949350
0.909801
0.870774
0.836974
0.799890
0.927905
0.889248
0.850814
0.816478
0.781069
0.750260
0.716375
0.689078
0.666933
0.635703
0.610246
0.591395
0.558680
0.536337
0.512412
0.494729
0.472983
0.453063
0.436089
0.415485
0.679052
0.447815
0.430009
0.412903
0.398173
0.381636
0.364182
0.350181
0.337150
0.322249
0.379589
0.362220
0.346251
0.332754
0.321567
0.314366
0.296661
0.287295
0.276445
0.266664
0.258991
0.253447
0.238452
0.230150
0.226530
0.214469
0.211522
0.198797
0.192295
0.193797
0.177664
0.171995
0.180015
0.164303
0.241619
0.232222
0.224951
0.217875
0.208734
0.199680
0.192845
0.188566
0.180650
0.556182
0.518688
0.498389
0.476678
0.456670
0.439633
0.423491
0.404828
0.388753
0.374970
0.359927
0.345821
0.334836
0.320964
0.310475
0.298829
0.380002
0.358958
0.343405
0.330983
0.318349
0.305844
0.293546
0.287796
0.274613
0.263971
0.254146
0.245699
0.234573
0.226173
0.219350
0.210272
0.202623
0.196770
0.188231
0.182521
0.175513
0.173542


==> images/plots/results/GPS-IMU_c_f_results/Data4_positions_rotations_constant.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.198304,0.022525,-0.184355,-0.006434,-0.009179,0.005265,P1R1
0.828925,0.417181,-0.428185,-0.010531,0.019299,-0.000624,P1R1
1.306191,0.550838,-0.787545,-0.021172,0.142314,0.080525,P1R1
1.522993,0.513218,-1.054952,-0.034483,0.127820,0.080265,P1R1
1.592566,0.441557,-1.203878,-0.035327,0.153701,0.075396,P1R1
1.604027,0.379814,-1.281282,-0.046063,0.144846,0.042611,P1R1
1.594633,0.287207,-1.320583,-0.032129,0.145226,0.057443,P1R1
1.576512,0.220534,-1.338875,-0.028183,0.183676,0.063667,P1R1
1.554402,0.171323,-1.344698,-0.056022,0.192189,0.071968,P1R1
1.530016,0.133999,-1.342410,-0.150009,0.189169,0.067855,P1R1
1.504021,0.105004,-1.334440,-0.180901,0.190129,0.068251,P1R1
1.476761,0.082080,-1.322231,-0.172764,0.184913,0.036147,P1R1
1.448561,0.063763,-1.306838,-0.189678,0.176939,0.052482,P1R1
1.419812,0.049086,-1.289103,-0.187715,0.202529,0.064884,P1R1
1.390992,0.037390,-1.269760,-0.218878,0.247297,0.050716,P1R1
1.362644,0.028191,-1.249552,-0.207583,0.265452,0.033576,P1R1
1.335318,0.021111,-1.229155,-0.252125,0.293458,0.020105,P1R1
1.309526,0.015835,-1.209178,-0.296598,0.300091,0.002850,P1R1
1.285689,0.012094,-1.190088,-0.318378,0.301692,0.005316,P1R1
1.264125,0.009627,-1.172322,-0.360919,0.279934,0.015225,P1R1
1.245031,0.008195,-1.156198,-0.354833,0.272965,0.008059,P1R1
1.228480,0.007586,-1.141888,-0.381079,0.269113,0.013518,P1R1
1.214440,0.007610,-1.129461,-0.386644,0.288973,0.013684,P1R1
1.202778,0.008131,-1.118748,-0.426365,0.259804,0.093703,P1R1
1.193335,0.008981,-1.109804,-0.437134,0.274557,0.107796,P1R1
1.185897,0.010039,-1.102534,-0.441392,0.301372,0.101741,P1R1
1.180223,0.011215,-1.096742,-0.461839,0.312757,0.101368,P1R1
1.176072,0.012429,-1.092288,-0.456608,0.344730,0.119612,P1R1
1.173180,0.013660,-1.088802,-0.475329,0.365298,0.153375,P1R1
1.171349,0.014828,-1.086314,-0.481773,0.370352,0.150709,P1R1
1.170365,0.015914,-1.084613,-0.429873,0.386227,0.154029,P1R1
1.170048,0.016892,-1.083584,-0.430300,0.392070,0.156357,P1R1
1.170235,0.017754,-1.083085,-0.430096,0.373441,0.137761,P1R1
1.170780,0.018507,-1.082947,-0.446121,0.432043,0.124802,P1R1
1.171572,0.019144,-1.083110,-0.463174,0.437555,0.125515,P1R1
1.172508,0.019682,-1.083438,-0.462544,0.425452,0.121673,P1R1
1.173520,0.020120,-1.083905,-0.469310,0.437240,0.127675,P1R1
1.174532,0.020487,-1.084355,-0.504632,0.443107,0.106023,P1R1
1.175518,0.020774,-1.084847,-0.510269,0.456697,0.136167,P1R1
1.176444,0.020992,-1.085343,-0.489955,0.469629,0.131983,P1R1
1.177281,0.021162,-1.085767,-0.468216,0.487155,0.176038,P1R1
1.107640,0.020136,-1.097355,-0.447089,0.493865,0.198843,P1R1
1.048646,0.019251,-1.107156,-0.442363,0.478665,0.220382,P1R1
0.999778,0.018513,-1.115223,-0.430102,0.516501,0.212282,P1R1
0.960273,0.017904,-1.121733,-0.454267,0.529451,0.205202,P1R1
0.929201,0.017415,-1.126835,-0.486663,0.586704,0.167467,P1R1
0.905542,0.017048,-1.130637,-0.491414,0.608411,0.187505,P1R1
0.888274,0.016776,-1.133371,-0.495619,0.632385,0.172393,P1R1
0.876389,0.016587,-1.135202,-0.511035,0.639269,0.182467,P1R1
0.868935,0.016468,-1.136286,-0.512872,0.651133,0.177047,P1R1
0.865030,0.016420,-1.136710,-0.552871,0.681778,0.168044,P1R1
0.863903,0.016417,-1.136669,-0.554604,0.714389,0.152876,P1R1
0.864868,0.016450,-1.136278,-0.570181,0.743405,0.144575,P1R1
0.867342,0.016511,-1.135634,-0.582781,0.757030,0.129714,P1R1
0.870811,0.016616,-1.134694,-0.621213,0.783280,0.120198,P1R1
0.874898,0.016732,-1.133666,-0.639105,0.785314,0.104279,P1R1
0.879285,0.016849,-1.132620,-0.635091,0.823473,0.102132,P1R1
0.883698,0.016996,-1.131447,-0.655427,0.867628,0.071464,P1R1
0.887978,0.017137,-1.130324,-0.675168,0.830710,0.065347,P1R1
0.891982,0.017285,-1.129206,-0.676327,0.879780,0.082102,P1R1
0.895635,0.017424,-1.128179,-0.674522,0.886401,0.107209,P1R1
0.860752,0.016945,-1.097261,-0.637744,0.901608,0.116171,P1R1
0.831269,0.016549,-1.071019,-0.658504,0.855623,0.117635,P1R1
0.789297,0.044539,-0.960380,-0.669261,0.881556,0.119236,P1R1
0.754688,0.068351,-0.867218,-0.687860,0.887700,0.109157,P1R1
0.726841,0.088176,-0.790504,-0.680904,0.897753,0.089853,P1R1
0.705050,0.104306,-0.728847,-0.700324,0.915519,0.072124,P1R1
0.688505,0.117189,-0.680361,-0.691098,0.992987,0.065317,P1R1
0.676510,0.127115,-0.643663,-0.718073,1.009920,0.064974,P1R1
0.668272,0.134578,-0.616761,-0.671945,1.015329,0.084399,P1R1
0.663165,0.139873,-0.598325,-0.662054,0.984384,0.100443,P1R1
0.660559,0.143375,-0.586809,-0.662998,0.993042,0.095507,P1R1
0.659833,0.145521,-0.580523,-0.649594,1.017348,0.078473,P1R1
0.660565,0.146520,-0.578539,-0.667943,1.043250,0.070437,P1R1
0.662336,0.146646,-0.579768,-0.655001,1.049899,0.065475,P1R1
0.532300,0.264044,-0.513868,-0.678687,1.083928,0.044481,P1R1
0.422905,0.362999,-0.460078,-0.670700,1.092144,0.052067,P1R1
0.332894,0.444629,-0.416970,-0.666263,1.069407,0.047294,P1R1
0.260701,0.510261,-0.383611,-0.659739,1.064951,0.030765,P1R1
0.204374,0.561656,-0.358404,-0.720420,1.037507,0.034834,P1R1
0.161975,0.600497,-0.340390,-0.734084,1.078162,0.026209,P1R1
0.093362,0.627964,-0.298418,-0.760781,1.102055,0.021220,P1R1
0.040467,0.646606,-0.265550,-0.780665,1.109601,-0.008843,P1R1
0.001259,0.657949,-0.240872,-0.799506,1.113900,0.001494,P1R1
-0.026405,0.663568,-0.222858,-0.831526,1.144376,-0.009412,P1R1
-0.044435,0.664680,-0.210663,-0.815745,1.138995,0.016418,P1R1
-0.054664,0.662433,-0.203192,-0.782767,1.182670,0.054511,P1R1
-0.058749,0.657804,-0.199453,-0.767901,1.204686,0.076728,P1R1
-0.058211,0.651697,-0.198277,-0.809205,1.241645,0.045616,P1R1
-0.070367,0.644406,-0.219806,-0.818996,1.172321,0.032035,P1R1
-0.077682,0.636758,-0.239698,-0.835132,1.146075,0.036018,P1R1
-0.081149,0.629154,-0.257572,-0.854471,1.186937,0.009818,P1R1
-0.081717,0.621977,-0.272927,-0.908471,1.258570,-0.030083,P1R1
-0.080076,0.615328,-0.286040,-0.914310,1.265563,-0.043012,P1R1
-0.076860,0.609315,-0.297023,-0.944603,1.285460,-0.064302,P1R1
-0.072627,0.604036,-0.305904,-0.936889,1.300389,-0.065948,P1R1
-0.067884,0.599604,-0.312544,-0.898930,1.260185,-0.053420,P1R1
-0.062899,0.595905,-0.317486,-0.904633,1.303218,-0.065374,P1R1
-0.058005,0.592992,-0.320636,-0.906124,1.333679,-0.070698,P1R1
-0.053319,0.590708,-0.322554,-0.893180,1.382619,-0.071758,P1R1
-0.048977,0.588991,-0.323443,-0.908264,1.388643,-0.081811,P1R1
-0.065839,0.592764,-0.325119,-1.137799,1.804473,-0.205408,P1R1
-0.080027,0.596201,-0.325847,-1.133724,1.796240,-0.197019,P1R1
-0.091797,0.599358,-0.325460,-1.138319,1.800019,-0.192499,P1R1
-0.101266,0.602125,-0.324502,-1.125140,1.798851,-0.169584,P1R1
-0.108776,0.604599,-0.322768,-1.123276,1.835232,-0.148136,P1R1
-0.114487,0.606698,-0.320767,-1.097261,1.847640,-0.120562,P1R1
-0.118663,0.608453,-0.318595,-1.089061,1.857830,-0.113062,P1R1
-0.121650,0.609988,-0.315988,-1.078236,1.863771,-0.122063,P1R1
-0.123580,0.611238,-0.313400,-1.108118,1.875863,-0.130118,P1R1
-0.124669,0.612244,-0.310875,-1.108201,1.866585,-0.115617,P1R1
-0.109935,0.643737,-0.286152,-1.157263,1.892906,-0.116858,P1R1
-0.097038,0.670372,-0.264940,-1.148851,1.930057,-0.114842,P1R1
-0.086007,0.692408,-0.247087,-1.145043,1.925661,-0.094374,P1R1
-0.076841,0.710256,-0.232173,-1.137729,1.932466,-0.110116,P1R1
-0.069474,0.724388,-0.219752,-1.107740,1.924290,-0.109828,P1R1
-0.063750,0.735259,-0.209544,-1.166921,1.936262,-0.116723,P1R1
-0.059390,0.743240,-0.201609,-1.176648,1.948942,-0.124567,P1R1
-0.056221,0.748793,-0.195607,-1.150416,1.979164,-0.132729,P1R1
-0.054167,0.752439,-0.190857,-1.130408,1.971100,-0.106275,P1R1
-0.053119,0.754629,-0.186841,-1.143799,1.986522,-0.117301,P1R1
-0.052723,0.755540,-0.183999,-1.126452,2.026482,-0.119920,P1R1
-0.052938,0.755573,-0.181723,-1.174965,2.052817,-0.139384,P1R1
-0.053526,0.754893,-0.180203,-1.182195,2.077809,-0.141600,P1R1
-0.054382,0.753727,-0.179248,-1.203919,2.060854,-0.158460,P1R1
-0.055520,0.752346,-0.178333,-1.201345,2.106413,-0.183847,P1R1
-0.056752,0.750797,-0.177737,-1.214898,2.133748,-0.194194,P1R1
-0.058123,0.749285,-0.176985,-1.217030,2.176688,-0.221295,P1R1
-0.059473,0.747796,-0.176399,-1.238976,2.172688,-0.218809,P1R1
-0.060771,0.746394,-0.175906,-1.233980,2.150762,-0.201086,P1R1
-0.062100,0.745211,-0.175083,-1.174544,2.151410,-0.200364,P1R1
-0.063329,0.744173,-0.174303,-1.171338,2.152038,-0.197768,P1R1
-0.064451,0.743295,-0.173531,-1.183792,2.155221,-0.209225,P1R1
-0.065680,0.742756,-0.172007,-1.230103,2.200792,-0.217838,P1R1
-0.066776,0.742352,-0.170557,-1.250817,2.216642,-0.231956,P1R1
-0.068236,0.772069,-0.169162,-1.239182,2.213523,-0.227034,P1R1
-0.069509,0.797324,-0.167807,-1.226812,2.215859,-0.219097,P1R1
-0.070718,0.818412,-0.166110,-1.219569,2.194951,-0.209940,P1R1
-0.071731,0.835528,-0.164577,-1.251684,2.204031,-0.226433,P1R1
-0.072599,0.849085,-0.163091,-1.232519,2.221781,-0.208578,P1R1
-0.073398,0.859547,-0.161456,-1.216353,2.215514,-0.204343,P1R1
-0.074195,0.867385,-0.159505,-1.213452,2.225378,-0.214320,P1R1
-0.074883,0.872921,-0.157657,-1.246275,2.233486,-0.228077,P1R1
-0.075480,0.876558,-0.155901,-1.253069,2.207796,-0.243757,P1R1
-0.084168,0.939586,-0.078760,-1.278742,2.361562,-0.270638,P1R1
-0.092141,0.992556,-0.011294,-1.305401,2.368319,-0.285313,P1R1
-0.098800,1.035696,0.044861,-1.337978,2.346222,-0.305012,P1R1
-0.104250,1.069930,0.090559,-1.351823,2.365931,-0.303425,P1R1
-0.108614,1.096283,0.126834,-1.353066,2.374419,-0.301717,P1R1
-0.112028,1.115814,0.154812,-1.368589,2.407937,-0.292634,P1R1
-0.114745,1.129659,0.176027,-1.335134,2.398030,-0.271623,P1R1
-0.116759,1.138708,0.191162,-1.330508,2.408164,-0.258271,P1R1
-0.118195,1.143880,0.201280,-1.334498,2.429810,-0.257878,P1R1
-0.119287,1.146093,0.207749,-1.353176,2.451039,-0.259310,P1R1
-0.119999,1.145971,0.211002,-1.362570,2.475772,-0.263645,P1R1
-0.120420,1.144143,0.211811,-1.391445,2.477889,-0.263585,P1R1
-0.120875,1.141317,0.211623,-1.366180,2.478554,-0.251979,P1R1
-0.121147,1.137723,0.210098,-1.361711,2.474049,-0.235674,P1R1
-0.121416,1.133804,0.208095,-1.346962,2.496765,-0.238812,P1R1
-0.121585,1.129732,0.205540,-1.355609,2.526935,-0.241412,P1R1
-0.122306,1.155798,0.203127,-1.333533,2.594653,-0.226629,P1R1
-0.122903,1.177480,0.200635,-1.354953,2.608346,-0.240139,P1R1
-0.123404,1.195104,0.198239,-1.356531,2.614195,-0.241163,P1R1
-0.123960,1.209155,0.196460,-1.367079,2.608188,-0.239763,P1R1
-0.124446,1.219966,0.194927,-1.357474,2.604618,-0.260347,P1R1
-0.124882,1.227979,0.193693,-1.377038,2.618034,-0.266463,P1R1
-0.125283,1.233632,0.192787,-1.378845,2.596588,-0.266473,P1R1
-0.125790,1.237429,0.192614,-1.405954,2.644583,-0.267704,P1R1
-0.126266,1.239645,0.192711,-1.372474,2.667025,-0.255242,P1R1
-0.126849,1.240712,0.193460,-1.343668,2.665752,-0.241000,P1R1
-0.127399,1.240827,0.194383,-1.344734,2.697460,-0.254256,P1R1
-0.127922,1.240245,0.195457,-1.376305,2.695665,-0.281974,P1R1
-0.128556,1.239279,0.197064,-1.377962,2.692407,-0.297310,P1R1
-0.129156,1.237999,0.198718,-1.396135,2.693495,-0.309547,P1R1
-0.129859,1.236644,0.200809,-1.371022,2.690616,-0.313478,P1R1
-0.130518,1.235220,0.202856,-1.364263,2.676691,-0.318376,P1R1
-0.131141,1.233813,0.204854,-1.358911,2.689151,-0.330688,P1R1
-0.131731,1.232487,0.206798,-1.382911,2.696352,-0.348976,P1R1
-0.132296,1.231285,0.208688,-1.380635,2.711571,-0.335689,P1R1
-0.132974,1.230328,0.210932,-1.394271,2.722629,-0.339003,P1R1
-0.133616,1.229523,0.213065,-1.392374,2.727896,-0.327541,P1R1
-0.134362,1.228967,0.215503,-1.376566,2.708470,-0.304325,P1R1


==> images/plots/results/GPS-IMU_c_f_results/Data4_positions_rotations_fuzzy.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.198304,0.022525,-0.184355,-0.006434,-0.009179,0.005265,P0R0
0.340983,0.038732,-0.316995,-0.010535,0.019002,-0.000612,P0R0
0.448721,0.050982,-0.417107,-0.021104,0.141415,0.080005,P0R0
0.533083,0.060577,-0.495487,-0.034375,0.127564,0.080067,P0R0
0.601030,0.068305,-0.558612,-0.035281,0.153446,0.075350,P0R0
0.657004,0.074674,-0.610607,-0.045980,0.144801,0.042792,P0R0
0.704144,0.069711,-0.654235,-0.032182,0.145207,0.057424,P0R0
0.744314,0.065484,-0.691399,-0.028227,0.183435,0.063621,P0R0
0.778994,0.061836,-0.723476,-0.055870,0.192044,0.071900,P0R0
0.809268,0.058654,-0.751470,-0.149380,0.189132,0.067854,P0R0
0.835951,0.055850,-0.776139,-0.180469,0.190109,0.068248,P0R0
0.859667,0.053359,-0.798055,-0.172646,0.184937,0.036340,P0R0
0.880900,0.051130,-0.817674,-0.189530,0.176997,0.052459,P0R0
0.900035,0.049122,-0.835350,-0.187670,0.202397,0.064799,P0R0
0.917377,0.047304,-0.851361,-0.218671,0.246974,0.050769,P0R0
0.933175,0.045648,-0.865941,-0.207571,0.265216,0.033700,P0R0
0.947631,0.044134,-0.879280,-0.251851,0.293197,0.020235,P0R0
0.960915,0.042744,-0.891532,-0.296222,0.299950,0.003005,P0R0
0.973164,0.041465,-0.902816,-0.318100,0.301627,0.005362,P0R0
0.984497,0.040283,-0.913247,-0.360553,0.280041,0.015183,P0R0
0.995014,0.039187,-0.922923,-0.354728,0.273049,0.008086,P0R0
1.004801,0.038168,-0.931921,-0.380880,0.269169,0.013495,P0R0
1.013930,0.037218,-0.940310,-0.386532,0.288874,0.013674,P0R0
1.022460,0.036337,-0.948119,-0.426081,0.259942,0.093214,P0R0
1.030450,0.035514,-0.955421,-0.436958,0.274522,0.107520,P0R0
1.037947,0.034742,-0.962268,-0.441299,0.301196,0.101672,P0R0
1.044994,0.034019,-0.968692,-0.461679,0.312620,0.101344,P0R0
1.051626,0.033340,-0.974734,-0.456578,0.344482,0.119492,P0R0
1.057874,0.032707,-0.980389,-0.475204,0.365077,0.153123,P0R0
1.063770,0.032111,-0.985720,-0.481685,0.370236,0.150627,P0R0
1.069340,0.031550,-0.990743,-0.430154,0.386086,0.153978,P0R0
1.074607,0.031021,-0.995487,-0.430407,0.391980,0.156323,P0R0
1.079594,0.030522,-0.999972,-0.430138,0.373519,0.137860,P0R0
1.084317,0.030052,-1.004207,-0.446040,0.431718,0.124920,P0R0
1.088796,0.029607,-1.008215,-0.463039,0.437395,0.125556,P0R0
1.093044,0.029188,-1.012004,-0.462496,0.425464,0.121712,P0R0
1.097077,0.028792,-1.015595,-0.469251,0.437174,0.127654,P0R0
1.100906,0.028420,-1.018982,-0.504395,0.443046,0.106146,P0R0
1.104545,0.028068,-1.022195,-0.510143,0.456590,0.136033,P0R0
1.108006,0.027735,-1.025242,-0.490029,0.469509,0.131956,P0R0
1.111296,0.027421,-1.028125,-0.468377,0.487003,0.175760,P0R0
1.102286,0.026926,-1.032793,-0.447280,0.493765,0.198596,P0R0
1.093702,0.026457,-1.037226,-0.442466,0.478718,0.220156,P0R0
1.085521,0.026014,-1.041432,-0.430216,0.516293,0.212244,P0R0
1.077723,0.025594,-1.045431,-0.454164,0.529291,0.205230,P0R0
1.070286,0.025195,-1.049234,-0.486426,0.586295,0.167707,P0R0
1.063192,0.024818,-1.052842,-0.491293,0.608121,0.187477,P0R0
1.056424,0.024461,-1.056274,-0.495547,0.632127,0.172473,P0R0
1.049965,0.024122,-1.059538,-0.510914,0.639128,0.182437,P0R0
1.043800,0.023800,-1.062644,-0.512814,0.651006,0.177068,P0R0
1.037913,0.023497,-1.065588,-0.552606,0.681543,0.168107,P0R0
1.032292,0.023210,-1.068388,-0.554490,0.714100,0.152993,P0R0
1.026924,0.022938,-1.071051,-0.570043,0.743117,0.144671,P0R0
1.021797,0.022680,-1.073584,-0.582651,0.756835,0.129842,P0R0
1.016895,0.022441,-1.075971,-0.620930,0.783046,0.120305,P0R0
1.012211,0.022214,-1.078241,-0.638886,0.785211,0.104417,P0R0
1.007736,0.021999,-1.080401,-0.635031,0.823202,0.102198,P0R0
1.003455,0.021801,-1.082432,-0.655280,0.867255,0.071676,P0R0
0.999363,0.021614,-1.084361,-0.674991,0.830789,0.065466,P0R0
0.995450,0.021440,-1.086181,-0.676252,0.879514,0.082047,P0R0
0.991708,0.021276,-1.087910,-0.674504,0.886257,0.107035,P0R0
0.981717,0.021020,-1.084506,-0.637960,0.901460,0.116048,P0R0
0.972167,0.020778,-1.081242,-0.658463,0.855845,0.117579,P0R0
0.960079,0.025306,-1.063180,-0.669179,0.881486,0.119204,P0R0
0.948517,0.029648,-1.045871,-0.687715,0.887635,0.109206,P0R0
0.937456,0.033813,-1.029281,-0.680890,0.897667,0.089989,P0R0
0.926875,0.037809,-1.013377,-0.700201,0.915378,0.072285,P0R0
0.916742,0.041658,-0.998082,-0.691106,0.992463,0.065420,P0R0
0.907046,0.045353,-0.983414,-0.717913,1.009613,0.065016,P0R0
0.897759,0.048914,-0.969298,-0.672162,1.015178,0.084297,P0R0
0.888871,0.052334,-0.955757,-0.662199,0.984513,0.100306,P0R0
0.880365,0.055618,-0.942764,-0.663049,0.993040,0.095484,P0R0
0.872214,0.058787,-0.930248,-0.649695,1.017200,0.078567,P0R0
0.864411,0.061832,-0.918235,-0.667871,1.043035,0.070522,P0R0
0.856942,0.064758,-0.906703,-0.655051,1.049776,0.065539,P0R0
0.827587,0.087329,-0.883997,-0.678563,1.083674,0.044633,P0R0
0.799511,0.108923,-0.862240,-0.670700,1.091995,0.052080,P0R0
0.772648,0.129600,-0.841343,-0.666290,1.069488,0.047327,P0R0
0.746954,0.149384,-0.821314,-0.659789,1.065009,0.030878,P0R0
0.722367,0.168331,-0.802068,-0.720072,1.037697,0.034854,P0R0
0.698848,0.186461,-0.783617,-0.733865,1.077989,0.026269,P0R0
0.669965,0.203707,-0.760916,-0.760534,1.101842,0.021274,P0R0
0.642328,0.220227,-0.739113,-0.780449,1.109473,-0.008640,P0R0
0.615892,0.236037,-0.718217,-0.799308,1.113824,0.001510,P0R0
0.590594,0.251185,-0.698139,-0.831255,1.144162,-0.009340,P0R0
0.566394,0.265684,-0.678891,-0.815735,1.138945,0.016290,P0R0
0.543243,0.279563,-0.660438,-0.782964,1.182386,0.054230,P0R0
0.521095,0.292849,-0.642743,-0.768068,1.204442,0.076483,P0R0
0.499896,0.305583,-0.625725,-0.809020,1.241326,0.045710,P0R0
0.476914,0.317730,-0.612844,-0.818864,1.172618,0.032154,P0R0
0.454928,0.329360,-0.600478,-0.834983,1.146351,0.036040,P0R0
0.433893,0.340496,-0.588603,-0.854296,1.186796,0.009986,P0R0
0.413757,0.351175,-0.577149,-0.908075,1.258081,-0.029776,P0R0
0.394492,0.361401,-0.566146,-0.914121,1.265330,-0.042815,P0R0
0.376061,0.371190,-0.555587,-0.944347,1.285250,-0.064096,P0R0
0.358427,0.380566,-0.545440,-0.936836,1.300217,-0.065859,P0R0
0.341541,0.389562,-0.535637,-0.899141,1.260362,-0.053462,P0R0
0.325383,0.398179,-0.526212,-0.904681,1.303027,-0.065317,P0R0
0.309910,0.406449,-0.517099,-0.906133,1.333419,-0.070644,P0R0
0.295102,0.414371,-0.508334,-0.893262,1.382222,-0.071731,P0R0
0.280931,0.421962,-0.499902,-0.908205,1.388452,-0.081740,P0R0
0.263892,0.430072,-0.492060,-1.136384,1.801878,-0.204631,P0R0
0.247583,0.437842,-0.484505,-1.133197,1.795278,-0.196767,P0R0
0.231959,0.445301,-0.477168,-1.138089,1.799627,-0.192430,P0R0
0.217003,0.452448,-0.470095,-1.125131,1.798708,-0.169696,P0R0
0.202671,0.459313,-0.463218,-1.123284,1.834956,-0.148310,P0R0
0.188951,0.465891,-0.456585,-1.097422,1.847458,-0.120797,P0R0
0.175816,0.472197,-0.450185,-1.089174,1.857697,-0.113198,P0R0
0.163225,0.478257,-0.443951,-1.078345,1.863683,-0.122061,P0R0
0.151169,0.484066,-0.437933,-1.107980,1.875756,-0.130068,P0R0
0.139625,0.489635,-0.432120,-1.108147,1.866600,-0.115685,P0R0
0.131110,0.500113,-0.422774,-1.156945,1.892752,-0.116877,P0R0
0.122952,0.510146,-0.413779,-1.148778,1.929772,-0.114861,P0R0
0.115134,0.519756,-0.405120,-1.145038,1.925576,-0.094506,P0R0
0.107635,0.528967,-0.396751,-1.137771,1.932393,-0.110072,P0R0
0.100431,0.537805,-0.388632,-1.107938,1.924311,-0.109812,P0R0
0.093510,0.546285,-0.380751,-1.166640,1.936198,-0.116675,P0R0
0.086876,0.554410,-0.373155,-1.176479,1.948840,-0.124500,P0R0
0.080515,0.562193,-0.365833,-1.150510,1.978941,-0.132654,P0R0
0.074400,0.569666,-0.358714,-1.130566,1.971063,-0.106406,P0R0
0.068507,0.576852,-0.351742,-1.143780,1.986414,-0.117286,P0R0
0.062855,0.583739,-0.345016,-1.126549,2.026198,-0.119898,P0R0
0.057416,0.590353,-0.338464,-1.174709,2.052547,-0.139258,P0R0
0.052199,0.596693,-0.332140,-1.182051,2.077552,-0.141538,P0R0
0.047193,0.602771,-0.326032,-1.203732,2.060857,-0.158334,P0R0
0.042372,0.608611,-0.320072,-1.201288,2.106139,-0.183644,P0R0
0.037745,0.614212,-0.314312,-1.214794,2.133476,-0.194052,P0R0
0.033286,0.619596,-0.308683,-1.216977,2.176322,-0.221076,P0R0
0.029005,0.624759,-0.303240,-1.238822,2.172570,-0.218739,P0R0
0.024893,0.629712,-0.297975,-1.233950,2.150850,-0.201167,P0R0
0.020927,0.634477,-0.292818,-1.174893,2.151441,-0.200400,P0R0
0.017117,0.639048,-0.287826,-1.171494,2.152046,-0.197797,P0R0
0.013456,0.643434,-0.282992,-1.183776,2.155205,-0.209167,P0R0
0.009901,0.647672,-0.278185,-1.229816,2.200509,-0.217763,P0R0
0.006485,0.651739,-0.273528,-1.250579,2.216436,-0.231841,P0R0
0.003118,0.660662,-0.269012,-1.239161,2.213462,-0.227019,P0R0
-0.000119,0.669209,-0.264633,-1.226879,2.215822,-0.219139,P0R0
-0.003251,0.677411,-0.260322,-1.219639,2.195063,-0.210012,P0R0
-0.006259,0.685266,-0.256153,-1.251517,2.204020,-0.226361,P0R0
-0.009154,0.692792,-0.252104,-1.232570,2.221669,-0.208658,P0R0
-0.011950,0.700011,-0.248139,-1.216471,2.215508,-0.204400,P0R0
-0.014660,0.706943,-0.244224,-1.213516,2.225316,-0.214281,P0R0
-0.017270,0.713587,-0.240417,-1.246101,2.233413,-0.227979,P0R0
-0.019784,0.719954,-0.236715,-1.252960,2.207924,-0.243624,P0R0
-0.023573,0.736253,-0.220484,-1.278545,2.360679,-0.270423,P0R0
-0.027313,0.751927,-0.204579,-1.305162,2.367933,-0.285141,P0R0
-0.030909,0.766931,-0.189306,-1.337688,2.346208,-0.304825,P0R0
-0.034368,0.781294,-0.174637,-1.351626,2.365806,-0.303362,P0R0
-0.037696,0.795043,-0.160544,-1.352983,2.374319,-0.301704,P0R0
-0.040897,0.808206,-0.147004,-1.368463,2.407695,-0.292684,P0R0
-0.043999,0.820823,-0.133927,-1.335288,2.397996,-0.271770,P0R0
-0.046985,0.832903,-0.121357,-1.330596,2.408090,-0.258409,P0R0
-0.049861,0.844470,-0.109272,-1.334508,2.429649,-0.257934,P0R0
-0.052651,0.855561,-0.097586,-1.353066,2.450848,-0.259323,P0R0
-0.055339,0.866182,-0.086346,-1.362471,2.475548,-0.263624,P0R0
-0.057931,0.876353,-0.075533,-1.391231,2.477790,-0.263577,P0R0
-0.060470,0.886124,-0.064997,-1.366250,2.478512,-0.252046,P0R0
-0.062919,0.895484,-0.054856,-1.361766,2.474060,-0.235799,P0R0
-0.065302,0.904464,-0.045027,-1.347073,2.496632,-0.238841,P0R0
-0.067602,0.913066,-0.035562,-1.355600,2.526700,-0.241408,P0R0
-0.069925,0.926341,-0.026380,-1.333663,2.594152,-0.226716,P0R0
-0.072167,0.939051,-0.017533,-1.354874,2.608068,-0.240091,P0R0
-0.074333,0.951220,-0.009007,-1.356490,2.614052,-0.241138,P0R0
-0.076445,0.962887,-0.000722,-1.366999,2.608169,-0.239762,P0R0
-0.078487,0.974059,0.007268,-1.357502,2.604633,-0.260222,P0R0
-0.080460,0.984757,0.014974,-1.376931,2.617958,-0.266377,P0R0
-0.082369,0.995003,0.022410,-1.378792,2.596689,-0.266440,P0R0
-0.084237,1.004831,0.029654,-1.405769,2.644332,-0.267683,P0R0
-0.086045,1.014245,0.036648,-1.372605,2.666790,-0.255310,P0R0
-0.087817,1.023278,0.043470,-1.343894,2.665669,-0.241113,P0R0
-0.089533,1.031930,0.050060,-1.344816,2.697236,-0.254220,P0R0
-0.091196,1.040220,0.056429,-1.376145,2.695588,-0.281792,P0R0
-0.092830,1.048178,0.062655,-1.377889,2.692398,-0.297146,P0R0
-0.094414,1.055803,0.068675,-1.395997,2.693485,-0.309410,P0R0
-0.095974,1.063126,0.074567,-1.371121,2.690630,-0.313401,P0R0
-0.097487,1.070143,0.080269,-1.364342,2.676781,-0.318317,P0R0
-0.098956,1.076870,0.085789,-1.358974,2.689110,-0.330590,P0R0
-0.100384,1.083317,0.091136,-1.382790,2.696292,-0.348828,P0R0
-0.101771,1.089498,0.096317,-1.380601,2.711456,-0.335712,P0R0
-0.103142,1.095440,0.101407,-1.394176,2.722518,-0.338992,P0R0
-0.104476,1.101137,0.106343,-1.392348,2.727821,-0.327606,P0R0
-0.105798,1.106616,0.111199,-1.376652,2.708559,-0.304491,P0R0


==> images/plots/results/GPS-IMU_c_f_results/Data4_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data4_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******


==> images/plots/results/GPS-IMU_c_f_results/Data5_error_GPS_IMU_constantMotionModel.txt <==
1.338433
1.720362
1.940541
1.311720
0.773463
0.465414
0.344363
0.343940
0.373913
0.366783
0.332792
0.506049
0.417015
0.354245
0.298074
0.238615
0.204492
0.164910
0.231971
0.720652
0.714988
0.488056
0.480125
0.274205
0.277299
0.138347
0.250774
0.272469
0.475742
0.502505
0.404306
0.270145
0.295382
0.351833
0.257257
0.187923
0.141170
0.519762
0.417835
0.298248
0.158411
0.153194
0.083688
0.112680
0.083025
0.066608
0.107969
0.166164
0.170420
0.141430
0.117533
0.143224
0.130559
0.080162
0.051561
0.088946
0.103694
0.069319
0.114601
0.784797
0.446215
0.762012
0.567705
0.458421
0.902604
0.355006
0.426457
0.918004
5.265735
4.121716
0.947676
1.104137
0.782764
1.399691
0.456981
0.610617
0.606376
0.832024
1.241026
0.521201
0.469224
1.400337
0.685448
1.182807
1.007116
1.155526
0.920766
1.291705
0.515896
0.398559
1.348285
0.865547
0.360558
0.925218
0.395287
0.214276
0.514511
0.405214
0.628670
0.349383
0.497790
0.470473
0.982656
0.331517
4.495889
3.223269
1.292732
0.396539
0.352707
0.261057
0.548736
0.841775
0.457539
0.887285
0.321519
0.540311
0.692524
0.551343
0.655132
1.326944
0.686548
0.594535
0.551825
0.558156
1.194878
0.398360
0.420809
0.446049
0.743716
0.250965
0.607610
1.009338
0.554005
0.633283
0.250690
0.677715
1.440848
0.535632
0.562176
1.035745
0.377683
0.454095
0.403822
0.740837
0.514061
0.749379
1.080937
0.647149
0.618838
1.101942
1.462136
0.487285
0.267771
0.588921
0.217762
0.206112
0.467313
1.588554
0.836593
1.315322
0.730469
0.687182
2.413633
0.486114
0.776748
1.358929
0.475678
0.447286
0.534390
0.378395
0.341129
0.458774
0.854149
0.630508
0.324958
0.284465
0.529567
0.499515
0.288622
0.417065
1.243006
0.505392
0.454671
0.577174
0.756313
0.537905
0.469644
0.632936
0.964632
0.758111
1.270413
1.007436
0.186624
1.842683
7.336167
5.342325
3.627531
2.351114
1.187720
2.408019
1.388901
1.078840
1.366234
1.661743
1.855649
1.988479
1.906189
2.027894
1.821779
1.627545
1.513961
1.197748
1.243165
1.057623
0.875675
0.850130
0.575659
0.569068
0.522201
0.553762
0.313487
0.474765
0.636090
0.561981
0.346507
0.345599
0.434969
0.331597
1.326608
0.436761
0.642751
1.048000
1.102569
2.009096
2.923352
1.303807
0.815431
0.870093
2.198411
0.582886
0.601499
0.459340
0.848666
1.116354
0.654882
0.738710
0.570262
1.162327
1.267257
0.654448
0.535359
0.778288
0.376119
0.418315
0.539247
0.192324
0.321888
0.557692
0.348122
0.595995
0.564192
0.726462
1.106696
0.670016
0.250456
0.773740
0.868523
0.786707
0.491396
0.198800
0.727934
0.689401
0.558652
0.243052
0.313145
0.373060
0.541851
2.124914
1.377911
1.200294
0.761081
0.245362
0.915571
1.048751
0.716499
2.857543
1.002737
0.692944
2.140528
0.812712
0.682308
0.906905
0.759776
0.425909
0.238825
0.487906
0.517158
0.604246
0.802682
0.877426
0.854271
0.429937
0.486194
0.419408
0.666540
0.973889
0.293467
0.644309
1.340971
0.672902
0.910746
0.699051
0.398174
1.269129
0.535334
0.926464
0.343049
0.776963
0.972631
0.758296
0.352948
0.994921
0.855005
0.562185
0.308121
1.056022
0.463719
2.041120
1.585886
1.118044
0.651596
0.479230
0.291601
0.935365
0.472522
0.628114
0.758848
0.252305
0.496419
0.578167
0.514526
0.806761
0.504005
0.679877
0.315721
0.454035
0.775860
0.508431
0.320590
0.358244
1.168384
0.639633
1.335230
0.890213
0.977568
0.363294
0.518285
0.638096
1.450219
0.959612
0.318401
0.795097
0.529792
1.855822
1.057484
0.751096
0.556710
1.147111
0.438118
0.124717
2.769667
4.838143
3.351622
2.492090
1.772859
1.260965
0.473772
0.672483
1.181403
1.151181
1.210364
1.238765
1.368808
1.430371
1.206989
1.010082
1.209754
0.991656
0.631957
0.600380
1.137931
0.897020
0.827739
0.808347
0.575150
0.575313
0.649079
0.538525
0.471094
1.176861
0.440877
0.636221
0.680665
0.994786
0.672278
0.540022
0.420525
0.678698
0.655839
0.616223
0.475869
0.395083
0.404568
0.507555
0.371549
1.922967
1.303859
1.519420
0.824596
0.636302
0.579175
0.412724
0.969517
0.918835
0.782577
0.673800
0.883494
0.829287
1.033120
0.646709
0.591865
0.792026
0.369651
0.702455
0.420803
0.621893
0.663465
0.357283
0.970306
0.695650
0.354333
1.300327
0.564670
0.324743
0.510465
0.607881
0.417472
0.699901
0.590694
0.441863
0.273299
1.435689
3.585863
1.595114
1.246672
0.576768
0.651200
0.574700
0.969934
0.824219
0.697141
1.183655
0.798701
0.748597
1.298236
0.328698
0.277592
1.286402
0.807704
1.000651
0.507165
0.485298
1.160311
0.411378
0.406738
0.797709
0.488974
0.389165
0.706379
0.595356
1.296952
1.252782
0.572054
1.351151
1.223924
0.738643
0.978840
0.973789
0.770903
0.733136
1.062225
0.677929
0.337500
0.562875
0.655281
0.603445
1.023421
0.477368
0.861885
0.569045
0.730421
0.803152
0.352550
0.854587
0.546261
0.704483
0.650026
0.818296
0.700611
0.990437
0.663763
0.599636
1.092637
6.047362
4.250496
2.724115
2.000517
1.028446
0.501103
0.587332
0.646435
0.984776
1.534620
1.269258
1.336146
1.344675
1.525379
1.155475
1.043301
1.438472
1.008540
0.817384
0.861730
0.679135
0.661858
0.886579
0.562780
0.982287
0.352677
1.515850
1.008633
0.160176
0.750522
0.567025
1.223535
0.526067
0.257284
0.916527
0.820440
0.437487
0.473784
0.635177
0.842556
0.491758
0.456913
0.588001
1.486569
0.480818
0.464406
4.893011
3.395443
2.503158
1.483969
0.788563
0.513979
1.083063
1.029414
1.252483
1.229984
1.124843
1.262659
1.087691
1.056703
0.876766
0.801300
0.753674
1.079194
0.734247
1.438887
0.818891
0.586279
0.559614
0.877647
0.520526
0.598242
1.488415
1.981817
0.984729
0.890508
0.770973
0.782199
0.278472
0.405163
0.519772
0.294471
0.631574
0.573799
1.466257
0.757286
0.541287
0.698849
0.868951
0.447991
0.612273
0.590635
0.985108
0.420178
0.802518
0.683097
0.720110
1.630904
1.127825
3.084759
2.122957
1.458682
0.865180
0.456245
0.211738
0.968949
1.102842
0.692265
0.803597
1.881289
0.822776
1.104115
1.071285
1.032573
1.091445
1.336980
0.697912
1.121821
0.782913
0.455685
0.640049
0.699684
0.611619
0.591539
0.464252
0.890146
0.536633
0.560338
0.512249
0.606335
0.544473
1.266945
0.676158
0.595400
1.816672
0.738241
0.522648
0.347323
1.230699
1.149523
2.841409
1.938090
1.377109
0.828078
1.492834
0.485513
0.367955
0.679918
1.328859
0.873481
0.875969
1.359267
1.108426
0.887509
0.699144
1.456490
0.545205
0.683942
0.831033
0.790274
1.005042
0.717419
0.917395
0.919613
0.543939
0.469693
0.863982
0.763627
0.588313
0.714065
0.394066
0.454945
1.063156
0.873244
0.449837
0.296030
0.302511
0.206757
0.503462
0.511409
0.213196
11.131122
8.068524
5.534264
3.564872
1.565155
0.750411
2.419327
0.947325
0.919232
1.657718
2.254380
2.629944
2.733718
2.864769
2.824991
2.610692
2.327133
2.158748
2.025198
1.809813
1.592175
1.352364
1.110300
1.105654
0.983141
1.875538
1.186725
0.805001
0.571244
1.138496
0.559345
0.464716
0.594600
0.504362
0.635107
0.828097
1.047402
0.403495
0.679017
3.826286
2.964693
1.778380
2.156722
1.259545
0.666762
1.311164
1.138327
1.129264
1.787311
1.585319
1.167502
1.144616
1.226071
0.837715
1.002359
1.315612
0.586926
0.810781
0.763607
1.206109
0.397371
0.613168
0.746956
1.106570
0.338177
0.457080
0.643495
1.342689
0.801152
0.951761
0.529753
0.576838
0.752616
0.302382
0.488678
0.849308
0.545240
0.343186
1.032618
1.169296
0.991827
0.703008
0.629165
0.548226
0.279895
0.925616
0.704977
1.726100
1.315001
1.434841
0.701429
1.469761
0.784590
0.954939
0.569870
0.710021
0.512119
0.849016
1.658702
0.810506
0.991469
0.460259
0.511934
1.430841
0.866225
1.421766
1.348525
0.651014
0.676975
0.324889
0.988727
0.778066
0.677506
0.217120
0.519702
0.742992
0.565200
1.389744
0.932255
0.819355
0.947509
0.670274
0.942811
0.619823
0.876353
0.165412
1.186315
0.815598
0.347010
0.770746
0.922221
1.550474
0.478083
2.757400
2.046741
1.935357
1.339996
0.539366
1.086666
1.077195
1.995264
1.178685
1.316543
2.428609
1.281056
0.848920
0.671740
1.515783
0.490411
0.516496
0.752988
1.190936
0.219920
2.214659
0.809662
1.481854
1.034503
0.937502
0.440524
0.349545
1.359017
0.923285
0.855669
0.769556
0.488521
0.559836
1.724465
0.349321
1.404280
0.629379
0.794553
0.766749
0.299089
1.434225
0.555008
0.540838
1.095093
0.508262
0.863150
1.003038
1.126858
0.317080
0.884902
1.484124
0.968387
0.578599
0.429755
0.519053
0.786382
0.702408
1.742369
0.623613
0.842874
0.758334
0.839875
0.472326
1.181286
0.345963
0.321479
1.654169
0.561956
0.732688
0.545555
1.524788
0.391271
0.714742
1.197050
0.916547
0.763896
0.980974
0.566931
0.860991
1.650235
1.127763
0.210148
0.284865
0.201838
0.396190
0.284141
1.007473
0.991049
0.867085
1.248976
0.998129
0.854380
0.284538
0.575001
0.629197
0.669019
1.002231
0.852705
1.394495
0.679057
0.400655
1.042888
0.464766
1.377932
0.326839
0.773692
0.459188
0.401566
0.790728
0.888684
0.145277
0.949685
0.210591
0.372996
1.036413
1.755826
1.718830
1.573440
1.738550
0.890064
0.498858
1.197340
1.371672
0.844836
0.913850
5.648279
3.624722
2.294332
0.949692
0.829702
0.575163
0.575196
0.502608
0.714578
2.374638
0.907603
1.375852
1.284723
0.942214
0.697233
0.888905
1.069271
0.778831
0.933924
0.959146
1.208593
0.569896
0.940652
0.507955
0.568310
0.320255
1.149357
0.855116
0.749489
0.483673
0.456891
1.557694
1.391840
1.450005
1.332222
1.050686
0.660307
0.848912
1.075458
0.815304
0.670082
0.710115
0.659886
0.714334
0.655832
0.905532
1.091576
0.636210
1.826203
0.452814
0.327436
1.880423
1.417243
1.501143
0.846328
0.794354
1.011704
0.799817
0.720219
1.567129
0.743800
0.245066
0.451032
1.041447
0.929497
0.423972
1.755547
1.655303
1.423015
0.660930
1.158991
0.664545
1.411819
1.149881
0.782113
1.204840
0.917635
1.920497
1.230908
0.859507
0.397125
0.980580
0.861715
1.376198
0.629517
0.497257
1.707978
0.608148
0.716241
0.695612
1.328780
0.319206
0.334823
0.960435
1.036755
0.374365
0.259947
0.451919
0.986166
1.046679
0.716869
0.395393
0.322479
1.041033
0.884767
1.112987
0.926351
1.417573
0.314723
0.693420
0.363125
0.710305
0.778534
1.736292
1.180806
1.584530
0.605366
0.507602
1.310511
1.262282
1.781324
1.217160
1.018158
0.788820
1.219331
0.878226
0.977531
0.663053
0.527514
0.799264
1.455396
0.395851
0.394197
0.390063
1.367375
0.706753
0.264180
0.443977
0.793131
0.838898
0.678246
1.129715
1.140514
0.405511
0.736079
0.995142
0.993748
0.870499
0.936764
0.253345
0.572381
0.501811
1.117500
0.447778
0.565881
0.614100
0.830134
0.628237
0.947820
0.470362
0.960801
0.534789
0.679774
0.489764
0.882576
0.655202
0.866118
1.919506
0.577810
0.717151
1.188400
0.619662
0.601541
0.952843
0.448405
0.303743
0.573212
1.226639
0.649502
4.473120
2.271674
1.151897
1.740118
1.138787
0.652183
1.919709
1.336467
0.713480
0.691999
0.356613
0.364292
0.431693
0.852648
0.277711
0.786682
0.365404
0.486126
0.377329
2.020212
0.350051
0.643181
0.989088
1.095129
0.552947
0.756022
0.861927
0.831856
0.319982
0.662925
0.357272
0.452718
1.637762
1.757812
1.376892
0.878942
1.431050
0.967748
1.088934
0.726264
0.707224
1.222839
0.505545
1.539928
1.896223
1.965832
0.977158
1.019843
0.971673
0.567828
1.738641
1.100523
1.120325
1.623809
0.712006
0.977775
1.720648
1.107509
1.998196
0.635509
0.524301
0.498360
0.683422
0.549822
7.017525
4.970336
2.055172
0.986683
0.732443
0.691663
0.631471
0.300601
0.379268
0.595490
0.362066
1.134136
0.522331
0.546889
0.894828
0.404694
0.624592
1.149637
0.603630
0.705107
0.935513
0.307841
0.533527
0.807006
1.371835
0.517669
0.905812
1.195046
0.382746
1.910613
1.103385
0.688915
0.866386
2.542890
1.804199
2.329672
1.083007
0.516068
0.851704
1.416973
1.036082
0.377414
0.635419
0.386705
0.419040
0.904832
0.655828
0.522498
0.530532
0.783652
0.623086
0.383214
0.959923
0.683623
0.313420
0.381686
1.300760
0.286991
1.291484
0.233631
2.091601
0.490919
1.066802
0.613450
1.486551
0.377823
1.527503
0.731829
1.453211
0.783687
0.908986
1.261062
1.911234
0.944136
0.744140
0.751391
0.274290
3.864471
2.830988
1.865715
1.245994
0.677515
0.188522
0.307927
0.392742
0.676287
0.628412
1.263121
1.060358
1.086207
0.820096
0.536857
0.143154
0.303188
0.536317
0.269323
0.255536
0.378743
0.229039
0.510010
0.233625
0.706983
0.537036
0.544600
0.719018
0.628741
0.835183
1.300078
0.836491
1.572313
0.649400
0.401643
0.346642
0.711862
0.920880
0.769417
0.610070
1.222382
0.716443
0.533841
0.566247
1.190622
1.269305
0.364050
1.444111
1.126804
0.749720
0.443862
0.396387
3.476988
2.523540
1.542369
1.169405
0.921889
0.867118
0.971703
0.817280
0.893363
1.219173
1.201625
1.051304
1.341443
1.077534
1.352508
0.981794
0.833867
0.538685
0.515978
0.881827
0.674502
0.683741
0.849919
0.816603
0.823458
0.393571
1.339778
0.651106
1.329750
1.237849
0.890137
0.619639
0.667260
1.846573
0.643206
0.678732
1.429874
0.452113
1.268266
0.509774
0.707187
0.364922
0.588953
0.462443
1.135995
0.997712
0.441641
0.324462
0.379627
0.464118
0.501675
1.425141
1.149695
0.842378
0.938355
1.575759
0.544500
0.838410
0.462347
0.403082
0.313085
0.344204
0.554025
0.327238
0.533528
0.419616
0.495503
0.598230
0.360184
0.255881
0.272962
1.052455
0.669268
0.864077
0.593178
0.507704
0.554339
0.268035
0.392286
0.953734
0.225034
0.885052
0.381317
3.663482
2.671220
1.758850
1.052047
0.740768
0.519897
0.589364
0.830918
0.916483
1.313804
1.025795
0.755640
1.075138
0.789220
0.996615
1.282271
0.860521
0.786686
0.841960
1.070299
1.146243
0.401922
0.578266
0.574905
0.671001
0.543834
0.808627
0.536480
0.375986
0.269073
0.402914
0.748688
0.732942
0.585966
0.683407
0.393792
0.533035
0.310572
1.004980
0.781440
0.845180
0.599613
0.605536
1.567299
1.159331
1.082803
1.433266
2.482154
2.820151
2.738477
1.582185
0.972042
2.021634
1.059243
1.181643
1.071382
1.033073
1.681566
1.538432
0.878373
0.600152
0.819651
0.530071
0.839615
0.949174
0.754374
1.819714
0.400580
1.262969
1.125544
0.663865
0.288250
0.578352
0.611067
0.275380
1.429397
0.880599
0.686341
0.776797
1.025156
0.411946
0.353430
0.704427
0.830048
0.206654
2.311091
1.627126
1.120125
0.889833
0.743574
1.296734
1.277089
0.877129
0.606701
0.680803
0.621317
0.461048
2.090343
1.691907
1.339356
1.412877
0.851792
0.647807
0.989441
1.080158
1.393593
0.885088
1.140954
3.317481
0.667918
1.060865
2.608507
1.912833
2.035203
1.351684
0.860143
0.785203
0.684540
0.828148
0.769162
1.116198
1.042943
0.481579
1.021400
0.678871
0.454250
0.302095
0.236398
0.223651
0.466607
0.374641
0.821729


==> images/plots/results/GPS-IMU_c_f_results/Data5_error_GPS_IMU_fuzzyMotionModel.txt <==
1.338433
1.116232
1.553771
0.816753
0.722597
0.649272
0.592829
0.537164
0.528171
0.447341
0.409492
0.233879
0.243254
0.231338
0.203841
0.195327
0.195568
0.203118
0.303233
0.682596
0.807565
0.762871
0.935074
0.886093
0.984919
0.937620
0.759560
0.720048
0.554507
0.477743
0.431983
0.482781
0.383266
0.304429
0.283911
0.267112
0.257588
0.327117
0.346172
0.352514
0.340219
0.368120
0.366343
0.328560
0.376247
0.430601
0.405161
0.415026
0.394549
0.433326
0.412814
0.408218
0.381105
0.497750
0.475956
0.463773
0.436339
0.498674
0.491467
0.858353
0.914693
1.166825
1.149073
1.093161
1.474645
1.064149
0.994353
1.232308
5.091711
1.524932
1.103253
1.663366
0.912673
1.385677
1.068063
1.351121
0.884342
0.932373
1.678289
0.988105
0.798835
1.224687
1.134562
1.951200
1.116009
1.648691
0.759783
0.960752
0.924030
0.671481
1.686258
0.859061
0.802610
0.840755
0.747479
0.675334
0.964896
0.579944
0.666506
0.796361
0.599941
0.668092
1.346512
0.768688
4.657590
1.680964
1.612857
1.506986
1.457358
1.423279
1.685338
1.404834
1.349647
1.804031
1.668322
1.646779
1.861535
1.455431
1.310666
1.583807
1.401741
1.436196
1.488129
1.545141
1.062133
1.070234
1.067309
1.119308
1.451386
1.110909
0.990494
1.380119
0.830944
0.870026
0.842230
1.108893
2.099496
1.150463
0.910587
0.913369
0.815119
0.859816
0.795157
0.979677
1.062032
1.029684
1.381815
1.398574
1.256827
1.587739
1.643354
1.408557
1.319765
1.367749
1.375216
1.338562
1.231475
1.907358
1.200282
1.506398
1.226604
1.117430
2.569013
1.756821
2.372954
1.321921
1.377380
1.302357
1.178850
1.158327
1.133418
1.288457
1.410309
1.082160
1.002467
1.054697
1.141987
0.983531
0.948202
1.133512
1.668596
1.003575
1.128615
1.304976
1.022167
1.300095
0.974287
1.224050
1.544885
0.878430
1.101178
1.351312
1.078169
2.356545
8.116495
9.200884
3.090746
1.366667
3.492410
5.510021
4.560556
5.943073
4.700658
5.347973
4.241471
4.378013
3.458779
3.556468
2.654536
2.366387
2.004181
1.539223
1.601161
0.975146
0.605579
0.735062
0.321456
0.315075
0.423097
0.459801
0.514569
0.578410
0.883055
0.488227
0.610242
0.330169
0.250261
0.238386
1.301660
1.045033
1.519856
0.384185
0.687110
1.947887
2.918165
1.267959
0.783670
1.765505
0.975661
0.872483
1.193525
0.902533
0.839349
0.819082
0.660279
0.767010
0.550265
1.481432
0.765284
0.431826
0.198540
0.566599
0.588564
0.326430
0.445897
0.358985
0.405310
0.288815
0.423983
0.887893
0.369033
0.635102
1.292481
0.739093
0.662681
1.264710
0.293503
0.840839
0.819667
0.782170
0.809923
0.280502
0.331221
0.271250
0.390610
0.407944
0.496702
2.213405
1.543938
1.820507
0.815139
0.996136
0.557582
1.036264
0.563779
2.762689
0.905859
0.940625
1.605995
0.749556
0.582569
1.089283
0.595224
0.251662
0.309967
0.255067
0.497182
0.732806
1.314160
0.555078
0.791233
0.994466
0.509272
0.449630
0.622616
0.790508
0.733755
0.233907
1.310262
1.366588
0.302889
0.229740
0.384469
1.469307
0.746330
0.481859
0.516574
1.128892
0.352274
0.446707
0.447407
1.249166
0.738366
0.397440
0.537541
0.959466
0.272052
2.000236
1.378467
0.694320
0.601562
0.456953
0.710283
0.663946
0.575398
0.666374
0.700466
0.564892
0.753063
0.388671
0.182868
0.594414
0.467387
0.533733
0.295573
0.700972
0.335969
0.318989
0.404108
0.598474
1.607447
0.858858
1.262462
0.142847
0.600992
0.561131
0.765432
1.025254
1.262334
0.714504
0.423096
0.490220
0.394049
2.087532
0.678352
0.356250
0.981204
0.408706
0.390205
0.293306
2.845996
4.856509
3.261257
2.111859
1.140366
1.183424
0.800819
1.146450
0.764526
1.050708
1.005751
1.097789
1.002438
1.321337
1.101257
0.792409
1.212968
0.826991
0.702995
0.584949
1.008871
0.782040
1.278691
0.799365
0.776362
0.656214
0.692250
0.319959
0.372385
1.337148
0.481633
0.350314
0.947139
0.345581
0.558396
0.776407
0.671976
0.490115
0.797297
0.361181
0.236717
0.431014
0.452696
0.614625
0.270138
1.914215
1.286755
1.503944
0.949482
0.512380
0.357235
0.484613
1.242930
0.561964
0.731221
0.703325
1.120181
0.649203
0.903905
0.679143
0.815579
0.975667
0.728933
0.572526
0.582356
0.349974
0.464340
0.505970
1.268461
0.241438
0.376828
1.388170
0.417645
0.337975
0.333533
0.590246
0.784094
0.542430
0.338377
0.540621
0.455859
1.356729
3.488779
1.185121
0.439823
0.329978
0.563591
0.634483
1.314012
0.640723
0.606841
1.562637
0.650646
0.325415
1.194826
0.832726
0.583301
1.128377
0.734760
1.022551
0.613192
0.846972
0.966220
0.586622
0.406590
0.493422
0.547920
0.500992
0.871337
0.308834
1.072102
1.123725
0.373015
1.148196
1.074243
0.845930
1.348704
0.648920
0.503334
1.078638
0.590667
0.937552
0.819515
0.582657
0.296764
0.450486
1.130441
0.435768
0.802252
1.035282
0.269847
0.416460
0.465160
1.076348
0.489718
0.670657
0.765370
0.413669
0.742959
1.432149
0.499663
0.427487
1.135981
5.900249
4.115346
2.402547
1.393488
0.610925
0.502280
0.742002
0.686217
0.786096
1.493594
1.248702
1.310640
1.302974
1.373883
1.072987
1.093400
1.182369
1.055882
0.878286
0.918292
0.911552
0.627889
0.580049
0.566031
1.199939
0.577131
1.327875
0.538231
0.532915
0.625211
0.482168
1.395684
1.002988
1.049455
0.223264
0.389295
0.460879
0.650099
0.472903
0.937557
0.301110
0.322198
0.449689
1.557568
0.778263
0.960742
4.734568
3.125315
2.273547
0.862914
0.684041
1.038156
0.826103
1.048652
1.443605
1.157197
1.198168
1.105164
0.997763
0.956971
0.834024
0.732078
0.670657
1.112828
1.074128
2.248139
1.360168
1.104075
0.735781
1.321902
0.693271
0.395642
1.328662
2.657976
0.953780
0.571299
0.222952
0.648170
0.345068
0.626306
0.796082
0.854862
0.252448
0.562518
1.866091
0.579442
0.319900
0.295449
1.013232
0.430261
0.601778
0.709044
0.640016
0.383077
0.775267
0.726726
0.702143
1.272378
0.580250
3.095908
1.958335
0.969455
0.422601
0.508778
0.861724
1.311431
0.909263
0.810933
0.819859
1.733052
0.894970
0.838004
0.911973
1.125950
0.819345
0.917568
0.436499
0.676036
0.947430
0.871227
0.360877
0.671914
0.184759
0.376161
0.556335
1.255394
0.699516
0.834167
0.615625
0.337316
0.228263
1.245449
0.390353
0.753386
1.750763
0.545894
0.443540
0.490008
0.939889
1.152055
2.746791
1.667395
1.162363
0.807683
1.192837
0.791388
0.768649
0.185714
0.987924
0.770298
0.904970
1.628405
0.800786
0.596972
0.561719
1.341744
0.780556
1.130567
0.983409
1.567070
0.393386
0.479047
0.602925
0.914758
0.832283
0.820672
1.054673
0.338983
0.335487
0.624956
0.561648
0.672398
1.210692
0.117224
0.270403
0.204245
0.389825
0.385952
0.269959
0.545106
0.504817
11.130710
8.546093
5.637654
3.599606
0.865513
1.980279
0.534722
1.815047
3.056030
2.685546
2.996628
2.641470
2.912607
2.327250
2.015406
1.622499
1.323813
1.228119
1.379115
1.155254
1.203763
0.844754
0.711904
0.517590
0.788496
1.670656
1.783104
1.613096
1.888296
0.671240
0.507319
0.678718
0.386477
0.275952
0.730128
0.408529
1.043730
0.470338
1.092469
3.849872
2.246290
1.284783
2.320829
1.209674
1.700609
1.484453
1.490905
1.393984
1.895385
1.224336
1.162206
0.586862
0.990904
0.760361
1.134631
1.061274
0.954646
0.332196
0.256588
1.205209
0.787306
0.640880
0.556626
0.746120
0.203575
0.532473
0.889674
1.774439
1.059495
0.438752
0.843256
1.055332
0.514320
0.716991
0.547578
0.567521
0.577168
0.566664
0.779743
1.582181
0.745496
0.212746
0.975230
1.137256
0.879319
0.212764
0.455135
1.794964
1.435612
0.635065
0.476296
1.325823
0.437385
1.203370
0.561175
0.938750
1.084655
1.035595
1.039408
0.764233
0.687594
0.576707
0.891091
2.115546
1.019890
1.979938
0.378384
0.529675
0.921112
0.640791
1.184422
0.887687
0.383835
0.361544
0.168843
0.697784
0.859724
1.671541
0.837730
0.195847
0.725945
0.734213
0.977464
0.635814
0.703518
0.385439
0.886461
1.143416
0.777096
0.539375
0.798991
1.053278
0.886507
2.719677
1.784317
1.976743
1.222821
0.591756
0.734710
0.661224
2.141701
1.372315
0.877567
2.399259
0.931232
0.677513
0.488249
1.180731
0.798323
0.794297
1.304372
0.775800
0.595359
1.834348
0.714764
1.163893
1.452941
0.395504
0.558244
0.573505
1.063865
0.902148
0.908792
1.019186
0.602674
0.310577
1.612025
0.871298
1.110220
1.275504
0.386921
0.290686
0.205186
1.453075
0.947971
0.655451
0.987065
0.429424
1.214754
0.835231
0.821829
0.812677
1.497264
0.864145
0.945573
0.952161
0.482618
0.483303
0.637981
0.643379
2.127241
0.948417
0.767811
0.841972
0.400753
0.352783
1.149837
0.927173
0.932528
1.398541
1.070777
0.706331
0.500274
1.494540
1.084297
0.952111
1.616421
0.756329
0.460697
0.542570
0.608102
0.940788
1.193444
0.622652
0.288929
0.433421
0.469891
0.503555
0.588897
0.887563
0.503179
0.685126
1.516278
1.212433
0.574489
0.381470
0.319357
0.741694
0.827099
0.573503
0.953442
1.138413
0.389709
0.675234
1.561686
0.909729
0.790823
0.592194
0.884375
0.810528
0.439132
0.877402
0.536994
0.458882
0.702397
0.514741
0.391404
1.310777
1.644076
1.941970
2.343311
0.755989
0.572989
0.227840
1.248970
0.866574
0.806147
0.730878
5.446848
0.361528
1.395319
0.605851
0.556165
0.722121
0.846492
0.535304
0.589645
2.250490
0.663291
0.995246
1.535450
1.040030
0.497795
0.355449
1.071401
0.752826
0.873407
1.318700
0.727440
0.447900
0.846642
0.594514
0.811135
0.742675
0.998187
0.423431
0.759004
0.867679
0.967187
2.375954
1.540968
1.075564
0.908524
1.008687
0.913700
1.030240
1.823115
1.353244
0.719493
0.510768
0.287167
0.628484
0.720116
0.634446
0.965484
0.308027
1.596680
0.912505
0.981497
2.613092
1.883084
0.749394
0.282318
0.434657
0.931741
0.708358
0.953767
0.932118
0.776266
0.742125
0.731715
1.106379
1.068357
0.675580
1.613769
1.916590
0.805750
0.652442
0.942509
0.818629
1.228917
0.422751
0.680621
1.407217
0.907342
1.846188
0.659540
0.977532
0.959596
0.725358
0.776297
1.785712
0.903977
0.606914
1.997020
0.898591
0.422271
0.154830
1.101630
0.717652
0.831049
0.523608
0.917643
0.319540
0.370627
0.323742
1.069676
1.728286
0.950347
0.905694
0.728876
0.487797
1.030295
1.051271
0.978640
0.733281
0.167343
0.768044
0.458899
0.575062
1.081586
2.522372
1.339535
0.763566
0.337667
0.314565
1.367921
0.595675
1.713544
1.286748
0.844051
0.654272
1.148552
0.372615
1.110367
0.367289
0.811113
0.462402
1.284341
0.822925
0.777658
0.812157
1.922252
1.065776
1.144636
0.811889
0.341189
0.434551
0.771069
1.625579
0.182587
0.370506
0.803818
0.721529
0.931184
0.584418
1.178375
0.676581
0.973279
1.266781
0.786014
0.656433
0.462377
0.572031
1.085216
0.655748
1.079074
0.502791
0.614924
0.421569
0.963945
0.577654
0.800988
1.180754
0.222286
1.501637
0.793207
0.817857
0.718694
0.719755
0.130551
0.801106
0.546631
0.573490
0.959361
1.533167
0.531281
3.862313
0.262790
0.383875
1.648814
0.904738
0.533725
1.925216
0.153506
0.368766
0.778436
0.721108
0.613497
0.310664
0.697690
0.357891
0.721612
0.666746
0.543375
0.546126
1.839059
1.128891
0.524166
0.897345
1.076428
0.995550
0.449551
1.045900
0.503373
0.383721
0.976955
0.427137
0.580802
1.908626
2.892066
0.960959
0.903707
0.659528
1.261873
0.756979
0.722862
0.310014
1.055042
0.676173
1.748128
2.583331
1.815864
1.062795
0.156960
0.678589
0.571442
1.852011
0.368589
0.699222
1.656466
1.055603
1.789016
2.862235
1.233167
0.745034
0.651905
0.434862
0.488889
0.719447
0.897939
7.005840
1.045211
0.650221
1.069714
0.770074
0.723501
0.630766
0.313233
0.375541
0.595887
0.361657
1.134304
0.522241
0.546871
0.894814
0.404697
0.624591
1.149638
0.603630
0.705107
0.935513
0.307841
0.533527
0.807006
1.371835
0.517669
0.905812
1.195046
0.382746
1.910613
1.103385
0.688915
0.866386
2.542890
1.804199
2.329672
1.083007
0.516068
0.851704
1.416973
1.036082
0.377414
0.635419
0.386705
0.419040
0.904832
0.655828
0.522498
0.530532
0.783652
0.623086
0.383214
0.959923
0.683623
0.313420
0.381686
1.300760
0.286991
1.291484
0.233631
2.091601
0.490919
1.066802
0.613450
1.486551
0.377823
1.527503
0.731829
1.453211
0.783687
0.908986
1.261062
1.911234
0.944136
0.744140
0.751391
0.274290
3.864471
2.654177
1.578629
0.979285
0.485203
0.216900
0.367546
0.423258
0.675089
0.604131
1.226490
1.019493
1.044602
0.773912
0.494569
0.186868
0.353080
0.582603
0.308458
0.282042
0.388742
0.230223
0.517770
0.237431
0.703126
0.532794
0.540204
0.716522
0.626787
0.834505
1.300086
0.836725
1.572594
0.650199
0.402870
0.347929
0.712512
0.921234
0.770288
0.610730
1.222975
0.717025
0.534226
0.566448
1.190758
1.269394
0.364112
1.444112
1.126795
0.749690
0.443838
0.396366
3.476976
2.410307
1.157769
0.689306
0.929910
1.189872
1.347728
1.248523
1.153620
1.306488
1.119405
0.824495
1.143142
0.862482
1.137831
0.729819
0.623286
0.570623
0.426214
0.915573
0.695419
0.602765
0.748777
0.641080
0.728887
0.282679
1.319980
0.655484
1.337825
1.255361
0.908615
0.612679
0.637481
1.812588
0.497196
0.488071
1.365671
0.355362
1.259153
0.491784
0.571162
0.358022
0.554097
0.472968
1.149558
0.948899
0.390966
0.291482
0.347508
0.400183
0.393792
1.301778
0.888228
0.543795
0.696151
1.479569
0.411139
0.801728
0.481429
0.301181
0.337582
0.373995
0.551461
0.351468
0.530434
0.406303
0.486952
0.572799
0.338540
0.212197
0.228772
1.021497
0.601210
0.800791
0.502018
0.423846
0.502792
0.139732
0.350150
0.962242
0.266541
0.882873
0.384802
3.636021
2.390889
1.529557
0.964449
0.761758
0.538835
0.461432
0.703238
0.712313
1.323117
0.982497
0.673435
0.970054
0.633148
0.870958
1.216904
0.749737
0.700819
0.778977
1.039763
1.129578
0.375737
0.565909
0.572324
0.670550
0.544027
0.809139
0.538179
0.375215
0.263713
0.399576
0.744539
0.728622
0.582256
0.681466
0.390197
0.531671
0.309668
1.005373
0.782303
0.846023
0.600646
0.606901
1.567729
1.159675
1.082974
1.433298
2.482219
2.820306
2.738738
1.582540
0.972405
2.021693
1.059189
1.181525
1.071187
1.032846
1.681430
1.538329
0.878251
0.600015
0.819578
0.529994
0.839583
0.949158
0.754362
1.819711
0.400575
1.262969
1.125544
0.663861
0.288238
0.578350
0.611064
0.275382
1.429397
0.880603
0.686346
0.776800
1.025158
0.411949
0.353434
0.704428
0.830049
0.206655
2.311090
1.627125
1.120125
0.889833
0.743574
1.296734
1.277089
0.877129
0.606700
0.680803
0.621317
0.461048
2.090343
1.691907
1.339356
1.412877
0.851792
0.647807
0.989441
1.080158
1.393593
0.885088
1.140954
3.317481
0.667918
1.060865
2.608507
1.912833
2.035203
1.351684
0.860143
0.785203
0.684540
0.828148
0.769162
1.116198
1.042943
0.481579
1.021400
0.678871
0.454250
0.302095
0.236398
0.223651
0.466607
0.374641
0.821729


==> images/plots/results/GPS-IMU_c_f_results/Data5_positions_rotations_constant.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.162073,-0.086218,0.128253,0.097652,0.059389,0.050783,P1R1
-0.015223,0.162460,0.304065,0.212221,0.120243,0.042017,P1R1
-0.217027,0.132777,0.589253,1.136402,0.953293,0.159278,P1R1
-0.499766,-0.019418,0.803421,1.149349,1.085536,0.259554,P1R1
-0.706286,-0.152318,0.923437,1.037936,1.072925,0.361364,P1R1
-0.837358,-0.244666,0.986200,0.918125,0.988196,0.369726,P1R1
-0.919239,-0.306590,1.018320,0.813324,0.886102,0.427951,P1R1
-0.970801,-0.348579,1.033531,0.765981,0.762980,0.405109,P1R1
-1.003167,-0.377571,1.038676,0.562110,0.698173,0.329084,P1R1
-1.022759,-0.397821,1.037272,0.557427,0.611429,0.317202,P1R1
-1.033384,-0.411938,1.031267,0.533840,0.563109,0.301659,P1R1
-0.995182,-0.420879,0.988727,0.583351,0.467525,0.274044,P1R1
-0.943518,-0.426278,0.972553,0.595929,0.400060,0.281288,P1R1
-0.898341,-0.429199,0.955666,0.549285,0.341097,0.261679,P1R1
-0.858704,-0.430181,0.938433,0.548969,0.340908,0.261571,P1R1
-0.824031,-0.429657,0.921260,0.535579,0.304278,0.262796,P1R1
-0.793957,-0.427996,0.904531,0.466359,0.292995,0.232776,P1R1
-0.768206,-0.425519,0.888603,0.363457,0.280078,0.192556,P1R1
-0.801256,-0.393395,0.883135,0.369594,0.264063,0.175841,P1R1
-0.895549,-0.276597,0.795466,0.128535,0.345860,0.121268,P1R1
-1.007996,-0.148062,0.679389,0.065961,0.378096,0.119253,P1R1
-1.101686,-0.040836,0.581766,0.082100,0.421885,0.118362,P1R1
-1.232639,0.075631,0.510875,0.122513,0.428526,0.155550,P1R1
-1.339426,0.169629,0.454497,0.092465,0.402696,0.157630,P1R1
-1.456502,0.242872,0.369892,0.093101,0.389125,0.147055,P1R1
-1.549143,0.298402,0.302771,0.143849,0.371256,0.185963,P1R1
-1.565883,0.339590,0.241797,0.189361,0.412246,0.124475,P1R1
-1.572209,0.367851,0.195695,0.128884,0.412218,0.132963,P1R1
-1.575970,0.355390,0.233466,0.100178,0.353431,0.170096,P1R1
-1.519329,0.369885,0.261714,0.004666,0.401620,0.133827,P1R1
-1.481781,0.347132,0.269279,0.016002,0.512171,0.109244,P1R1
-1.462568,0.323294,0.258242,-0.049217,0.568638,0.092582,P1R1
-1.427737,0.300055,0.272001,-0.078765,0.641664,0.078536,P1R1
-1.380327,0.278200,0.306608,-0.005693,0.646047,0.115598,P1R1
-1.339215,0.257977,0.337716,-0.037859,0.680622,0.131196,P1R1
-1.304332,0.239738,0.365057,-0.054191,0.687116,0.131758,P1R1
-1.275391,0.223665,0.388560,-0.079773,0.658544,0.116290,P1R1
-1.256351,0.119741,0.479371,-0.046678,0.652583,0.147687,P1R1
-1.225471,0.032007,0.576378,-0.026158,0.674780,0.142029,P1R1
-1.200784,-0.040615,0.656722,-0.121443,0.736470,0.195780,P1R1
-1.181624,-0.099287,0.721657,-0.212443,0.824672,0.221014,P1R1
-1.151145,-0.145131,0.793300,-0.290730,0.821986,0.225716,P1R1
-1.127229,-0.179954,0.849643,-0.375540,0.915502,0.231524,P1R1
-1.109088,-0.205306,0.892480,-0.383689,0.914986,0.245399,P1R1
-1.095422,-0.252678,0.923699,-0.439706,0.933430,0.233078,P1R1
-1.069866,-0.288645,0.965728,-0.500515,0.980385,0.283590,P1R1
-1.050270,-0.315033,0.996571,-0.472565,1.001438,0.321540,P1R1
-1.035824,-0.333323,1.017997,-0.467119,1.156056,0.345131,P1R1
-1.025736,-0.344928,1.031654,-0.552334,1.265854,0.309287,P1R1
-1.003126,-0.350890,1.059589,-0.606185,1.273440,0.282678,P1R1
-0.985894,-0.352678,1.079464,-0.621842,1.318000,0.284200,P1R1
-0.973291,-0.351306,1.092655,-0.728456,1.354414,0.293969,P1R1
-0.964594,-0.347657,1.100382,-0.770564,1.408327,0.295155,P1R1
-0.942493,-0.372188,1.124373,-0.797205,1.403171,0.328857,P1R1
-0.925517,-0.391239,1.141896,-0.804601,1.402658,0.370873,P1R1
-0.912973,-0.405501,1.154004,-0.858748,1.353645,0.435690,P1R1
-0.904189,-0.415682,1.161626,-0.834238,1.312073,0.451137,P1R1
-0.882387,-0.422196,1.186207,-0.851222,1.322505,0.469025,P1R1
-0.865551,-0.425957,1.204905,-0.906481,1.218884,0.496270,P1R1
-0.853043,-0.427554,1.218479,-0.282272,1.294289,0.134992,P1R1
-0.844211,-0.427487,1.227762,0.212105,1.492173,-0.460651,P1R1
-0.755825,-0.544840,1.336365,0.619626,1.651481,-0.453535,P1R1
-0.666401,-0.642952,1.447007,0.886428,1.691572,-0.382708,P1R1
-0.593408,-0.723304,1.537371,0.933290,1.840658,-0.194002,P1R1
-0.497230,-0.786819,1.579413,1.475469,2.080749,0.683782,P1R1
-0.420142,-0.835989,1.609636,1.765559,2.171257,0.971775,P1R1
-0.360117,-0.872673,1.629975,1.828416,2.009029,1.264362,P1R1
-0.353125,-0.899326,1.672200,1.492186,1.245150,1.403712,P1R1
-0.320732,-0.916352,1.745156,-2.201005,4.362015,0.244080,P1R1
-0.298385,-0.926173,1.802483,-1.286070,3.891046,0.819683,P1R1
-0.284322,-0.930301,1.846025,-0.761077,3.923698,1.059660,P1R1
-0.276913,-0.930051,1.877774,0.313950,4.601172,1.629889,P1R1
-0.274707,-0.926586,1.899553,0.433013,4.672552,1.898193,P1R1
-0.275938,-0.950851,1.913196,-0.558797,4.587365,2.284098,P1R1
-0.280078,-0.969098,1.920267,-0.960850,4.202986,2.624660,P1R1
-0.286201,-0.982182,1.922282,-1.943711,4.155726,3.063994,P1R1
-0.293556,-0.990959,1.920443,-2.254098,3.872513,3.150023,P1R1
-0.301537,-0.996215,1.915840,-2.528455,4.082323,2.696946,P1R1
-0.309657,-0.998641,1.909474,-3.348862,5.156690,2.011621,P1R1
-0.301445,-0.998640,1.922542,-3.820801,5.372418,1.663964,P1R1
-0.295243,-0.997065,1.931934,-4.089319,5.516405,1.542229,P1R1
-0.290737,-0.994353,1.938387,-3.689385,4.600510,1.418176,P1R1
-0.287189,-1.020923,1.942323,-2.919684,4.210746,1.350591,P1R1
-0.284885,-1.042502,1.944327,-1.275322,3.467554,1.185566,P1R1
-0.283599,-1.059576,1.944780,-0.450017,3.694875,1.416669,P1R1
-0.283102,-1.072646,1.944148,0.572033,4.603262,2.059875,P1R1
-0.267085,-1.082009,1.963236,0.853185,4.664116,2.168317,P1R1
-0.253965,-1.088472,1.978714,0.214656,4.436373,2.333351,P1R1
-0.243496,-1.092559,1.990883,-0.344874,4.071812,2.388036,P1R1
-0.235385,-1.094732,2.000153,-0.613628,4.153882,2.322303,P1R1
-0.229313,-1.095387,2.007007,-1.724003,3.342722,1.551703,P1R1
-0.224501,-1.124897,2.011763,-2.287970,3.351451,1.710638,P1R1
-0.221218,-1.149005,2.014798,-2.643788,2.993440,1.540550,P1R1
-0.203042,-1.167908,2.037093,-2.244153,2.672527,1.693422,P1R1
-0.188332,-1.182478,2.055170,-1.866190,2.541506,1.582343,P1R1
-0.176744,-1.193284,2.069451,-1.656410,2.454641,1.356377,P1R1
-0.167887,-1.200872,2.080472,-1.142671,2.396032,0.778090,P1R1
-0.161400,-1.205805,2.088607,-1.043862,2.405450,0.604524,P1R1
-0.156913,-1.208585,2.094309,-0.829636,2.490724,0.951913,P1R1
-0.153570,-1.239631,2.098092,-0.482542,2.667896,1.342827,P1R1
-0.151626,-1.264799,2.100254,-0.655825,2.782611,1.478009,P1R1
-0.150790,-1.284652,2.101149,-0.996480,2.593574,1.621495,P1R1
-0.134653,-1.299527,2.121738,-2.045015,2.030715,1.847979,P1R1
-0.121605,-1.310394,2.138488,-2.515941,1.792631,1.893996,P1R1
-0.078282,-1.615021,2.273376,-4.736320,5.476148,2.281553,P1R1
-0.042436,-1.871465,2.386699,-4.532928,5.106886,2.363556,P1R1
-0.013485,-2.082456,2.479761,-4.326419,4.752701,2.459055,P1R1
0.009267,-2.251758,2.554304,-4.138572,4.630792,2.493113,P1R1
0.026596,-2.383723,2.612448,-3.941868,4.824882,2.365119,P1R1
0.039237,-2.483056,2.656165,-3.709435,5.152232,2.293505,P1R1
0.064588,-2.584151,2.708293,-3.239158,5.769154,1.946035,P1R1
0.084154,-2.657332,2.746980,-3.325274,5.580377,1.898995,P1R1
0.098701,-2.707075,2.774278,-3.526592,5.495440,1.994182,P1R1
0.126126,-2.797267,2.812866,-4.497746,5.506489,1.982567,P1R1
0.147398,-2.862962,2.840659,-5.275145,5.737002,1.891480,P1R1
0.163311,-2.908031,2.859434,-5.995990,5.635595,1.398772,P1R1
0.174700,-2.936084,2.871021,-7.049879,6.118321,0.820589,P1R1
0.182283,-2.950519,2.876736,-7.661652,6.441527,0.700978,P1R1
0.186768,-2.954333,2.877920,-7.963384,6.794655,0.847639,P1R1
0.189316,-2.980107,2.875866,-7.284420,7.050531,1.469347,P1R1
0.189902,-2.995553,2.871416,-6.575221,7.055509,1.484157,P1R1
0.189023,-3.002771,2.865393,-5.854819,6.640996,1.658425,P1R1
0.187102,-3.003628,2.858465,-5.163872,5.931474,1.686816,P1R1
0.184533,-2.999704,2.851336,-4.143840,5.569997,1.400900,P1R1
0.181554,-2.992428,2.844209,-4.150529,5.900100,1.422239,P1R1
0.178919,-3.012897,2.837559,-4.195661,5.853317,1.400754,P1R1
0.176195,-3.027523,2.831395,-4.483438,5.907704,1.498268,P1R1
0.173516,-3.037263,2.825853,-4.905346,5.650614,1.724569,P1R1
0.171019,-3.042970,2.821192,-5.842942,5.117867,1.961103,P1R1
0.168724,-3.045509,2.817236,-6.384801,4.897940,2.250108,P1R1
0.166674,-3.045605,2.813981,-6.714234,4.653076,1.971884,P1R1
0.164932,-3.043839,2.811579,-7.506496,5.208353,1.435547,P1R1
0.163456,-3.040797,2.809770,-7.704106,5.389906,1.375456,P1R1
0.162725,-3.066913,2.808498,-7.587559,5.266034,1.415500,P1R1
0.162209,-3.087929,2.807886,-7.578017,5.080397,1.511753,P1R1
0.161841,-3.104402,2.807653,-7.503667,4.299543,1.522864,P1R1
0.161696,-3.116788,2.808128,-7.596169,2.355059,1.381258,P1R1
0.161638,-3.125761,2.808760,-7.503278,1.470556,1.337885,P1R1
0.161662,-3.131852,2.809556,-7.327422,0.910628,1.429592,P1R1
0.162284,-3.165513,2.810674,-6.926365,1.122165,1.654420,P1R1
0.179007,-3.192435,2.832409,-6.717566,1.295200,1.711014,P1R1
0.193273,-3.213508,2.851238,-6.520631,0.897439,1.769410,P1R1
0.205143,-3.229486,2.867056,-6.694091,0.592816,1.898289,P1R1
0.214840,-3.241027,2.880292,-7.396028,0.527384,1.803688,P1R1
0.222528,-3.248881,2.890964,-8.040289,0.262608,1.332658,P1R1
0.228444,-3.253702,2.899365,-8.688073,0.758008,1.232427,P1R1
0.232876,-3.256033,2.906024,-9.003999,1.946966,1.417748,P1R1
0.236057,-3.256415,2.911211,-9.054624,3.193389,1.174123,P1R1
0.239133,-3.315363,2.914954,-8.686228,4.118328,1.077499,P1R1
0.266588,-3.573716,2.867043,-8.394982,4.565884,1.010653,P1R1
0.289388,-3.790604,2.826139,-7.864108,3.947908,0.952227,P1R1
0.307839,-3.968568,2.791822,-7.553862,3.918164,1.116530,P1R1
0.322375,-4.110933,2.763725,-7.373162,3.838491,1.175629,P1R1
0.333564,-4.221397,2.741805,-7.176533,4.333833,1.356340,P1R1
0.342261,-4.334139,2.724929,-6.787881,4.496351,1.448297,P1R1
0.348377,-4.418640,2.712461,-6.523349,4.885515,1.550014,P1R1
0.352405,-4.478960,2.704003,-6.651693,5.160792,1.518415,P1R1
0.355286,-4.549013,2.699147,-7.991435,4.713048,1.278442,P1R1
0.356720,-4.598078,2.696765,-8.023840,4.758238,1.256622,P1R1
0.357084,-4.629682,2.696579,-7.242263,4.885023,1.827483,P1R1
0.356611,-4.647217,2.697854,-7.250890,5.434184,1.821315,P1R1
0.355544,-4.653677,2.700193,-7.639404,5.441173,1.819154,P1R1
0.354134,-4.651634,2.703510,-8.891534,3.448674,1.684288,P1R1
0.370082,-4.733145,2.727813,-9.767240,2.698193,1.782217,P1R1
0.383290,-4.796649,2.749433,-10.955673,1.090372,1.837612,P1R1
0.393934,-4.844456,2.768067,-11.493274,0.995034,1.897979,P1R1
0.402768,-4.908811,2.783817,-11.969084,0.756025,1.753596,P1R1
0.409568,-4.957257,2.797127,-12.370242,0.632941,2.012033,P1R1
0.414569,-4.992136,2.807946,-12.353081,0.388211,1.944171,P1R1
0.418058,-5.015643,2.816550,-12.194714,0.090322,1.817362,P1R1
0.420353,-5.029768,2.823493,-11.851432,-0.146576,1.770227,P1R1
0.422128,-5.066459,2.828758,-11.494639,-0.529917,2.128254,P1R1
0.423092,-5.092747,2.832892,-10.671940,-0.189519,2.335357,P1R1
0.423385,-5.110387,2.835845,-10.656062,-0.050624,2.656252,P1R1
0.423165,-5.120969,2.837785,-10.653256,0.138326,2.763307,P1R1
0.423080,-5.155894,2.839002,-10.651609,0.054569,2.832776,P1R1
0.422785,-5.181714,2.840246,-10.734267,-0.433852,3.058890,P1R1
0.422272,-5.199934,2.841029,-10.906514,-0.297053,3.045024,P1R1
0.421625,-5.211829,2.841486,-11.004186,-0.347377,2.828962,P1R1
0.421399,-5.248572,2.841728,-11.299090,-0.262031,2.374040,P1R1
0.421136,-5.276587,2.842138,-11.787211,0.983167,2.086870,P1R1
0.420820,-5.297132,2.842453,-11.912754,1.356859,1.923130,P1R1
0.420486,-5.311357,2.842732,-11.852076,2.069032,2.002545,P1R1
0.420211,-5.320273,2.843316,-11.389332,2.950157,1.882409,P1R1
0.420440,-5.354974,2.843897,-10.933371,3.011976,1.777667,P1R1
0.420679,-5.381714,2.844802,-10.165026,3.356202,1.307354,P1R1
0.420876,-5.401603,2.845698,-9.691556,3.527043,1.389026,P1R1
0.421043,-5.415655,2.846598,-9.170023,4.190715,1.776170,P1R1
0.421725,-5.454749,2.847816,-7.958328,4.035063,2.120280,P1R1
0.422310,-5.485316,2.849010,-7.704105,4.146711,2.115036,P1R1
0.406777,-5.508490,2.830247,-8.272838,3.634644,2.069655,P1R1
0.394104,-5.555212,2.814520,-9.269577,3.887869,2.115761,P1R1
0.367491,-5.592200,2.781128,-9.921377,4.040415,2.102953,P1R1
0.292142,-5.681117,2.763225,-10.794265,5.940484,2.216698,P1R1
-0.250063,-7.500819,2.416579,-11.740957,5.889935,2.474906,P1R1
-0.706596,-9.098325,2.124220,-12.394747,5.291140,2.413442,P1R1
-1.065906,-10.478679,1.904431,-13.335097,5.759879,1.998500,P1R1
-1.353293,-11.654758,1.728666,-13.505444,5.433195,1.603794,P1R1
-1.576785,-12.613476,1.592534,-13.284087,5.362900,1.316720,P1R1
-1.605650,-13.825479,1.427070,-12.023210,5.666433,0.499093,P1R1
-1.608386,-14.771714,1.300923,-12.278536,5.394660,-0.115652,P1R1
-1.575141,-15.515060,1.229007,-12.257605,5.409040,-0.034193,P1R1
-1.530213,-16.084505,1.182738,-11.740698,5.812082,0.060301,P1R1
-1.511102,-16.478616,1.115847,-11.152245,5.518236,0.079191,P1R1
-1.467666,-16.757361,1.091897,-10.968812,5.264021,-0.226664,P1R1
-1.372660,-16.973899,1.145161,-10.592870,5.351326,0.168135,P1R1
-1.268743,-17.115463,1.221138,-10.307206,5.460562,0.430950,P1R1
-1.144084,-17.170227,1.334916,-10.067492,5.894179,0.778920,P1R1
-1.035968,-17.189269,1.436947,-10.038661,6.132934,0.870035,P1R1
-0.944146,-17.185591,1.526426,-10.220066,6.269931,0.888333,P1R1
-0.851136,-17.199311,1.624115,-11.007250,6.285099,1.192292,P1R1
-0.758834,-17.204209,1.726916,-11.606494,6.028739,1.357603,P1R1
-0.684709,-17.176947,1.812368,-12.571789,5.438191,1.694105,P1R1
-0.626414,-17.157030,1.881498,-13.085305,5.053570,1.455194,P1R1
-0.565840,-17.147439,1.956522,-13.404836,4.964276,1.140167,P1R1
-0.481404,-17.149759,1.985923,-13.762073,5.336991,0.694973,P1R1
-0.398944,-17.165526,2.026352,-13.883272,5.232260,0.443614,P1R1
-0.351408,-17.165510,2.035321,-13.983997,5.418890,0.426341,P1R1
-0.355303,-17.184122,2.068528,-13.773435,5.524566,0.243865,P1R1
-0.348847,-17.189470,2.113182,-13.379496,5.367097,0.217678,P1R1
-0.348257,-17.215019,2.147084,-12.958668,5.267160,0.013174,P1R1
-0.352428,-17.228913,2.171788,-12.574626,4.870209,0.103020,P1R1
-0.359338,-17.263466,2.189431,-11.948041,4.631585,0.649787,P1R1
-0.368030,-17.316498,2.200684,-11.711264,4.828618,0.984411,P1R1
-0.415748,-17.386158,2.236749,-11.464285,4.992942,1.449705,P1R1
-0.458283,-17.439212,2.264601,-11.273817,5.166041,1.611362,P1R1
-0.494913,-17.508015,2.285093,-11.255547,5.383889,1.534765,P1R1
-0.487568,-17.589586,2.269489,-11.346966,5.401604,1.530152,P1R1
-0.496951,-17.652468,2.233468,-12.491502,4.983129,1.129723,P1R1
-0.504182,-17.729036,2.200789,-13.515951,4.928610,1.053824,P1R1
-0.509403,-17.817079,2.172206,-14.927939,4.726724,0.571040,P1R1
-0.551033,-17.915306,2.177437,-15.244983,4.696909,0.694606,P1R1
-0.521514,-17.957693,2.289253,-15.018320,5.064008,0.701165,P1R1
-0.454725,-18.495019,2.425248,-14.411181,5.279272,0.731620,P1R1
-0.396293,-18.972462,2.540072,-12.269076,3.648370,0.723342,P1R1
-0.347281,-19.362043,2.633871,-11.822455,2.562100,0.844693,P1R1
-0.306589,-19.701723,2.708595,-11.561911,1.839371,0.814888,P1R1
-0.273743,-19.965760,2.766822,-11.191099,0.149729,0.858218,P1R1
-0.245937,-20.283701,2.810753,-10.690162,0.933383,0.592091,P1R1
-0.224756,-20.527006,2.842149,-10.075471,1.438507,0.530198,P1R1
-0.208760,-20.735801,2.863139,-9.278992,2.224418,0.584674,P1R1
-0.197589,-20.885481,2.875697,-8.784862,2.765285,0.700763,P1R1
-0.190136,-20.985593,2.882017,-8.499734,2.946106,1.239419,P1R1
-0.169028,-21.074933,2.904173,-9.083498,3.331057,1.362166,P1R1
-0.152988,-21.127618,2.919346,-9.455639,3.394797,1.709661,P1R1
-0.141274,-21.151184,2.928843,-10.046744,3.215195,1.938059,P1R1
-0.132440,-21.182175,2.934261,-10.493539,3.000683,1.917163,P1R1
-0.126417,-21.191840,2.936585,-11.853444,2.745976,1.462274,P1R1
-0.122870,-21.185473,2.936238,-12.169804,3.396411,1.585520,P1R1
-0.120525,-21.197347,2.934418,-12.397435,3.443746,1.232540,P1R1
-0.119742,-21.196750,2.931282,-12.458507,3.601688,1.291487,P1R1
-0.103000,-21.216404,2.948777,-12.184755,3.210582,1.000479,P1R1
-0.089423,-21.224982,2.963068,-12.101471,2.814923,0.580512,P1R1
-0.100385,-21.255489,3.024619,-12.053701,2.591769,0.582721,P1R1
-0.110673,-21.275117,3.075723,-11.678463,2.556935,0.784265,P1R1
-0.119546,-21.315926,3.117209,-11.394281,2.557555,0.976743,P1R1
-0.127168,-21.345074,3.150496,-11.231138,2.749866,1.289697,P1R1
-0.133746,-21.364585,3.176143,-11.500992,2.677009,1.332105,P1R1
-0.138777,-21.406196,3.195225,-11.869936,2.490542,1.371345,P1R1
-0.142370,-21.436655,3.209677,-12.592635,2.106408,1.695570,P1R1
-0.144652,-21.487913,3.219468,-12.781232,2.251198,1.959217,P1R1
-0.130125,-21.526701,3.246067,-13.163905,2.002312,1.527700,P1R1
-0.116735,-21.584841,3.267038,-14.136642,2.713037,1.083616,P1R1
-0.105286,-21.629558,3.282731,-14.323924,3.406581,0.944800,P1R1
-0.095735,-21.662656,3.293876,-14.595011,3.999786,0.933913,P1R1
-0.087137,-21.715697,3.301850,-14.566794,5.253927,0.988624,P1R1
-0.080159,-21.755950,3.306856,-14.387968,5.443600,0.873932,P1R1
-0.074365,-21.785048,3.310002,-13.744369,5.628547,0.378439,P1R1
-0.069355,-21.834879,3.311333,-13.221565,5.553846,-0.238988,P1R1
-0.065497,-21.872510,3.311339,-12.840407,5.644830,-0.906637,P1R1
-0.062363,-21.899518,3.310890,-12.054528,5.803612,-0.894890,P1R1
-0.059570,-21.947734,3.309799,-11.907812,5.828470,-0.663350,P1R1
-0.057517,-21.984159,3.308344,-12.068509,5.821370,-0.375198,P1R1
-0.056054,-22.010454,3.306745,-12.250186,5.931246,-0.217040,P1R1
-0.054814,-22.028092,3.305625,-12.237204,5.796905,0.140480,P1R1
-0.053954,-22.038758,3.304579,-12.118272,6.069092,0.405942,P1R1
-0.053432,-22.043879,3.303581,-11.906136,5.708376,0.658503,P1R1
-0.034556,-22.554332,3.394422,-11.954551,4.604379,0.683270,P1R1
-0.002496,-22.983427,3.492109,-12.201539,3.571925,0.627190,P1R1
0.024580,-23.335990,3.574093,-12.855219,1.974529,0.860473,P1R1
0.046768,-23.618573,3.641002,-13.194194,1.250362,0.918290,P1R1
0.065013,-23.868574,3.694277,-13.623304,0.377111,1.004730,P1R1
0.079263,-24.059297,3.735504,-13.783584,0.294453,1.390572,P1R1
0.090282,-24.198737,3.766790,-14.178028,-0.085719,0.653478,P1R1
0.114457,-24.294776,3.809761,-14.399173,0.025640,0.641221,P1R1
0.133931,-24.355118,3.842726,-14.075470,2.678726,0.207389,P1R1
0.149505,-24.416868,3.866695,-14.232821,3.394939,-0.170278,P1R1
0.161452,-24.451532,3.883652,-14.673468,4.129292,-0.318751,P1R1
0.170329,-24.464813,3.894922,-13.101827,4.081016,-0.345870,P1R1
0.160302,-24.462159,3.880658,-12.518686,3.794080,-0.538493,P1R1
0.150973,-24.477580,3.865691,-12.218988,3.324284,-0.541405,P1R1
0.142598,-24.479859,3.851820,-11.223966,3.460174,-0.155302,P1R1
0.134888,-24.472576,3.838538,-10.947097,3.875433,0.142601,P1R1
0.128486,-24.488478,3.826272,-10.812911,3.968363,0.324146,P1R1
0.139215,-24.494916,3.836228,-10.588696,4.141759,0.392712,P1R1
0.148316,-24.494414,3.844440,-10.573945,3.916082,0.486979,P1R1
0.155896,-24.488781,3.851120,-10.774451,3.467748,0.516452,P1R1
0.162094,-24.479555,3.856486,-11.430675,3.157019,0.476541,P1R1
0.167779,-24.497846,3.861244,-12.612993,2.646392,0.270496,P1R1
0.172292,-24.510286,3.865021,-13.048785,2.954769,0.140660,P1R1
0.175800,-24.517903,3.868004,-13.282734,3.697049,0.257894,P1R1
0.195307,-24.551219,3.891414,-13.814861,4.502374,0.092664,P1R1
0.211550,-24.576986,3.911129,-13.864087,4.998108,0.138126,P1R1
0.224790,-24.596165,3.927429,-13.690484,5.406968,0.112742,P1R1
0.235564,-24.609563,3.941154,-13.131854,5.541914,-0.115233,P1R1
0.244428,-24.648276,3.952098,-12.927084,4.870781,-0.467565,P1R1
0.251386,-24.678444,3.961147,-12.717633,4.304426,-0.873466,P1R1
0.272638,-24.700987,3.988655,-12.519866,4.391066,-0.918444,P1R1
0.290614,-24.747067,4.011783,-11.713909,5.388932,-0.687518,P1R1
0.305127,-24.783137,4.030934,-10.739651,6.126373,-0.097568,P1R1
0.332499,-24.810272,4.066618,-10.648545,6.305438,0.102631,P1R1
0.355076,-24.859955,4.095679,-10.815087,6.264272,0.240561,P1R1
0.372860,-24.898781,4.118807,-11.059293,6.112552,0.492905,P1R1
0.348493,-24.928575,4.167037,-12.391305,5.810260,0.979472,P1R1
0.326825,-24.980091,4.206188,-12.939203,5.341332,1.072826,P1R1
0.323731,-25.019808,4.257762,-13.196928,5.714567,0.931640,P1R1
0.320751,-25.049483,4.299068,-13.597017,5.661468,0.618349,P1R1
0.318709,-25.100412,4.331786,-14.706409,5.788678,0.714409,P1R1
0.316868,-25.139610,4.356544,-14.622576,6.054187,0.923011,P1R1
0.315280,-25.168614,4.374546,-14.184785,6.054902,0.878982,P1R1
0.314458,-25.218942,4.386943,-13.784382,5.881742,0.905863,P1R1
0.314077,-25.257325,4.395309,-12.809311,5.325782,0.375942,P1R1
0.313877,-25.285522,4.400018,-12.865535,4.629284,0.165820,P1R1
0.313851,-25.305087,4.401920,-12.702858,4.349842,0.375146,P1R1
0.314474,-25.347491,4.401752,-12.243208,4.085568,0.376097,P1R1
0.315609,-25.379215,4.401171,-11.594698,4.773821,0.511448,P1R1
0.317222,-25.432068,4.399503,-11.355283,4.735150,0.595177,P1R1
0.391534,-25.981689,4.479418,-11.406715,4.770072,0.578915,P1R1
0.454855,-26.442967,4.546971,-11.843566,5.345192,0.920158,P1R1
0.507470,-26.821375,4.602430,-11.375047,5.488054,1.067529,P1R1
0.550188,-27.124004,4.646903,-10.777251,5.487473,1.053450,P1R1
0.584472,-27.388993,4.681630,-10.520138,5.524754,0.728153,P1R1
0.611049,-27.590232,4.708424,-10.164238,5.559618,0.271507,P1R1
0.630753,-27.736759,4.727959,-10.374187,5.653055,0.616290,P1R1
0.644658,-27.837217,4.741460,-10.289561,5.545519,0.582884,P1R1
0.653776,-27.899761,4.750063,-10.284644,5.345050,0.253594,P1R1
0.677341,-28.051412,4.775882,-10.819420,5.706792,-0.009663,P1R1
0.695097,-28.161069,4.795518,-11.213356,5.935536,-0.297711,P1R1
0.708135,-28.235306,4.810438,-11.883039,6.170658,-0.363211,P1R1
0.733161,-28.280379,4.841491,-12.146403,6.207845,-0.263495,P1R1
0.752841,-28.332367,4.865809,-12.168905,6.113241,-0.200788,P1R1
0.767659,-28.361697,4.884832,-11.645558,5.978231,-0.374097,P1R1
0.778757,-28.403189,4.899107,-11.448627,6.258233,-0.680025,P1R1
0.802555,-28.426109,4.930273,-11.345754,6.651227,-0.358267,P1R1
0.820904,-28.434768,4.954804,-11.244655,6.856986,-0.224607,P1R1
0.835040,-28.462527,4.973568,-11.116837,7.475110,0.069030,P1R1
0.845361,-28.477559,4.987968,-11.034663,7.206787,0.242200,P1R1
0.852310,-28.482727,4.998212,-11.283345,7.032197,0.209045,P1R1
0.856534,-28.480385,5.005074,-11.518682,6.733187,0.291178,P1R1
0.858614,-28.472563,5.009253,-11.910633,6.305475,0.375784,P1R1
0.859772,-28.490797,5.011915,-13.260156,5.452303,0.316010,P1R1
0.859634,-28.502111,5.012972,-13.782920,4.947069,-0.122162,P1R1
0.874929,-28.507427,5.033988,-14.593078,5.647100,-0.774447,P1R1
0.870990,-28.508709,5.030459,-14.617572,5.607825,-0.880586,P1R1
0.883139,-28.506285,5.047661,-14.076770,5.766944,-0.685149,P1R1
0.877145,-28.531811,5.041032,-13.533323,5.803556,-0.750152,P1R1
0.871358,-28.551172,5.034674,-12.877462,5.423380,-0.733096,P1R1
0.866685,-28.595036,5.029396,-12.152763,5.004015,-1.302351,P1R1
0.862663,-28.629681,5.025282,-11.451499,6.043700,-1.224961,P1R1
0.859118,-28.656303,5.021796,-11.013348,5.869868,-0.693700,P1R1
0.856313,-28.675781,5.019547,-10.653142,6.071096,-0.638420,P1R1
0.854710,-28.719172,5.018464,-10.996412,6.206950,-0.322513,P1R1
0.853487,-28.753098,5.017894,-11.262555,5.920786,-0.282842,P1R1
0.852840,-28.778535,5.018368,-13.199640,5.358485,0.216736,P1R1
0.852924,-28.826878,5.019061,-13.526882,4.783332,0.129667,P1R1
0.837077,-28.864900,4.999530,-13.813171,4.848275,-0.041145,P1R1
0.824081,-28.893417,4.983998,-14.655037,4.655877,-0.489113,P1R1
0.814021,-28.943927,4.971620,-14.361627,4.931119,-0.430371,P1R1
0.806136,-28.983136,4.962134,-14.019083,5.005903,-0.598589,P1R1
0.800192,-29.012463,4.955232,-13.772004,4.990087,-0.745705,P1R1
0.901448,-29.129425,5.640632,-12.935447,5.156340,-0.942806,P1R1
0.672204,-30.370111,5.954490,-11.931792,4.444132,-0.748402,P1R1
0.477347,-31.416737,6.213267,-10.910333,3.522759,-1.236970,P1R1
0.284666,-32.340807,6.384026,-10.282778,3.709774,-1.686029,P1R1
0.127082,-33.086689,6.514361,-10.682404,3.779018,-1.670865,P1R1
0.003462,-33.792280,6.610070,-11.457591,3.935627,-1.597805,P1R1
-0.091942,-34.338703,6.676764,-12.146842,3.757506,-1.631375,P1R1
-0.162062,-34.776798,6.721333,-13.225443,3.715185,-1.813387,P1R1
-0.211401,-35.092302,6.746696,-13.441507,4.161042,-1.802405,P1R1
-0.242970,-35.335150,6.757138,-13.585760,4.881337,-2.033048,P1R1
-0.260577,-35.489449,6.756397,-13.854764,5.144478,-2.302320,P1R1
-0.250284,-35.602391,6.769859,-14.136097,5.703569,-2.136673,P1R1
-0.234130,-35.654931,6.774605,-13.894579,5.867037,-2.212551,P1R1
-0.213487,-35.691081,6.774607,-13.023562,6.151572,-2.607182,P1R1
-0.190917,-35.687999,6.769951,-12.783488,6.262103,-3.225991,P1R1
-0.167268,-35.686079,6.762273,-12.506836,6.288923,-3.358866,P1R1
-0.143855,-35.659765,6.754531,-11.691649,6.782781,-3.123134,P1R1
-0.121759,-35.616232,6.745477,-11.429873,6.885937,-2.722447,P1R1
-0.100910,-35.591723,6.736390,-11.079390,7.038385,-2.408715,P1R1
-0.082159,-35.556660,6.727870,-10.847775,7.092316,-2.147251,P1R1
-0.064902,-35.545392,6.721967,-10.920146,6.189957,-1.836296,P1R1
-0.050005,-35.526399,6.717075,-11.593638,5.949535,-1.749671,P1R1
-0.036875,-35.502905,6.716627,-12.620562,5.254036,-1.801398,P1R1
-0.025464,-35.506636,6.716931,-13.360984,5.457671,-1.945262,P1R1
-0.016140,-35.504785,6.718019,-13.904973,5.666704,-2.428296,P1R1
-0.008190,-35.528904,6.719884,-14.454349,5.319954,-2.399627,P1R1
-0.055934,-35.546829,6.733487,-14.901554,5.272367,-1.927959,P1R1
-0.096401,-35.588576,6.746103,-14.939314,5.014665,-1.839757,P1R1
-0.130313,-35.620766,6.757745,-14.721602,4.734448,-1.814476,P1R1
-0.157294,-35.674904,6.770105,-13.645074,3.972254,-1.963226,P1R1
-0.178718,-35.717436,6.781362,-13.320658,3.650569,-2.086506,P1R1
-0.194688,-35.779784,6.791613,-13.032910,3.820397,-2.046137,P1R1
-0.206134,-35.829042,6.802611,-12.201677,4.024214,-1.654101,P1R1
-0.229367,-35.897053,6.793662,-12.477457,4.168787,-1.750687,P1R1
-0.246766,-35.980334,6.786702,-12.966093,3.998398,-1.604342,P1R1
-0.259078,-36.076137,6.781722,-13.512689,3.538366,-1.363991,P1R1
-0.267340,-36.152122,6.779875,-13.914146,3.469033,-0.840975,P1R1
-0.271934,-36.240430,6.779603,-14.323218,3.586130,-1.053350,P1R1
-0.273754,-36.309114,6.782394,-14.771795,4.186569,-1.308244,P1R1
-0.273154,-36.390500,6.786179,-14.826367,4.125171,-1.649955,P1R1
-0.270679,-36.482582,6.790796,-14.774580,4.298665,-1.536064,P1R1
-0.266757,-36.553903,6.799399,-14.474198,4.530543,-1.729920,P1R1
-0.278462,-36.607078,6.787482,-14.036997,4.483882,-1.718568,P1R1
-0.287194,-36.644828,6.780304,-13.793549,4.928775,-2.036154,P1R1
-0.293316,-36.669795,6.777393,-13.579684,4.980926,-2.018631,P1R1
-0.304841,-37.224304,6.756018,-13.412805,4.843556,-2.112738,P1R1
-0.313317,-37.688225,6.741272,-13.474905,4.712406,-2.231232,P1R1
-0.262715,-38.216325,6.721460,-14.066475,4.881823,-2.467330,P1R1
-0.218731,-38.644413,6.706894,-14.565264,5.113172,-2.463157,P1R1
-0.180799,-39.012195,6.697010,-14.597568,5.346528,-2.312276,P1R1
-0.148902,-39.295957,6.692880,-14.258561,5.383310,-2.375854,P1R1
-0.160514,-39.537210,6.721901,-13.857325,5.288077,-2.493656,P1R1
-0.171405,-39.711927,6.750698,-12.868369,5.170888,-3.109411,P1R1
-0.181537,-39.830631,6.777042,-12.799611,5.234532,-3.211391,P1R1
-0.190680,-39.903429,6.800808,-12.529498,5.144485,-2.989568,P1R1
-0.198214,-39.969542,6.822005,-12.282430,5.437925,-2.828857,P1R1
-0.204378,-40.002835,6.842413,-11.685067,5.786675,-2.197847,P1R1
-0.209481,-40.010458,6.860272,-11.636232,5.965551,-2.111239,P1R1
-0.212810,-40.029055,6.877490,-12.310518,6.316822,-2.057815,P1R1
-0.215304,-40.029316,6.892389,-12.770326,6.277614,-2.174449,P1R1
-0.217048,-40.016055,6.905251,-13.407524,6.079442,-2.165626,P1R1
-0.217858,-39.993553,6.918048,-13.861889,5.337740,-2.128526,P1R1
-0.217651,-39.994934,6.929117,-14.366767,4.949059,-2.330980,P1R1
-0.216939,-39.988455,6.939578,-14.821873,5.162772,-2.365958,P1R1
-0.215958,-39.976362,6.948716,-15.188201,5.264302,-2.724974,P1R1
-0.214570,-39.960770,6.958044,-15.296599,5.174418,-2.497200,P1R1
-0.213068,-39.943091,6.966324,-14.893643,5.065816,-2.461610,P1R1
-0.211013,-39.954569,6.973761,-14.399164,5.033921,-2.524476,P1R1
-0.208726,-39.961800,6.982241,-13.283083,5.456247,-2.928985,P1R1
-0.206551,-39.965471,6.989968,-13.085121,5.462988,-3.035101,P1R1
-0.204501,-39.966400,6.997091,-12.746640,5.411940,-2.903878,P1R1
-0.201823,-39.995492,7.005447,-12.272759,6.707412,-2.832644,P1R1
-0.199392,-40.018543,7.013192,-12.028799,6.992383,-2.665805,P1R1
-0.197196,-40.036276,7.020440,-11.984114,7.319165,-2.617802,P1R1
-0.157096,-40.048810,6.997375,-12.175179,7.396423,-2.442381,P1R1
-0.122741,-40.057781,6.980281,-12.670396,7.199981,-2.234331,P1R1
-0.094143,-40.063634,6.967054,-13.308172,7.204882,-1.797450,P1R1
-0.070579,-40.067189,6.959147,-13.550097,6.740339,-1.909394,P1R1
-0.051346,-40.098758,6.954271,-13.736378,7.009338,-1.870319,P1R1
-0.036426,-40.124255,6.952073,-14.146022,6.919895,-2.204914,P1R1
-0.024457,-40.174506,6.953898,-14.537247,7.092871,-2.278374,P1R1
-0.048514,-40.545904,6.987339,-14.436046,7.157515,-2.312572,P1R1
-0.069419,-40.858963,7.022728,-11.143815,6.658191,-1.945472,P1R1
-0.087105,-41.146603,7.055780,-10.374363,7.103002,-1.621540,P1R1
-0.102344,-41.378692,7.084626,-10.288409,7.035278,-1.439409,P1R1
-0.114663,-41.590847,7.109511,-10.276954,7.025446,-1.224045,P1R1
-0.124447,-41.754766,7.132490,-10.652063,7.280343,-0.895783,P1R1
-0.132180,-41.876616,7.151965,-11.072501,6.955162,-0.587556,P1R1
-0.137291,-41.992927,7.170089,-12.321719,7.017925,-0.237325,P1R1
-0.124750,-42.074693,7.205862,-12.796729,7.053056,-0.558625,P1R1
-0.113368,-42.128053,7.236014,-13.017523,7.504910,-0.522743,P1R1
-0.103026,-42.158553,7.262410,-13.765594,8.694351,-1.076830,P1R1
-0.093987,-42.170898,7.284165,-13.832434,9.093077,-1.401954,P1R1
-0.085244,-42.229368,7.301913,-13.648370,9.104604,-1.620961,P1R1
-0.077557,-42.268724,7.318012,-12.944519,8.272733,-2.056833,P1R1
-0.055015,-42.292051,7.351612,-12.538708,7.913667,-2.629008,P1R1
-0.035315,-42.333076,7.381308,-12.136944,7.677618,-2.938223,P1R1
0.002392,-42.689516,7.426313,-11.963088,7.695789,-2.789478,P1R1
0.033671,-42.984108,7.463616,-11.952337,7.754953,-2.583985,P1R1
0.059325,-43.221912,7.495799,-12.317914,7.202447,-1.909548,P1R1
0.080124,-43.438486,7.521735,-12.814795,7.037659,-1.714233,P1R1
0.096450,-43.605694,7.544066,-13.607512,6.763581,-1.659676,P1R1
0.070522,-43.730492,7.591560,-14.026230,7.594289,-1.735957,P1R1
0.047426,-43.848659,7.630554,-14.461942,7.787824,-2.000174,P1R1
0.026937,-43.931833,7.662031,-14.710823,7.868121,-2.121892,P1R1
0.009492,-43.986179,7.688754,-14.363145,7.810112,-2.163160,P1R1
-0.004748,-44.046999,7.709706,-14.026417,7.531932,-2.350729,P1R1
-0.016156,-44.084905,7.727610,-13.803625,7.519981,-2.666380,P1R1
-0.024461,-44.134476,7.743093,-13.680575,6.821358,-3.110878,P1R1
-0.030775,-44.165040,7.754953,-13.755185,6.770178,-3.235889,P1R1
-0.018717,-44.210148,7.784501,-13.850911,7.820017,-3.243097,P1R1
-0.007395,-44.239124,7.810462,-12.868844,8.006727,-2.784936,P1R1
0.002744,-44.254935,7.831535,-12.609854,7.951492,-2.665039,P1R1
0.044035,-44.274835,8.063044,-12.851678,7.194302,-2.631720,P1R1
0.152967,-44.493473,8.269639,-13.340327,7.331874,-2.812755,P1R1
0.260911,-44.672175,8.461174,-13.818387,7.531121,-2.904866,P1R1
0.350549,-44.814871,8.618852,-14.834798,8.012466,-3.537774,P1R1
0.461627,-44.954772,8.714215,-14.894901,8.572081,-3.434075,P1R1
0.551383,-45.062196,8.785680,-14.518001,8.831586,-3.526035,P1R1
0.638548,-45.141445,8.860434,-14.347620,9.742011,-4.035890,P1R1
0.706362,-45.196920,8.915059,-13.938203,9.724259,-3.687507,P1R1
0.757317,-45.232719,8.952995,-13.113530,9.768512,-3.382569,P1R1
0.810034,-45.252365,8.997987,-12.476219,9.997477,-3.045152,P1R1
0.849083,-45.289676,9.031101,-12.121748,9.762745,-2.735414,P1R1
0.875919,-45.312934,9.052832,-12.131240,9.842382,-2.749544,P1R1
0.908874,-45.324675,9.086162,-12.499721,9.925636,-2.726935,P1R1
0.931654,-45.327819,9.111426,-13.407912,9.384788,-2.442466,P1R1
0.945840,-45.324407,9.128419,-13.710586,9.260646,-2.373477,P1R1
0.953466,-45.316418,9.140838,-14.182755,9.780209,-2.647250,P1R1
0.972173,-45.305128,9.170524,-14.849570,10.402770,-3.081369,P1R1
1.001436,-45.321875,9.216365,-15.094592,10.311653,-3.099158,P1R1
1.022870,-45.333199,9.252682,-14.689517,10.294962,-3.163476,P1R1
1.053871,-45.339839,9.301412,-14.253474,10.248280,-3.292380,P1R1
1.077325,-45.343122,9.342097,-13.657743,9.630501,-3.928360,P1R1
1.110712,-45.373444,9.394486,-13.179412,9.620273,-3.975051,P1R1
1.136022,-45.397233,9.436251,-12.726336,10.096949,-3.866465,P1R1
1.155792,-45.445629,9.474600,-12.309454,10.210359,-3.250605,P1R1
1.169596,-45.484485,9.504329,-12.482873,9.882122,-3.093699,P1R1
1.178989,-45.544807,9.526832,-12.947755,9.336574,-3.002896,P1R1
1.200814,-45.592956,9.565903,-14.104951,8.589851,-2.646331,P1R1
1.217506,-45.660396,9.596818,-14.407675,8.377802,-2.349406,P1R1
1.229393,-45.713928,9.620803,-14.803445,8.434993,-2.461541,P1R1
1.254229,-45.784984,9.661523,-15.392464,9.321898,-2.824621,P1R1
0.876059,-47.197313,9.161489,-14.502548,9.025622,-3.031416,P1R1
0.554089,-48.419097,8.735848,-13.311983,9.246716,-3.456949,P1R1
0.269503,-49.427872,8.361242,-12.707923,9.278443,-3.879238,P1R1
0.037757,-50.270319,8.056552,-12.867977,9.950258,-3.674361,P1R1
-0.145648,-50.962062,7.817432,-12.882140,9.843268,-3.223893,P1R1
-0.285944,-51.550224,7.634573,-13.282370,10.072466,-3.051319,P1R1
-0.386874,-52.168069,7.500585,-13.867577,10.398849,-3.160786,P1R1
-0.439898,-52.690453,7.430623,-14.128805,10.495971,-3.436401,P1R1
-0.469318,-53.131216,7.391742,-13.896404,10.539922,-3.290328,P1R1
-0.464047,-53.473439,7.400093,-12.933163,10.052597,-3.141688,P1R1
-0.447247,-53.734283,7.424112,-12.464953,10.046409,-3.387740,P1R1
-0.406406,-53.929127,7.479140,-12.176880,9.860082,-3.658254,P1R1
-0.362957,-54.072404,7.538120,-11.914882,9.464361,-3.597400,P1R1
-0.302230,-54.206346,7.620532,-11.461733,9.964795,-3.151445,P1R1
-0.245381,-54.307222,7.698183,-11.375904,10.082957,-2.883488,P1R1
-0.160283,-54.413849,7.813645,-11.126601,10.321153,-2.478214,P1R1
-0.047362,-54.499270,7.887356,-11.696689,9.784206,-2.241868,P1R1
0.049190,-54.570637,7.952029,-12.426025,9.911091,-2.075829,P1R1
0.129507,-54.603289,8.007413,-12.891489,9.784828,-2.016318,P1R1
0.157152,-54.636715,8.084010,-13.442273,10.045636,-2.309685,P1R1
0.177272,-54.643442,8.150040,-14.050708,10.133162,-2.563582,P1R1
0.191337,-54.660103,8.204359,-14.300529,10.012987,-2.841910,P1R1
0.200318,-54.658001,8.250170,-14.062565,10.216273,-2.809266,P1R1
0.221606,-54.671776,8.307127,-13.652598,10.297008,-2.943404,P1R1
0.237826,-54.701505,8.354825,-12.898949,10.198719,-3.831735,P1R1
0.249537,-54.746212,8.392476,-12.587079,10.086084,-4.267163,P1R1
0.257393,-54.774803,8.423492,-12.098723,11.253689,-3.940609,P1R1
0.278506,-54.820046,8.467601,-11.733301,10.980211,-3.677574,P1R1
0.294956,-54.880499,8.502436,-11.335034,11.134239,-3.369728,P1R1
0.307330,-54.924425,8.531803,-11.631169,11.341898,-2.874027,P1R1
0.333049,-55.014083,8.574776,-12.081825,11.293122,-2.753413,P1R1
0.369523,-55.082997,8.631408,-13.215092,12.038766,-3.038587,P1R1
0.399057,-55.164078,8.677036,-14.121154,12.107319,-3.438495,P1R1
0.422898,-55.255612,8.715992,-15.108914,12.123108,-3.753392,P1R1
0.441651,-55.355742,8.748265,-15.201712,12.290521,-3.746407,P1R1
0.455784,-55.462713,8.772987,-14.845158,12.216588,-3.800454,P1R1
0.466078,-55.575053,8.791469,-14.435888,12.104181,-3.699705,P1R1
0.473865,-55.691677,8.808814,-14.015660,11.668457,-3.878082,P1R1
0.479097,-55.811229,8.821615,-13.688061,11.972083,-3.827490,P1R1
0.466528,-55.933139,8.812241,-13.329683,12.333544,-3.074185,P1R1
0.454909,-56.056219,8.803009,-13.118229,12.423919,-3.014721,P1R1
0.444070,-56.149867,8.794524,-13.008417,12.180754,-2.896232,P1R1
0.434752,-56.248182,8.787205,-13.400118,11.997507,-2.836045,P1R1
0.389213,-56.351315,8.813186,-14.784922,12.664136,-2.915450,P1R1
0.351045,-56.457854,8.835869,-15.407691,12.920869,-3.262731,P1R1
0.335551,-56.536986,8.876089,-15.956380,13.549262,-3.703518,P1R1
0.597615,-57.818685,9.078751,-15.558890,13.158202,-3.903658,P1R1
0.821513,-58.924038,9.250363,-14.828416,13.326706,-4.031027,P1R1
1.008551,-59.831186,9.394678,-13.754552,12.408826,-3.382679,P1R1
1.161443,-60.586979,9.511911,-13.469526,12.572947,-3.377738,P1R1
1.282866,-61.176360,9.604919,-13.174046,13.156385,-3.211526,P1R1
1.377368,-61.650329,9.679671,-12.376202,13.610648,-2.897376,P1R1
1.447591,-61.995134,9.735857,-12.478669,13.894110,-3.047041,P1R1
1.497714,-62.261284,9.776456,-12.680909,14.205774,-3.396344,P1R1
1.531000,-62.433646,9.806221,-12.961746,14.793533,-4.037225,P1R1
1.550840,-62.560022,9.825460,-13.131674,14.883704,-4.297548,P1R1
1.560560,-62.652156,9.839400,-13.418353,15.051069,-4.733748,P1R1
1.561671,-62.689757,9.846679,-13.405622,14.995085,-4.799440,P1R1
1.557216,-62.715742,9.850999,-13.522843,14.819400,-4.764186,P1R1
1.564321,-62.706233,9.872151,-13.344196,14.821275,-4.693007,P1R1
1.604588,-62.700482,9.857755,-13.094835,14.750190,-4.626170,P1R1
1.636162,-62.702937,9.848354,-12.972663,15.078827,-4.506866,P1R1
1.659081,-62.685575,9.839121,-13.144305,15.175645,-4.303988,P1R1
1.691692,-62.684087,9.853176,-14.119437,15.104904,-4.024746,P1R1
1.715821,-62.668953,9.864975,-14.985835,14.653169,-3.983115,P1R1
1.733591,-62.674428,9.876906,-17.077241,13.927173,-3.882235,P1R1
1.745839,-62.699255,9.887092,-18.373184,13.972937,-4.195217,P1R1
1.753168,-62.711856,9.895886,-19.318726,13.555887,-4.482150,P1R1
1.757112,-62.744948,9.903606,-20.024120,13.553373,-4.609771,P1R1
1.758342,-62.766436,9.912489,-21.066827,14.239698,-4.991314,P1R1
1.719667,-62.809066,9.950423,-21.661654,14.461847,-5.084086,P1R1
1.685636,-62.869571,9.983128,-21.992844,14.375389,-5.118221,P1R1
1.639843,-62.915649,9.990443,-21.944619,13.066685,-5.086704,P1R1
1.602026,-62.979283,10.000502,-21.187064,10.538052,-5.119362,P1R1
1.570661,-63.027703,10.009128,-20.909589,9.646134,-5.103380,P1R1
1.545798,-63.093030,10.016657,-20.619252,9.233643,-4.866496,P1R1
1.526323,-63.142767,10.023379,-20.421983,9.251731,-4.778202,P1R1
1.511926,-63.179187,10.031521,-20.333756,9.623381,-4.261930,P1R1
1.502103,-63.234292,10.039004,-20.142390,9.877761,-4.140412,P1R1
1.496153,-63.305503,10.046006,-20.044560,10.466116,-3.981914,P1R1
1.477095,-63.360665,10.034109,-20.350280,11.075724,-3.591973,P1R1
1.501242,-63.430935,9.994926,-20.508723,11.767152,-3.191849,P1R1
1.523489,-63.484626,9.962906,-20.517535,11.947735,-3.200834,P1R1
1.544010,-63.554010,9.937700,-20.929618,12.169510,-3.478623,P1R1
1.562816,-63.636813,9.920288,-22.088134,13.312469,-4.363915,P1R1
1.579552,-63.730708,9.908319,-22.411683,13.675386,-4.630055,P1R1
1.593748,-63.803621,9.901125,-22.555576,13.878206,-4.816514,P1R1
1.605568,-63.858247,9.898031,-22.298055,13.805751,-4.927660,P1R1
1.599404,-63.897635,9.879818,-21.498281,14.042703,-5.481659,P1R1
1.594218,-63.953956,9.867263,-21.205905,13.867111,-5.731807,P1R1
1.589584,-63.995053,9.859665,-20.894948,14.368901,-5.782386,P1R1
1.585579,-64.023339,9.856314,-20.610285,14.873056,-5.398617,P1R1
1.566901,-64.071431,9.837961,-20.550032,14.371891,-5.017097,P1R1
1.551533,-64.106527,9.827364,-20.485519,14.623661,-4.752547,P1R1
1.523949,-64.161044,9.804938,-20.772263,14.041557,-4.347224,P1R1
1.501270,-64.201868,9.789051,-21.378919,14.209660,-3.999719,P1R1
1.467002,-64.231284,9.758340,-21.579557,13.566257,-3.882447,P1R1
1.440089,-64.281013,9.737697,-22.108347,14.622106,-4.344426,P1R1
1.419321,-64.318282,9.725877,-21.537928,14.632193,-4.440886,P1R1
1.318556,-65.156195,9.829928,-21.436131,14.812752,-4.622474,P1R1
1.235218,-65.861288,9.921771,-21.390233,14.880964,-4.711162,P1R1
1.168487,-66.471178,10.001362,-21.277846,14.985271,-4.564808,P1R1
1.116526,-66.961829,10.071148,-21.187664,14.872728,-4.184264,P1R1
1.077741,-67.375472,10.129592,-21.330999,14.780536,-4.075180,P1R1
1.049733,-67.690744,10.177205,-21.250860,14.833870,-3.915578,P1R1
1.031666,-67.951351,10.217721,-20.501095,15.405025,-3.844136,P1R1
0.953535,-68.317005,10.238817,-20.685961,15.749592,-4.586457,P1R1
0.891632,-68.591757,10.254608,-20.874867,15.503359,-5.040459,P1R1
0.844624,-68.818808,10.266169,-20.903225,16.034278,-5.033462,P1R1
0.810358,-68.976420,10.276465,-20.117578,15.977417,-3.670304,P1R1
0.748482,-69.077237,10.313931,-19.759525,15.978862,-3.281547,P1R1
0.723934,-69.161435,10.296337,-19.934717,15.461685,-3.055486,P1R1
0.708514,-69.204784,10.280387,-20.605146,15.203414,-2.976427,P1R1
0.662653,-69.217014,10.298495,-21.310085,15.279017,-2.248994,P1R1
0.628860,-69.235189,10.314122,-21.752546,15.898172,-2.310474,P1R1
0.605216,-69.231577,10.329627,-22.085608,15.378421,-2.933178,P1R1
0.590249,-69.241937,10.343025,-22.220220,15.640964,-3.225242,P1R1
0.582204,-69.236739,10.356665,-21.623956,15.444952,-3.015167,P1R1
0.579364,-69.220190,10.368539,-20.759987,15.107451,-2.914903,P1R1
0.580525,-69.195906,10.378948,-19.940680,14.862184,-2.936701,P1R1
0.569602,-69.197281,10.371650,-19.630302,14.998520,-2.859574,P1R1
0.563043,-69.191614,10.365943,-19.421351,14.497307,-2.473245,P1R1
0.560003,-69.180977,10.361928,-19.374324,14.650813,-2.393681,P1R1
0.543898,-69.167436,10.341077,-19.704316,14.789502,-2.450828,P1R1
0.532790,-69.181978,10.324704,-20.215625,14.648199,-2.585151,P1R1
0.525735,-69.191224,10.314590,-21.448138,14.761525,-2.746252,P1R1
0.505600,-69.196403,10.287500,-21.955027,14.777457,-3.210719,P1R1
0.490306,-69.198146,10.266239,-22.433134,15.320591,-3.610148,P1R1
0.463638,-69.227568,10.230271,-22.773996,15.229230,-4.094174,P1R1
0.443290,-69.250594,10.204684,-22.960289,15.494768,-4.015303,P1R1
0.412532,-69.298205,10.165759,-22.768025,15.497026,-4.008400,P1R1
0.389270,-69.336523,10.140374,-21.632009,15.000866,-4.054909,P1R1
0.371961,-69.366373,10.122803,-21.403102,15.142740,-4.328251,P1R1
0.344114,-69.419086,10.091419,-20.834253,14.693905,-4.154139,P1R1
0.323244,-69.460951,10.070905,-19.975997,16.111666,-3.611780,P1R1
0.308116,-69.493135,10.057775,-19.620334,16.240982,-3.234955,P1R1
0.282133,-69.547175,10.029835,-19.580914,16.651480,-3.097156,P1R1
0.262585,-69.589507,10.010300,-19.708627,17.039230,-2.834437,P1R1
0.249375,-69.651651,10.000059,-20.479252,16.512478,-2.808003,P1R1
0.241030,-69.700485,9.997680,-21.087893,17.472006,-2.669659,P1R1
0.123714,-70.459433,9.999954,-21.166837,17.604098,-2.622043,P1R1
0.026562,-71.098030,10.005713,-21.173850,17.592452,-2.566252,P1R1
-0.051431,-71.653189,10.014128,-20.813755,17.632831,-2.496523,P1R1
-0.112337,-72.099893,10.026522,-20.358354,17.330423,-2.481377,P1R1
-0.139935,-72.598950,10.060501,-21.016389,17.799522,-2.849877,P1R1
-0.157170,-73.019823,10.091881,-21.528289,18.138717,-3.001665,P1R1
-0.166149,-73.341279,10.122479,-22.170622,18.285081,-3.357774,P1R1
-0.168415,-73.606879,10.149882,-22.179606,18.364402,-3.425876,P1R1
-0.149255,-73.795343,10.198829,-21.455328,17.894242,-3.162982,P1R1
-0.128760,-73.949677,10.241082,-20.910505,18.222939,-3.225396,P1R1
-0.108129,-74.047380,10.279113,-20.287694,17.893329,-3.087319,P1R1
-0.087616,-74.129512,10.313165,-19.112822,18.317396,-2.187346,P1R1
-0.068609,-74.171348,10.341525,-18.851996,18.067799,-1.764498,P1R1
-0.050914,-74.211813,10.364892,-18.887680,17.829704,-1.513157,P1R1
-0.035239,-74.224140,10.383976,-18.933042,17.718255,-1.323460,P1R1
-0.020819,-74.245290,10.401514,-20.120272,17.347369,-1.606205,P1R1
-0.008512,-74.246510,10.415792,-20.708956,17.073769,-1.554286,P1R1
0.018732,-74.262782,10.450031,-21.422053,16.305094,-1.806813,P1R1
0.041573,-74.264133,10.478712,-22.236093,16.395695,-2.231257,P1R1
0.060873,-74.254558,10.506081,-23.514530,15.947415,-2.928949,P1R1
0.060755,-74.267426,10.508108,-23.827600,15.871862,-2.950461,P1R1
0.059687,-74.270585,10.509179,-23.882280,15.459432,-2.877852,P1R1
0.058804,-74.296528,10.511870,-23.328472,15.480160,-3.084308,P1R1
0.057456,-74.312671,10.514203,-22.970020,16.253331,-3.377887,P1R1
0.055862,-74.320965,10.516484,-22.260684,16.640162,-3.280254,P1R1
0.054678,-74.353144,10.518945,-21.961791,17.376723,-3.111845,P1R1
0.053784,-74.376235,10.523811,-21.628220,17.755400,-2.195675,P1R1
0.036787,-74.391932,10.508250,-21.766650,18.008542,-2.110335,P1R1
0.022841,-74.431343,10.496040,-21.820793,17.778472,-1.891266,P1R1
0.011547,-74.461244,10.488634,-22.346961,17.494163,-2.055140,P1R1
0.002495,-74.482934,10.484041,-22.875525,17.630664,-1.957779,P1R1
-0.004021,-74.527726,10.482007,-23.412063,17.310667,-2.189533,P1R1
-0.007983,-74.592358,10.484317,-24.144009,17.993919,-2.849788,P1R1
-0.010071,-74.643635,10.491393,-24.134175,18.082805,-2.794087,P1R1
-0.011048,-74.682993,10.499374,-24.021967,18.286150,-2.660249,P1R1
-0.026764,-74.742297,10.487461,-23.873729,18.306905,-2.756446,P1R1
-0.039058,-74.788335,10.481232,-23.649569,18.362872,-3.065646,P1R1
-0.048088,-74.852744,10.477977,-23.592363,18.502394,-3.409124,P1R1
-0.054101,-74.902822,10.481501,-23.397536,18.384483,-3.265977,P1R1
-0.058146,-74.940277,10.486660,-23.107572,18.562640,-2.845658,P1R1
-0.043918,-74.996707,10.513698,-22.710541,18.617403,-2.576626,P1R1
-0.409974,-77.895648,10.075080,-22.520239,18.701648,-2.436747,P1R1
-0.739681,-80.437207,9.757606,-22.341217,18.844928,-2.238597,P1R1
-1.011115,-82.629977,9.497295,-22.540043,18.704565,-2.091595,P1R1
-1.267112,-84.464770,9.321526,-23.656082,17.932099,-1.758910,P1R1
-1.534436,-85.943925,9.105728,-24.216143,17.667937,-1.422123,P1R1
-1.760030,-87.137382,8.920646,-25.046057,17.719511,-1.609350,P1R1
-1.989230,-88.923369,8.770224,-25.393895,17.715378,-1.562113,P1R1
-2.200986,-90.400674,8.693065,-26.046530,17.775576,-1.779646,P1R1
-2.360179,-91.545866,8.645991,-26.669908,18.415601,-2.048677,P1R1
-2.473508,-92.436204,8.625353,-26.871749,19.094160,-2.690108,P1R1
-2.548197,-93.142838,8.623554,-26.608263,19.120526,-2.588370,P1R1
-2.592186,-93.639880,8.636051,-26.262170,18.797352,-2.353133,P1R1
-2.649009,-93.998097,8.690950,-25.595441,18.644644,-2.088575,P1R1
-2.719302,-94.218876,8.777981,-25.487301,18.746140,-1.919453,P1R1
-2.763891,-94.333612,8.862292,-25.138907,18.948543,-1.687599,P1R1
-2.787444,-94.399962,8.939873,-24.930862,19.311684,-1.687744,P1R1
-2.794365,-94.436852,9.009810,-24.637037,19.641879,-1.707511,P1R1
-2.789031,-94.429405,9.071723,-24.270797,20.061845,-1.605086,P1R1
-2.736290,-94.393361,9.097823,-23.606234,20.744337,-1.420214,P1R1
-2.645105,-94.341854,9.090584,-22.965811,21.008108,-1.200254,P1R1
-2.523303,-94.285234,9.054907,-22.213862,21.394765,-1.008927,P1R1
-2.415967,-94.231960,9.025424,-21.756150,21.592270,-0.786760,P1R1
-2.323004,-94.187690,9.004066,-21.359554,21.938596,-0.812505,P1R1
-2.244871,-94.126146,8.988044,-21.429713,22.199968,-0.881649,P1R1
-2.066272,-94.142361,9.120817,-21.573985,22.425265,-0.714446,P1R1
-1.830517,-94.168872,9.269817,-22.665924,21.530053,-1.035942,P1R1
-1.603288,-94.207008,9.437617,-24.107723,21.077367,-1.609809,P1R1
-1.386227,-94.256608,9.619213,-25.457137,20.954074,-2.177139,P1R1
-1.228232,-94.317960,9.750802,-27.198731,20.576937,-2.691996,P1R1
-1.090202,-94.389515,9.877007,-27.786778,20.702791,-2.895556,P1R1
-0.969731,-94.470239,9.997718,-28.219018,20.666785,-3.101351,P1R1
-0.863566,-94.589068,10.115178,-28.732782,21.023052,-3.241392,P1R1
-0.753791,-94.710022,10.249930,-28.770497,21.345570,-3.260227,P1R1
-0.657110,-94.832449,10.376272,-28.601226,21.453094,-3.168370,P1R1
-0.522126,-94.984911,10.558678,-28.727191,21.982817,-3.492782,P1R1
-0.419642,-95.133376,10.703846,-28.749298,21.692279,-3.269738,P1R1
-0.344664,-95.277664,10.818351,-27.928350,21.743310,-2.659349,P1R1
-0.293041,-95.417687,10.904315,-27.633756,21.632827,-2.434938,P1R1
-0.281722,-95.584007,11.018796,-26.760444,21.505443,-1.920194,P1R1
-0.187704,-96.580655,11.454602,-26.672321,22.366209,-0.604535,P1R1
-0.117368,-97.411293,11.813475,-27.674368,22.168344,-0.696179,P1R1
-0.066694,-98.117378,12.102043,-28.438880,21.686522,-1.191742,P1R1
-0.032537,-98.678809,12.330032,-29.883961,23.179423,-2.040182,P1R1
-0.011714,-99.141748,12.502478,-30.220590,23.085310,-2.558727,P1R1
-0.001030,-99.518626,12.630170,-30.888834,23.859486,-3.011337,P1R1
0.001113,-99.791832,12.718394,-30.606118,24.018611,-3.130227,P1R1
0.019390,-100.007601,12.723911,-30.495210,23.761673,-3.361535,P1R1
0.029757,-100.147386,12.711495,-30.300010,23.526485,-3.459310,P1R1
0.018605,-100.255986,12.668201,-28.865812,23.263241,-3.107393,P1R1
0.005103,-100.311535,12.619793,-28.668335,23.859667,-2.779424,P1R1
-0.008766,-100.355814,12.571923,-28.283688,23.902183,-1.961880,P1R1
-0.022526,-100.394438,12.524782,-28.491581,23.881790,-1.730457,P1R1
-0.019674,-100.401607,12.502479,-29.192460,23.375122,-1.484544,P1R1
-0.034708,-100.385725,12.460226,-29.802181,23.157253,-1.329302,P1R1
-0.048083,-100.383201,12.422715,-30.673535,22.608114,-1.755855,P1R1
-0.060085,-100.365069,12.390466,-31.353506,23.341650,-2.058069,P1R1
-0.070242,-100.336162,12.365809,-32.091668,23.612127,-2.566951,P1R1
-0.078386,-100.330362,12.346193,-32.241867,23.897893,-2.538858,P1R1
-0.085097,-100.316278,12.331373,-32.002371,23.945910,-2.477296,P1R1
-0.089633,-100.326665,12.323139,-30.816638,24.040340,-2.607091,P1R1
-0.093030,-100.329115,12.318567,-30.169759,24.131826,-3.030261,P1R1
-0.078956,-100.325401,12.339911,-29.907518,23.908222,-3.544004,P1R1
-0.066019,-100.347454,12.360519,-29.960016,24.355658,-3.842836,P1R1
-0.054468,-100.362169,12.382266,-29.760561,24.335967,-3.127745,P1R1
-0.044127,-100.400853,12.402497,-29.813519,24.239003,-2.986739,P1R1
-0.019312,-100.429919,12.441712,-30.163909,24.307120,-2.608813,P1R1
0.001845,-100.451039,12.478387,-30.589795,23.825730,-2.004067,P1R1
0.019582,-100.465494,12.512420,-32.118269,22.983309,-1.750417,P1R1
0.034373,-100.504426,12.541666,-32.642047,22.090598,-1.918012,P1R1
0.046053,-100.534368,12.566571,-33.052948,22.181480,-2.015700,P1R1
0.055520,-100.586516,12.587633,-33.479568,21.633982,-2.476634,P1R1
0.062862,-100.627517,12.606999,-33.896785,20.677025,-2.552679,P1R1
0.068196,-100.658688,12.623300,-33.728599,20.226588,-2.396061,P1R1
0.033765,-100.682022,12.666951,-33.605393,19.556659,-2.446237,P1R1
0.004337,-100.728141,12.703934,-33.208935,19.216790,-2.352948,P1R1
-0.004178,-100.763524,12.757640,-32.866872,19.507314,-2.685630,P1R1
-0.010420,-100.819799,12.802557,-32.487494,19.886493,-2.496327,P1R1
-0.014787,-100.863806,12.841769,-32.073721,20.008725,-2.136286,P1R1
-0.001214,-100.926761,12.894279,-32.575809,20.588452,-2.164990,P1R1
0.012253,-101.006016,12.942882,-32.564369,22.143897,-1.967940,P1R1
0.024394,-101.068652,12.984576,-33.196323,22.508439,-2.076956,P1R1
0.034863,-101.116578,13.018008,-33.295637,22.556373,-2.243849,P1R1
0.059874,-101.151542,13.064940,-33.608243,23.392525,-2.605216,P1R1
0.080954,-101.175813,13.102826,-34.280865,24.041072,-3.229369,P1R1
0.098693,-101.191291,13.135110,-34.875512,24.437456,-3.713447,P1R1
0.113539,-101.229645,13.160458,-35.019302,24.294284,-3.679348,P1R1
0.125311,-101.257847,13.180033,-35.022695,23.917410,-3.433814,P1R1
0.206381,-101.726302,13.278268,-35.147579,23.594706,-3.006174,P1R1
0.274506,-102.119162,13.362281,-35.326984,22.803376,-2.317923,P1R1
0.314093,-102.441321,13.410434,-35.390272,23.288511,-2.421021,P1R1
0.345130,-102.698680,13.449773,-35.308096,23.429502,-2.860105,P1R1
0.369956,-102.988237,13.479998,-35.438044,22.146130,-3.107065,P1R1
0.388043,-103.213712,13.502659,-35.804261,22.073458,-3.112497,P1R1
0.400829,-103.383221,13.521406,-36.015490,21.159566,-2.473176,P1R1
0.409463,-103.534841,13.534979,-36.051714,20.960382,-2.095013,P1R1
0.415060,-103.671856,13.546208,-36.596366,20.963899,-1.403166,P1R1
0.434080,-103.766990,13.576972,-37.326390,20.682348,-0.760355,P1R1
0.448298,-103.827735,13.601875,-37.749100,19.854986,-0.538198,P1R1
0.458957,-103.890738,13.621821,-38.102814,20.791697,-0.649558,P1R1
0.466213,-103.927409,13.637668,-38.350759,21.077222,-1.254742,P1R1
0.471051,-103.943248,13.652445,-37.835383,21.453495,-1.261279,P1R1
0.474173,-103.973063,13.664288,-37.386850,21.778611,-1.171446,P1R1
0.475542,-103.986477,13.673840,-36.724310,22.350508,-1.150299,P1R1
0.476429,-104.017280,13.683911,-34.863738,23.330673,-1.177256,P1R1
0.476278,-104.034147,13.692392,-33.890262,23.418108,-1.416132,P1R1
0.475742,-104.040096,13.701952,-32.835572,24.989274,-0.883287,P1R1
0.475196,-104.067726,13.710356,-32.847289,25.355052,-0.839643,P1R1
0.474297,-104.084732,13.717914,-33.033035,25.845272,-0.855074,P1R1
0.473873,-104.093275,13.729386,-32.919061,26.431651,-0.163160,P1R1
0.473793,-104.125204,13.739805,-33.092349,26.983342,0.092461,P1R1
0.457806,-104.147882,13.731062,-33.785284,27.861002,-0.264444,P1R1
0.460826,-104.192347,13.745012,-34.325917,28.086377,-0.916844,P1R1
0.463647,-104.225841,13.757980,-34.548036,27.929770,-1.180608,P1R1
0.466594,-104.249964,13.772305,-34.770009,28.119631,-1.382127,P1R1
0.469773,-104.296216,13.785496,-34.624364,28.052367,-1.400084,P1R1
0.418383,-104.332340,13.807032,-34.251674,28.535941,-1.137857,P1R1
0.375470,-104.388837,13.826252,-34.020735,29.344280,-1.208138,P1R1
0.340921,-104.462646,13.845600,-32.642728,29.875542,-0.453791,P1R1
0.297584,-104.551062,13.842149,-32.180679,29.688535,0.188112,P1R1
0.263300,-104.651059,13.839859,-32.105568,29.605941,0.244434,P1R1
0.221343,-104.760459,13.820529,-32.683969,29.322424,0.527894,P1R1
0.102897,-104.908168,13.773544,-33.042674,28.856777,0.508845,P1R1
-0.010698,-105.026401,13.714238,-33.937129,29.103628,0.430927,P1R1
-0.101637,-105.148111,13.668703,-34.319603,29.526506,0.679365,P1R1
-0.189128,-105.242377,13.612942,-34.585530,29.555654,0.043184,P1R1
-0.256074,-105.342536,13.571882,-34.848026,29.598512,-0.219090,P1R1
-0.288478,-105.477342,13.564481,-34.030787,29.392375,-0.325999,P1R1
-0.308950,-105.581612,13.563105,-33.137729,28.727605,-0.257625,P1R1
-0.303153,-105.689050,13.587122,-32.509184,28.431803,-0.409744,P1R1
-0.291815,-105.799335,13.611766,-32.185560,28.708362,-0.643343,P1R1
-0.277183,-105.881906,13.636254,-31.847503,28.579412,0.038325,P1R1
-0.259944,-105.940863,13.664504,-32.815931,28.545466,-0.316760,P1R1
-0.241491,-106.010079,13.690950,-33.663201,28.335229,-0.351666,P1R1
-0.048793,-106.775775,13.687306,-33.838377,28.236478,-0.388983,P1R1
0.116887,-107.444811,13.685289,-33.539269,28.029282,-0.300662,P1R1
0.272429,-107.990915,13.708167,-32.394456,26.812894,-0.346171,P1R1
0.400986,-108.455427,13.729432,-31.501460,27.036423,-0.812655,P1R1
0.504792,-108.846231,13.749020,-31.099863,27.006418,-1.059748,P1R1
0.586445,-109.171982,13.766946,-31.108921,27.692408,-0.831392,P1R1
0.665191,-109.441327,13.806092,-31.527587,27.300933,-0.523254,P1R1
0.708557,-109.633562,13.821972,-32.584881,25.511566,-0.156981,P1R1
0.738128,-109.791210,13.836011,-33.723072,25.256318,0.442552,P1R1
0.772141,-109.891412,13.869042,-34.073810,25.568123,0.985164,P1R1
0.795252,-109.975560,13.899877,-35.743938,26.758448,-0.147374,P1R1
0.808766,-110.019024,13.926316,-36.220205,26.784881,-0.719977,P1R1
0.815209,-110.060757,13.948822,-36.481398,27.002801,-1.063430,P1R1
0.832436,-110.103760,13.988450,-36.626843,27.192283,-1.236263,P1R1
0.843195,-110.120703,14.024249,-36.223342,26.177467,-1.361986,P1R1
0.849004,-110.147731,14.054256,-35.870738,25.581861,-1.569849,P1R1
0.866700,-110.155330,14.099725,-35.793635,24.982466,-1.932365,P1R1
0.879276,-110.178500,14.137660,-35.788087,23.732643,-2.172981,P1R1
0.887568,-110.186716,14.171161,-35.796713,23.414019,-1.523119,P1R1
0.893018,-110.243538,14.197944,-35.618769,22.928929,-1.248337,P1R1
0.950402,-110.282062,14.214717,-34.840734,24.489016,-0.729689,P1R1
0.997612,-110.336314,14.227910,-34.339386,24.454369,-0.243894,P1R1
1.035476,-110.374531,14.240553,-35.070282,25.347171,-0.264939,P1R1
1.066061,-110.459420,14.252971,-35.603784,26.493208,-0.956512,P1R1
1.105150,-110.524089,14.283706,-35.684115,26.584008,-1.323824,P1R1
1.135311,-110.571562,14.309589,-35.614569,27.124578,-1.383907,P1R1
1.174387,-110.634237,14.351785,-35.354967,27.624551,-1.399002,P1R1
1.204693,-110.680384,14.388908,-34.749817,26.933095,-1.922987,P1R1
1.243797,-110.742274,14.440300,-34.396454,27.602590,-2.396393,P1R1
1.274612,-110.818057,14.485320,-33.563412,27.798704,-2.115016,P1R1
1.297456,-110.875603,14.522302,-32.952575,28.027289,-1.342175,P1R1
1.330552,-110.947202,14.575085,-32.683595,27.947745,-0.821449,P1R1
1.355529,-111.001068,14.618376,-32.676797,27.736323,-0.606259,P1R1
1.358304,-111.070029,14.635034,-34.083663,26.977206,-0.525059,P1R1
1.357673,-111.121679,14.647315,-34.684300,26.377530,-0.576769,P1R1
1.354602,-111.158559,14.656225,-35.343102,27.095471,-1.073125,P1R1
1.366870,-111.212849,14.685466,-36.170611,27.489780,-1.946338,P1R1
1.376061,-111.282539,14.709461,-36.328732,27.797933,-2.092929,P1R1
1.382264,-111.335346,14.728994,-36.139756,27.966583,-1.962056,P1R1
1.402206,-111.373393,14.765374,-35.961888,28.003505,-1.986560,P1R1
1.418665,-111.429298,14.797869,-34.724691,27.252642,-2.005626,P1R1
1.431254,-111.470660,14.824642,-33.794101,27.366193,-2.041400,P1R1
1.440552,-111.499690,14.846494,-33.320342,26.935025,-2.062331,P1R1
1.447951,-111.548494,14.866474,-32.993056,27.107777,-1.153036,P1R1
1.469615,-111.614172,14.903262,-32.916560,26.849938,-0.833907,P1R1
1.487129,-111.664435,14.935554,-33.074033,26.183015,0.160397,P1R1
1.500730,-111.701380,14.962167,-33.546934,25.509484,0.066946,P1R1
1.511457,-111.757059,14.983898,-34.245960,25.812584,-0.231341,P1R1
1.519287,-111.798856,15.001522,-34.969462,25.746834,-0.576979,P1R1
1.550740,-111.827880,15.171644,-36.212791,25.676082,-1.167865,P1R1
1.611506,-112.026535,15.356414,-36.084197,25.389817,-1.200689,P1R1
1.677773,-112.189556,15.530732,-36.505362,25.957968,-1.450756,P1R1
1.694606,-112.350802,15.705668,-37.139663,26.218355,-1.908463,P1R1
1.706107,-112.478444,15.847185,-37.348340,26.519274,-2.119162,P1R1
1.713675,-112.606348,15.958340,-37.497892,26.362049,-2.526414,P1R1
1.734295,-112.703663,16.066516,-37.041174,26.744385,-2.746929,P1R1
1.749730,-112.774878,16.149162,-36.452953,26.671469,-2.554446,P1R1
1.761678,-112.854048,16.212447,-34.678045,27.812881,-2.571627,P1R1
1.769900,-112.910485,16.257356,-33.872521,28.208875,-2.473025,P1R1
1.775595,-112.977947,16.287309,-33.673128,28.878772,-2.297551,P1R1
1.779239,-113.025358,16.307736,-33.262120,29.032162,-1.641082,P1R1
1.780953,-113.056147,16.318698,-33.379206,29.254070,-1.717363,P1R1
1.781717,-113.103463,16.322591,-33.611362,29.344306,-1.733611,P1R1
1.765654,-113.135826,16.303232,-34.478023,28.690203,-1.893546,P1R1
1.751748,-113.185684,16.283334,-35.272947,28.332859,-2.034654,P1R1
1.739615,-113.220965,16.264146,-35.947488,27.774106,-2.215633,P1R1
1.729317,-113.244118,16.246566,-36.542881,28.868929,-2.799780,P1R1
1.705578,-113.287650,16.212973,-37.221684,28.992517,-3.575472,P1R1
1.685889,-113.318773,16.184730,-37.388627,29.593346,-3.836269,P1R1
1.670008,-113.339529,16.161870,-37.308468,30.039683,-3.960284,P1R1
1.658492,-113.381796,16.146555,-35.992134,30.651733,-3.637783,P1R1
1.649947,-113.412764,16.135750,-34.995574,30.936376,-3.360074,P1R1
1.644470,-113.464183,16.129034,-34.144742,30.616553,-3.108594,P1R1
1.680023,-113.502485,16.100720,-33.136265,31.653562,-2.436589,P1R1
1.711383,-113.530187,16.079400,-32.506641,31.455118,-2.117115,P1R1
1.738985,-113.578981,16.064413,-32.407215,31.860329,-1.961420,P1R1
1.762785,-113.615869,16.057374,-32.837303,31.577971,-1.802408,P1R1
1.766939,-113.672817,16.034261,-33.399152,31.783274,-1.844008,P1R1
1.770219,-113.716564,16.020397,-33.826052,31.324085,-1.149091,P1R1
1.772453,-113.748894,16.012237,-33.740571,32.485963,-1.392037,P1R1
1.774372,-113.801535,16.008949,-33.777459,32.114883,-1.887607,P1R1
1.775630,-113.841571,16.009734,-33.860869,31.942782,-2.095594,P1R1
1.777195,-113.900724,16.015607,-33.926205,32.060796,-2.495707,P1R1
1.778318,-113.946157,16.023856,-33.881417,31.990808,-2.950793,P1R1
1.779615,-114.009699,16.033889,-33.560458,32.159090,-3.283665,P1R1
1.781121,-114.088580,16.045200,-33.223672,32.059047,-3.732554,P1R1
1.783249,-114.180141,16.059719,-32.841973,32.819917,-3.554348,P1R1
1.785058,-114.251987,16.074389,-32.841827,32.428089,-3.246003,P1R1
1.786621,-114.306506,16.088956,-33.494608,32.600236,-3.342584,P1R1
1.770295,-114.586384,16.156065,-34.647222,32.921349,-3.622267,P1R1
1.756547,-114.817039,16.214688,-35.059042,33.711213,-4.211164,P1R1
1.746177,-115.032428,16.267492,-35.176801,33.703004,-4.586136,P1R1
1.738007,-115.202701,16.312306,-35.361573,33.881692,-4.795499,P1R1
1.748450,-115.362829,16.370404,-35.218228,33.693225,-4.935670,P1R1
1.758938,-115.483901,16.423614,-34.771878,33.276903,-5.335767,P1R1
1.768424,-115.571510,16.467489,-34.360942,32.609655,-5.172064,P1R1
1.777350,-115.661021,16.503130,-34.075901,33.068177,-5.053707,P1R1
1.785163,-115.722913,16.531664,-33.858105,33.313117,-4.194476,P1R1
1.792316,-115.761993,16.556561,-34.004458,32.244931,-3.987839,P1R1
1.798907,-115.812729,16.576150,-34.301393,32.106006,-3.996214,P1R1
1.804474,-115.844541,16.591412,-34.746376,31.670719,-3.978693,P1R1
1.793888,-115.891375,16.585049,-35.787643,30.552059,-3.801896,P1R1
1.784839,-115.921721,16.578825,-36.219707,29.798830,-3.869748,P1R1
1.777820,-115.968707,16.573292,-36.601457,30.275295,-4.349552,P1R1
1.772621,-116.000564,16.571201,-36.863158,30.213436,-4.847050,P1R1
1.769573,-116.050002,16.572435,-37.421804,29.539560,-4.893307,P1R1
1.767531,-116.084965,16.574406,-37.594964,28.780387,-5.063110,P1R1
1.766779,-116.107860,16.579575,-37.763487,28.409539,-4.997139,P1R1
1.767207,-116.150972,16.585232,-37.310417,27.748656,-4.653658,P1R1
1.768134,-116.181774,16.591383,-37.118674,28.015962,-4.238579,P1R1
1.769455,-116.202294,16.598012,-36.921419,27.860983,-3.874103,P1R1
1.771485,-116.214389,16.607479,-37.569370,27.627422,-3.915504,P1R1
1.812282,-116.249192,16.587081,-37.953755,27.378257,-3.796430,P1R1
1.847274,-116.274372,16.571277,-38.047838,27.036312,-3.861512,P1R1
1.877106,-116.291435,16.562224,-39.173304,26.494995,-4.219430,P1R1
1.902105,-116.301834,16.559216,-39.986746,27.723726,-4.925323,P1R1
1.923915,-116.756872,16.631337,-40.793587,27.833482,-5.532727,P1R1
1.942033,-117.139005,16.699700,-41.970990,28.466982,-7.072779,P1R1
1.972212,-117.452395,16.779488,-41.935924,28.357660,-7.258793,P1R1
1.996927,-117.733171,16.847464,-41.895746,28.661641,-7.229864,P1R1
2.016305,-117.953479,16.904453,-41.809316,28.563850,-7.181748,P1R1
2.031960,-118.150604,16.953877,-41.579674,29.582141,-7.854961,P1R1
2.059684,-118.297214,17.014684,-40.927731,29.042248,-7.853411,P1R1
2.081942,-118.431094,17.063778,-40.472246,29.315169,-7.279897,P1R1
2.100150,-118.554762,17.106769,-40.793515,29.149547,-6.677802,P1R1
2.135133,-118.729966,17.182872,-45.724085,29.324884,-8.935222,P1R1
2.163019,-118.860273,17.245049,-45.401097,29.231384,-8.862005,P1R1
2.201899,-118.982078,17.319012,-44.095768,29.121769,-9.302374,P1R1
2.232755,-119.067605,17.378615,-44.132491,29.658381,-9.258417,P1R1
2.257045,-119.153033,17.425665,-43.963688,29.331210,-8.913728,P1R1
2.275614,-119.209478,17.464350,-43.917054,28.950536,-8.393526,P1R1
2.288949,-119.242373,17.493697,-43.976709,28.270074,-8.064590,P1R1
2.298451,-119.286596,17.515369,-44.262239,27.941402,-7.948634,P1R1
2.320538,-119.311641,17.551446,-44.360866,28.128938,-7.486769,P1R1
2.338279,-119.351729,17.581948,-46.199857,27.908532,-8.735524,P1R1
2.351420,-119.375832,17.605490,-46.564104,27.592471,-9.109158,P1R1
2.377694,-119.386857,17.648617,-46.378347,26.719221,-8.751891,P1R1
2.437278,-119.417417,17.655779,-45.440833,25.651853,-8.241312,P1R1
2.485947,-119.436206,17.659951,-44.450074,25.510852,-8.105511,P1R1
2.524746,-119.445573,17.662102,-44.169407,25.205713,-8.274921,P1R1
2.555252,-119.447574,17.665392,-44.332408,25.411222,-8.419957,P1R1
2.669962,-119.742547,17.701867,-44.477313,25.526197,-8.666177,P1R1
2.764225,-119.988010,17.732688,-44.392289,25.226838,-8.808279,P1R1
2.840310,-120.217452,17.758500,-43.717926,25.298670,-8.574166,P1R1
2.900119,-120.400617,17.782349,-42.480875,25.439032,-8.911634,P1R1
2.945306,-120.542585,17.802153,-42.484755,26.070535,-8.561383,P1R1
2.962371,-120.678911,17.798000,-42.430256,26.119594,-8.160454,P1R1
2.971843,-120.779975,17.796581,-43.170721,26.229738,-7.832381,P1R1
2.975042,-120.851138,17.795558,-43.638553,26.015564,-7.735669,P1R1
2.974032,-120.927466,17.795221,-44.351574,25.848889,-7.984752,P1R1
2.970033,-120.979044,17.798146,-45.034953,25.849279,-8.008203,P1R1
2.963679,-121.010387,17.801682,-45.119342,26.489601,-8.699393,P1R1
2.940247,-121.055824,17.785326,-44.932435,26.283606,-8.868576,P1R1
2.903299,-121.114316,17.754631,-44.347679,26.656835,-9.010921,P1R1
2.854696,-121.154696,17.709813,-43.849518,27.215078,-9.297777,P1R1
2.813175,-121.179915,17.674179,-43.187733,27.853499,-9.337760,P1R1
2.779466,-121.222902,17.649453,-41.451718,29.426159,-9.601274,P1R1
2.752100,-121.251816,17.632040,-41.496845,30.896611,-9.985822,P1R1
2.714403,-121.269476,17.600490,-41.209861,31.445281,-9.138398,P1R1
2.685266,-121.307854,17.580001,-42.033353,31.807151,-9.076733,P1R1
2.663282,-121.334462,17.569179,-42.993289,31.565679,-9.211843,P1R1
2.647123,-121.351392,17.564218,-43.679686,30.987207,-9.171151,P1R1
2.636169,-121.360491,17.565336,-44.569621,31.452677,-9.305012,P1R1
2.630283,-121.393413,17.572633,-46.128797,31.990254,-10.049145,P1R1
2.628132,-121.447109,17.582516,-47.001971,31.920614,-11.058666,P1R1
2.666597,-121.487883,17.564365,-47.527817,32.015853,-11.477516,P1R1
2.701571,-121.518010,17.554480,-47.776800,32.396284,-11.627311,P1R1
2.694676,-121.569760,17.579302,-47.772161,32.215485,-11.800191,P1R1
2.727411,-121.608762,17.573726,-47.559347,31.643389,-11.854432,P1R1
2.756194,-121.667360,17.571782,-46.903629,31.405929,-11.740682,P1R1
2.781041,-121.712543,17.575356,-46.734843,31.894207,-12.098914,P1R1
2.802199,-121.776105,17.581169,-46.618023,32.369195,-11.275666,P1R1
2.803339,-121.825474,17.568205,-46.455832,32.167402,-11.123561,P1R1
2.803910,-121.862177,17.562168,-47.989134,31.875244,-11.431955,P1R1
2.788083,-121.918403,17.539221,-48.673670,31.323239,-11.600485,P1R1
2.774161,-121.961079,17.522559,-49.544732,31.105747,-11.965387,P1R1
2.762688,-121.992050,17.513944,-52.091208,31.556968,-12.205539,P1R1
2.753156,-122.013220,17.509901,-53.243130,32.821263,-12.949506,P1R1
2.729359,-122.026588,17.489184,-53.665898,32.571937,-13.485251,P1R1
2.710249,-122.063441,17.474838,-53.691666,32.670009,-13.736593,P1R1
2.695879,-122.090529,17.470918,-53.311945,32.873137,-13.757383,P1R1
2.684869,-122.109449,17.471099,-52.570884,32.381988,-13.499499,P1R1
2.676830,-122.121601,17.474654,-52.128936,32.791769,-13.853867,P1R1
2.710412,-122.157604,17.453410,-51.617386,33.551654,-13.679323,P1R1
2.740643,-122.184770,17.440886,-51.890993,32.790109,-13.234098,P1R1
2.767410,-122.234389,17.433586,-52.570270,32.453161,-13.144715,P1R1
2.790241,-122.273099,17.430780,-53.016274,31.953313,-12.847812,P1R1
2.809795,-122.302208,17.434165,-53.624400,31.909845,-12.458999,P1R1
2.826353,-122.353132,17.440291,-54.259157,31.214176,-13.022118,P1R1
2.839714,-122.392626,17.448562,-54.981741,31.470967,-13.754584,P1R1
2.850266,-122.422150,17.458451,-55.244785,31.425734,-14.365026,P1R1
3.043612,-122.830150,17.462001,-55.166801,31.683438,-14.476626,P1R1
3.206980,-123.171913,17.469295,-55.476694,32.717546,-15.627823,P1R1
3.342190,-123.481629,17.477889,-55.260258,32.816298,-15.511252,P1R1
3.451058,-123.730181,17.487467,-54.852595,33.102547,-15.375035,P1R1
3.537286,-123.953929,17.500165,-54.459477,32.280180,-15.313230,P1R1
3.640869,-124.124598,17.483066,-53.719444,32.325042,-15.006640,P1R1
3.721290,-124.249964,17.472892,-53.383140,33.347345,-15.557056,P1R1
3.781678,-124.367079,17.466525,-53.548195,33.116231,-15.319961,P1R1
3.824600,-124.448007,17.463568,-53.893195,32.664676,-15.489213,P1R1
3.870102,-124.528761,17.486570,-55.235107,32.495075,-15.703444,P1R1
3.901271,-124.580965,17.508627,-55.637812,31.875747,-15.340744,P1R1
3.918475,-124.669287,17.576942,-54.694502,30.642216,-14.413038,P1R1
3.927193,-124.760383,17.636747,-54.174862,30.494361,-14.663521,P1R1
3.929433,-124.824401,17.690806,-53.364601,30.694108,-14.262449,P1R1
3.926956,-124.895975,17.736796,-52.639941,30.782239,-13.698092,P1R1
3.958868,-124.944175,17.745505,-52.467893,30.123381,-13.614766,P1R1
3.998639,-124.973516,17.772786,-52.865460,29.513491,-13.552697,P1R1
4.029953,-125.017964,17.798045,-54.144619,28.315707,-13.308342,P1R1
4.053071,-125.046313,17.819095,-54.926604,27.967082,-13.148533,P1R1
4.069802,-125.091666,17.836590,-55.405543,27.740712,-12.897478,P1R1
4.081307,-125.122208,17.853642,-56.988452,27.460643,-14.054093,P1R1
4.088174,-125.140664,17.867957,-57.643174,27.131885,-14.517235,P1R1
4.091908,-125.179465,17.880068,-58.014555,26.996487,-14.577534,P1R1
4.093322,-125.206170,17.892946,-58.019791,27.072033,-14.545333,P1R1
4.109242,-125.222640,17.927198,-56.977450,26.949845,-14.250634,P1R1
4.121654,-125.261163,17.956624,-56.312740,27.157808,-14.110755,P1R1
4.146786,-125.288647,18.002285,-55.537092,26.979476,-13.927463,P1R1
4.167144,-125.337127,18.041013,-55.558609,27.496846,-13.890172,P1R1
4.199463,-125.373356,18.096564,-55.499178,27.080269,-13.087196,P1R1
4.225276,-125.399397,18.143106,-55.611114,27.007004,-12.813651,P1R1
4.262463,-125.446585,18.204644,-55.788014,26.823287,-12.580052,P1R1
4.292110,-125.482256,18.255590,-56.078250,26.764003,-12.693897,P1R1
4.331736,-125.537772,18.317686,-56.875005,27.199449,-13.237832,P1R1
4.363597,-125.580399,18.370981,-58.322481,27.970906,-13.745884,P1R1
4.388642,-125.641892,18.413952,-58.750569,28.523848,-14.369447,P1R1
4.407348,-125.689366,18.448018,-59.141617,29.243073,-14.730706,P1R1
4.420725,-125.724654,18.474567,-59.513887,29.831318,-14.895132,P1R1
4.430702,-125.779513,18.497434,-59.066561,29.991396,-14.845409,P1R1
4.453156,-125.820917,18.535488,-58.206562,30.389753,-14.454795,P1R1
4.470762,-125.880997,18.566129,-57.988059,31.018818,-15.258926,P1R1
4.484260,-125.926923,18.593009,-58.164773,31.947084,-15.032843,P1R1
4.493857,-125.960666,18.614297,-57.868553,31.396485,-14.657566,P1R1
4.500763,-126.014095,18.631008,-57.942492,31.311623,-14.568433,P1R1
4.521697,-126.054108,18.667149,-58.464571,30.903369,-14.188661,P1R1
4.538569,-126.112924,18.696939,-58.464515,30.487219,-14.012318,P1R1
4.551451,-126.157782,18.721265,-58.958372,30.447674,-14.297783,P1R1
4.560965,-126.190597,18.740992,-59.867668,30.529942,-14.861550,P1R1
4.568681,-126.243185,18.759462,-62.021601,30.099539,-16.070956,P1R1
4.574994,-126.312749,18.777040,-62.958755,30.769607,-16.719135,P1R1
4.633518,-126.365758,18.782142,-62.815827,31.491052,-16.745918,P1R1
4.644034,-126.405859,18.816104,-62.713365,31.689002,-16.984980,P1R1
4.689884,-126.463722,18.815014,-62.560086,31.605149,-17.199345,P1R1
4.743722,-126.507119,18.836423,-61.206099,31.653850,-17.272734,P1R1
4.787386,-126.538412,18.854845,-61.555121,31.693924,-17.744929,P1R1
5.065316,-126.915595,19.016496,-61.271850,31.679082,-17.503651,P1R1
5.314220,-127.229823,19.174329,-60.781591,31.766249,-17.391164,P1R1
5.518939,-127.485627,19.308638,-60.933095,31.898850,-17.793941,P1R1
5.721406,-127.717859,19.388709,-60.713490,31.579746,-17.592574,P1R1
5.882079,-127.898637,19.454058,-60.360055,32.053251,-18.558398,P1R1
6.005833,-128.064490,19.504235,-60.115682,32.084345,-18.290717,P1R1
6.097727,-128.187300,19.544176,-59.664588,32.923187,-17.779227,P1R1
6.178816,-128.303364,19.593796,-59.653860,32.980968,-17.501442,P1R1
6.235217,-128.384564,19.634021,-59.149722,33.268520,-17.073031,P1R1
6.270857,-128.436929,19.663975,-59.261457,33.282901,-17.069585,P1R1
6.306995,-128.495646,19.708653,-59.980645,32.354418,-17.438818,P1R1
6.328063,-128.561473,19.743169,-60.238911,31.700652,-17.690217,P1R1
6.336853,-128.604432,19.769226,-60.586597,31.141742,-17.823005,P1R1
6.374435,-128.628223,19.758489,-60.976052,30.588559,-18.036475,P1R1
6.416400,-128.667145,19.769336,-62.404858,29.838543,-19.034281,P1R1
6.445566,-128.690418,19.776928,-63.292305,29.765861,-19.529407,P1R1
6.464718,-128.731219,19.782196,-64.139300,29.527110,-20.212804,P1R1
6.475400,-128.757810,19.785919,-64.782978,29.430986,-20.618498,P1R1
6.480006,-128.772813,19.791270,-64.976919,29.545792,-20.672138,P1R1
6.480070,-128.808711,19.795829,-64.614384,29.381543,-20.664494,P1R1
6.476438,-128.833078,19.800001,-64.100012,28.856557,-20.540871,P1R1
6.487426,-128.877650,19.827207,-63.159626,27.574227,-20.261085,P1R1
6.532374,-128.909500,19.821132,-63.097315,27.565034,-20.158018,P1R1
6.568725,-128.961238,19.816603,-63.135398,27.331949,-19.888952,P1R1
6.630084,-128.990841,19.991597,-63.164672,26.854400,-19.947608,P1R1
6.735588,-129.129841,20.131955,-63.250414,27.204274,-20.099968,P1R1
6.822783,-129.242425,20.255110,-62.897531,27.478033,-19.381642,P1R1
6.892810,-129.361381,20.356622,-63.407858,27.578208,-19.380257,P1R1
6.931491,-129.454986,20.420792,-64.247612,28.389349,-19.426948,P1R1
6.958941,-129.526147,20.470542,-64.649499,28.909631,-19.477712,P1R1
6.977599,-129.607965,20.508126,-65.404891,29.265692,-19.938637,P1R1
6.988706,-129.668908,20.535679,-66.241865,29.914823,-20.589614,P1R1
7.016255,-129.711602,20.506713,-65.999000,30.540190,-20.788019,P1R1
7.036368,-129.769540,20.478835,-65.867411,31.099706,-20.903424,P1R1
7.049878,-129.810910,20.453232,-65.580138,31.338225,-20.833415,P1R1
7.058551,-129.868422,20.430692,-65.107812,31.283330,-20.592575,P1R1
7.063484,-129.909901,20.414392,-64.168193,31.597444,-20.982851,P1R1
7.048974,-129.938305,20.380853,-63.736839,31.877073,-20.680918,P1R1
7.034980,-129.985708,20.353805,-63.702487,32.772496,-20.118232,P1R1
7.021564,-130.019718,20.332989,-63.416367,32.994633,-19.814981,P1R1
7.009669,-130.042361,20.320687,-63.990416,32.978321,-19.652326,P1R1
6.998999,-130.055840,20.313234,-64.187355,32.640481,-19.603800,P1R1
6.991215,-130.091714,20.315483,-64.923376,32.058957,-19.414891,P1R1
6.985147,-130.147387,20.320579,-65.080713,31.525030,-19.527293,P1R1
6.980242,-130.189943,20.327980,-65.716348,31.727180,-19.961778,P1R1
7.015093,-130.220389,20.309998,-66.553166,31.739916,-20.768928,P1R1
7.061225,-130.241088,20.318121,-66.677902,31.755204,-20.763114,P1R1
7.101234,-130.283834,20.330793,-65.352670,31.657526,-20.081449,P1R1
7.118276,-130.316009,20.323862,-64.722357,32.117792,-19.988792,P1R1
7.132045,-130.338749,20.323374,-64.033823,31.690944,-19.984605,P1R1
7.142990,-130.383740,20.325745,-64.162067,32.395783,-19.974607,P1R1
7.150962,-130.417871,20.329856,-63.779538,32.564439,-19.394575,P1R1
7.140485,-130.442876,20.315514,-63.798434,32.567949,-19.450229,P1R1
7.131128,-130.459786,20.308752,-64.548135,32.359504,-19.599218,P1R1
7.123084,-130.500161,20.305929,-64.794798,31.890304,-19.502028,P1R1
7.115978,-130.530716,20.306525,-65.336687,31.751812,-19.409888,P1R1
7.094301,-130.552935,20.292188,-66.237489,31.617075,-19.666366,P1R1
7.076091,-130.568023,20.282986,-67.218358,32.385799,-20.539530,P1R1
7.061705,-130.607232,20.278331,-67.633547,32.458267,-20.842975,P1R1
7.055494,-130.695931,20.299414,-64.317742,33.885246,-19.522752,P1R1
7.051260,-130.767616,20.320505,-64.401839,33.956818,-19.713110,P1R1
7.048725,-130.823955,20.341193,-64.743612,33.844096,-19.827175,P1R1
7.048625,-130.896613,20.363917,-65.644117,32.499216,-20.082347,P1R1
7.087669,-130.952441,20.355429,-66.484337,32.766199,-20.047371,P1R1
7.122175,-131.024187,20.350133,-66.679255,32.305517,-19.964052,P1R1
7.152058,-131.079218,20.349843,-67.906423,33.196837,-21.133918,P1R1
7.177122,-131.119861,20.351918,-67.787798,33.127987,-21.153217,P1R1
7.198227,-131.178281,20.356062,-67.485752,33.293994,-21.027760,P1R1
7.231919,-131.221571,20.385264,-66.750626,33.448245,-20.888442,P1R1
7.259969,-131.282345,20.412392,-66.076194,33.341690,-20.696185,P1R1
7.266307,-131.328355,20.416785,-65.511807,33.253723,-20.896733,P1R1
7.271254,-131.361144,20.427611,-65.309817,33.331660,-21.096855,P1R1
7.328901,-131.412254,20.429162,-65.224666,33.673947,-20.520799,P1R1
7.376645,-131.450079,20.432186,-65.010869,33.646451,-20.262380,P1R1
7.416198,-131.506489,20.438628,-65.393053,33.221596,-19.831157,P1R1
7.447508,-131.548954,20.446005,-65.512929,32.635970,-19.548556,P1R1
7.471602,-131.579466,20.454193,-65.992520,32.491473,-19.360989,P1R1
7.490006,-131.629943,20.463066,-66.168126,32.423520,-18.854462,P1R1
7.503698,-131.667473,20.475238,-67.487097,32.851660,-20.051480,P1R1
7.551617,-131.723477,20.457532,-68.209007,32.983545,-20.883550,P1R1
7.590125,-131.765898,20.444357,-68.598263,32.890643,-21.199130,P1R1
7.636948,-131.796216,20.458730,-68.898211,32.056557,-21.232005,P1R1
7.674463,-131.846751,20.473433,-68.347168,31.156653,-21.055592,P1R1
7.703328,-131.884675,20.488221,-67.677004,30.488545,-20.775758,P1R1
7.725123,-131.941834,20.502221,-67.465772,30.272424,-21.094941,P1R1
7.741175,-131.985212,20.518824,-67.780954,29.292497,-21.229046,P1R1
7.768119,-132.016591,20.555344,-67.908641,29.123130,-20.791185,P1R1
7.827003,-132.067473,20.558119,-68.086953,29.003153,-20.504272,P1R1
7.874901,-132.105569,20.564528,-68.807751,28.466708,-20.141404,P1R1
7.912950,-132.162858,20.571442,-69.157828,28.254148,-20.059850,P1R1
7.941927,-132.206520,20.578869,-69.727844,28.318258,-20.109614,P1R1
7.964198,-132.268246,20.589544,-71.124347,29.461937,-20.695938,P1R1
8.018396,-132.314737,20.572410,-72.991262,30.725810,-22.473374,P1R1
8.061796,-132.378782,20.559560,-73.526997,31.386802,-22.870909,P1R1
8.111896,-132.427304,20.574082,-73.605813,32.094336,-23.406329,P1R1
8.151361,-132.492826,20.588787,-73.001734,32.245157,-23.201067,P1R1
8.181666,-132.542624,20.606218,-71.823102,32.657301,-23.316161,P1R1
8.203653,-132.579006,20.623050,-72.051942,33.358578,-23.438790,P1R1
8.257340,-132.633428,20.609277,-71.966525,33.772208,-22.868734,P1R1
8.299528,-132.674007,20.599349,-71.854113,33.561719,-22.685389,P1R1
8.332708,-132.732607,20.595795,-72.893681,33.492383,-22.821557,P1R1
8.357163,-132.776798,20.595146,-73.339040,33.035633,-22.621132,P1R1
8.628934,-133.134489,20.600768,-74.074303,32.500348,-22.717768,P1R1
8.872796,-133.431541,20.632741,-76.191556,31.467893,-22.625018,P1R1
9.072782,-133.702776,20.662300,-77.419980,32.240465,-23.446025,P1R1
9.232339,-133.918911,20.689343,-77.993322,32.037557,-24.238528,P1R1
9.355982,-134.086015,20.713892,-78.100314,31.951286,-24.248872,P1R1
9.487588,-134.239669,20.708889,-77.638920,32.298151,-24.591366,P1R1
9.586699,-134.352543,20.705828,-77.189161,32.079070,-24.776115,P1R1
9.658632,-134.430777,20.707471,-77.381845,32.766660,-26.444306,P1R1
9.707818,-134.510518,20.710585,-77.415080,32.859812,-26.562671,P1R1
9.754109,-134.562443,20.735629,-77.358975,33.072973,-26.016200,P1R1
9.783838,-134.621856,20.761519,-76.440360,32.535220,-24.802329,P1R1
9.799389,-134.659047,20.785101,-76.110062,31.805285,-24.250067,P1R1
9.804500,-134.678211,20.809221,-75.063058,30.635088,-23.524568,P1R1
9.802351,-134.713270,20.833623,-73.691497,28.179179,-23.261884,P1R1
9.832246,-134.732637,20.825441,-73.065268,27.176844,-23.169189,P1R1
9.852226,-134.740170,20.819429,-73.234382,27.293750,-23.829361,P1R1
9.864194,-134.738647,20.815658,-73.397349,27.207584,-24.383631,P1R1
9.870905,-134.760297,20.816848,-73.527581,27.432047,-24.679192,P1R1
9.872670,-134.772764,20.819715,-73.170882,27.529994,-24.931762,P1R1
9.870795,-134.777947,20.824120,-72.496781,27.417136,-24.836302,P1R1
9.866935,-134.777363,20.832660,-71.798697,27.407135,-25.360020,P1R1
9.885738,-134.919252,20.751976,-70.929149,34.280069,-24.704102,P1R1
9.900867,-135.065672,20.688465,-71.273882,33.718512,-24.023606,P1R1
9.911907,-135.184355,20.638116,-71.366612,33.002528,-23.851241,P1R1
9.920067,-135.307956,20.599836,-72.287118,32.978736,-23.877294,P1R1
9.925995,-135.404660,20.575138,-73.473525,33.079955,-24.155074,P1R1
9.930016,-135.507936,20.558758,-73.786553,33.150836,-24.524749,P1R1
9.932801,-135.586279,20.552941,-73.813988,33.069825,-24.511044,P1R1
9.934668,-135.673308,20.553184,-73.884797,33.263862,-24.704348,P1R1
9.935452,-135.737801,20.558305,-73.836460,33.070237,-24.922215,P1R1
9.974644,-135.812347,20.540115,-73.394354,32.980639,-25.467832,P1R1
10.007867,-135.896513,20.528953,-73.023769,32.694044,-25.609961,P1R1
10.051743,-135.958509,20.547173,-73.295043,33.276063,-25.346491,P1R1
10.087659,-136.002090,20.566888,-73.240418,33.129197,-25.058334,P1R1
10.116880,-136.060359,20.587362,-73.739299,33.038208,-24.925696,P1R1
10.140783,-136.101280,20.613598,-74.485802,32.326731,-24.399796,P1R1
10.197604,-136.157463,20.608818,-74.982640,32.058199,-24.334703,P1R1
10.244250,-136.197508,20.610033,-75.974303,31.679936,-24.541757,P1R1
10.281691,-136.254204,20.613658,-77.095155,32.030552,-25.437021,P1R1
10.310561,-136.295416,20.619335,-77.577185,31.819660,-25.961427,P1R1
10.332069,-136.323578,20.626719,-77.785690,31.659538,-26.003213,P1R1
10.386555,-136.370191,20.608367,-77.385985,31.624562,-25.770610,P1R1
10.429988,-136.403711,20.595259,-76.999124,31.569722,-25.703272,P1R1
10.464154,-136.456237,20.586940,-76.364816,31.895292,-25.592223,P1R1
10.490378,-136.495004,20.585682,-75.924822,32.290072,-26.269815,P1R1
10.509339,-136.522239,20.587715,-76.100216,32.268122,-25.493710,P1R1
10.522772,-136.569873,20.592513,-75.678207,32.081296,-24.938029,P1R1
10.531273,-136.605138,20.599581,-75.971733,32.076771,-25.149995,P1R1
10.536433,-136.629705,20.611260,-77.149814,31.625098,-25.070776,P1R1
10.538539,-136.645553,20.623926,-77.596276,31.179845,-25.104023,P1R1
10.539496,-136.653975,20.642832,-79.487668,29.460410,-25.346759,P1R1
10.577803,-136.716225,20.631348,-80.088037,28.930240,-25.835221,P1R1
10.608964,-136.765182,20.623787,-80.412339,28.502142,-26.141231,P1R1
10.634285,-136.802230,20.622629,-80.422054,28.477436,-26.062980,P1R1
10.767251,-137.307330,20.209234,-81.395016,28.148209,-26.146525,P1R1
10.861913,-137.731150,19.841077,-82.572095,27.662096,-26.483725,P1R1
10.939803,-138.108115,19.542635,-85.447798,26.806435,-27.307602,P1R1
11.001268,-138.410604,19.303987,-86.785512,26.402543,-27.646041,P1R1
11.086443,-138.645813,19.089175,-88.048666,25.871415,-27.936320,P1R1
11.154467,-138.852596,18.928955,-90.103993,24.918590,-27.937330,P1R1
11.206401,-139.004981,18.813241,-90.591401,24.549279,-28.078007,P1R1
11.269031,-139.230729,18.687582,-90.782185,24.371261,-27.691911,P1R1
11.316904,-139.399920,18.603284,-91.075408,23.961367,-27.405483,P1R1
11.352129,-139.550950,18.550801,-91.678910,23.764511,-27.567126,P1R1
11.398177,-139.656842,18.473069,-92.144970,23.547459,-27.531735,P1R1
11.432380,-139.755553,18.423738,-92.611115,23.375243,-27.524113,P1R1
11.457311,-139.819200,18.403292,-93.735329,23.064919,-27.823149,P1R1
11.473559,-139.854782,18.400604,-94.327689,22.901894,-27.986781,P1R1
11.483338,-139.898229,18.411548,-95.000181,22.768560,-28.208643,P1R1
11.487631,-139.920210,18.432553,-95.736260,22.608658,-28.436007,P1R1
11.488838,-139.955276,18.463393,-97.072970,22.315598,-28.556567,P1R1
11.525031,-139.972588,18.468420,-97.676553,22.017248,-28.601319,P1R1
11.553523,-139.976530,18.481516,-98.421464,21.660532,-28.601230,P1R1
11.576124,-140.000309,18.502089,-99.975086,20.895254,-28.470874,P1R1
11.592694,-140.012371,18.525417,-100.631430,20.434952,-28.261551,P1R1
11.604742,-140.045281,18.550297,-101.426619,19.953618,-28.338883,P1R1
11.612657,-140.066717,18.575778,-102.464925,19.555528,-28.562443,P1R1
11.618352,-140.108640,18.603942,-104.561263,19.081404,-29.297829,P1R1
11.659498,-140.138012,18.601108,-106.145294,18.873139,-29.769328,P1R1
11.693390,-140.157307,18.604220,-108.924883,18.186781,-30.622926,P1R1
11.721276,-140.198354,18.612431,-111.405011,17.705181,-31.168135,P1R1
11.726708,-140.228698,18.601552,-111.893498,17.623116,-31.135577,P1R1
11.729674,-140.279714,18.594939,-113.046480,17.236632,-31.802302,P1R1
11.730231,-140.318476,18.591443,-113.552066,16.716201,-31.501616,P1R1
11.729194,-140.346633,18.591393,-113.754437,16.361680,-31.304633,P1R1
11.728164,-140.395661,18.597104,-115.537230,15.446166,-30.957766,P1R1
11.764482,-140.432149,18.574955,-116.529650,14.964166,-30.669882,P1R1
11.795134,-140.458296,18.561811,-119.074808,13.946184,-30.323879,P1R1
11.820502,-140.505914,18.553846,-120.505065,13.545464,-30.143525,P1R1
11.841240,-140.541778,18.553231,-123.500298,12.453723,-29.883970,P1R1
11.857840,-140.597699,18.556088,-125.272351,11.890571,-29.630466,P1R1
11.872065,-140.670315,18.567419,-128.121662,10.837554,-29.517836,P1R1
11.921380,-140.726374,18.553085,-131.233656,10.045449,-30.455149,P1R1
11.961792,-140.768700,18.543886,-132.301976,9.560327,-30.558083,P1R1
11.994646,-140.829219,18.539245,-133.209796,9.228397,-30.581302,P1R1
12.020327,-140.875245,18.538561,-133.734134,8.897125,-30.531823,P1R1
12.040398,-140.908594,18.544042,-133.789366,8.564651,-30.576525,P1R1
12.055139,-140.931422,18.551889,-134.142542,8.400466,-30.781042,P1R1
12.006682,-141.756493,17.920387,-134.581665,8.319439,-31.121394,P1R1
11.948569,-142.480820,17.370462,-134.679061,8.460653,-31.514581,P1R1
11.882358,-143.077477,16.896928,-134.609858,8.514674,-31.644911,P1R1
11.811394,-143.616890,16.495409,-134.732127,8.538342,-31.647380,P1R1
11.737019,-144.072132,16.159904,-134.848841,8.582622,-31.553339,P1R1
11.730668,-144.420995,15.894649,-134.813231,8.652492,-31.452769,P1R1
11.697429,-144.708935,15.661550,-134.652383,8.684818,-31.344522,P1R1
11.711391,-144.974269,15.464340,-134.644928,8.673441,-31.303698,P1R1
11.764546,-145.161430,15.297233,-134.664978,8.680487,-31.311185,P1R1
11.797018,-145.344399,15.164152,-134.682938,8.666526,-31.343205,P1R1
11.906740,-145.434358,15.184873,-134.713658,8.696809,-31.280567,P1R1
12.039606,-145.538341,15.198824,-134.692570,8.683830,-31.232877,P1R1
12.185025,-145.657310,15.277087,-134.751745,8.669700,-31.160067,P1R1
12.327843,-145.761820,15.312318,-134.800852,8.642251,-31.114148,P1R1
12.429934,-145.916432,15.339415,-134.837123,8.600590,-30.971709,P1R1
12.485784,-146.145625,15.263457,-134.880766,8.608053,-30.860786,P1R1
12.534784,-146.407914,15.144933,-134.943164,8.547758,-30.686177,P1R1
12.578073,-146.727876,14.987511,-135.132317,8.436586,-30.559561,P1R1
12.663147,-147.005135,14.856667,-135.280990,8.421351,-30.457975,P1R1
12.768307,-147.274703,14.728959,-135.392076,8.417029,-30.432709,P1R1
12.890695,-147.536760,14.607286,-135.773198,8.371646,-30.218968,P1R1
12.988310,-147.792667,14.518289,-135.972225,8.381053,-30.238625,P1R1
13.070899,-148.072756,14.388320,-136.582505,8.136247,-30.019504,P1R1
13.133651,-148.343350,14.292296,-136.890072,7.865343,-29.817929,P1R1
13.195812,-148.574899,14.248807,-136.782196,7.265607,-29.384487,P1R1
13.241527,-148.803455,14.226285,-137.206230,7.032981,-29.166560,P1R1
13.327336,-148.998942,14.211170,-137.707982,6.842799,-29.248511,P1R1
13.410567,-149.197178,14.233863,-138.504070,6.564051,-29.650301,P1R1
13.545040,-149.397853,14.275300,-139.445498,6.489205,-29.646489,P1R1
13.652511,-149.572217,14.322650,-140.956918,6.118924,-29.690905,P1R1
13.735553,-149.724979,14.370568,-141.011587,6.117367,-29.655763,P1R1
13.836128,-149.889671,14.387560,-140.741637,6.168191,-29.688115,P1R1
13.913627,-150.036000,14.409790,-139.300235,6.194664,-30.171805,P1R1
13.954613,-150.167938,14.412494,-138.976552,6.245210,-30.622193,P1R1
13.964843,-150.288597,14.398061,-138.388207,6.367661,-30.890590,P1R1
14.020134,-150.399573,14.380118,-137.637293,6.490983,-31.072317,P1R1
14.061076,-150.504087,14.371471,-137.155109,6.452230,-30.693926,P1R1
14.073357,-150.604607,14.347485,-137.451909,6.380645,-30.435417,P1R1
14.076944,-150.642493,14.331040,-138.006185,6.191815,-30.245750,P1R1
14.058828,-150.688464,14.300650,-138.613527,5.758934,-29.898551,P1R1
14.125450,-150.681242,14.313658,-139.926066,4.929825,-29.057790,P1R1
14.227994,-150.751140,14.390124,-140.486080,4.650081,-28.312445,P1R1
14.327934,-150.858900,14.479489,-140.950175,4.319608,-27.853027,P1R1
14.462963,-150.968457,14.551286,-141.655509,3.928276,-27.706073,P1R1
14.587733,-151.050160,14.633902,-141.335134,3.986123,-27.815444,P1R1
14.703692,-151.137894,14.727597,-140.430348,4.316520,-28.406517,P1R1
14.832691,-151.230855,14.776431,-140.153988,4.627063,-28.650366,P1R1
14.934775,-151.328788,14.819721,-139.221819,5.839883,-29.848512,P1R1
15.012562,-151.431208,14.854652,-138.848290,6.133546,-29.782182,P1R1
15.053443,-151.537651,14.861921,-138.537006,6.280374,-29.484649,P1R1
15.078773,-151.617188,14.865723,-138.138617,6.298750,-29.648150,P1R1
15.092350,-151.703721,14.867840,-138.004562,6.294229,-29.796077,P1R1
14.525013,-151.983552,15.516927,-137.893308,6.549465,-29.890727,P1R1
14.006964,-152.240199,16.030562,-137.240534,6.744699,-30.215232,P1R1
13.577996,-152.474061,16.384931,-136.953558,6.800508,-30.849417,P1R1
13.221524,-152.686206,16.744778,-136.207731,7.061421,-30.952359,P1R1
12.936201,-152.848828,17.030737,-135.508572,7.172249,-30.421785,P1R1
12.714488,-152.968575,17.251586,-135.641056,7.077745,-30.047414,P1R1
12.548983,-153.051713,17.419412,-135.754230,7.115421,-30.563744,P1R1
12.501800,-153.133672,17.550636,-136.117350,7.194704,-30.949890,P1R1
12.467338,-153.187220,17.620122,-136.029459,7.254408,-31.080695,P1R1
12.463435,-153.187075,17.591395,-135.625362,7.541465,-31.266855,P1R1
12.444975,-153.173666,17.508507,-134.956375,7.658222,-31.338533,P1R1
12.412304,-153.180999,17.383210,-134.571423,7.799897,-31.528728,P1R1
12.398045,-153.177082,17.269269,-133.773340,8.170284,-32.594863,P1R1
12.413762,-153.164890,17.187125,-133.319602,8.498416,-32.548080,P1R1
12.309395,-153.179016,16.953170,-132.475562,8.686978,-32.014538,P1R1
12.245210,-153.154634,16.774736,-132.386460,8.766813,-31.872951,P1R1
12.113528,-153.099615,16.598443,-132.493249,8.825618,-31.599925,P1R1
12.075350,-153.047631,16.537647,-132.041938,8.769903,-31.383751,P1R1
12.074754,-153.000380,16.444335,-131.889318,8.899396,-30.907648,P1R1
12.132900,-152.957321,16.442025,-131.767357,9.385683,-29.983686,P1R1
12.207208,-152.949575,16.473228,-131.632761,9.626996,-29.628845,P1R1
12.314111,-152.942448,16.478330,-131.363375,9.685637,-29.454381,P1R1
12.458065,-152.965440,16.554734,-130.823996,9.673359,-28.898986,P1R1
12.635978,-152.984217,16.616699,-130.525439,9.600488,-28.822183,P1R1
12.770943,-153.029816,16.656618,-130.045403,9.444554,-29.265269,P1R1
12.881895,-153.067884,16.694056,-129.805403,9.240667,-29.288678,P1R1
12.986586,-153.068629,16.749241,-130.770756,9.366123,-29.373925,P1R1
13.068891,-153.037544,16.798338,-131.759725,9.073028,-29.336375,P1R1
13.132153,-152.979385,16.844636,-133.782909,8.556695,-29.575354,P1R1
13.200877,-152.928900,16.834405,-134.133246,8.327191,-29.629183,P1R1
13.235713,-152.856552,16.805767,-134.126461,8.002571,-29.834890,P1R1
13.242466,-152.766120,16.765201,-134.868972,7.522001,-29.925588,P1R1
13.225810,-152.691637,16.712153,-135.614672,7.584700,-30.228711,P1R1
13.142625,-152.601978,16.593943,-134.705761,7.949529,-30.857626,P1R1
13.051818,-152.529976,16.476852,-134.578759,8.062201,-31.146459,P1R1
12.939978,-152.444047,16.341965,-134.292311,7.977809,-31.351802,P1R1
12.791799,-152.406790,16.247151,-132.752757,7.843906,-31.804156,P1R1
12.668368,-152.410793,16.175388,-131.868837,7.784013,-32.199258,P1R1
12.567155,-152.389502,16.123872,-132.027548,7.816575,-32.031769,P1R1
12.470620,-152.376142,16.069195,-131.679128,7.595761,-31.671498,P1R1
12.276481,-152.340509,15.962546,-131.772092,7.322601,-31.554436,P1R1
12.150273,-152.253446,15.922681,-131.877475,7.148081,-31.257353,P1R1
11.999044,-152.153572,15.914744,-131.580002,7.024967,-31.291896,P1R1
11.896967,-152.073124,15.938359,-131.624684,6.883968,-31.483249,P1R1
11.811831,-152.010150,15.878865,-132.687481,6.738489,-31.827630,P1R1
11.550384,-151.995822,15.894158,-132.677562,6.761582,-31.843547,P1R1
11.379356,-152.018486,15.889943,-132.708434,6.848340,-31.911026,P1R1
11.248674,-152.042589,15.896583,-132.671897,6.877863,-31.947906,P1R1
11.152846,-152.097039,15.908751,-132.741047,6.887825,-32.008521,P1R1
11.087259,-152.175866,15.928172,-132.706172,6.920090,-32.067999,P1R1
11.046145,-152.274298,15.949967,-132.726882,6.937539,-32.101433,P1R1
11.231770,-152.444141,16.080972,-133.120324,6.917050,-32.083433,P1R1
11.417070,-152.586256,16.216670,-133.360857,6.890155,-31.893152,P1R1
11.580859,-152.672612,16.333551,-133.381792,6.908354,-31.686770,P1R1
11.755235,-152.739474,16.473629,-132.950498,6.994113,-31.624173,P1R1
11.920089,-152.789193,16.614593,-131.415455,7.157981,-32.120790,P1R1
12.058005,-152.824470,16.734197,-130.622362,7.213838,-32.657000,P1R1
12.208388,-152.847326,16.801263,-130.341078,7.249152,-32.640209,P1R1
12.329777,-152.860610,16.852932,-130.159792,7.356869,-32.593794,P1R1
12.473087,-152.835492,16.953393,-129.924119,7.496201,-32.493548,P1R1
12.570667,-152.809201,17.015720,-129.667036,7.470911,-32.298189,P1R1
12.644159,-152.782986,17.063454,-129.618152,7.370892,-32.096309,P1R1
12.714229,-152.757052,17.124393,-129.798199,6.954959,-31.714961,P1R1
12.765074,-152.762894,17.171597,-130.069128,6.871873,-31.411821,P1R1
12.800095,-152.766041,17.210509,-130.447371,6.852450,-31.540583,P1R1
12.837756,-152.767037,17.260107,-131.138139,6.845686,-31.506798,P1R1
12.878387,-152.766321,17.319186,-131.204735,6.834792,-31.531943,P1R1
12.905502,-152.734553,17.365933,-130.920137,6.897199,-31.671327,P1R1
12.939541,-152.705704,17.429216,-130.706709,7.202504,-31.872644,P1R1
12.962609,-152.680838,17.479753,-130.496190,7.230236,-31.929625,P1R1
12.976784,-152.659824,17.519404,-130.090784,7.298785,-31.998924,P1R1
12.929856,-152.612985,17.562532,-128.899536,7.579896,-31.680486,P1R1
12.847702,-152.574544,17.626243,-128.458875,7.713809,-31.773652,P1R1
12.759338,-152.513162,17.660315,-128.529608,7.998801,-31.475099,P1R1
12.667362,-152.463036,17.665897,-128.654127,8.040434,-31.514271,P1R1
12.589624,-152.392889,17.668229,-129.002392,8.002747,-31.418110,P1R1
12.526072,-152.305872,17.671764,-129.317617,7.666829,-31.048663,P1R1
12.437269,-152.236162,17.703701,-129.534729,7.535598,-30.781154,P1R1
12.365850,-152.151112,17.732763,-129.819011,7.250096,-30.208350,P1R1
12.326076,-152.083556,17.776753,-130.352684,7.400314,-30.577055,P1R1
12.297683,-152.031625,17.813705,-130.571563,7.443870,-30.610963,P1R1
12.240941,-151.963489,17.877655,-130.035638,7.501467,-30.892030,P1R1
12.197904,-151.911282,17.931297,-130.177770,7.552061,-30.964162,P1R1
11.592370,-151.101506,17.892563,-130.503335,7.827104,-31.530445,P1R1
11.046016,-150.391716,17.888422,-130.279389,7.986447,-31.791264,P1R1
10.596920,-149.778076,17.884951,-129.913200,8.135648,-32.010818,P1R1
10.199984,-149.284869,17.915737,-129.369562,8.326655,-32.472766,P1R1
9.888225,-148.869370,17.942037,-129.457496,8.546591,-33.188110,P1R1
9.613895,-148.553320,17.995095,-129.347574,8.584723,-33.312028,P1R1
9.410372,-148.322301,18.040839,-129.328120,8.809064,-33.295899,P1R1
9.229131,-148.133224,18.113052,-129.009828,9.328882,-33.028409,P1R1
9.103773,-148.007677,18.174239,-128.902922,9.334408,-33.006786,P1R1
9.096055,-147.613053,18.384119,-128.220358,9.235286,-33.173761,P1R1
9.114199,-147.278383,18.560917,-127.960935,9.313571,-33.617074,P1R1
9.113313,-146.996663,18.740174,-127.742149,9.305333,-33.763640,P1R1
9.130866,-146.790184,18.886523,-127.522271,9.360982,-33.175613,P1R1
9.198615,-146.586566,18.973507,-127.382586,9.503689,-33.001136,P1R1
9.269246,-146.444521,19.039302,-127.781996,9.513028,-32.895512,P1R1
9.302103,-146.323272,19.123925,-128.988344,9.501817,-32.326291,P1R1
9.375819,-146.247040,19.158628,-129.563330,9.612490,-32.100271,P1R1
9.443978,-146.177474,19.181127,-129.942602,9.522922,-31.689708,P1R1
9.505925,-146.141032,19.194234,-130.740675,9.587886,-31.652881,P1R1
9.561183,-146.100056,19.203694,-131.182124,9.977176,-32.275066,P1R1
9.608836,-146.053148,19.207763,-130.688800,10.237562,-32.425843,P1R1
9.649067,-145.999198,19.208182,-130.531963,10.410583,-32.553534,P1R1
9.645814,-145.997895,19.239604,-130.126403,10.539150,-32.901934,P1R1
9.641896,-145.949340,19.268182,-130.077069,10.597888,-33.630002,P1R1
9.599868,-145.919777,19.321140,-129.967800,10.779347,-33.607371,P1R1
9.563920,-145.904800,19.365040,-130.091854,11.197799,-33.551184,P1R1
9.534127,-145.870770,19.404367,-129.499126,11.275072,-33.179836,P1R1
9.509967,-145.849807,19.436466,-129.547610,11.155535,-32.934564,P1R1
9.452386,-145.809874,19.492398,-129.508944,10.878137,-32.561007,P1R1
9.405059,-145.722125,19.542082,-129.593679,10.551793,-32.263316,P1R1
9.366998,-145.623853,19.582897,-129.918430,10.499350,-31.890444,P1R1
9.298664,-145.487748,19.645999,-130.564527,10.740726,-31.895248,P1R1
9.243743,-145.319167,19.701435,-130.867389,10.931806,-32.369217,P1R1
9.163070,-145.185108,19.776651,-130.751901,11.177583,-32.445254,P1R1
9.098609,-145.051131,19.838556,-130.177425,11.451002,-32.465422,P1R1
9.010505,-144.918517,19.918659,-129.579447,11.703577,-32.702488,P1R1
8.941549,-144.786658,19.987424,-128.604222,12.140420,-32.854793,P1R1
8.888836,-144.656269,20.042825,-127.839266,12.206823,-33.015201,P1R1
8.888297,-144.526896,20.056797,-127.991597,12.540354,-32.957691,P1R1
8.931953,-144.398692,20.035719,-127.577043,12.420192,-32.524947,P1R1
9.012888,-144.271361,19.988986,-127.699840,12.202695,-32.640653,P1R1
9.085667,-144.175930,19.948268,-127.913001,11.841871,-32.418522,P1R1
9.204465,-144.136788,19.904691,-128.091139,11.591418,-32.209753,P1R1
9.418726,-144.053677,20.016415,-129.394374,11.045813,-31.482260,P1R1
9.583659,-144.024507,20.092882,-130.137894,11.383072,-31.593028,P1R1
9.703617,-144.040698,20.137834,-130.204798,11.548503,-32.101882,P1R1
9.799873,-144.063553,20.179145,-129.197727,11.917839,-32.364342,P1R1
9.463925,-143.557377,20.329803,-129.433374,12.331989,-32.414850,P1R1
9.211188,-142.951980,20.447165,-129.216060,12.820769,-30.699510,P1R1
8.878437,-142.244296,20.634075,-129.876633,12.416782,-30.516339,P1R1
8.561798,-141.666306,20.819034,-130.345907,12.098499,-30.117155,P1R1
8.301364,-141.175760,20.970416,-130.676524,12.092551,-29.909027,P1R1
8.093659,-140.793822,21.095031,-132.828128,11.720411,-30.431763,P1R1
7.932401,-140.507043,21.192714,-133.271072,11.526786,-30.647662,P1R1
7.811267,-140.271531,21.267245,-133.017514,11.430149,-30.781506,P1R1
7.726322,-140.107734,21.329030,-132.573868,11.859729,-30.932528,P1R1
7.670300,-140.003776,21.373789,-131.758221,12.161423,-31.045328,P1R1
7.637898,-139.947961,21.404745,-132.156318,12.694937,-32.141910,P1R1
7.586366,-139.900061,21.458094,-131.564254,12.610869,-31.810411,P1R1
7.516520,-139.855785,21.527958,-131.054707,12.752077,-31.317674,P1R1
7.469412,-139.810348,21.587366,-130.433465,12.888838,-31.028713,P1R1
7.440056,-139.761802,21.632956,-130.459977,12.768278,-30.775408,P1R1
7.424973,-139.708362,21.667083,-130.470797,12.598194,-30.573861,P1R1
7.459369,-139.617925,21.665382,-130.140054,12.193695,-29.802510,P1R1
7.496333,-139.525590,21.660421,-129.800663,12.171745,-30.026582,P1R1
7.533804,-139.430936,21.653739,-129.793541,12.194332,-30.512378,P1R1
7.571419,-139.363369,21.649914,-127.943157,12.287482,-31.159019,P1R1
7.569083,-139.319279,21.675886,-126.543427,12.486977,-31.524158,P1R1
7.531374,-139.234006,21.730303,-124.152413,13.103223,-32.372298,P1R1
7.501504,-139.142413,21.776461,-123.244705,13.456652,-32.739315,P1R1
7.439993,-139.015835,21.845161,-122.366950,13.707261,-32.810162,P1R1
7.389951,-138.858876,21.902852,-121.215765,13.884119,-33.012482,P1R1
7.351925,-138.736247,21.954088,-120.547194,14.187902,-32.871121,P1R1
7.322777,-138.583964,21.996195,-120.284870,14.340552,-32.851787,P1R1
7.302236,-138.466737,22.030443,-119.985707,14.371880,-32.738157,P1R1
7.289843,-138.349115,22.064878,-119.957655,13.778460,-31.466794,P1R1
7.321405,-138.261267,22.062914,-120.552550,13.408179,-30.983734,P1R1
7.351808,-138.199258,22.060159,-121.146285,13.171543,-30.900000,P1R1
7.379629,-138.128766,22.056577,-121.937290,13.301203,-31.141826,P1R1
7.405838,-138.079785,22.057168,-121.728471,13.288644,-31.632532,P1R1
7.428872,-138.018848,22.058413,-121.527040,13.436029,-31.903843,P1R1
7.449193,-137.976947,22.060598,-121.173124,13.496701,-32.117869,P1R1
7.429410,-137.950895,22.097246,-120.644274,14.008480,-32.757068,P1R1
7.450424,-137.906688,22.100093,-120.951644,14.702431,-33.336730,P1R1
7.430643,-137.877436,22.133803,-121.017431,15.249645,-33.809951,P1R1
7.481343,-137.258344,22.107605,-121.577988,15.615799,-33.638668,P1R1
7.524913,-136.740284,22.086776,-121.433041,15.675548,-33.315413,P1R1
7.594611,-136.315806,22.115784,-122.090535,15.718779,-33.404589,P1R1
7.745782,-136.005975,22.103714,-122.830158,15.875682,-33.984520,P1R1
7.974381,-135.736724,22.148097,-123.512760,16.018600,-34.388390,P1R1
8.220021,-135.533096,22.185887,-123.628186,16.702007,-34.007833,P1R1
8.508529,-135.355146,22.256903,-122.987123,17.338178,-34.033398,P1R1
8.797688,-135.229331,22.309378,-122.547270,17.563670,-34.206943,P1R1
9.045689,-135.117302,22.375192,-122.176438,17.725602,-34.334731,P1R1
9.225100,-135.045388,22.414194,-121.799876,18.094440,-34.894384,P1R1
9.413977,-134.975047,22.437636,-121.620851,18.246269,-34.930233,P1R1
9.540213,-134.905114,22.436614,-121.209510,18.564661,-35.094275,P1R1
9.994849,-134.800834,22.904258,-120.750672,18.779634,-34.773711,P1R1
10.378828,-134.698300,23.321568,-121.153908,19.265556,-34.932959,P1R1
10.682623,-134.626741,23.668648,-121.640524,19.731185,-35.904357,P1R1
10.916366,-134.580359,23.954624,-122.782201,20.743620,-37.360562,P1R1
11.110365,-134.524287,24.131468,-123.032106,21.265177,-38.022493,P1R1
11.249317,-134.489038,24.264489,-123.156362,21.824576,-38.660366,P1R1
11.342378,-134.470469,24.360557,-122.847886,22.249869,-38.926228,P1R1
11.414462,-134.434231,24.450313,-122.902712,23.295137,-40.044679,P1R1
11.454966,-134.412119,24.514577,-123.043668,24.319820,-39.713861,P1R1
11.524475,-134.400607,24.546419,-122.900203,24.663486,-39.744104,P1R1
11.566569,-134.398058,24.561597,-123.646528,24.730763,-39.795100,P1R1
11.603290,-134.371523,24.588559,-126.407887,22.835711,-39.058926,P1R1
11.620280,-134.324383,24.603122,-128.159526,22.184098,-38.720145,P1R1
11.606435,-134.289618,24.587933,-129.640400,22.085596,-38.747263,P1R1
11.568346,-134.234928,24.552441,-132.676603,22.810934,-40.382172,P1R1
11.511331,-134.193517,24.497756,-133.397073,23.376293,-41.556184,P1R1
11.455912,-134.133237,24.449059,-133.039043,23.637098,-41.804111,P1R1
11.404325,-134.086859,24.407180,-132.374680,23.940734,-41.553266,P1R1
11.379919,-134.021736,24.325570,-131.860271,24.321346,-42.329836,P1R1
11.319532,-133.972048,24.288195,-131.444772,24.308157,-42.223852,P1R1
11.267779,-133.904707,24.263511,-130.834605,23.998453,-41.925317,P1R1
11.255570,-133.792266,24.287748,-131.052942,23.866833,-41.999221,P1R1
11.246460,-133.702383,24.312639,-131.681839,23.490471,-42.117682,P1R1
11.208961,-133.632499,24.301813,-132.895597,22.514313,-42.082444,P1R1
11.178603,-133.580069,24.296050,-133.002477,22.477928,-42.186922,P1R1
11.154610,-133.542587,24.293880,-133.036400,22.462405,-42.216922,P1R1
11.400953,-133.453168,24.319985,-133.094829,22.406645,-42.243694,P1R1
11.596690,-133.383466,24.328803,-133.043120,22.341982,-42.276558,P1R1
11.760755,-133.331057,24.339535,-133.039860,22.359597,-42.318069,P1R1
11.880335,-133.323246,24.334778,-133.030513,22.348286,-42.397471,P1R1
11.959144,-133.323408,24.313230,-133.011548,22.351237,-42.432011,P1R1
12.018678,-133.329175,24.298164,-132.998550,22.367040,-42.430997,P1R1
12.030774,-133.368931,24.251406,-132.787483,22.374199,-42.376960,P1R1
12.033938,-133.406512,24.215604,-132.541118,22.371869,-42.308303,P1R1
12.031732,-133.470592,24.193330,-131.727321,22.635375,-41.967636,P1R1


==> images/plots/results/GPS-IMU_c_f_results/Data5_positions_rotations_fuzzy.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.162073,-0.086218,0.128253,0.097652,0.059389,0.050783,P0R0
-0.278684,-0.148252,0.220531,0.211151,0.119655,0.042055,P0R0
-0.359058,-0.180230,0.300328,1.130055,0.947704,0.158533,P0R0
-0.421993,-0.205271,0.362814,1.146835,1.082582,0.258655,P0R0
-0.472684,-0.225438,0.413144,1.037648,1.071864,0.360397,P0R0
-0.514443,-0.242053,0.454607,0.918745,0.988303,0.369300,P0R0
-0.549485,-0.255995,0.489404,0.814202,0.886766,0.427434,P0R0
-0.579348,-0.267876,0.519058,0.766609,0.763985,0.405047,P0R0
-0.605129,-0.278133,0.544661,0.563588,0.698957,0.329522,P0R0
-0.627635,-0.287087,0.567015,0.558031,0.612258,0.317445,P0R0
-0.647472,-0.294979,0.586718,0.534215,0.563724,0.301847,P0R0
-0.655096,-0.301830,0.596385,0.583196,0.468343,0.274284,P0R0
-0.657852,-0.307898,0.610230,0.595792,0.400787,0.281337,P0R0
-0.660336,-0.313367,0.622708,0.549515,0.341736,0.261816,P0R0
-0.662586,-0.318323,0.634017,0.549061,0.341157,0.261625,P0R0
-0.664635,-0.322837,0.644323,0.535696,0.304596,0.262809,P0R0
-0.666510,-0.326968,0.653755,0.466824,0.293187,0.232963,P0R0
-0.668232,-0.330764,0.662425,0.364262,0.280230,0.192873,P0R0
-0.681445,-0.328082,0.672409,0.369870,0.264219,0.176065,P0R0
-0.707393,-0.307096,0.664554,0.130103,0.345425,0.121685,P0R0
-0.738162,-0.281601,0.648870,0.066951,0.377730,0.119428,P0R0
-0.766795,-0.257875,0.634276,0.082385,0.421478,0.118434,P0R0
-0.804322,-0.229989,0.622514,0.122376,0.428328,0.155353,P0R0
-0.839406,-0.203917,0.611520,0.092593,0.402776,0.157540,P0R0
-0.878476,-0.179593,0.593316,0.093147,0.389239,0.147084,P0R0
-0.915142,-0.156765,0.576234,0.143559,0.371409,0.185739,P0R0
-0.939411,-0.135139,0.558420,0.188972,0.412057,0.124760,P0R0
-0.962258,-0.114779,0.541652,0.129100,0.412144,0.133023,P0R0
-0.984785,-0.101131,0.538955,0.100437,0.353759,0.169894,P0R0
-0.996215,-0.082602,0.534701,0.005345,0.401456,0.133968,P0R0
-1.009853,-0.070581,0.526955,0.016197,0.511436,0.109448,P0R0
-1.025661,-0.059256,0.515925,-0.048747,0.568009,0.092763,P0R0
-1.037739,-0.048486,0.509167,-0.078403,0.640978,0.078691,P0R0
-1.046309,-0.038231,0.506434,-0.005996,0.645755,0.115434,P0R0
-1.054437,-0.028504,0.503845,-0.037783,0.680300,0.131037,P0R0
-1.062149,-0.019271,0.501393,-0.054062,0.686951,0.131693,P0R0
-1.069472,-0.010501,0.499068,-0.079568,0.658653,0.116359,P0R0
-1.077199,-0.017908,0.509278,-0.046798,0.652663,0.147524,P0R0
-1.081737,-0.024904,0.522569,-0.026330,0.674676,0.142000,P0R0
-1.086051,-0.031557,0.535220,-0.120932,0.736055,0.195443,P0R0
-1.090156,-0.037887,0.547263,-0.211691,0.823976,0.220729,P0R0
-1.091280,-0.043868,0.562284,-0.289964,0.821732,0.225577,P0R0
-1.092347,-0.049561,0.576603,-0.374728,0.914837,0.231435,P0R0
-1.093363,-0.054984,0.590250,-0.383325,0.914730,0.245281,P0R0
-1.094247,-0.065288,0.603261,-0.439226,0.933220,0.233107,P0R0
-1.092330,-0.075065,0.619188,-0.499960,0.980019,0.283295,P0R0
-1.090501,-0.084386,0.634381,-0.472519,1.001168,0.321195,P0R0
-1.088755,-0.093276,0.648881,-0.467135,1.155015,0.344855,P0R0
-1.087087,-0.101754,0.662724,-0.551824,1.264783,0.309397,P0R0
-1.082754,-0.109799,0.679430,-0.605659,1.272978,0.282883,P0R0
-1.078618,-0.117476,0.695379,-0.621543,1.317552,0.284271,P0R0
-1.074668,-0.124801,0.710613,-0.727694,1.354019,0.293937,P0R0
-1.070896,-0.131794,0.725163,-0.770013,1.407847,0.295135,P0R0
-1.064482,-0.143495,0.742541,-0.796830,1.403016,0.328645,P0R0
-1.058356,-0.154668,0.759143,-0.804412,1.402602,0.370535,P0R0
-1.052503,-0.165337,0.775008,-0.858347,1.353920,0.435166,P0R0
-1.046911,-0.175526,0.790168,-0.834230,1.312432,0.450840,P0R0
-1.038849,-0.185214,0.808121,-0.851117,1.322581,0.468802,P0R0
-1.031143,-0.194466,0.825289,-0.906105,1.219541,0.496018,P0R0
-1.023780,-0.203304,0.841696,-0.285909,1.294088,0.137084,P0R0
-1.016743,-0.211748,0.857379,0.207688,1.490894,-0.456223,P0R0
-0.996125,-0.239770,0.889668,0.615441,1.650017,-0.451856,P0R0
-0.973709,-0.266504,0.923987,0.883188,1.690760,-0.382493,P0R0
-0.952285,-0.292051,0.956792,0.931752,1.839441,-0.195066,P0R0
-0.925405,-0.316360,0.983131,1.471590,2.078821,0.678046,P0R0
-0.899712,-0.339592,1.008313,1.762291,2.169959,0.967794,P0R0
-0.875154,-0.361796,1.032390,1.826769,2.009510,1.261049,P0R0
-0.858078,-0.383120,1.060439,1.493590,1.249972,1.401584,P0R0
-0.836330,-0.403389,1.094261,-2.178065,4.344999,0.250287,P0R0
-0.815539,-0.422759,1.126611,-1.282672,3.887253,0.818619,P0R0
-0.795663,-0.441275,1.157546,-0.762987,3.922060,1.057777,P0R0
-0.776660,-0.458970,1.187137,0.306680,4.596434,1.625700,P0R0
-0.758493,-0.475885,1.215437,0.429460,4.670275,1.894937,P0R0
-0.741040,-0.497078,1.242511,-0.554154,4.587004,2.280498,P0R0
-0.724355,-0.517337,1.268405,-0.956594,4.205181,2.621198,P0R0
-0.708400,-0.536701,1.293181,-1.936103,4.156869,3.059989,P0R0
-0.693145,-0.555213,1.316880,-2.249258,3.874671,3.147947,P0R0
-0.678558,-0.572909,1.339549,-2.524922,4.081890,2.698892,P0R0
-0.664608,-0.589822,1.361250,-3.342521,5.150003,2.016539,P0R0
-0.648566,-0.605946,1.385453,-3.815475,5.368502,1.667986,P0R0
-0.633226,-0.621360,1.408605,-4.085628,5.514020,1.544524,P0R0
-0.618553,-0.636090,1.430774,-3.690382,4.605141,1.419814,P0R0
-0.604439,-0.655194,1.451982,-2.924748,4.214921,1.351634,P0R0
-0.590940,-0.673455,1.472282,-1.287264,3.473678,1.186970,P0R0
-0.578031,-0.690913,1.491705,-0.459666,3.695876,1.415813,P0R0
-0.565683,-0.707600,1.510299,0.562100,4.598132,2.055639,P0R0
-0.551175,-0.723510,1.531529,0.847628,4.661743,2.166010,P0R0
-0.537298,-0.738717,1.551853,0.216382,4.436840,2.331460,P0R0
-0.524027,-0.753255,1.571299,-0.340796,4.074210,2.386972,P0R0
-0.511335,-0.767153,1.589905,-0.610412,4.154319,2.322291,P0R0
-0.499195,-0.780437,1.607721,-1.716026,3.347804,1.556372,P0R0
-0.487502,-0.798156,1.624769,-2.281448,3.353380,1.711496,P0R0
-0.476319,-0.815097,1.641083,-2.639105,2.996351,1.541905,P0R0
-0.462920,-0.831246,1.660149,-2.244764,2.675604,1.693022,P0R0
-0.450106,-0.846684,1.678394,-1.868730,2.543493,1.582857,P0R0
-0.437849,-0.861443,1.695854,-1.658671,2.455936,1.357949,P0R0
-0.426123,-0.875549,1.712577,-1.146662,2.396887,0.782207,P0R0
-0.414907,-0.889035,1.728582,-1.046013,2.405723,0.607179,P0R0
-0.404179,-0.901927,1.743900,-0.831764,2.490312,0.950833,P0R0
-0.393834,-0.919267,1.758576,-0.485471,2.666660,1.340030,P0R0
-0.383939,-0.935844,1.772625,-0.655913,2.781435,1.476101,P0R0
-0.374475,-0.951692,1.786073,-0.994442,2.594264,1.619887,P0R0
-0.362719,-0.966796,1.802403,-2.037864,2.034399,1.845983,P0R0
-0.351475,-0.981234,1.818034,-2.510301,1.795510,1.892942,P0R0
-0.335189,-1.044764,1.853348,-4.720676,5.454932,2.278797,P0R0
-0.319609,-1.105509,1.887143,-4.528072,5.100842,2.361987,P0R0
-0.304705,-1.163589,1.919486,-4.325812,4.752539,2.457870,P0R0
-0.290447,-1.219123,1.950440,-4.139486,4.631482,2.492448,P0R0
-0.276803,-1.272216,1.980087,-3.943418,4.823975,2.365639,P0R0
-0.263749,-1.322980,2.008464,-3.711447,5.149893,2.294143,P0R0
-0.248474,-1.376485,2.039095,-3.242790,5.764503,1.948389,P0R0
-0.233860,-1.427643,2.068412,-3.326164,5.579713,1.900197,P0R0
-0.219880,-1.476557,2.096475,-3.525710,5.495707,1.994068,P0R0
-0.203637,-1.533311,2.126807,-4.491513,5.506528,1.982591,P0R0
-0.188098,-1.587576,2.155840,-5.268003,5.735619,1.892041,P0R0
-0.173233,-1.639460,2.183631,-5.988848,5.635670,1.401978,P0R0
-0.159005,-1.689062,2.210264,-7.040720,6.115427,0.825344,P0R0
-0.145392,-1.736487,2.235760,-7.654387,6.438439,0.703551,P0R0
-0.132369,-1.781830,2.260170,-7.958742,6.791317,0.847742,P0R0
-0.119822,-1.830196,2.283562,-7.286742,7.047684,1.465612,P0R0
-0.107817,-1.876440,2.305960,-6.580437,7.054376,1.482610,P0R0
-0.096330,-1.920655,2.327408,-5.861215,6.643073,1.656774,P0R0
-0.085338,-1.962928,2.347947,-5.170544,5.936588,1.686004,P0R0
-0.074813,-2.003339,2.367646,-4.152612,5.574179,1.402320,P0R0
-0.064742,-2.041975,2.386512,-4.153895,5.899719,1.422665,P0R0
-0.055016,-2.083925,2.404612,-4.196680,5.853442,1.401048,P0R0
-0.045708,-2.124033,2.421951,-4.482083,5.907424,1.497790,P0R0
-0.036801,-2.162380,2.438560,-4.902257,5.652063,1.723010,P0R0
-0.028271,-2.199035,2.454503,-5.836056,5.121663,1.959062,P0R0
-0.020106,-2.234079,2.469779,-6.378838,4.900751,2.247564,P0R0
-0.012292,-2.267583,2.484418,-6.709927,4.655648,1.972583,P0R0
-0.004806,-2.299606,2.498478,-7.500027,5.205983,1.439076,P0R0
0.002361,-2.330222,2.511954,-7.700395,5.387875,1.377195,P0R0
0.009302,-2.364509,2.524871,-7.586832,5.265998,1.415928,P0R0
0.015954,-2.397281,2.537286,-7.577800,5.081513,1.511332,P0R0
0.022323,-2.428612,2.549189,-7.504035,4.304712,1.522631,P0R0
0.028436,-2.458549,2.560668,-7.595752,2.368861,1.382027,P0R0
0.034287,-2.487171,2.571669,-7.503678,1.481290,1.338448,P0R0
0.039890,-2.514533,2.582222,-7.328645,0.918177,1.429254,P0R0
0.045344,-2.545701,2.592380,-6.929273,1.123803,1.652924,P0R0
0.053266,-2.575453,2.605568,-6.719963,1.294772,1.710088,P0R0
0.060856,-2.603887,2.618248,-6.522754,0.899680,1.768698,P0R0
0.068122,-2.631068,2.630408,-6.693862,0.595538,1.897232,P0R0
0.075085,-2.657043,2.642108,-7.391678,0.528837,1.803850,P0R0
0.081751,-2.681873,2.653333,-8.034687,0.264774,1.335579,P0R0
0.088133,-2.705607,2.664103,-8.681971,0.755846,1.234173,P0R0
0.094251,-2.728285,2.674477,-8.999717,1.938910,1.417300,P0R0
0.100117,-2.749953,2.684472,-9.052660,3.182695,1.175421,P0R0
0.105898,-2.780699,2.694068,-8.687705,4.108568,1.078592,P0R0
0.115683,-2.845161,2.694835,-8.397329,4.559389,1.011482,P0R0
0.125057,-2.906784,2.695646,-7.868239,3.949143,0.952902,P0R0
0.134029,-2.965701,2.696460,-7.557348,3.918841,1.115796,P0R0
0.142617,-3.022032,2.697277,-7.375608,3.839235,1.174983,P0R0
0.150852,-3.075869,2.698176,-7.178671,4.331119,1.354994,P0R0
0.158817,-3.132360,2.699075,-6.791066,4.494305,1.447215,P0R0
0.166442,-3.186370,2.699975,-6.526190,4.882364,1.548979,P0R0
0.173749,-3.237997,2.700914,-6.652016,5.157899,1.518205,P0R0
0.180843,-3.292353,2.701933,-7.983433,4.714641,1.279817,P0R0
0.187634,-3.344322,2.702948,-8.020521,4.758592,1.257292,P0R0
0.194144,-3.393997,2.703999,-7.245725,4.884389,1.824280,P0R0
0.200378,-3.441489,2.705045,-7.252195,5.430606,1.820102,P0R0
0.206348,-3.486893,2.706086,-7.637550,5.439737,1.818701,P0R0
0.212072,-3.530290,2.707163,-8.883217,3.460201,1.684931,P0R0
0.220497,-3.586790,2.711675,-9.758691,2.707242,1.781876,P0R0
0.228570,-3.640798,2.716072,-10.945153,1.103623,1.837141,P0R0
0.236299,-3.692433,2.720319,-11.485931,1.000760,1.897430,P0R0
0.243779,-3.746818,2.724423,-11.963359,0.759677,1.754258,P0R0
0.250948,-3.798801,2.728432,-12.365594,0.635099,2.010726,P0R0
0.257813,-3.848500,2.732310,-12.351386,0.390528,1.944071,P0R0
0.264385,-3.896013,2.736061,-12.195023,0.093027,1.818094,P0R0
0.270687,-3.941426,2.739737,-11.853638,-0.144090,1.770799,P0R0
0.276803,-3.989860,2.743296,-11.497661,-0.526630,2.126305,P0R0
0.282668,-4.036152,2.746790,-10.678102,-0.190306,2.333339,P0R0
0.288285,-4.080407,2.750177,-10.658554,-0.051780,2.653524,P0R0
0.293662,-4.122718,2.753450,-10.654231,0.136731,2.761598,P0R0
0.298893,-4.168185,2.756626,-10.651993,0.054458,2.831695,P0R0
0.303920,-4.211625,2.759804,-10.733913,-0.430931,3.057101,P0R0
0.308735,-4.253154,2.762890,-10.905331,-0.296743,3.044413,P0R0
0.313348,-4.292853,2.765890,-11.003133,-0.346958,2.830038,P0R0
0.317849,-4.335822,2.768807,-11.296894,-0.262385,2.377219,P0R0
0.322170,-4.376885,2.771694,-11.783398,0.975479,2.089848,P0R0
0.326311,-4.416140,2.774504,-11.910510,1.351595,1.925278,P0R0
0.330279,-4.453664,2.777240,-11.851578,2.062679,2.002894,P0R0
0.334091,-4.489520,2.779956,-11.391948,2.942349,1.883269,P0R0
0.337826,-4.528813,2.782604,-10.937156,3.008570,1.778636,P0R0
0.341416,-4.566361,2.785238,-10.171154,3.352804,1.310582,P0R0
0.344857,-4.602253,2.787807,-9.696809,3.524690,1.389788,P0R0
0.348156,-4.636562,2.790315,-9.175220,4.185782,1.774113,P0R0
0.351409,-4.674361,2.792815,-7.967689,4.034088,2.117390,P0R0
0.354528,-4.710493,2.795257,-7.709285,4.145665,2.113945,P0R0
0.354837,-4.745047,2.794308,-8.271389,3.637342,2.069512,P0R0
0.355222,-4.783094,2.793452,-9.262958,3.887389,2.115428,P0R0
0.352899,-4.819507,2.789245,-9.914847,4.039297,2.102901,P0R0
0.341780,-4.864483,2.786894,-10.786441,5.928530,2.215989,P0R0
0.250975,-5.199926,2.729031,-11.732181,5.885581,2.473064,P0R0
-0.855185,-10.249397,1.839071,-12.387378,5.293099,2.413098,P2R0
-1.190802,-11.386419,1.718066,-13.326542,5.757811,2.000885,P0R0
-1.778021,-13.834531,1.380159,-13.501092,5.434364,1.607118,P1R0
-2.073345,-15.106400,1.224613,-13.283751,5.363787,1.319751,P1R0
-2.108876,-17.426778,0.920903,-12.030733,5.664936,0.505224,P2R0
-1.902292,-17.593514,0.920000,-12.279923,5.395721,-0.109540,P1R0
-1.854744,-18.505124,0.845494,-12.258255,5.409370,-0.032317,P2R0
-1.696672,-18.259535,0.920023,-11.744083,5.809765,0.060446,P1R0
-1.702236,-18.669760,0.838103,-11.157131,5.519113,0.079129,P2R0
-1.597996,-18.303892,0.901321,-10.971822,5.265909,-0.224834,P1R0
-1.497266,-18.487014,0.977831,-10.596312,5.351531,0.166455,P2R0
-1.351254,-18.139894,1.121565,-10.310273,5.459976,0.428697,P1R0
-1.203640,-18.095299,1.272753,-10.070134,5.891321,0.775936,P2R0
-1.075981,-17.747437,1.411023,-10.039860,6.130373,0.868323,P1R0
-0.960195,-17.621594,1.532682,-10.219428,6.268108,0.887562,P2R0
-0.838282,-17.454971,1.667940,-11.002226,6.284302,1.190152,P2R0
-0.721291,-17.278869,1.803238,-11.600903,6.029987,1.355768,P2R0
-0.636314,-17.092838,1.904087,-12.563768,5.442259,1.691355,P2R0
-0.578530,-16.961323,1.973829,-13.079076,5.057485,1.455574,P2R0
-0.520498,-16.884433,2.046280,-13.400488,4.966335,1.142231,P2R0
-0.432254,-16.855974,2.053648,-13.758226,5.335526,0.698476,P2R0
-0.349756,-16.869210,2.077625,-13.881047,5.232318,0.446499,P2R0
-0.315900,-16.877251,2.061478,-13.982527,5.417785,0.427564,P2R0
-0.348971,-16.921606,2.082352,-13.774143,5.523494,0.245441,P2R0
-0.362285,-16.953900,2.121321,-13.382164,5.367636,0.218449,P2R0
-0.378134,-17.016104,2.147724,-12.962258,5.267979,0.014711,P2R0
-0.395010,-17.061771,2.164104,-12.578348,4.872934,0.103073,P2R0
-0.410520,-17.132935,2.173688,-11.953283,4.634093,0.646490,P2R0
-0.423996,-17.224061,2.177558,-11.714735,4.828395,0.981096,P2R0
-0.485691,-17.330721,2.217274,-11.467124,4.991854,1.445599,P2R0
-0.534676,-17.407442,2.246531,-11.276071,5.164568,1.608788,P2R0
-0.571222,-17.499015,2.266602,-11.256531,5.381996,1.534235,P2R0
-0.546175,-17.601107,2.239541,-11.346790,5.400761,1.529979,P2R0
-0.544657,-17.671843,2.188786,-12.484492,4.985342,1.132084,P2R0
-0.541088,-17.756767,2.147305,-13.507007,4.929805,1.055205,P2R0
-0.536201,-17.852959,2.115389,-14.915907,4.728410,0.574500,P2R0
-0.581404,-17.958737,2.131545,-15.238388,4.697744,0.695203,P2R0
-0.530857,-17.986385,2.289106,-15.017149,5.062105,0.701351,P2R0
-0.435079,-18.673292,2.469466,-14.414420,5.277222,0.731506,P2R0
-0.357697,-19.243847,2.610095,-12.283328,3.657462,0.723347,P2R0
-0.299122,-19.666032,2.713473,-11.830715,2.572236,0.843960,P2R0
-0.256341,-20.000725,2.785184,-11.566680,1.847686,0.814783,P2R0
-0.227078,-20.222359,2.831702,-11.195188,0.163192,0.857916,P2R0
-0.206031,-20.513605,2.858652,-10.694782,0.933865,0.593587,P2R0
-0.194104,-20.703021,2.870572,-10.080990,1.435602,0.531157,P2R0
-0.188278,-20.852133,2.871934,-9.285963,2.218520,0.584714,P2R0
-0.187300,-20.932557,2.866422,-8.790564,2.759712,0.700073,P2R0
-0.189171,-20.962138,2.857485,-8.503671,2.942849,1.235884,P2R0
-0.170542,-20.995850,2.874526,-9.081481,3.327466,1.360045,P2R0
-0.157567,-20.998620,2.885319,-9.452587,3.393017,1.706735,P2R0
-0.149151,-20.980964,2.891374,-10.041974,3.215598,1.935538,P2R0
-0.143282,-20.990913,2.894571,-10.488977,3.002144,1.916313,P2R0
-0.139879,-20.986505,2.895907,-11.843432,2.748089,1.464706,P2R0
-0.138516,-20.973148,2.895608,-12.163991,3.393289,1.585724,P2R0
-0.137546,-20.994571,2.894943,-12.393810,3.442237,1.234753,P2R0
-0.137603,-21.005666,2.893762,-12.456736,3.600148,1.291993,P2R0
-0.115515,-21.048347,2.920919,-12.185733,3.212356,1.002436,P2R0
-0.098191,-21.077322,2.942753,-12.102361,2.818017,0.583820,P2R0
-0.114008,-21.135705,3.026308,-12.054336,2.594325,0.583994,P2R0
-0.127598,-21.177071,3.091073,-11.680983,2.558136,0.783532,P2R0
-0.138040,-21.244174,3.139018,-11.396985,2.558014,0.975287,P2R0
-0.145793,-21.291427,3.173220,-11.233176,2.748876,1.287234,P2R0
-0.151422,-21.322416,3.195648,-11.500145,2.677064,1.330890,P2R0
-0.154544,-21.380384,3.208895,-11.867364,2.491696,1.370639,P2R0
-0.155609,-21.419784,3.216493,-12.587253,2.109186,1.693332,P2R0
-0.155049,-21.484345,3.219053,-12.777995,2.251401,1.956748,P2R0
-0.132469,-21.528694,3.245597,-13.160335,2.003894,1.529358,P2R0
-0.113100,-21.596570,3.264948,-14.129360,2.709345,1.086960,P2R0
-0.097927,-21.643424,3.277860,-14.319957,3.400932,0.946942,P2R0
-0.086601,-21.673182,3.285613,-14.591836,3.993995,0.934807,P2R0
-0.077503,-21.729239,3.290286,-14.565736,5.244079,0.988636,P2R0
-0.071217,-21.766937,3.292261,-14.388647,5.438622,0.874630,P2R0
-0.066828,-21.789706,3.293066,-13.748538,5.625507,0.381715,P2R0
-0.063537,-21.841068,3.292698,-13.226359,5.553125,-0.233969,P2R0
-0.061647,-21.875760,3.291716,-12.844578,5.644004,-0.900639,P2R0
-0.060423,-21.896841,3.291138,-12.060908,5.802329,-0.892633,P2R0
-0.059264,-21.947494,3.290510,-11.911180,5.827821,-0.663887,P2R0
-0.058680,-21.982168,3.290023,-12.068834,5.821163,-0.377160,P2R0
-0.058447,-22.003869,3.289789,-12.249204,5.930500,-0.218762,P2R0
-0.058082,-22.015308,3.290474,-12.236899,5.797429,0.137645,P2R0
-0.057842,-22.019334,3.291353,-12.118876,6.067648,0.403231,P2R0
-0.057714,-22.018240,3.292269,-11.907659,5.709998,0.655921,P2R0
-0.032897,-22.691359,3.415162,-11.954850,4.611708,0.682119,P2R0
0.008227,-23.218778,3.539789,-12.200155,3.581039,0.627087,P2R0
0.040413,-23.613056,3.635635,-12.850716,1.987751,0.859021,P2R0
0.064257,-23.892070,3.705421,-13.190385,1.259888,0.917374,P2R0
0.081645,-24.115538,3.753291,-13.619227,0.386091,1.003852,P2R0
0.093116,-24.254995,3.783533,-13.781031,0.298435,1.387893,P2R0
0.100272,-24.329316,3.800846,-14.174651,-0.081882,0.656903,P2R0
0.125357,-24.355525,3.835441,-14.396521,0.026452,0.642638,P2R0
0.143722,-24.348482,3.857935,-14.076405,2.662951,0.210564,P2R0
0.156838,-24.360230,3.870539,-14.232238,3.384442,-0.166753,P2R0
0.165445,-24.351574,3.876550,-14.670567,4.120782,-0.316484,P2R0
0.170615,-24.330146,3.878096,-13.110224,4.078013,-0.344830,P2R0
0.151543,-24.302398,3.848910,-12.525503,3.794667,-0.536925,P2R0
0.135723,-24.312082,3.823561,-12.223444,3.327369,-0.540778,P2R0
0.123329,-24.313477,3.803972,-11.231720,3.460552,-0.157402,P2R0
0.113645,-24.309635,3.788669,-10.951790,3.873056,0.139975,P2R0
0.107138,-24.342480,3.777405,-10.815537,3.966871,0.322026,P2R0
0.124395,-24.364774,3.797545,-10.591069,4.140131,0.391475,P2R0
0.138810,-24.378925,3.814826,-10.574954,3.916818,0.485930,P2R0
0.150392,-24.386696,3.829129,-10.773624,3.470757,0.515867,P2R0
0.159351,-24.389703,3.840593,-11.426372,3.160075,0.476558,P2R0
0.166959,-24.429011,3.850172,-12.604149,2.650673,0.271752,P2R0
0.172449,-24.457705,3.857445,-13.042703,2.954563,0.141937,P2R0
0.176223,-24.477357,3.862827,-13.278964,3.692458,0.257678,P2R0
0.201058,-24.528966,3.894717,-13.810178,4.495701,0.093579,P2R0
0.220172,-24.566515,3.919567,-13.861971,4.992511,0.138208,P2R0
0.234232,-24.592133,3.938167,-13.690722,5.402322,0.112925,P2R0
0.244345,-24.607866,3.952147,-13.135338,5.539296,-0.113780,P2R0
0.251620,-24.656001,3.961716,-12.929684,4.873840,-0.464863,P2R0
0.256370,-24.689980,3.968526,-12.719909,4.309058,-0.869954,P2R0
0.280394,-24.712036,3.999987,-12.521946,4.392340,-0.916808,P2R0
0.299281,-24.764614,4.024423,-11.719601,5.383369,-0.688288,P2R0
0.313058,-24.801647,4.042789,-10.747772,6.119730,-0.101448,P2R0
0.343775,-24.825631,4.082808,-10.652252,6.301774,0.099905,P2R0
0.367050,-24.879467,4.112558,-10.815504,6.263108,0.238671,P2R0
0.383335,-24.917274,4.133597,-11.057967,6.113026,0.490644,P2R0
0.343480,-24.942515,4.187851,-12.382712,5.812280,0.975645,P2R0
0.310546,-24.997028,4.228100,-12.932533,5.344962,1.070772,P2R0
0.305501,-25.034737,4.283773,-13.192784,5.713716,0.931704,P2R0
0.302098,-25.058987,4.323981,-13.592990,5.661450,0.620278,P2R0
0.301013,-25.112319,4.352008,-14.698122,5.787901,0.714579,P2R0
0.300837,-25.149319,4.369668,-14.619861,6.052274,0.921808,P2R0
0.301328,-25.172944,4.379428,-14.186399,6.054154,0.878780,P2R0
0.302927,-25.225959,4.383470,-13.787446,5.882504,0.905624,P2R0
0.304982,-25.262494,4.384310,-12.816413,5.329452,0.379061,P2R0
0.307011,-25.285756,4.382605,-12.867958,4.634936,0.168311,P2R0
0.308938,-25.298633,4.379505,-12.704773,4.353732,0.374842,P2R0
0.311367,-25.343626,4.375862,-12.246736,4.088674,0.375967,P2R0
0.314082,-25.374285,4.373644,-11.600001,4.770851,0.510578,P2R0
0.317029,-25.433530,4.371573,-11.358795,4.734219,0.594330,P2R0
0.416232,-26.151910,4.479225,-11.407761,4.769504,0.578685,P2R0
0.494790,-26.712538,4.564940,-11.841318,5.341486,0.918002,P2R0
0.554031,-27.129838,4.629746,-11.377008,5.485743,1.065795,P2R0
0.596447,-27.423412,4.676369,-10.781645,5.486584,1.052864,P2R0
0.625528,-27.654860,4.707905,-10.523407,5.524187,0.729901,P2R0
0.643649,-27.797209,4.728158,-10.167661,5.559187,0.274958,P2R0
0.653136,-27.871253,4.739179,-10.374241,5.652322,0.615542,P2R0
0.656365,-27.895328,4.743525,-10.290087,5.545886,0.582787,P2R0
0.655338,-27.885012,4.743347,-10.284879,5.346410,0.255554,P2R0
0.675997,-28.011865,4.768410,-10.816269,5.705129,-0.007302,P2R0
0.690109,-28.093156,4.786075,-11.209738,5.933497,-0.295048,P2R0
0.699288,-28.138580,4.798487,-11.877575,6.168441,-0.361780,P2R0
0.725856,-28.157093,4.833498,-12.142683,6.206759,-0.263548,P2R0
0.745576,-28.196806,4.859226,-12.167331,6.113396,-0.201192,P2R0
0.759251,-28.215644,4.877897,-11.648125,5.979113,-0.373203,P2R0
0.768615,-28.259387,4.890559,-11.450826,6.256879,-0.677821,P2R0
0.795661,-28.284119,4.926298,-11.347229,6.648314,-0.359360,P2R0
0.815133,-28.295060,4.952449,-11.245838,6.854605,-0.225849,P2R0
0.828962,-28.336035,4.970602,-11.118070,7.470441,0.066768,P2R0
0.837955,-28.361806,4.983085,-11.035640,7.206598,0.240271,P2R0
0.842969,-28.375920,4.990552,-11.282216,7.033192,0.208498,P2R0
0.845084,-28.381362,4.994355,-11.516813,6.735388,0.290472,P2R0
0.845216,-28.380705,4.995644,-11.907530,6.308924,0.374996,P2R0
0.845047,-28.415723,4.996071,-13.250769,5.458816,0.316067,P2R0
0.844010,-28.440040,4.995486,-13.776096,4.952664,-0.119482,P2R0
0.864283,-28.455002,5.022491,-14.585526,5.645024,-0.769447,P2R0
0.858396,-28.463530,5.016145,-14.614494,5.607241,-0.877998,P2R0
0.874648,-28.466351,5.038356,-14.078865,5.765756,-0.685336,P2R0
0.866220,-28.505865,5.028192,-13.537441,5.802872,-0.749837,P2R0
0.858830,-28.534570,5.019438,-12.883040,5.425421,-0.733076,P2R0
0.853653,-28.593749,5.013124,-12.159322,5.007355,-1.298893,P2R0
0.849900,-28.636866,5.009167,-11.458296,6.038695,-1.224082,P2R0
0.847174,-28.666515,5.006605,-11.018640,5.868962,-0.696586,P2R0
0.845667,-28.684961,5.006032,-10.657374,6.069534,-0.639883,P2R0
0.845827,-28.734535,5.007109,-10.995969,6.205520,-0.324992,P2R0
0.846382,-28.769395,5.008756,-11.260759,5.921967,-0.284046,P2R0
0.847501,-28.791863,5.011558,-13.187197,5.362358,0.213243,P2R0
0.849316,-28.844678,5.014291,-13.520049,4.788326,0.128835,P2R0
0.829615,-28.882158,4.989750,-13.808799,4.849821,-0.040426,P2R0
0.814630,-28.906370,4.971743,-14.648244,4.657635,-0.486115,P2R0
0.804284,-28.960174,4.958865,-14.360766,4.930132,-0.429559,P2R0
0.797261,-28.997777,4.950424,-14.020839,5.005061,-0.597259,P2R0
0.792973,-29.022042,4.945647,-13.774189,4.989857,-0.744297,P2R0
0.931100,-29.163535,5.861089,-12.941367,5.155244,-0.941065,P2R0
0.657283,-30.564287,6.139462,-11.940180,4.448023,-0.748904,P1R0
0.420485,-31.821278,6.433930,-10.919784,3.529865,-1.234208,P2R0
0.236366,-32.638746,6.524170,-10.290250,3.711403,-1.682229,P1R0
0.099813,-33.245082,6.591499,-10.682874,3.779218,-1.669481,P1R0
-0.003216,-33.826219,6.640917,-11.453058,3.934752,-1.597716,P1R0
-0.082804,-34.277136,6.675103,-12.140894,3.758244,-1.631140,P1R0
-0.142425,-34.649909,6.697564,-13.216595,3.715731,-1.812192,P1R0
-0.185605,-34.926718,6.708429,-13.436759,4.158551,-1.802006,P1R0
-0.214116,-35.149147,6.709801,-13.583054,4.875997,-2.031497,P1R0
-0.230672,-35.296667,6.703904,-13.852088,5.140806,-2.300083,P1R0
-0.220938,-35.411011,6.714677,-14.133354,5.698759,-2.136809,P1R0
-0.205911,-35.471041,6.719320,-13.894979,5.864179,-2.212149,P1R0
-0.186838,-35.518409,6.721128,-13.029005,6.148743,-2.604633,P1R0
-0.166197,-35.529352,6.719689,-12.787066,6.260336,-3.221246,P1R0
-0.144766,-35.543179,6.716202,-12.509896,6.288078,-3.356216,P1R0
-0.123770,-35.533590,6.713259,-11.697776,6.779461,-3.123540,P1R0
-0.104196,-35.507032,6.709305,-11.433843,6.884019,-2.725041,P1R0
-0.085873,-35.499217,6.705365,-11.083049,7.036720,-2.411628,P1R0
-0.069569,-35.480015,6.701838,-10.850597,7.091344,-2.149966,P1R0
-0.054608,-35.483461,6.700630,-10.920800,6.195052,-1.839233,P1R0
-0.041809,-35.477730,6.700031,-11.589804,5.952983,-1.751336,P1R0
-0.030547,-35.465923,6.703414,-12.612839,5.259585,-1.801727,P1R0
-0.020763,-35.479737,6.707058,-13.353492,5.458594,-1.944515,P1R0
-0.012821,-35.486373,6.710992,-13.898770,5.665784,-2.425075,P1R0
-0.006020,-35.517476,6.715231,-14.448616,5.321695,-2.398546,P1R0
-0.054696,-35.541001,6.730765,-14.896621,5.273337,-1.930404,P1R0
-0.095895,-35.587107,6.744912,-14.937174,5.016602,-1.841248,P1R0
-0.130366,-35.622574,6.757731,-14.722098,4.736900,-1.815205,P1R0
-0.157759,-35.679061,6.770961,-13.651799,3.977827,-1.962606,P1R0
-0.179469,-35.723170,6.782827,-13.325247,3.654687,-2.085515,P1R0
-0.195623,-35.786461,6.793473,-13.036429,3.820961,-2.045996,P1R0
-0.207169,-35.836160,6.804690,-12.208079,4.023189,-1.656425,P1R0
-0.230435,-35.904222,6.795823,-12.478274,4.167509,-1.751008,P1R0
-0.247818,-35.987267,6.788841,-12.963435,3.998935,-1.605349,P1R0
-0.260078,-36.082628,6.783763,-13.508337,3.541367,-1.365840,P1R0
-0.268263,-36.158037,6.781764,-13.910021,3.470622,-0.844864,P1R0
-0.272764,-36.245693,6.781308,-14.319139,3.586033,-1.053576,P1R0
-0.274484,-36.313693,6.783897,-14.767494,4.182887,-1.306777,P1R0
-0.273782,-36.394397,6.787475,-14.824368,4.124107,-1.647311,P1R0
-0.271207,-36.485826,6.791889,-14.774124,4.297207,-1.535726,P1R0
-0.267191,-36.556540,6.800301,-14.475846,4.528571,-1.728619,P1R0
-0.278810,-36.609165,6.788208,-14.040291,4.483399,-1.718130,P1R0
-0.287465,-36.646429,6.780871,-13.796306,4.925894,-2.034061,P1R0
-0.293520,-36.670976,6.777822,-13.582048,4.979487,-2.017922,P1R0
-0.304988,-37.225129,6.756328,-13.414732,4.843834,-2.111896,P1R0
-0.313415,-37.688755,6.741482,-13.475275,4.713313,-2.230187,P1R0
-0.262774,-38.216617,6.721588,-14.063029,4.881149,-2.465493,P1R0
-0.218759,-38.644518,6.706957,-14.560895,5.111505,-2.462468,P1R0
-0.180803,-39.012157,6.697023,-14.595676,5.344464,-2.312926,P1R0
-0.148887,-39.295816,6.692855,-14.259888,5.382286,-2.375724,P1R0
-0.160487,-39.536998,6.721849,-13.860279,5.288260,-2.492889,P1R0
-0.171370,-39.711670,6.750628,-12.875514,5.171673,-3.105380,P1R0
-0.181497,-39.830351,6.776961,-12.802808,5.234451,-3.209202,P1R0
-0.190637,-39.903143,6.800723,-12.532367,5.144997,-2.990068,P1R0
-0.198172,-39.969262,6.821919,-12.285040,5.436346,-2.830031,P1R0
-0.204337,-40.002571,6.842330,-11.689700,5.783944,-2.202129,P1R0
-0.209443,-40.010216,6.860195,-11.638329,5.963405,-2.113432,P1R0
-0.212776,-40.028838,6.877420,-12.307238,6.313861,-2.058984,P1R0
-0.215274,-40.029126,6.892327,-12.766254,6.276702,-2.174193,P1R0
-0.217021,-40.015892,6.905197,-13.402080,6.080295,-2.165577,P1R0
-0.217835,-39.993417,6.918002,-13.857020,5.342571,-2.128733,P1R0
-0.217633,-39.994822,6.929079,-14.361820,4.953298,-2.329834,P1R0
-0.216925,-39.988366,6.939547,-14.817195,5.163119,-2.365298,P1R0
-0.215946,-39.976293,6.948692,-15.184167,5.263812,-2.722543,P1R0
-0.214561,-39.960719,6.958026,-15.294379,5.174771,-2.497634,P1R0
-0.213062,-39.943054,6.966310,-14.895229,5.066613,-2.462000,P1R0
-0.211009,-39.954545,6.973752,-14.402786,5.034425,-2.524246,P1R0
-0.208724,-39.961786,6.982235,-13.291258,5.453881,-2.926442,P1R0
-0.206550,-39.965465,6.989965,-13.089502,5.462024,-3.033467,P1R0
-0.204501,-39.966400,6.997090,-12.750382,5.411879,-2.904041,P1R0
-0.201824,-39.995496,7.005447,-12.277082,6.699537,-2.833143,P1R0
-0.199393,-40.018551,7.013194,-12.031956,6.987584,-2.667011,P1R0
-0.197198,-40.036286,7.020443,-11.985606,7.315330,-2.618563,P1R0
-0.157097,-40.048821,6.997378,-12.174596,7.394470,-2.443738,P1R0
-0.122742,-40.057792,6.980285,-12.667162,7.200418,-2.236120,P1R0
-0.094144,-40.063645,6.967057,-13.303046,7.205028,-1.800793,P1R0
-0.070580,-40.067199,6.959150,-13.546639,6.743211,-1.910016,P1R0
-0.051348,-40.098768,6.954274,-13.733911,7.008827,-1.870791,P1R0
-0.036427,-40.124264,6.952076,-14.142584,6.920231,-2.203068,P1R0
-0.024458,-40.174514,6.953901,-14.533540,7.091955,-2.277207,P1R0
-0.048515,-40.545911,6.987341,-14.435222,7.156765,-2.311914,P1R0
-0.069420,-40.858968,7.022729,-11.163460,6.660928,-1.947444,P1R0
-0.087105,-41.146608,7.055782,-10.386693,7.101375,-1.624274,P1R0
-0.102344,-41.378696,7.084628,-10.293694,7.035048,-1.441575,P1R0
-0.114664,-41.590850,7.109512,-10.279057,7.025419,-1.226190,P1R0
-0.124448,-41.754768,7.132490,-10.650597,7.278788,-0.898604,P1R0
-0.132180,-41.876618,7.151965,-11.069376,6.956526,-0.590520,P1R0
-0.137291,-41.992928,7.170090,-12.312930,7.018080,-0.240598,P1R0
-0.124750,-42.074694,7.205862,-12.790428,7.052901,-0.557947,P1R0
-0.113368,-42.128053,7.236014,-13.013747,7.502110,-0.522689,P1R0
-0.103026,-42.158553,7.262410,-13.759600,8.686048,-1.073451,P1R0
-0.093987,-42.170898,7.284165,-13.829700,9.087427,-1.398666,P1R0
-0.085244,-42.229368,7.301913,-13.648433,9.102350,-1.618358,P1R0
-0.077557,-42.268723,7.318012,-12.948816,8.276910,-2.053183,P1R0
-0.055015,-42.292050,7.351612,-12.542845,7.917478,-2.624122,P1R0
-0.035315,-42.333075,7.381308,-12.140983,7.680526,-2.934450,P1R0
0.002392,-42.689516,7.426313,-11.965708,7.696804,-2.788919,P1R0
0.033671,-42.984108,7.463616,-11.953415,7.754984,-2.585021,P1R0
0.059325,-43.221912,7.495799,-12.316112,7.205806,-1.914042,P1R0
0.080124,-43.438486,7.521735,-12.811078,7.039968,-1.717168,P1R0
0.096450,-43.605693,7.544066,-13.601261,6.766136,-1.661141,P1R0
0.070522,-43.730492,7.591560,-14.021262,7.590244,-1.736059,P1R0
0.047426,-43.848659,7.630554,-14.457376,7.785067,-1.998609,P1R0
0.026937,-43.931833,7.662031,-14.707545,7.866568,-2.120543,P1R0
0.009492,-43.986179,7.688754,-14.363985,7.809865,-2.162388,P1R0
-0.004748,-44.046999,7.709706,-14.028794,7.533526,-2.349293,P1R0
-0.016156,-44.084905,7.727610,-13.805901,7.520675,-2.663909,P1R0
-0.024461,-44.134476,7.743093,-13.682203,6.825861,-3.107223,P1R0
-0.030775,-44.165040,7.754953,-13.755363,6.772243,-3.233711,P1R0
-0.018717,-44.210148,7.784501,-13.850397,7.814448,-3.242212,P1R0
-0.007395,-44.239124,7.810462,-12.874596,8.003418,-2.787374,P1R0
0.002744,-44.254935,7.831535,-12.613669,7.950548,-2.666719,P1R0
0.044035,-44.274835,8.063044,-12.851687,7.198532,-2.632571,P1R0
0.152967,-44.493473,8.269639,-13.337359,7.332692,-2.811986,P1R0
0.260911,-44.672175,8.461174,-13.814331,7.530222,-2.904006,P1R0
0.350549,-44.814871,8.618852,-14.827061,8.009195,-3.533603,P1R0
0.461627,-44.954772,8.714215,-14.891528,8.567415,-3.433079,P1R0
0.551383,-45.062196,8.785680,-14.518988,8.828200,-3.525099,P1R0
0.638548,-45.141445,8.860434,-14.349046,9.735181,-4.032436,P1R0
0.706362,-45.196920,8.915059,-13.941239,9.721711,-3.688274,P1R0
0.757317,-45.232719,8.952995,-13.119710,9.767265,-3.384724,P1R0
0.810034,-45.252365,8.997987,-12.482486,9.995608,-3.048036,P1R0
0.849083,-45.289676,9.031101,-12.126327,9.763442,-2.738412,P1R0
0.875919,-45.312934,9.052832,-12.132954,9.842176,-2.750621,P1R0
0.908874,-45.324675,9.086162,-12.498145,9.925049,-2.727485,P1R0
0.931654,-45.327819,9.111426,-13.401788,9.387838,-2.444403,P1R0
0.945840,-45.324407,9.128419,-13.706366,9.262590,-2.374650,P1R0
0.953466,-45.316418,9.140838,-14.178260,9.777811,-2.646043,P1R0
0.972173,-45.305128,9.170524,-14.843784,10.398055,-3.078264,P1R0
1.001436,-45.321875,9.216365,-15.090860,10.310372,-3.097842,P1R0
1.022870,-45.333199,9.252682,-14.690530,10.294574,-3.162580,P1R0
1.053871,-45.339839,9.301412,-14.256521,10.248415,-3.291252,P1R0
1.077325,-45.343122,9.342097,-13.662541,9.634300,-3.924066,P1R0
1.110712,-45.373444,9.394486,-13.184176,9.621817,-3.973096,P1R0
1.136022,-45.397233,9.436251,-12.730930,10.094653,-3.866371,P1R0
1.155792,-45.445629,9.474600,-12.313763,10.208773,-3.254306,P1R0
1.169596,-45.484485,9.504329,-12.483491,9.883498,-3.096095,P1R0
1.178989,-45.544807,9.526832,-12.945168,9.340422,-3.004372,P1R0
1.200814,-45.592956,9.565903,-14.096926,8.595876,-2.649063,P1R0
1.217506,-45.660396,9.596818,-14.402716,8.381428,-2.352269,P1R0
1.229393,-45.713928,9.620803,-14.799129,8.436047,-2.461972,P1R0
1.254229,-45.784984,9.661523,-15.387221,9.316924,-2.822581,P1R0
0.876059,-47.197313,9.161489,-14.505907,9.025476,-3.029366,P1R0
0.464404,-48.807092,8.620192,-13.320523,9.245330,-3.453574,P2R0
0.174258,-49.795250,8.236524,-12.714909,9.277710,-3.875367,P1R0
-0.042184,-50.562719,7.951071,-12.869712,9.945902,-3.674101,P1R0
-0.205002,-51.170360,7.738650,-12.882715,9.842220,-3.226531,P1R0
-0.326255,-51.684732,7.580623,-13.280164,10.070677,-3.053395,P1R0
-0.411981,-52.243006,7.466554,-13.863168,10.396175,-3.160926,P1R0
-0.453982,-52.719281,7.411107,-14.125506,10.494344,-3.434780,P1R0
-0.475576,-53.126391,7.382582,-13.896537,10.539027,-3.290581,P1R0
-0.464972,-53.445573,7.398010,-12.939062,10.055206,-3.142692,P1R0
-0.444245,-53.691306,7.427263,-12.470092,10.047466,-3.386639,P1R0
-0.400630,-53.876753,7.486031,-12.180618,9.861618,-3.656182,P1R0
-0.355075,-54.014759,7.547870,-11.917916,9.467357,-3.596964,P1R0
-0.292927,-54.146372,7.632239,-11.465655,9.962926,-3.153983,P1R0
-0.235163,-54.247408,7.711180,-11.377947,10.081505,-2.886103,P1R0
-0.149682,-54.356064,7.827228,-11.128900,10.319147,-2.481685,P1R0
-0.036781,-54.444991,7.901004,-11.694125,9.786682,-2.244649,P1R0
0.059424,-54.520894,7.965248,-12.420598,9.911292,-2.077913,P1R0
0.139114,-54.558720,8.019820,-12.886556,9.785666,-2.017485,P1R0
0.165902,-54.597648,8.095359,-13.437023,10.044381,-2.308357,P1R0
0.185047,-54.609919,8.160168,-14.044983,10.132140,-2.561522,P1R0
0.198092,-54.631978,8.213187,-14.296794,10.013320,-2.839422,P1R0
0.206059,-54.634949,8.257695,-14.062564,10.215172,-2.808498,P1R0
0.226384,-54.653373,8.313402,-13.655092,10.296089,-2.942297,P1R0
0.241708,-54.687254,8.359933,-12.904490,10.198958,-3.825920,P1R0
0.252608,-54.735581,8.396526,-12.591126,10.086863,-4.262258,P1R0
0.259748,-54.767257,8.426604,-12.103249,11.246913,-3.940689,P1R0
0.280242,-54.815071,8.469902,-11.737273,10.979224,-3.679211,P1R0
0.296169,-54.877614,8.504048,-11.338987,11.132935,-3.372233,P1R0
0.308110,-54.923195,8.532846,-11.630906,11.340133,-2.878005,P1R0
0.333478,-55.014122,8.575358,-12.078981,11.292732,-2.755690,P1R0
0.369677,-55.083972,8.631626,-13.207113,12.034098,-3.037737,P1R0
0.399002,-55.165708,8.676978,-14.112556,12.105083,-3.435734,P1R0
0.422690,-55.257661,8.715732,-15.099590,12.122151,-3.750408,P1R0
0.441338,-55.358024,8.747866,-15.197533,12.289138,-3.745291,P1R0
0.455406,-55.465078,8.772500,-14.845711,12.216498,-3.799698,P1R0
0.465667,-55.577389,8.790936,-14.438595,12.104830,-3.700023,P1R0
0.473445,-55.693901,8.808268,-14.019262,11.671352,-3.877127,P1R0
0.478687,-55.813286,8.821080,-13.691445,11.971370,-3.827423,P1R0
0.466140,-55.934993,8.811734,-13.333167,12.331068,-3.078727,P1R0
0.454553,-56.057852,8.802543,-13.120863,12.422407,-3.016854,P1R0
0.443750,-56.151274,8.794106,-13.010102,12.181644,-2.897772,P1R0
0.434473,-56.249367,8.786838,-13.398394,11.998968,-2.837005,P1R0
0.388973,-56.352292,8.812871,-14.775851,12.660663,-2.915340,P1R0
0.350844,-56.458639,8.835605,-15.400381,12.917954,-3.260580,P1R0
0.335387,-56.537599,8.875873,-15.950223,13.544324,-3.700007,P1R0
0.597484,-57.819148,9.078578,-15.558915,13.158653,-3.901080,P1R0
0.885706,-59.297770,9.309832,-14.832869,13.325872,-4.029257,P2R0
1.073838,-60.170449,9.448257,-13.762799,12.414064,-3.385925,P1R0
1.215262,-60.849959,9.552932,-13.474460,12.573997,-3.379038,P1R0
1.322350,-61.357972,9.632994,-13.177744,13.153245,-3.213034,P1R0
1.403876,-61.763410,9.696913,-12.382470,13.606668,-2.899865,P1R0
1.463801,-62.055826,9.744851,-12.480484,13.890846,-3.047101,P1R0
1.506306,-62.284288,9.779571,-12.680376,14.202621,-3.394244,P1R0
1.534148,-62.430748,9.805266,-12.959831,14.788747,-4.032521,P1R0
1.550133,-62.539242,9.821764,-13.129899,14.881298,-4.294140,P1R0
1.557109,-62.619130,9.833844,-13.415926,15.049127,-4.729785,P1R0
1.556284,-62.648897,9.839932,-13.404757,14.994673,-4.797504,P1R0
1.550495,-62.670003,9.843537,-13.521801,14.820308,-4.763654,P1R0
1.556685,-62.658184,9.864270,-13.344875,14.821619,-4.693236,P1R0
1.596413,-62.652045,9.849924,-13.096614,14.750753,-4.626665,P1R0
1.627920,-62.655738,9.840775,-12.974095,15.077053,-4.507782,P1R0
1.651105,-62.640923,9.831978,-13.143819,15.174365,-4.305574,P1R0
1.684214,-62.642925,9.846616,-14.113333,15.104837,-4.027056,P1R0
1.708993,-62.631896,9.859094,-14.978202,14.655885,-3.984265,P1R0
1.727501,-62.641820,9.871753,-17.061599,13.932634,-3.883290,P1R0
1.740524,-62.671196,9.882673,-18.359244,13.974784,-4.193728,P1R0
1.748628,-62.688232,9.892179,-19.307592,13.559123,-4.479828,P1R0
1.753320,-62.725519,9.900566,-20.015532,13.554646,-4.608095,P1R0
1.755250,-62.750853,9.910061,-21.057182,14.236027,-4.988353,P1R0
1.717206,-62.796928,9.948545,-21.654306,14.459065,-5.082373,P1R0
1.683741,-62.860445,9.981726,-21.987992,14.374837,-5.117352,P1R0
1.638441,-62.909099,9.989445,-21.943035,13.074410,-5.086561,P1R0
1.601044,-62.974886,9.999840,-21.191050,10.556396,-5.119110,P1R0
1.570027,-63.025067,10.008741,-20.912830,9.658679,-5.103379,P1R0
1.545446,-63.091795,10.016488,-20.622267,9.240995,-4.867933,P1R0
1.526193,-63.142614,10.023377,-20.424348,9.254460,-4.779297,P1R0
1.511964,-63.179841,10.031643,-20.335206,9.622175,-4.265484,P1R0
1.502265,-63.235515,10.039212,-20.144110,9.875743,-4.142533,P1R0
1.496399,-63.307100,10.046270,-20.045821,10.461764,-3.983694,P1R0
1.477394,-63.362476,10.034405,-20.348914,11.070336,-3.595027,P1R0
1.501569,-63.432836,9.995234,-20.507226,11.760869,-3.195461,P1R0
1.523824,-63.486519,9.963210,-20.516901,11.944202,-3.202181,P1R0
1.544338,-63.555825,9.937990,-20.926876,12.166801,-3.477456,P1R0
1.563126,-63.638500,9.920556,-22.080043,13.304492,-4.358090,P1R0
1.579837,-63.732237,9.908561,-22.406572,13.670080,-4.626172,P1R0
1.594004,-63.804974,9.901339,-22.552728,13.874926,-4.813882,P1R0
1.605792,-63.859417,9.898215,-22.298517,13.804922,-4.925968,P1R0
1.599596,-63.898626,9.879973,-21.503316,14.040951,-5.477647,P1R0
1.594379,-63.954776,9.867392,-21.209640,13.867494,-5.728729,P1R0
1.589716,-63.995715,9.859768,-20.898279,14.366012,-5.780888,P1R0
1.585685,-64.023859,9.856394,-20.613302,14.868872,-5.400366,P1R0
1.566983,-64.071827,9.838022,-20.551566,14.373304,-5.020096,P1R0
1.551594,-64.106815,9.827408,-20.486502,14.622696,-4.755316,P1R0
1.523992,-64.161242,9.804968,-20.770905,14.044706,-4.350754,P1R0
1.501299,-64.201992,9.789070,-21.374709,14.209872,-4.003197,P1R0
1.467019,-64.231347,9.758349,-21.576701,13.570233,-3.884507,P1R0
1.440097,-64.281030,9.737699,-22.104037,14.617256,-4.342420,P1R0
1.419321,-64.318265,9.725874,-21.539711,14.630231,-4.439514,P1R0
1.318551,-65.156152,9.829920,-21.437454,14.810903,-4.620842,P1R0
1.203486,-66.094069,9.943491,-21.391023,14.879834,-4.709992,P2R0
1.113581,-66.916817,10.050987,-21.278833,14.984202,-4.565242,P2R0
1.054361,-67.501165,10.138872,-21.188594,14.872996,-4.186743,P2R0
1.020807,-67.913244,10.202308,-21.330491,14.781202,-4.076807,P2R0
1.004797,-68.154124,10.245008,-21.251145,14.833805,-3.917174,P2R0
1.001818,-68.313998,10.275641,-20.505753,15.401536,-3.845188,P2R0
0.915188,-68.624143,10.279760,-20.686656,15.746142,-4.582363,P2R0
0.853976,-68.813125,10.279195,-20.873982,15.503514,-5.036108,P2R0
0.813994,-68.950439,10.276023,-20.902706,16.031127,-5.031816,P2R0
0.790566,-69.012333,10.274463,-20.122140,15.976532,-3.677936,P2R0
0.728829,-69.020923,10.312109,-19.763476,15.978515,-3.286884,P2R0
0.716928,-69.032564,10.277425,-19.935185,15.464687,-3.058921,P2R0
0.714595,-69.013997,10.249473,-20.601256,15.206152,-2.978234,P2R0
0.668544,-68.977960,10.270902,-21.304293,15.279620,-2.254101,P2R0
0.637774,-68.972256,10.290014,-21.747613,15.894648,-2.312089,P2R0
0.619192,-68.955378,10.309461,-22.081678,15.380195,-2.930021,P2R0
0.610318,-68.972237,10.326159,-22.217883,15.640073,-3.222237,P2R0
0.608401,-68.978469,10.343092,-21.626668,15.445789,-3.015275,P2R0
0.610924,-68.977253,10.357394,-20.766288,15.109825,-2.915560,P2R0
0.616245,-68.971291,10.369502,-19.948098,14.864595,-2.936825,P2R0
0.603101,-69.003139,10.357894,-19.635063,14.998628,-2.860088,P2R0
0.594772,-69.025340,10.349609,-19.424458,14.500383,-2.475787,P2R0
0.590271,-69.039667,10.344649,-19.375810,14.651082,-2.395154,P2R0
0.567636,-69.048303,10.318131,-19.702888,14.788759,-2.451051,P2R0
0.552199,-69.092129,10.299543,-20.211965,14.648765,-2.584420,P2R0
0.542549,-69.124315,10.290726,-21.439242,14.761061,-2.744990,P2R0
0.515695,-69.146858,10.260017,-21.948492,14.777178,-3.207412,P2R0
0.496522,-69.161200,10.238777,-22.427707,15.317190,-3.606439,P2R0
0.463113,-69.209416,10.199011,-22.769828,15.228458,-4.089801,P2R0
0.439791,-69.244533,10.174933,-22.957546,15.492864,-4.014084,P2R0
0.403702,-69.308716,10.133926,-22.768131,15.496272,-4.007977,P2R0
0.379264,-69.355623,10.112445,-21.638943,15.003584,-4.054465,P2R0
0.363632,-69.387715,10.101546,-21.407194,15.142942,-4.326421,P2R0
0.334163,-69.448058,10.071568,-20.839282,14.696698,-4.154482,P2R0
0.314752,-69.490758,10.056219,-19.983152,16.104161,-3.615206,P2R0
0.303071,-69.518793,10.049948,-19.625270,16.237264,-3.238575,P2R0
0.276463,-69.575444,10.022608,-19.583062,16.647558,-3.099395,P2R0
0.258673,-69.614867,10.006242,-19.708679,17.035359,-2.836895,P2R0
0.249056,-69.680201,10.001489,-20.474596,16.514170,-2.809117,P2R0
0.245124,-69.726193,10.005790,-21.082387,17.466858,-2.670927,P2R0
0.095168,-70.715825,10.014359,-21.164221,17.601285,-2.622824,P2R0
0.004248,-71.334390,10.025667,-21.172800,17.591437,-2.566892,P1R0
-0.059983,-71.808179,10.035807,-20.815534,17.632197,-2.497194,P1R0
-0.107906,-72.167304,10.047672,-20.361812,17.332011,-2.481729,P1R0
-0.126663,-72.588619,10.078921,-21.013745,17.797300,-2.847778,P1R0
-0.138710,-72.950618,10.106932,-21.524146,18.135790,-2.999925,P1R0
-0.145099,-73.234703,10.134272,-22.165118,18.283057,-3.354941,P1R0
-0.146478,-73.478829,10.158978,-22.177414,18.363139,-3.424362,P1R0
-0.128085,-73.658669,10.204866,-21.458876,17.896604,-3.163992,P1R0
-0.108600,-73.811802,10.245104,-20.915197,18.221870,-3.225415,P1R0
-0.089147,-73.913881,10.281770,-20.293292,17.894905,-3.088162,P1R0
-0.069983,-74.003417,10.314874,-19.122117,18.315442,-2.193131,P1R0
-0.052483,-74.054951,10.342553,-18.857190,18.068547,-1.769315,P1R0
-0.036432,-74.106419,10.365395,-18.889468,17.831444,-1.516546,P1R0
-0.022484,-74.130549,10.384060,-18.933452,17.719607,-1.325921,P1R0
-0.009816,-74.163825,10.401273,-20.113231,17.350141,-1.605443,P1R0
0.000775,-74.177013,10.415309,-20.702640,17.076506,-1.554298,P1R0
0.026428,-74.204812,10.449428,-21.415283,16.310815,-1.805288,P1R0
0.047786,-74.216893,10.478033,-22.228532,16.397371,-2.228089,P1R0
0.065745,-74.217071,10.505368,-23.503845,15.950773,-2.923487,P1R0
0.064428,-74.238633,10.507374,-23.821552,15.873626,-2.948207,P1R0
0.062338,-74.249332,10.508464,-23.879613,15.462613,-2.877425,P1R0
0.060601,-74.281682,10.511204,-23.330803,15.481271,-3.082896,P1R0
0.058556,-74.303132,10.513601,-22.973108,16.249070,-3.375557,P1R0
0.056406,-74.315717,10.515955,-22.266183,16.636153,-3.279941,P1R0
0.054791,-74.351270,10.518491,-21.965741,17.370703,-3.112749,P1R0
0.053574,-74.376925,10.523430,-21.631770,17.750765,-2.201582,P1R0
0.036349,-74.394491,10.507940,-21.767187,18.005213,-2.113155,P1R0
0.022250,-74.435183,10.495794,-21.820666,17.778579,-1.893680,P1R0
0.010866,-74.465882,10.488443,-22.343721,17.495936,-2.055081,P1R0
0.001774,-74.487984,10.483899,-22.871057,17.630528,-1.958341,P1R0
-0.004745,-74.532886,10.481907,-23.407075,17.312550,-2.188347,P1R0
-0.008681,-74.597399,10.484250,-24.137637,17.990512,-2.845322,P1R0
-0.010723,-74.648396,10.491354,-24.131761,18.080932,-2.792685,P1R0
-0.011640,-74.687364,10.499357,-24.021720,18.284194,-2.660524,P1R0
-0.027291,-74.746212,10.487461,-23.874537,18.306021,-2.755974,P1R0
-0.039515,-74.791763,10.481245,-23.651244,18.362193,-3.063586,P1R0
-0.048476,-74.855681,10.477998,-23.593362,18.501285,-3.406240,P1R0
-0.054424,-74.905283,10.481527,-23.399103,18.384767,-3.265724,P1R0
-0.058408,-74.942291,10.486690,-23.109938,18.561673,-2.848114,P1R0
-0.044125,-74.998314,10.513729,-22.713867,18.616693,-2.579216,P1R0
-0.410133,-77.896897,10.075110,-22.522685,18.700862,-2.438599,P1R0
-0.639715,-79.648909,9.857654,-22.343248,18.843755,-2.240515,P0R0
-1.012054,-82.651086,9.495245,-22.539625,18.704960,-2.093230,P2R0
-1.273144,-84.513165,9.319044,-23.649149,17.936939,-1.761560,P1R0
-1.664781,-86.798068,8.997106,-24.210044,17.671426,-1.425195,P2R0
-1.964360,-88.367089,8.751321,-25.038663,17.720548,-1.609407,P2R0
-2.229509,-90.514583,8.588813,-25.388917,17.715800,-1.562414,P2R0
-2.441643,-92.011250,8.549089,-26.040649,17.775373,-1.778444,P2R0
-2.564984,-92.934861,8.551705,-26.663847,18.411641,-2.046577,P2R0
-2.562991,-93.045250,8.612464,-26.868174,19.088502,-2.685403,P1R0
-2.618448,-93.670505,8.630029,-26.608480,19.118168,-2.587156,P2R0
-2.583982,-93.619341,8.685320,-26.264361,18.798404,-2.354097,P1R0
-2.636698,-93.944536,8.757167,-25.600337,18.645986,-2.090557,P2R0
-2.661004,-93.792200,8.867671,-25.489861,18.746046,-1.921250,P1R0
-2.676712,-93.697791,8.955568,-25.142007,18.947276,-1.689701,P1R0
-2.684805,-93.661141,9.027463,-24.933326,19.308989,-1.688559,P1R0
-2.686096,-93.662556,9.088007,-24.639773,19.638829,-1.707704,P1R0
-2.681854,-93.664132,9.139549,-24.274078,20.058115,-1.605780,P1R0
-2.636020,-93.665752,9.156610,-23.611536,20.738752,-1.421605,P1R0
-2.554895,-93.669605,9.141542,-22.971754,21.004339,-1.202128,P1R0
-2.444214,-93.678529,9.098657,-22.220727,21.390963,-1.010815,P1R0
-2.347068,-93.695746,9.061644,-21.761588,21.589598,-0.788839,P1R0
-2.263536,-93.723185,9.032929,-21.364064,21.935463,-0.813156,P1R0
-2.194216,-93.732037,9.010150,-21.431034,22.197167,-0.881478,P1R0
-2.024213,-93.814734,9.136545,-21.573616,22.422814,-0.715391,P1R0
-1.796059,-93.902899,9.280610,-22.659157,21.534530,-1.034362,P1R0
-1.575448,-93.996790,9.444614,-24.096343,21.081863,-1.605712,P1R0
-1.364210,-94.095660,9.623297,-25.444533,20.956565,-2.172105,P1R0
-1.211405,-94.199602,9.752559,-27.183282,20.580184,-2.686920,P1R0
-1.077879,-94.307172,9.876975,-27.777216,20.703289,-2.892354,P1R0
-0.961232,-94.417664,9.996355,-28.212703,20.667190,-3.098866,P1R0
-0.858227,-94.560529,10.112873,-28.727227,21.021049,-3.239581,P1R0
-0.750984,-94.700321,10.247022,-28.768116,21.342832,-3.259412,P1R0
-0.656283,-94.837027,10.373019,-28.601337,21.451379,-3.168613,P1R0
-0.522781,-94.999860,10.555301,-28.726476,21.978943,-3.490912,P1R0
-0.421371,-95.155402,10.700493,-28.748885,21.692533,-3.270360,P1R0
-0.347118,-95.304069,10.815142,-27.933167,21.743109,-2.663296,P1R0
-0.295933,-95.446311,10.901337,-27.637422,21.633418,-2.437837,P1R0
-0.284821,-95.613167,11.016103,-26.767157,21.506446,-1.924436,P1R0
-0.190842,-96.609035,11.452201,-26.675465,22.361381,-0.614159,P1R0
-0.064329,-97.744790,11.965979,-27.669504,22.167658,-0.699368,P2R0
0.003696,-98.693687,12.354934,-28.432341,21.689186,-1.189959,P2R0
0.028817,-99.342797,12.608949,-29.872661,23.171413,-2.034336,P2R0
0.028796,-99.778238,12.752798,-30.214156,23.082751,-2.553307,P2R0
0.016144,-100.059213,12.824066,-30.882299,23.853813,-3.006493,P2R0
-0.003513,-100.193252,12.844801,-30.605298,24.015440,-3.127629,P2R0
0.004287,-100.265768,12.764640,-30.495577,23.762007,-3.359131,P2R0
0.004732,-100.260976,12.679893,-30.301339,23.528048,-3.457786,P2R0
-0.020053,-100.245625,12.573163,-28.875024,23.265446,-3.108938,P2R0
-0.043299,-100.191246,12.479066,-28.673122,23.856908,-2.782018,P2R0
-0.062848,-100.154451,12.402911,-28.287866,23.900844,-1.967844,P2R0
-0.078746,-100.139614,12.342106,-28.491940,23.881398,-1.734181,P2R0
-0.069821,-100.108269,12.325688,-29.188342,23.378044,-1.487473,P2R0
-0.083865,-100.068968,12.289440,-29.796877,23.159714,-1.331378,P2R0
-0.094198,-100.066911,12.265083,-30.666193,22.612397,-1.754072,P2R0
-0.101779,-100.057793,12.250853,-31.346532,23.338868,-2.055537,P2R0
-0.106497,-100.044816,12.247717,-32.084489,23.609393,-2.562882,P2R0
-0.108607,-100.070094,12.250383,-32.238172,23.895100,-2.537448,P2R0
-0.109285,-100.086945,12.257238,-32.002398,23.944536,-2.477129,P2R0
-0.107812,-100.137034,12.269795,-30.823845,24.039238,-2.606242,P2R0
-0.105804,-100.173574,12.283495,-30.176492,24.130844,-3.027365,P2R0
-0.081630,-100.198362,12.327749,-29.911718,23.909197,-3.539762,P2R0
-0.061331,-100.253797,12.365419,-29.961320,24.353329,-3.839376,P2R0
-0.045026,-100.293724,12.399537,-29.762269,24.335175,-3.130740,P2R0
-0.032109,-100.360477,12.427199,-29.813861,24.239288,-2.988770,P2R0
-0.001315,-100.407999,12.476582,-30.161915,24.306820,-2.611890,P2R0
0.022445,-100.439888,12.518400,-30.586434,23.828531,-2.008928,P2R0
0.040076,-100.459297,12.553463,-32.107697,22.989509,-1.753844,P2R0
0.052833,-100.508992,12.579906,-32.634756,22.098422,-1.918322,P2R0
0.061066,-100.543293,12.599413,-33.047637,22.183967,-2.015221,P2R0
0.066487,-100.604952,12.613587,-33.474927,21.638253,-2.473652,P2R0
0.069580,-100.648483,12.626026,-33.892458,20.684486,-2.551056,P2R0
0.070767,-100.677016,12.635323,-33.727941,20.232219,-2.396384,P2R0
0.020033,-100.694530,12.682276,-33.605894,19.562900,-2.446063,P2R0
-0.020040,-100.742822,12.719516,-33.211535,19.221272,-2.353445,P2R0
-0.028809,-100.775847,12.778575,-32.869958,19.507287,-2.683807,P2R0
-0.033107,-100.836636,12.824259,-32.490992,19.884173,-2.496763,P2R0
-0.034171,-100.879632,12.861436,-32.077587,20.007079,-2.138643,P2R0
-0.011209,-100.947399,12.916012,-32.574265,20.584301,-2.165735,P2R0
0.010080,-101.035126,12.964274,-32.563828,22.132852,-1.969420,P2R0
0.027898,-101.097928,13.002684,-33.192284,22.501930,-2.076871,P2R0
0.041916,-101.139898,13.030180,-33.293461,22.553569,-2.242800,P2R0
0.073976,-101.164903,13.076512,-33.605508,23.386377,-2.602617,P2R0
0.098598,-101.177315,13.110750,-34.275726,24.034749,-3.224574,P2R0
0.117109,-101.180663,13.138170,-34.869908,24.432600,-3.708647,P2R0
0.130689,-101.217697,13.157446,-35.016256,24.293273,-3.677694,P2R0
0.139648,-101.242469,13.170628,-35.021500,23.919311,-3.434668,P2R0
0.240714,-101.854123,13.290297,-35.146362,23.597406,-3.009104,P2R0
0.319323,-102.332041,13.386607,-35.325425,22.809223,-2.323236,P2R0
0.355904,-102.688475,13.431664,-35.389283,23.287844,-2.422462,P2R0
0.379817,-102.939644,13.464486,-35.308211,23.428374,-2.857993,P2R0
0.395505,-103.223563,13.485818,-35.437303,22.153472,-3.104741,P2R0
0.403247,-103.413614,13.498726,-35.801752,22.076765,-3.111562,P2R0
0.405763,-103.528724,13.508768,-36.013232,21.166379,-2.476692,P2R0
0.405080,-103.626456,13.514495,-36.050619,20.964239,-2.098679,P2R0
0.402905,-103.714112,13.519830,-36.592643,20.965367,-1.408782,P2R0
0.421111,-103.756960,13.553685,-37.320515,20.684619,-0.766434,P2R0
0.434067,-103.767723,13.580328,-37.744254,19.860884,-0.541903,P2R0
0.443398,-103.796646,13.600959,-38.098793,20.788314,-0.650314,P2R0
0.449270,-103.803759,13.616793,-38.347699,21.074158,-1.251360,P2R0
0.452985,-103.796163,13.631946,-37.837323,21.450027,-1.259918,P2R0
0.455419,-103.819366,13.643828,-37.390333,21.775294,-1.171468,P2R0
0.456419,-103.829417,13.653339,-36.729680,22.345755,-1.150439,P2R0
0.457589,-103.870068,13.664222,-34.877105,23.322885,-1.177147,P2R0
0.458017,-103.896155,13.673473,-33.901365,23.414551,-1.414641,P2R0
0.458456,-103.910887,13.684597,-32.846266,24.978380,-0.885936,P2R0
0.459261,-103.956996,13.694398,-32.851364,25.348593,-0.840945,P2R0
0.459826,-103.988676,13.703248,-33.033474,25.839806,-0.855482,P2R0
0.461151,-104.008706,13.717441,-32.919914,26.425979,-0.167510,P2R0
0.462926,-104.059523,13.729983,-33.091630,26.977798,0.089215,P2R0
0.443442,-104.095561,13.716818,-33.780801,27.853532,-0.263537,P2R0
0.450314,-104.158580,13.735064,-34.320893,28.082109,-0.912528,P2R0
0.456484,-104.203356,13.751461,-34.544739,27.929071,-1.177327,P2R0
0.462285,-104.233019,13.769078,-34.767390,28.118217,-1.379635,P2R0
0.467815,-104.290532,13.784475,-34.624232,28.052225,-1.399011,P2R0
0.400226,-104.331662,13.810373,-34.253888,28.532957,-1.139034,P2R0
0.347668,-104.398078,13.832022,-34.022999,29.338216,-1.208173,P2R0
0.309386,-104.484520,13.852940,-32.651960,29.869963,-0.458376,P2R0
0.261617,-104.586406,13.842790,-32.187076,29.687507,0.182432,P2R0
0.228319,-104.699030,13.835369,-32.108498,29.606054,0.241888,P2R0
0.186096,-104.819191,13.806540,-32.681590,29.324189,0.525195,P2R0
0.043592,-104.985323,13.743501,-33.039565,28.860288,0.507914,P2R0
-0.085445,-105.105167,13.668680,-33.930500,29.103497,0.431042,P2R0
-0.178109,-105.225776,13.617423,-34.314706,29.523883,0.677906,P2R0
-0.262557,-105.306922,13.556168,-34.582023,29.554454,0.046472,P2R0
-0.317363,-105.396074,13.518066,-34.845078,29.597791,-0.216214,P2R0
-0.326448,-105.531830,13.526402,-34.034600,29.393346,-0.324237,P2R0
-0.323311,-105.625299,13.541047,-33.144636,28.732016,-0.257359,P2R0
-0.290241,-105.723945,13.586704,-32.515680,28.435314,-0.408722,P2R0
-0.256783,-105.827414,13.628270,-32.190040,28.708045,-0.641529,P2R0
-0.225908,-105.894980,13.664783,-31.851285,28.580062,0.034898,P2R0
-0.197941,-105.934279,13.701947,-32.811525,28.545926,-0.315948,P2R0
-0.173875,-105.992132,13.732745,-33.656337,28.336682,-0.351130,P2R0
0.077363,-106.979690,13.720470,-33.834647,28.237643,-0.388550,P2R0
0.237118,-107.622214,13.708969,-33.539643,28.030989,-0.301030,P1R0
0.368933,-108.081468,13.727130,-32.401551,26.820932,-0.346040,P1R0
0.469778,-108.458586,13.743163,-31.509640,27.038199,-0.809775,P1R0
0.549007,-108.779283,13.757912,-31.105473,27.007274,-1.057127,P1R0
0.611229,-109.056121,13.771769,-31.111036,27.688579,-0.831761,P1R0
0.674588,-109.295680,13.806453,-31.525861,27.301811,-0.525272,P1R0
0.707747,-109.474540,13.820116,-32.577794,25.522765,-0.159987,P1R0
0.730021,-109.628843,13.832641,-33.713411,25.262232,0.437749,P1R0
0.758451,-109.733357,13.864162,-34.067931,25.568514,0.980008,P1R0
0.777900,-109.825822,13.894270,-35.731542,26.751371,-0.142509,P1R0
0.789223,-109.880625,13.920543,-36.212496,26.781959,-0.714596,P1R0
0.794623,-109.935215,13.943217,-36.476837,27.000356,-1.059260,P1R0
0.811714,-109.992034,13.983186,-36.624199,27.190188,-1.233601,P1R0
0.823115,-110.023179,14.019491,-36.224768,26.182808,-1.360195,P1R0
0.830129,-110.064298,14.050065,-35.873438,25.587560,-1.567896,P1R0
0.849455,-110.085408,14.096152,-35.795153,24.988310,-1.929410,P1R0
0.863885,-110.121264,14.134670,-35.788707,23.742486,-2.170374,P1R0
0.874134,-110.141035,14.168705,-35.796898,23.419777,-1.526048,P1R0
0.881545,-110.208232,14.195968,-35.619919,22.934093,-1.251152,P1R0
0.940871,-110.255763,14.213163,-34.845899,24.481559,-0.733924,P1R0
0.989861,-110.317697,14.226730,-34.344437,24.451659,-0.248484,P1R0
1.029330,-110.362302,14.239699,-35.067809,25.340718,-0.266592,P1R0
1.061333,-110.452389,14.252392,-35.599574,26.483750,-0.952954,P1R0
1.101650,-110.521166,14.283356,-35.681991,26.579783,-1.320205,P1R0
1.132853,-110.571786,14.309419,-35.614172,27.119674,-1.382140,P1R0
1.172793,-110.636777,14.351754,-35.356390,27.619617,-1.398230,P1R0
1.203798,-110.684538,14.388981,-34.754042,26.935374,-1.919513,P1R0
1.243453,-110.747460,14.440446,-34.400240,27.599431,-2.392170,P1R0
1.274688,-110.823805,14.485515,-33.569930,27.796278,-2.115082,P1R0
1.297840,-110.881546,14.522525,-32.958812,28.024964,-1.346895,P1R0
1.331149,-110.953061,14.575321,-32.687643,27.947326,-0.826447,P1R0
1.356260,-111.006639,14.618612,-32.678403,27.737446,-0.609502,P1R0
1.359106,-111.075173,14.635262,-34.075751,26.982248,-0.526805,P1R0
1.358496,-111.126311,14.647529,-34.677569,26.383129,-0.577129,P1R0
1.355409,-111.162634,14.656419,-35.336501,27.093291,-1.070253,P1R0
1.367635,-111.216355,14.685638,-36.163035,27.486526,-1.939923,P1R0
1.376765,-111.285491,14.709610,-36.324834,27.794801,-2.089545,P1R0
1.382895,-111.337776,14.729120,-36.139399,27.964347,-1.961544,P1R0
1.402759,-111.375343,14.765479,-35.962835,28.002416,-1.986220,P1R0
1.419141,-111.430819,14.797955,-34.732562,27.256774,-2.005379,P1R0
1.431653,-111.471805,14.824710,-33.802811,27.367119,-2.041087,P1R0
1.440879,-111.500514,14.846545,-33.326594,26.937991,-2.062083,P1R0
1.448212,-111.549049,14.866511,-32.997459,27.107885,-1.158452,P1R0
1.469819,-111.614506,14.903288,-32.918726,26.851536,-0.837955,P1R0
1.487281,-111.664595,14.935570,-33.073913,26.187681,0.152803,P1R0
1.500839,-111.701403,14.962176,-33.544016,25.515384,0.064559,P1R0
1.511529,-111.756981,14.983901,-34.240584,25.813037,-0.230446,P1R0
1.519330,-111.798707,15.001520,-34.962985,25.747395,-0.574529,P1R0
1.550759,-111.827683,15.171639,-36.202739,25.676729,-1.163330,P1R0
1.611507,-112.026311,15.356407,-36.081070,25.391804,-1.198727,P1R0
1.677761,-112.189320,15.530723,-36.501613,25.955297,-1.448485,P1R0
1.694584,-112.350567,15.705659,-37.134362,26.215730,-1.904807,P1R0
1.706080,-112.478218,15.847175,-37.345016,26.516432,-2.116464,P1R0
1.713644,-112.606138,15.958330,-37.495701,26.361899,-2.522901,P1R0
1.734262,-112.703473,16.066507,-37.043096,26.742015,-2.744228,P1R0
1.749697,-112.774709,16.149154,-36.457274,26.670987,-2.554567,P1R0
1.761647,-112.853902,16.212440,-34.690486,27.805779,-2.571576,P1R0
1.769871,-112.910361,16.257350,-33.882247,28.203705,-2.473603,P1R0
1.775569,-112.977845,16.287304,-33.678102,28.872710,-2.298840,P1R0
1.779216,-113.025275,16.307732,-33.266530,29.028880,-1.645564,P1R0
1.780933,-113.056082,16.318694,-33.380205,29.251458,-1.718646,P1R0
1.781700,-113.103414,16.322588,-33.610334,29.342748,-1.734003,P1R0
1.765640,-113.135790,16.303230,-34.472365,28.693566,-1.892726,P1R0
1.751737,-113.185659,16.283332,-35.265924,28.336341,-2.033478,P1R0
1.739607,-113.220949,16.264145,-35.940672,27.778844,-2.214079,P1R0
1.729311,-113.244110,16.246565,-36.536629,28.864132,-2.795635,P1R0
1.705573,-113.287648,16.212972,-37.215146,28.989886,-3.569157,P1R0
1.685886,-113.318775,16.184729,-37.385079,29.588688,-3.832234,P1R0
1.670006,-113.339534,16.161870,-37.307585,30.035167,-3.957973,P1R0
1.658491,-113.381803,16.146556,-35.999778,30.646272,-3.638846,P1R0
1.649947,-113.412773,16.135750,-35.004599,30.932531,-3.362178,P1R0
1.644471,-113.464192,16.129035,-34.153403,30.617004,-3.110937,P1R0
1.680023,-113.502495,16.100720,-33.145736,31.647460,-2.441572,P1R0
1.711384,-113.530196,16.079401,-32.514132,31.453940,-2.120990,P1R0
1.738986,-113.578990,16.064413,-32.410718,31.857427,-1.963864,P1R0
1.762786,-113.615877,16.057375,-32.836045,31.578554,-1.804316,P1R0
1.766940,-113.672824,16.034262,-33.395247,31.782263,-1.844494,P1R0
1.770220,-113.716570,16.020397,-33.821944,31.326473,-1.153489,P1R0
1.772454,-113.748899,16.012237,-33.739495,32.479853,-1.392279,P1R0
1.774373,-113.801539,16.008950,-33.776825,32.114744,-1.884687,P1R0
1.775631,-113.841574,16.009734,-33.860119,31.943785,-2.093194,P1R0
1.777196,-113.900726,16.015607,-33.925518,32.060472,-2.492351,P1R0
1.778318,-113.946159,16.023856,-33.881422,31.991104,-2.946731,P1R0
1.779616,-114.009700,16.033889,-33.562407,32.158185,-3.280070,P1R0
1.781122,-114.088581,16.045200,-33.226474,32.059300,-3.728440,P1R0
1.783249,-114.180142,16.059719,-32.845376,32.815406,-3.553832,P1R0
1.785058,-114.251987,16.074390,-32.843149,32.428704,-3.247680,P1R0
1.786622,-114.306506,16.088956,-33.491159,32.599442,-3.342654,P1R0
1.770295,-114.586384,16.156065,-34.638886,32.919091,-3.620595,P1R0
1.756547,-114.817039,16.214688,-35.053302,33.705545,-4.206941,P1R0
1.746177,-115.032428,16.267492,-35.173867,33.700849,-4.582220,P1R0
1.738007,-115.202701,16.312306,-35.359322,33.879781,-4.792711,P1R0
1.748450,-115.362829,16.370404,-35.218226,33.693627,-4.933742,P1R0
1.758938,-115.483901,16.423614,-34.774588,33.279588,-5.332596,P1R0
1.768424,-115.571510,16.467489,-34.364491,32.614746,-5.171824,P1R0
1.777350,-115.661021,16.503130,-34.079006,33.067377,-5.054338,P1R0
1.785163,-115.722913,16.531664,-33.860629,33.311308,-4.199932,P1R0
1.792315,-115.761993,16.556561,-34.004548,32.250703,-3.991219,P1R0
1.798907,-115.812729,16.576150,-34.299622,32.109104,-3.997469,P1R0
1.804474,-115.844540,16.591412,-34.742987,31.674553,-3.979281,P1R0
1.793888,-115.891375,16.585049,-35.780013,30.560329,-3.803194,P1R0
1.784839,-115.921720,16.578825,-36.214120,29.806614,-3.869842,P1R0
1.777820,-115.968707,16.573292,-36.596981,30.275423,-4.346677,P1R0
1.772621,-116.000564,16.571201,-36.859838,30.213843,-4.842913,P1R0
1.769573,-116.050002,16.572435,-37.417132,29.543804,-4.891420,P1R0
1.767531,-116.084965,16.574406,-37.592100,28.786644,-5.061354,P1R0
1.766779,-116.107860,16.579575,-37.761359,28.414218,-4.996858,P1R0
1.767207,-116.150972,16.585232,-37.312340,27.754473,-4.655635,P1R0
1.768134,-116.181774,16.591383,-37.120591,28.016600,-4.241867,P1R0
1.769455,-116.202294,16.598012,-36.923358,27.862158,-3.877591,P1R0
1.771485,-116.214389,16.607479,-37.566194,27.629295,-3.916606,P1R0
1.812282,-116.249192,16.587081,-37.950182,27.380495,-3.797573,P1R0
1.847274,-116.274372,16.571277,-38.045881,27.039254,-3.861561,P1R0
1.877106,-116.291435,16.562224,-39.165726,26.499419,-4.217277,P1R0
1.902105,-116.301834,16.559216,-39.978863,27.717996,-4.920203,P1R0
1.923915,-116.756872,16.631337,-40.785638,27.830572,-5.527053,P1R0
1.942033,-117.139005,16.699700,-41.960770,28.462019,-7.061241,P1R0
1.972212,-117.452395,16.779488,-41.932168,28.356393,-7.253178,P1R0
1.996927,-117.733171,16.847464,-41.894548,28.659315,-7.227876,P1R0
2.016305,-117.953479,16.904453,-41.809381,28.563539,-7.181277,P1R0
2.031960,-118.150604,16.953877,-41.581095,29.575852,-7.850701,P1R0
2.059684,-118.297214,17.014684,-40.932237,29.043068,-7.851760,P1R0
2.081942,-118.431094,17.063778,-40.476761,29.313849,-7.282739,P1R0
2.100150,-118.554762,17.106769,-40.793319,29.150035,-6.682564,P1R0
2.135133,-118.729966,17.182872,-45.694107,29.324014,-8.923388,P1R0
2.163019,-118.860273,17.245049,-45.391362,29.231610,-8.857822,P1R0
2.201899,-118.982078,17.319012,-44.099953,29.122524,-9.298100,P1R0
2.232755,-119.067605,17.378615,-44.133924,29.655422,-9.257026,P1R0
2.257045,-119.153033,17.425665,-43.965260,29.332037,-8.915285,P1R0
2.275614,-119.209478,17.464350,-43.917947,28.953174,-8.397290,P1R0
2.288949,-119.242373,17.493697,-43.976692,28.275226,-8.068049,P1R0
2.298451,-119.286596,17.515369,-44.260499,27.945398,-7.950677,P1R0
2.320538,-119.311641,17.551446,-44.359589,28.129348,-7.490359,P1R0
2.338279,-119.351729,17.581948,-46.188215,27.910019,-8.729349,P1R0
2.351420,-119.375832,17.605490,-46.557358,27.594966,-9.104476,P1R0
2.377694,-119.386857,17.648617,-46.376868,26.725485,-8.752245,P1R0
2.437278,-119.417417,17.655779,-45.445955,25.660761,-8.244556,P1R0
2.485947,-119.436206,17.659951,-44.458081,25.515168,-8.107599,P1R0
2.524746,-119.445573,17.662102,-44.174220,25.209225,-8.274701,P1R0
2.555252,-119.447574,17.665392,-44.333279,25.411337,-8.418987,P1R0
2.669962,-119.742547,17.701867,-44.476763,25.525537,-8.664306,P1R0
2.764225,-119.988010,17.732688,-44.392588,25.228395,-8.806691,P1R0
2.840310,-120.217452,17.758500,-43.722132,25.298843,-8.574969,P1R0
2.900119,-120.400617,17.782349,-42.490014,25.438245,-8.909906,P1R0
2.945306,-120.542585,17.802153,-42.488287,26.066399,-8.562830,P1R0
2.962371,-120.678911,17.798000,-42.431943,26.117685,-8.163453,P1R0
2.971843,-120.779975,17.796581,-43.166882,26.228335,-7.835537,P1R0
2.975042,-120.851138,17.795558,-43.634215,26.016320,-7.737479,P1R0
2.974032,-120.927466,17.795221,-44.345569,25.850197,-7.983941,P1R0
2.970033,-120.979044,17.798146,-45.028477,25.849785,-8.007741,P1R0
2.963679,-121.010387,17.801682,-45.116318,26.485914,-8.695024,P1R0
2.940247,-121.055824,17.785326,-44.932403,26.283415,-8.865848,P1R0
2.903299,-121.114316,17.754631,-44.351219,26.654506,-9.009004,P1R0
2.854696,-121.154696,17.709813,-43.853918,27.210786,-9.295297,P1R0
2.813175,-121.179915,17.674179,-43.193454,27.847960,-9.336555,P1R0
2.779466,-121.222902,17.649453,-41.464463,29.414475,-9.599212,P1R0
2.752100,-121.251816,17.632040,-41.501529,30.883151,-9.982689,P1R0
2.714403,-121.269476,17.600490,-41.213399,31.436732,-9.142318,P1R0
2.685266,-121.307854,17.580001,-42.029730,31.801654,-9.078643,P1R0
2.663282,-121.334462,17.569179,-42.986049,31.565018,-9.211760,P1R0
2.647123,-121.351392,17.564218,-43.672709,30.990469,-9.171361,P1R0
2.636169,-121.360491,17.565336,-44.561521,31.451129,-9.304283,P1R0
2.630283,-121.393413,17.572633,-46.116202,31.986384,-10.044349,P1R0
2.628132,-121.447109,17.582516,-46.991783,31.919530,-11.050677,P1R0
2.666597,-121.487883,17.564365,-47.520684,32.014862,-11.471872,P1R0
2.701571,-121.518010,17.554480,-47.772532,32.393594,-11.624219,P1R0
2.694676,-121.569760,17.579302,-47.770541,32.215534,-11.797950,P1R0
2.727411,-121.608762,17.573726,-47.560015,31.646883,-11.853236,P1R0
2.756194,-121.667360,17.571782,-46.907868,31.408731,-11.740910,P1R0
2.781041,-121.712543,17.575356,-46.737519,31.892332,-12.096834,P1R0
2.802199,-121.776105,17.581169,-46.619765,32.365578,-11.279845,P1R0
2.803339,-121.825474,17.568205,-46.457489,32.167218,-11.126118,P1R0
2.803910,-121.862177,17.562168,-47.980480,31.876952,-11.431073,P1R0
2.788083,-121.918403,17.539221,-48.666141,31.327252,-11.599114,P1R0
2.774161,-121.961079,17.522559,-49.536535,31.108627,-11.962642,P1R0
2.762688,-121.992050,17.513944,-52.072591,31.555347,-12.203016,P1R0
2.753156,-122.013220,17.509901,-53.228903,32.812960,-12.944018,P1R0
2.729359,-122.026588,17.489184,-53.657828,32.570213,-13.479868,P1R0
2.710249,-122.063441,17.474838,-53.688395,32.668761,-13.732983,P1R0
2.695879,-122.090529,17.470918,-53.312989,32.871423,-13.755861,P1R0
2.684869,-122.109449,17.471099,-52.575792,32.384300,-13.500477,P1R0
2.676830,-122.121601,17.474654,-52.133527,32.790190,-13.852104,P1R0
2.710412,-122.157604,17.453410,-51.622266,33.546426,-13.679691,P1R0
2.740643,-122.184770,17.440886,-51.891228,32.792691,-13.236945,P1R0
2.767410,-122.234389,17.433586,-52.566232,32.456223,-13.146367,P1R0
2.790241,-122.273099,17.430780,-53.011995,31.957531,-12.850250,P1R0
2.809795,-122.302208,17.434165,-53.619054,31.911747,-12.462303,P1R0
2.826353,-122.353132,17.440291,-54.253233,31.219125,-13.019987,P1R0
2.839714,-122.392626,17.448562,-54.975062,31.471337,-13.749305,P1R0
2.850266,-122.422150,17.458451,-55.240599,31.426141,-14.359271,P1R0
3.043612,-122.830150,17.462001,-55.165656,31.682034,-14.473717,P1R0
3.206980,-123.171913,17.469295,-55.474378,32.710729,-15.619723,P1R0
3.342190,-123.481629,17.477889,-55.260669,32.813043,-15.508805,P1R0
3.451058,-123.730181,17.487467,-54.855232,33.099558,-15.374925,P1R0
3.537286,-123.953929,17.500165,-54.462888,32.284007,-15.313567,P1R0
3.640869,-124.124598,17.483066,-53.725255,32.326269,-15.008631,P1R0
3.721290,-124.249964,17.472892,-53.387437,33.341618,-15.554495,P1R0
3.781678,-124.367079,17.466525,-53.548857,33.115395,-15.320395,P1R0
3.824600,-124.448007,17.463568,-53.891352,32.667101,-15.488362,P1R0
3.870102,-124.528761,17.486570,-55.226252,32.497051,-15.701812,P1R0
3.901271,-124.580965,17.508627,-55.631921,31.880267,-15.342308,P1R0
3.918475,-124.669287,17.576942,-54.697943,30.651452,-14.419276,P1R0
3.927193,-124.760383,17.636747,-54.179367,30.498850,-14.664432,P1R0
3.929433,-124.824401,17.690806,-53.371263,30.694627,-14.265222,P1R0
3.926956,-124.895975,17.736796,-52.646922,30.781897,-13.702593,P1R0
3.958868,-124.944175,17.745505,-52.471644,30.127241,-13.617020,P1R0
3.998639,-124.973516,17.772786,-52.864497,29.518694,-13.553943,P1R0
4.029953,-125.017964,17.798045,-54.136480,28.324989,-13.310303,P1R0
4.053071,-125.046313,17.819095,-54.918691,27.972804,-13.150264,P1R0
4.069802,-125.091666,17.836590,-55.399572,27.744295,-12.899671,P1R0
4.081307,-125.122208,17.853642,-56.976544,27.463725,-14.047933,P1R0
4.088174,-125.140664,17.867957,-57.634574,27.135072,-14.512019,P1R0
4.091908,-125.179465,17.880068,-58.008977,26.998544,-14.575148,P1R0
4.093322,-125.206170,17.892946,-58.017603,27.072370,-14.544610,P1R0
4.109242,-125.222640,17.927198,-56.982929,26.950712,-14.252144,P1R0
4.121654,-125.261163,17.956624,-56.318912,27.156885,-14.112193,P1R0
4.146786,-125.288647,18.002285,-55.544190,26.980195,-13.929132,P1R0
4.167144,-125.337127,18.041013,-55.561233,27.493992,-13.891045,P1R0
4.199463,-125.373356,18.096564,-55.500545,27.081679,-13.092401,P1R0
4.225276,-125.399397,18.143106,-55.610963,27.008005,-12.817337,P1R0
4.262463,-125.446585,18.204644,-55.786880,26.824788,-12.582894,P1R0
4.292110,-125.482256,18.255590,-56.076048,26.764945,-12.694307,P1R0
4.331736,-125.537772,18.317686,-56.869318,27.197173,-13.234688,P1R0
4.363597,-125.580399,18.370981,-58.311493,27.965339,-13.741577,P1R0
4.388642,-125.641892,18.413952,-58.743700,28.518330,-14.363994,P1R0
4.407348,-125.689366,18.448018,-59.136592,29.236573,-14.726399,P1R0
4.420725,-125.724654,18.474567,-59.509686,29.825229,-14.892468,P1R0
4.430702,-125.779513,18.497434,-59.067646,29.988066,-14.844681,P1R0
4.453156,-125.820917,18.535488,-58.212208,30.386053,-14.456886,P1R0
4.470762,-125.880997,18.566129,-57.991584,31.013569,-15.254868,P1R0
4.484260,-125.926923,18.593009,-58.165064,31.939417,-15.032626,P1R0
4.493857,-125.960666,18.614297,-57.870454,31.396844,-14.659766,P1R0
4.500763,-126.014095,18.631008,-57.942784,31.312295,-14.569831,P1R0
4.521697,-126.054108,18.667149,-58.461516,30.906105,-14.191504,P1R0
4.538569,-126.112924,18.696939,-58.463323,30.490808,-14.014492,P1R0
4.551451,-126.157782,18.721265,-58.954921,30.449307,-14.296894,P1R0
4.560965,-126.190597,18.740992,-59.860812,30.530072,-14.857781,P1R0
4.568681,-126.243185,18.759462,-62.005877,30.102196,-16.062156,P1R0
4.574994,-126.312749,18.777040,-62.946956,30.766581,-16.711782,P1R0
4.633518,-126.365758,18.782142,-62.812127,31.485492,-16.742907,P1R0
4.644034,-126.405859,18.816104,-62.712570,31.685640,-16.982373,P1R0
4.689884,-126.463722,18.815014,-62.560714,31.604358,-17.197035,P1R0
4.743722,-126.507119,18.836423,-61.214554,31.653254,-17.271394,P1R0
4.787386,-126.538412,18.854845,-61.556302,31.693450,-17.741549,P1R0
5.065316,-126.915595,19.016496,-61.274008,31.678988,-17.503798,P1R0
5.314220,-127.229823,19.174329,-60.785403,31.765685,-17.391912,P1R0
5.518939,-127.485627,19.308638,-60.933658,31.897826,-17.791791,P1R0
5.721406,-127.717859,19.388709,-60.715032,31.581282,-17.592955,P1R0
5.882079,-127.898637,19.454058,-60.362798,32.050982,-18.552696,P1R0
6.005833,-128.064490,19.504235,-60.118230,32.083268,-18.290115,P1R0
6.097727,-128.187300,19.544176,-59.668310,32.917686,-17.782106,P1R0
6.178816,-128.303364,19.593796,-59.655371,32.978475,-17.504250,P1R0
6.235217,-128.384564,19.634021,-59.153359,33.265817,-17.076717,P1R0
6.270857,-128.436929,19.663975,-59.262195,33.281765,-17.071037,P1R0
6.306995,-128.495646,19.708653,-59.976565,32.359610,-17.437138,P1R0
6.328063,-128.561473,19.743169,-60.235752,31.706643,-17.688034,P1R0
6.336853,-128.604432,19.769226,-60.583266,31.147455,-17.821352,P1R0
6.374435,-128.628223,19.758489,-60.972399,30.594127,-18.034541,P1R0
6.416400,-128.667145,19.769336,-62.394778,29.845249,-19.027482,P1R0
6.445566,-128.690418,19.776928,-63.283002,29.768904,-19.523757,P1R0
6.464718,-128.731219,19.782196,-64.130560,29.529729,-20.206473,P1R0
6.475400,-128.757810,19.785919,-64.775687,29.432583,-20.613582,P1R0
6.480006,-128.772813,19.791270,-64.972919,29.545713,-20.669910,P1R0
6.480070,-128.808711,19.795829,-64.615038,29.382504,-20.663683,P1R0
6.476438,-128.833078,19.800001,-64.103395,28.860115,-20.541309,P1R0
6.487426,-128.877650,19.827207,-63.166645,27.583387,-20.262954,P1R0
6.532374,-128.909500,19.821132,-63.100423,27.568654,-20.159371,P1R0
6.568725,-128.961238,19.816603,-63.136363,27.334754,-19.891106,P1R0
6.630084,-128.990841,19.991597,-63.164864,26.858380,-19.948089,P1R0
6.735588,-129.129841,20.131955,-63.249967,27.203699,-20.099228,P1R0
6.822783,-129.242425,20.255110,-62.899495,27.476140,-19.385707,P1R0
6.892810,-129.361381,20.356622,-63.405532,27.576863,-19.381852,P1R0
6.931491,-129.454986,20.420792,-64.241609,28.383912,-19.427278,P1R0
6.958941,-129.526147,20.470542,-64.644727,28.904359,-19.477529,P1R0
6.977599,-129.607965,20.508126,-65.398464,29.261490,-19.935771,P1R0
6.988706,-129.668908,20.535679,-66.234295,29.909260,-20.584550,P1R0
7.016255,-129.711602,20.506713,-65.997534,30.534239,-20.784847,P1R0
7.036368,-129.769540,20.478835,-65.867654,31.094006,-20.901499,P1R0
7.049878,-129.810910,20.453232,-65.581978,31.334570,-20.833096,P1R0
7.058551,-129.868422,20.430692,-65.111392,31.282250,-20.593915,P1R0
7.063484,-129.909901,20.414392,-64.175282,31.595127,-20.981008,P1R0
7.048974,-129.938305,20.380853,-63.742211,31.874476,-20.682027,P1R0
7.034980,-129.985708,20.353805,-63.704774,32.766060,-20.122079,P1R0
7.021564,-130.019718,20.332989,-63.418981,32.990782,-19.818318,P1R0
7.009669,-130.042361,20.320687,-63.987950,32.976932,-19.654605,P1R0
6.998999,-130.055840,20.313234,-64.185193,32.641996,-19.604976,P1R0
6.991215,-130.091714,20.315483,-64.918076,32.063076,-19.416489,P1R0
6.985147,-130.147387,20.320579,-65.077697,31.529870,-19.527233,P1R0
6.980242,-130.189943,20.327980,-65.711331,31.727834,-19.959116,P1R0
7.015093,-130.220389,20.309998,-66.546142,31.740082,-20.762997,P1R0
7.061225,-130.241088,20.318121,-66.674418,31.755175,-20.760841,P1R0
7.101234,-130.283834,20.330793,-65.359361,31.658107,-20.084709,P1R0
7.118276,-130.316009,20.323862,-64.728796,32.115228,-19.990630,P1R0
7.132045,-130.338749,20.323374,-64.040493,31.692530,-19.985340,P1R0
7.142990,-130.383740,20.325745,-64.163876,32.392134,-19.974950,P1R0
7.150962,-130.417871,20.329856,-63.782547,32.561990,-19.398223,P1R0
7.140485,-130.442876,20.315514,-63.799489,32.566980,-19.451314,P1R0
7.131128,-130.459786,20.308752,-64.543995,32.360395,-19.598730,P1R0
7.123084,-130.500161,20.305929,-64.791686,31.893499,-19.502424,P1R0
7.115978,-130.530716,20.306525,-65.332197,31.753896,-19.410602,P1R0
7.094301,-130.552935,20.292188,-66.230284,31.618697,-19.665089,P1R0
7.076091,-130.568023,20.282986,-67.209612,32.381767,-20.533737,P1R0
7.061705,-130.607232,20.278331,-67.627635,32.456251,-20.838879,P1R0
7.055494,-130.695931,20.299414,-64.335558,33.875818,-19.529171,P1R0
7.051260,-130.767616,20.320505,-64.408291,33.952711,-19.714469,P1R0
7.048725,-130.823955,20.341193,-64.744016,33.843199,-19.826999,P1R0
7.048625,-130.896613,20.363917,-65.638801,32.507029,-20.080728,P1R0
7.087669,-130.952441,20.355429,-66.477169,32.767630,-20.046952,P1R0
7.122175,-131.024187,20.350133,-66.675289,32.308850,-19.964398,P1R0
7.152058,-131.079218,20.349843,-67.897453,33.192731,-21.126962,P1R0
7.177122,-131.119861,20.351918,-67.785027,33.126794,-21.150386,P1R0
7.198227,-131.178281,20.356062,-67.486523,33.292532,-21.027433,P1R0
7.231919,-131.221571,20.385264,-66.755390,33.446743,-20.889165,P1R0
7.259969,-131.282345,20.412392,-66.082139,33.341753,-20.697633,P1R0
7.266307,-131.328355,20.416785,-65.517536,33.254284,-20.896080,P1R0
7.271254,-131.361144,20.427611,-65.313262,33.331406,-21.095384,P1R0
7.328901,-131.412254,20.429162,-65.226513,33.671772,-20.523719,P1R0
7.376645,-131.450079,20.432186,-65.012877,33.645770,-20.265089,P1R0
7.416198,-131.506489,20.438628,-65.391515,33.223911,-19.834821,P1R0
7.447508,-131.548954,20.446005,-65.511598,32.640424,-19.551692,P1R0
7.471602,-131.579466,20.454193,-65.989097,32.494082,-19.363341,P1R0
7.490006,-131.629943,20.463066,-66.165729,32.424939,-18.858443,P1R0
7.503698,-131.667473,20.475238,-67.478174,32.849612,-20.045771,P1R0
7.551617,-131.723477,20.457532,-68.201155,32.981943,-20.876270,P1R0
7.590125,-131.765898,20.444357,-68.592861,32.890586,-21.194390,P1R0
7.636948,-131.796216,20.458730,-68.894303,32.061595,-21.229973,P1R0
7.674463,-131.846751,20.473433,-68.348997,31.164074,-21.055880,P1R0
7.703328,-131.884675,20.488221,-67.681789,30.495479,-20.777572,P1R0
7.725123,-131.941834,20.502221,-67.468915,30.276421,-21.093713,P1R0
7.741175,-131.985212,20.518824,-67.780258,29.299981,-21.227749,P1R0
7.768119,-132.016591,20.555344,-67.907589,29.127067,-20.793337,P1R0
7.827003,-132.067473,20.558119,-68.085463,29.005399,-20.506854,P1R0
7.874901,-132.105569,20.564528,-68.802803,28.470827,-20.144606,P1R0
7.912950,-132.162858,20.571442,-69.153779,28.257038,-20.061587,P1R0
7.941927,-132.206520,20.578869,-69.722820,28.318988,-20.109982,P1R0
7.964198,-132.268246,20.589544,-71.113931,29.455281,-20.692524,P1R0
8.018396,-132.314737,20.572410,-72.975892,30.715550,-22.461266,P1R0
8.061796,-132.378782,20.559560,-73.517778,31.378808,-22.863784,P1R0
8.111896,-132.427304,20.574082,-73.601774,32.086952,-23.400332,P1R0
8.151361,-132.492826,20.588787,-73.003842,32.241381,-23.199989,P1R0
8.181666,-132.542624,20.606218,-71.831079,32.653347,-23.315056,P1R0
8.203653,-132.579006,20.623050,-72.053662,33.352792,-23.437618,P1R0
8.257340,-132.633428,20.609277,-71.967696,33.767453,-22.871735,P1R0
8.299528,-132.674007,20.599349,-71.855247,33.561154,-22.687674,P1R0
8.332708,-132.732607,20.595795,-72.887819,33.492593,-22.821616,P1R0
8.357163,-132.776798,20.595146,-73.334051,33.038485,-22.622365,P1R0
8.628934,-133.134489,20.600768,-74.067913,32.504705,-22.717663,P1R0
8.872796,-133.431541,20.632741,-76.176239,31.475845,-22.625537,P1R0
9.072782,-133.702776,20.662300,-77.406573,32.238874,-23.441251,P1R0
9.232339,-133.918911,20.689343,-77.984652,32.038148,-24.231860,P1R0
9.355982,-134.086015,20.713892,-78.096314,31.952043,-24.246220,P1R0
9.487588,-134.239669,20.708889,-77.640177,32.296342,-24.588271,P1R0
9.586699,-134.352543,20.705828,-77.192387,32.079690,-24.773794,P1R0
9.658632,-134.430777,20.707471,-77.381932,32.762738,-26.433294,P1R0
9.707818,-134.510518,20.710585,-77.414905,32.857716,-26.557663,P1R0
9.754109,-134.562443,20.735629,-77.359247,33.070872,-26.017585,P1R0
9.783838,-134.621856,20.761519,-76.446035,32.537665,-24.810239,P1R0
9.799389,-134.659047,20.785101,-76.114278,31.810669,-24.256498,P1R0
9.804500,-134.678211,20.809221,-75.071036,30.644276,-23.531456,P1R0
9.802351,-134.713270,20.833623,-73.702914,28.197639,-23.266149,P1R0
9.832246,-134.732637,20.825441,-73.073499,27.190100,-23.171398,P1R0
9.852226,-134.740170,20.819429,-73.236541,27.298170,-23.826211,P1R0
9.864194,-134.738647,20.815658,-73.397184,27.209800,-24.379037,P1R0
9.870905,-134.760297,20.816848,-73.526722,27.431541,-24.675616,P1R0
9.872670,-134.772764,20.819715,-73.172710,27.529197,-24.928846,P1R0
9.870795,-134.777947,20.824120,-72.501583,27.417510,-24.835752,P1R0
9.866935,-134.777363,20.832660,-71.804798,27.407344,-25.356637,P1R0
9.885738,-134.919252,20.751976,-70.936789,34.238484,-24.706760,P1R0
9.900867,-135.065672,20.688465,-71.278101,33.700425,-24.022068,P1R1
9.911907,-135.184355,20.638116,-71.368105,32.995544,-23.850886,P1R1
9.920067,-135.307956,20.599836,-72.287738,32.976125,-23.877186,P1R1
9.925995,-135.404660,20.575138,-73.473766,33.078966,-24.155037,P1R1
9.930016,-135.507936,20.558758,-73.786644,33.150460,-24.524736,P1R1
9.932801,-135.586279,20.552941,-73.814022,33.069682,-24.511039,P1R1
9.934668,-135.673308,20.553184,-73.884810,33.263808,-24.704346,P1R1
9.935452,-135.737801,20.558305,-73.836465,33.070216,-24.922215,P1R1
9.974644,-135.812347,20.540115,-73.394356,32.980631,-25.467831,P1R1
10.007867,-135.896513,20.528953,-73.023770,32.694041,-25.609961,P1R1
10.051743,-135.958509,20.547173,-73.295043,33.276062,-25.346491,P1R1
10.087659,-136.002090,20.566888,-73.240418,33.129197,-25.058334,P1R1
10.116880,-136.060359,20.587362,-73.739299,33.038208,-24.925696,P1R1
10.140783,-136.101280,20.613598,-74.485802,32.326731,-24.399796,P1R1
10.197604,-136.157463,20.608818,-74.982640,32.058199,-24.334703,P1R1
10.244250,-136.197508,20.610033,-75.974303,31.679936,-24.541757,P1R1
10.281691,-136.254204,20.613658,-77.095155,32.030552,-25.437021,P1R1
10.310561,-136.295416,20.619335,-77.577185,31.819660,-25.961427,P1R1
10.332069,-136.323578,20.626719,-77.785690,31.659538,-26.003213,P1R1
10.386555,-136.370191,20.608367,-77.385985,31.624562,-25.770610,P1R1
10.429988,-136.403711,20.595259,-76.999124,31.569722,-25.703272,P1R1
10.464154,-136.456237,20.586940,-76.364816,31.895292,-25.592223,P1R1
10.490378,-136.495004,20.585682,-75.924822,32.290072,-26.269815,P1R1
10.509339,-136.522239,20.587715,-76.100216,32.268122,-25.493710,P1R1
10.522772,-136.569873,20.592513,-75.678207,32.081296,-24.938029,P1R1
10.531273,-136.605138,20.599581,-75.971733,32.076771,-25.149995,P1R1
10.536433,-136.629705,20.611260,-77.149814,31.625098,-25.070776,P1R1
10.538539,-136.645553,20.623926,-77.596276,31.179845,-25.104023,P1R1
10.539496,-136.653975,20.642832,-79.487668,29.460410,-25.346759,P1R1
10.577803,-136.716225,20.631348,-80.088037,28.930240,-25.835221,P1R1
10.608964,-136.765182,20.623787,-80.412339,28.502142,-26.141231,P1R1
10.634285,-136.802230,20.622629,-80.422054,28.477436,-26.062980,P1R1
10.767251,-137.307330,20.209234,-81.395016,28.148209,-26.146525,P1R1
10.861913,-137.731150,19.841077,-82.572095,27.662096,-26.483725,P1R1
10.939803,-138.108115,19.542635,-85.447798,26.806435,-27.307602,P1R1
11.001268,-138.410604,19.303987,-86.785512,26.402543,-27.646041,P1R1
11.086443,-138.645813,19.089175,-88.048666,25.871415,-27.936320,P1R1
11.154467,-138.852596,18.928955,-90.103993,24.918590,-27.937330,P1R1
11.206401,-139.004981,18.813241,-90.591401,24.549279,-28.078007,P1R1
11.269031,-139.230729,18.687582,-90.782185,24.371261,-27.691911,P1R1
11.316904,-139.399920,18.603284,-91.075408,23.961367,-27.405483,P1R1
11.352129,-139.550950,18.550801,-91.678910,23.764511,-27.567126,P1R1
11.398177,-139.656842,18.473069,-92.144970,23.547459,-27.531735,P1R1
11.432380,-139.755553,18.423738,-92.611115,23.375243,-27.524113,P1R1
11.457311,-139.819200,18.403292,-93.735329,23.064919,-27.823149,P1R1
11.473559,-139.854782,18.400604,-94.327689,22.901894,-27.986781,P1R1
11.483338,-139.898229,18.411548,-95.000181,22.768560,-28.208643,P1R1
11.487631,-139.920210,18.432553,-95.736260,22.608658,-28.436007,P1R1
11.488838,-139.955276,18.463393,-97.072970,22.315598,-28.556567,P1R1
11.525031,-139.972588,18.468420,-97.676553,22.017248,-28.601319,P1R1
11.553523,-139.976530,18.481516,-98.421464,21.660532,-28.601230,P1R1
11.576124,-140.000309,18.502089,-99.975086,20.895254,-28.470874,P1R1
11.592694,-140.012371,18.525417,-100.631430,20.434952,-28.261551,P1R1
11.604742,-140.045281,18.550297,-101.426619,19.953618,-28.338883,P1R1
11.612657,-140.066717,18.575778,-102.464925,19.555528,-28.562443,P1R1
11.618352,-140.108640,18.603942,-104.561263,19.081404,-29.297829,P1R1
11.659498,-140.138012,18.601108,-106.145294,18.873139,-29.769328,P1R1
11.693390,-140.157307,18.604220,-108.924883,18.186781,-30.622926,P1R1
11.721276,-140.198354,18.612431,-111.405011,17.705181,-31.168135,P1R1
11.726708,-140.228698,18.601552,-111.893498,17.623116,-31.135577,P1R1
11.729674,-140.279714,18.594939,-113.046480,17.236632,-31.802302,P1R1
11.730231,-140.318476,18.591443,-113.552066,16.716201,-31.501616,P1R1
11.729194,-140.346633,18.591393,-113.754437,16.361680,-31.304633,P1R1
11.728164,-140.395661,18.597104,-115.537230,15.446166,-30.957766,P1R1
11.764482,-140.432149,18.574955,-116.529650,14.964166,-30.669882,P1R1
11.795134,-140.458296,18.561811,-119.074808,13.946184,-30.323879,P1R1
11.820502,-140.505914,18.553846,-120.505065,13.545464,-30.143525,P1R1
11.841240,-140.541778,18.553231,-123.500298,12.453723,-29.883970,P1R1
11.857840,-140.597699,18.556088,-125.272351,11.890571,-29.630466,P1R1
11.872065,-140.670315,18.567419,-128.121662,10.837554,-29.517836,P1R1
11.921380,-140.726374,18.553085,-131.233656,10.045449,-30.455149,P1R1
11.961792,-140.768700,18.543886,-132.301976,9.560327,-30.558083,P1R1
11.994646,-140.829219,18.539245,-133.209796,9.228397,-30.581302,P1R1
12.020327,-140.875245,18.538561,-133.734134,8.897125,-30.531823,P1R1
12.040398,-140.908594,18.544042,-133.789366,8.564651,-30.576525,P1R1
12.055139,-140.931422,18.551889,-134.142542,8.400466,-30.781042,P1R1
12.006682,-141.756493,17.920387,-134.581665,8.319439,-31.121394,P1R1
11.941404,-142.716083,17.203727,-134.679061,8.460653,-31.514581,P2R1
11.866100,-143.296829,16.731482,-134.609858,8.514674,-31.644911,P1R1
11.793017,-143.793111,16.359985,-134.732127,8.538342,-31.647380,P1R1
11.720397,-144.198078,16.061159,-134.848841,8.582622,-31.553339,P1R1
11.718370,-144.501307,15.829586,-134.813231,8.652492,-31.452769,P1R1
11.688462,-144.753342,15.623550,-134.652383,8.684818,-31.344522,P1R1
11.704681,-144.991603,15.446966,-134.644928,8.673441,-31.303698,P1R1
11.758875,-145.159769,15.294987,-134.664978,8.680487,-31.311185,P1R1
11.792523,-145.329017,15.172554,-134.682938,8.666526,-31.343205,P1R1
11.902295,-145.410521,15.198887,-134.713658,8.696809,-31.280567,P1R1
12.035369,-145.508596,15.217024,-134.692570,8.683830,-31.232877,P1R1
12.181322,-145.623843,15.297717,-134.751745,8.669700,-31.160067,P1R1
12.324974,-145.726682,15.334711,-134.800852,8.642251,-31.114148,P1R1
12.428098,-145.881060,15.362582,-134.837123,8.600590,-30.971709,P1R1
12.484900,-146.111295,15.286611,-134.880766,8.608053,-30.860786,P1R1
12.534624,-146.375720,15.167188,-134.943164,8.547758,-30.686177,P1R1
12.578439,-146.698570,15.008198,-135.132317,8.436586,-30.559561,P1R1
12.663904,-146.979114,14.875382,-135.280990,8.421351,-30.457975,P1R1
12.769341,-147.252114,14.745493,-135.392076,8.417029,-30.432709,P1R1
12.891904,-147.517572,14.621575,-135.773198,8.371646,-30.218968,P1R1
12.989588,-147.776724,14.530388,-135.972225,8.381053,-30.238625,P1R1
13.072171,-148.059829,14.398320,-136.582505,8.136247,-30.019504,P1R1
13.134865,-148.333141,14.300373,-136.890072,7.865343,-29.817929,P1R1
13.196939,-148.567082,14.255160,-136.782196,7.265607,-29.384487,P1R1
13.242545,-148.797707,14.231117,-137.206230,7.032981,-29.166560,P1R1
13.328239,-148.994943,14.214689,-137.707982,6.842799,-29.248511,P1R1
13.411349,-149.194627,14.236273,-138.504070,6.564051,-29.650301,P1R1
13.545701,-149.396470,14.276797,-139.445498,6.489205,-29.646489,P1R1
13.653058,-149.571751,14.323413,-140.956918,6.118924,-29.690905,P1R1
13.735994,-149.725209,14.370760,-141.011587,6.117367,-29.655763,P1R1
13.836474,-149.890406,14.387323,-140.741637,6.168191,-29.688115,P1R1
13.913890,-150.037081,14.409244,-139.300235,6.194664,-30.171805,P1R1
13.954806,-150.169232,14.411743,-138.976552,6.245210,-30.622193,P1R1
13.964975,-150.289999,14.397187,-138.388207,6.367661,-30.890590,P1R1
14.020217,-150.401000,14.379186,-137.637293,6.490983,-31.072317,P1R1
14.061119,-150.505478,14.370533,-137.155109,6.452230,-30.693926,P1R1
14.073368,-150.605918,14.346578,-137.451909,6.380645,-30.435417,P1R1
14.076932,-150.643694,14.330191,-138.006185,6.191815,-30.245750,P1R1
14.058799,-150.689537,14.299876,-138.613527,5.758934,-29.898551,P1R1
14.125409,-150.682179,14.312969,-139.926066,4.929825,-29.057790,P1R1
14.227947,-150.751941,14.389525,-140.486080,4.650081,-28.312445,P1R1
14.327884,-150.859571,14.478980,-140.950175,4.319608,-27.853027,P1R1
14.462912,-150.969005,14.550862,-141.655509,3.928276,-27.706073,P1R1
14.587684,-151.050597,14.633557,-141.335134,3.986123,-27.815444,P1R1
14.703646,-151.138231,14.727324,-140.430348,4.316520,-28.406517,P1R1
14.832649,-151.231105,14.776222,-140.153988,4.627063,-28.650366,P1R1
14.934738,-151.328966,14.819567,-139.221819,5.839883,-29.848512,P1R1
15.012530,-151.431325,14.854544,-138.848290,6.133546,-29.782182,P1R1
15.053415,-151.537717,14.861852,-138.537006,6.280374,-29.484649,P1R1
15.078750,-151.617215,14.865686,-138.138617,6.298750,-29.648150,P1R1
15.092331,-151.703718,14.867826,-138.004562,6.294229,-29.796077,P1R1
14.524998,-151.983528,15.516932,-137.893308,6.549465,-29.890727,P1R1
13.877304,-152.353237,16.200471,-137.240534,6.744699,-30.215232,P2R1
13.298227,-152.668431,16.677537,-136.953558,6.800508,-30.849417,P2R1
12.856432,-152.916136,17.112665,-136.207731,7.061421,-30.952359,P2R1
12.559188,-153.066082,17.398147,-135.508572,7.172249,-30.421785,P2R1
12.376701,-153.144769,17.569328,-135.641056,7.077745,-30.047414,P2R1
12.279147,-153.173980,17.663238,-135.754230,7.115421,-30.563744,P2R1
12.337092,-153.209343,17.714684,-136.117350,7.194704,-30.949890,P2R1
12.393074,-153.214933,17.696094,-136.029459,7.254408,-31.080695,P2R1
12.470275,-153.159657,17.565138,-135.625362,7.541465,-31.266855,P2R1
12.507544,-153.101079,17.387792,-134.956375,7.658222,-31.338533,P2R1
12.508575,-153.084008,17.181809,-134.571423,7.799897,-31.528728,P2R1
12.520213,-153.062649,17.018747,-133.773340,8.170284,-32.594863,P2R1
12.559084,-153.039793,16.921063,-133.319602,8.498416,-32.548080,P2R1
12.426225,-153.060007,16.638064,-132.475562,8.686978,-32.014538,P2R1
12.346326,-153.033186,16.452405,-132.386460,8.766813,-31.872951,P2R1
12.175683,-152.970944,16.284924,-132.493249,8.825618,-31.599925,P2R1
12.135038,-152.919025,16.281793,-132.041938,8.769903,-31.383751,P2R1
12.143658,-152.878149,16.233319,-131.889318,8.899396,-30.907648,P2R1
12.226793,-152.845895,16.303067,-131.767357,9.385683,-29.983686,P2R1
12.323379,-152.862096,16.405737,-131.632761,9.626996,-29.628845,P2R1
12.454468,-152.876849,16.458623,-131.363375,9.685637,-29.454381,P2R1
12.624445,-152.928587,16.593716,-130.823996,9.673359,-28.898986,P2R1
12.827696,-152.969032,16.692882,-130.525439,9.600488,-28.822183,P2R1
12.961065,-153.039847,16.748972,-130.045403,9.444554,-29.265269,P2R1
13.055182,-153.093743,16.792129,-129.805403,9.240667,-29.288678,P2R1
13.137858,-153.092406,16.851926,-130.770756,9.366123,-29.373925,P2R1
13.190152,-153.047021,16.897475,-131.759725,9.073028,-29.336375,P2R1
13.219723,-152.967394,16.935456,-133.782909,8.556695,-29.575354,P2R1
13.261587,-152.902512,16.896224,-134.133246,8.327191,-29.629183,P2R1
13.263377,-152.812711,16.836123,-134.126461,8.002571,-29.834890,P2R1
13.235317,-152.704433,16.766091,-134.868972,7.522001,-29.925588,P2R1
13.185363,-152.623807,16.686525,-135.614672,7.584700,-30.228711,P2R1
13.057170,-152.527405,16.527997,-134.705761,7.949529,-30.857626,P2R1
12.933022,-152.459052,16.382932,-134.578759,8.062201,-31.146459,P2R1
12.794112,-152.374405,16.224983,-134.292311,7.977809,-31.351802,P2R1
12.619637,-152.356821,16.130818,-132.752757,7.843906,-31.804156,P2R1
12.491321,-152.391871,16.072795,-131.868837,7.784013,-32.199258,P2R1
12.401419,-152.387207,16.043419,-132.027548,7.816575,-32.031769,P2R1
12.322323,-152.388801,16.008398,-131.679128,7.595761,-31.671498,P2R1
12.115460,-152.356282,15.902034,-131.772092,7.322601,-31.554436,P2R1
12.006844,-152.253210,15.885771,-131.877475,7.148081,-31.257353,P2R1
11.866358,-152.135643,15.907896,-131.580002,7.024967,-31.291896,P2R1
11.793134,-152.047981,15.965183,-131.624684,6.883968,-31.483249,P2R1
11.739493,-151.986166,15.902941,-132.687481,6.738489,-31.827630,P2R1
11.446410,-151.989941,15.938276,-132.677562,6.761582,-31.843547,P2R1
11.282050,-152.039586,15.941099,-132.708434,6.848340,-31.911026,P2R1
11.172932,-152.084641,15.954092,-132.671897,6.877863,-31.947906,P2R1
11.107890,-152.163555,15.970322,-132.741047,6.887825,-32.008521,P2R1
11.077484,-152.266655,15.992587,-132.706172,6.920090,-32.067999,P2R1
11.071509,-152.386621,16.014720,-132.726882,6.937539,-32.101433,P2R1
11.357289,-152.592036,16.179388,-133.120324,6.917050,-32.083433,P2R1
11.616060,-152.747031,16.339853,-133.360857,6.890155,-31.893152,P2R1
11.821059,-152.818243,16.465212,-133.381792,6.908354,-31.686770,P2R1
12.019735,-152.860433,16.614149,-132.950498,6.994113,-31.624173,P2R1
12.188449,-152.880336,16.756855,-131.415455,7.157981,-32.120790,P2R1
12.308796,-152.884360,16.865301,-130.622362,7.213838,-32.657000,P2R1
12.439059,-152.877153,16.901311,-130.341078,7.249152,-32.640209,P2R1
12.526420,-152.863701,16.919833,-130.159792,7.356869,-32.593794,P2R1
12.643338,-152.806149,17.008485,-129.924119,7.496201,-32.493548,P2R1
12.700033,-152.756325,17.048275,-129.667036,7.470911,-32.298189,P2R1
12.729985,-152.715031,17.073321,-129.618152,7.370892,-32.096309,P2R1
12.763234,-152.681221,17.121519,-129.798199,6.954959,-31.714961,P2R1
12.779051,-152.695294,17.155539,-130.069128,6.871873,-31.411821,P2R1
12.782881,-152.707512,17.182985,-130.447371,6.852450,-31.540583,P2R1
12.799555,-152.717535,17.229010,-131.138139,6.845686,-31.506798,P2R1
12.828045,-152.725241,17.290404,-131.204735,6.834792,-31.531943,P2R1
12.844738,-152.691196,17.336628,-130.920137,6.897199,-31.671327,P2R1
12.876399,-152.662661,17.406353,-130.706709,7.202504,-31.872644,P2R1
12.897363,-152.640639,17.458869,-130.496190,7.230236,-31.929625,P2R1
12.910014,-152.624372,17.497251,-130.090784,7.298785,-31.998924,P2R1
12.844605,-152.573824,17.541228,-128.899536,7.579896,-31.680486,P2R1
12.739433,-152.536277,17.613111,-128.458875,7.713809,-31.773652,P2R1
12.635013,-152.469244,17.644336,-128.529608,7.998801,-31.475099,P2R1
12.534172,-152.419708,17.638597,-128.654127,8.040434,-31.514271,P2R1
12.459473,-152.344936,17.631688,-129.002392,8.002747,-31.418110,P2R1
12.408151,-152.250293,17.629685,-129.317617,7.666829,-31.048663,P2R1
12.325114,-152.182167,17.668305,-129.534729,7.535598,-30.781154,P2R1
12.267715,-152.095343,17.703247,-129.819011,7.250096,-30.208350,P2R1
12.252596,-152.034091,17.757875,-130.352684,7.400314,-30.577055,P2R1
12.249530,-151.994053,17.801494,-130.571563,7.443870,-30.610963,P2R1
12.204291,-151.931187,17.879728,-130.035638,7.501467,-30.892030,P2R1
12.174940,-151.889142,17.940897,-130.177770,7.552061,-30.964162,P2R1
11.394703,-150.838295,17.876830,-130.503335,7.827104,-31.530445,P2R1
10.863850,-150.149088,17.860319,-130.279389,7.986447,-31.791264,P1R1
10.484601,-149.624592,17.852113,-129.913200,8.135648,-32.010818,P1R1
10.161006,-149.227124,17.881532,-129.369562,8.326655,-32.472766,P1R1
9.909420,-148.890334,17.907193,-129.457496,8.546591,-33.188110,P1R1
9.679217,-148.629565,17.959142,-129.347574,8.584723,-33.312028,P1R1
9.502966,-148.432731,18.005388,-129.328120,8.809064,-33.295899,P1R1
9.337791,-148.263374,18.078052,-129.009828,9.328882,-33.028409,P1R1
9.218576,-148.145982,18.141654,-128.902922,9.334408,-33.006786,P1R1
9.208690,-147.760583,18.350914,-128.220358,9.235286,-33.173761,P1R1
9.222110,-147.424642,18.530698,-127.960935,9.313571,-33.617074,P1R1
9.215143,-147.135181,18.714245,-127.742149,9.305333,-33.763640,P1R1
9.224977,-146.917158,18.865549,-127.522271,9.360982,-33.175613,P1R1
9.283892,-146.700329,18.957301,-127.382586,9.503689,-33.001136,P1R1
9.345146,-146.544333,19.027186,-127.781996,9.513028,-32.895512,P1R1
9.368286,-146.409134,19.115288,-128.988344,9.501817,-32.326291,P1R1
9.432428,-146.319474,19.152768,-129.563330,9.612490,-32.100271,P1R1
9.491343,-146.237240,19.177509,-129.942602,9.522922,-31.689708,P1R1
9.544617,-146.189181,19.192405,-130.740675,9.587886,-31.652881,P1R1
9.591951,-146.137724,19.203273,-131.182124,9.977176,-32.275066,P1R1
9.632543,-146.081580,19.208414,-130.688800,10.237562,-32.425843,P1R1
9.666632,-146.019680,19.209615,-130.531963,10.410583,-32.553534,P1R1
9.658148,-146.011714,19.241584,-130.126403,10.539150,-32.901934,P1R1
9.649896,-145.957675,19.270491,-130.077069,10.597888,-33.630002,P1R1
9.604364,-145.923734,19.323606,-129.967800,10.779347,-33.607371,P1R1
9.565658,-145.905364,19.367526,-130.091854,11.197799,-33.551184,P1R1
9.533762,-145.868805,19.406773,-129.499126,11.275072,-33.179836,P1R1
9.508063,-145.846047,19.438721,-129.547610,11.155535,-32.934564,P1R1
9.449421,-145.804935,19.494453,-129.508944,10.878137,-32.561007,P1R1
9.401423,-145.716508,19.543911,-129.593679,10.551793,-32.263316,P1R1
9.363006,-145.617951,19.584488,-129.918430,10.499350,-31.890444,P1R1
9.294562,-145.481863,19.647354,-130.564527,10.740726,-31.895248,P1R1
9.239717,-145.313520,19.702564,-130.867389,10.931806,-32.369217,P1R1
9.159255,-145.179853,19.777568,-130.751901,11.177583,-32.445254,P1R1
9.095096,-145.046367,19.839283,-130.177425,11.451002,-32.465422,P1R1
9.007350,-144.914299,19.919217,-129.579447,11.703577,-32.702488,P1R1
8.938780,-144.783006,19.987836,-128.604222,12.140420,-32.854793,P1R1
8.886458,-144.653174,20.043113,-127.839266,12.206823,-33.015201,P1R1
8.886299,-144.524333,20.056982,-127.991597,12.540354,-32.957691,P1R1
8.930313,-144.396619,20.035822,-127.577043,12.420192,-32.524947,P1R1
9.011576,-144.269730,19.989024,-127.699840,12.202695,-32.640653,P1R1
9.084647,-144.174688,19.948255,-127.913001,11.841871,-32.418522,P1R1
9.203700,-144.135882,19.904642,-128.091139,11.591418,-32.209753,P1R1
9.418179,-144.053053,20.016342,-129.394374,11.045813,-31.482260,P1R1
9.583294,-144.024116,20.092794,-130.137894,11.383072,-31.593028,P1R1
9.703401,-144.040494,20.137737,-130.204798,11.548503,-32.101882,P1R1
9.799774,-144.063495,20.179046,-129.197727,11.917839,-32.364342,P1R1
9.463917,-143.557429,20.329706,-129.433374,12.331989,-32.414850,P1R1
9.211248,-142.952111,20.447073,-129.216060,12.820769,-30.699510,P1R1
8.878544,-142.244481,20.633991,-129.876633,12.416782,-30.516339,P1R1
8.561936,-141.666523,20.818958,-130.345907,12.098499,-30.117155,P1R1
8.301520,-141.175992,20.970350,-130.676524,12.092551,-29.909027,P1R1
8.093822,-140.794057,21.094974,-132.828128,11.720411,-30.431763,P1R1
7.932563,-140.507271,21.192667,-133.271072,11.526786,-30.647662,P1R1
7.811421,-140.271745,21.267207,-133.017514,11.430149,-30.781506,P1R1
7.726465,-140.107930,21.328999,-132.573868,11.859729,-30.932528,P1R1
7.670430,-140.003950,21.373765,-131.758221,12.161423,-31.045328,P1R1
7.638012,-139.948113,21.404727,-132.156318,12.694937,-32.141910,P1R1
7.586465,-139.900190,21.458081,-131.564254,12.610869,-31.810411,P1R1
7.516604,-139.855893,21.527950,-131.054707,12.752077,-31.317674,P1R1
7.469481,-139.810436,21.587361,-130.433465,12.888838,-31.028713,P1R1
7.440112,-139.761872,21.632954,-130.459977,12.768278,-30.775408,P1R1
7.425016,-139.708415,21.667083,-130.470797,12.598194,-30.573861,P1R1
7.459402,-139.617965,21.665384,-130.140054,12.193695,-29.802510,P1R1
7.496357,-139.525617,21.660424,-129.800663,12.171745,-30.026582,P1R1
7.533820,-139.430954,21.653743,-129.793541,12.194332,-30.512378,P1R1
7.571429,-139.363379,21.649918,-127.943157,12.287482,-31.159019,P1R1
7.569088,-139.319283,21.675890,-126.543427,12.486977,-31.524158,P1R1
7.531376,-139.234005,21.730307,-124.152413,13.103223,-32.372298,P1R1
7.501502,-139.142409,21.776465,-123.244705,13.456652,-32.739315,P1R1
7.439989,-139.015828,21.845164,-122.366950,13.707261,-32.810162,P1R1
7.389946,-138.858868,21.902855,-121.215765,13.884119,-33.012482,P1R1
7.351919,-138.736237,21.954090,-120.547194,14.187902,-32.871121,P1R1
7.322771,-138.583955,21.996197,-120.284870,14.340552,-32.851787,P1R1
7.302229,-138.466728,22.030445,-119.985707,14.371880,-32.738157,P1R1
7.289837,-138.349106,22.064880,-119.957655,13.778460,-31.466794,P1R1
7.321399,-138.261259,22.062915,-120.552550,13.408179,-30.983734,P1R1
7.351803,-138.199251,22.060160,-121.146285,13.171543,-30.900000,P1R1
7.379625,-138.128760,22.056578,-121.937290,13.301203,-31.141826,P1R1
7.405834,-138.079780,22.057169,-121.728471,13.288644,-31.632532,P1R1
7.428869,-138.018844,22.058413,-121.527040,13.436029,-31.903843,P1R1
7.449190,-137.976943,22.060598,-121.173124,13.496701,-32.117869,P1R1
7.429407,-137.950893,22.097246,-120.644274,14.008480,-32.757068,P1R1
7.450422,-137.906686,22.100093,-120.951644,14.702431,-33.336730,P1R1
7.430641,-137.877434,22.133803,-121.017431,15.249645,-33.809951,P1R1
7.481342,-137.258342,22.107605,-121.577988,15.615799,-33.638668,P1R1
7.524913,-136.740283,22.086776,-121.433041,15.675548,-33.315413,P1R1
7.594611,-136.315805,22.115784,-122.090535,15.718779,-33.404589,P1R1
7.745781,-136.005975,22.103714,-122.830158,15.875682,-33.984520,P1R1
7.974381,-135.736724,22.148097,-123.512760,16.018600,-34.388390,P1R1
8.220021,-135.533096,22.185887,-123.628186,16.702007,-34.007833,P1R1
8.508530,-135.355146,22.256903,-122.987123,17.338178,-34.033398,P1R1
8.797688,-135.229331,22.309378,-122.547270,17.563670,-34.206943,P1R1
9.045689,-135.117303,22.375192,-122.176438,17.725602,-34.334731,P1R1
9.225100,-135.045389,22.414194,-121.799876,18.094440,-34.894384,P1R1
9.413977,-134.975047,22.437636,-121.620851,18.246269,-34.930233,P1R1
9.540214,-134.905114,22.436614,-121.209510,18.564661,-35.094275,P1R1
9.994849,-134.800834,22.904257,-120.750672,18.779634,-34.773711,P1R1
10.378828,-134.698300,23.321568,-121.153908,19.265556,-34.932959,P1R1
10.682623,-134.626741,23.668648,-121.640524,19.731185,-35.904357,P1R1
10.916366,-134.580359,23.954624,-122.782201,20.743620,-37.360562,P1R1
11.110365,-134.524287,24.131468,-123.032106,21.265177,-38.022493,P1R1
11.249317,-134.489038,24.264489,-123.156362,21.824576,-38.660366,P1R1
11.342378,-134.470469,24.360557,-122.847886,22.249869,-38.926228,P1R1
11.414462,-134.434231,24.450313,-122.902712,23.295137,-40.044679,P1R1
11.454966,-134.412119,24.514577,-123.043668,24.319820,-39.713861,P1R1
11.524475,-134.400607,24.546419,-122.900203,24.663486,-39.744104,P1R1
11.566569,-134.398058,24.561597,-123.646528,24.730763,-39.795100,P1R1
11.603290,-134.371523,24.588559,-126.407887,22.835711,-39.058926,P1R1
11.620280,-134.324383,24.603122,-128.159526,22.184098,-38.720145,P1R1
11.606435,-134.289618,24.587933,-129.640400,22.085596,-38.747263,P1R1
11.568346,-134.234928,24.552441,-132.676603,22.810934,-40.382172,P1R1
11.511331,-134.193517,24.497756,-133.397073,23.376293,-41.556184,P1R1
11.455912,-134.133237,24.449059,-133.039043,23.637098,-41.804111,P1R1
11.404325,-134.086859,24.407180,-132.374680,23.940734,-41.553266,P1R1
11.379919,-134.021736,24.325570,-131.860271,24.321346,-42.329836,P1R1
11.319532,-133.972048,24.288195,-131.444772,24.308157,-42.223852,P1R1
11.267779,-133.904707,24.263511,-130.834605,23.998453,-41.925317,P1R1
11.255570,-133.792266,24.287748,-131.052942,23.866833,-41.999221,P1R1
11.246460,-133.702383,24.312639,-131.681839,23.490471,-42.117682,P1R1
11.208961,-133.632499,24.301813,-132.895597,22.514313,-42.082444,P1R1
11.178603,-133.580069,24.296050,-133.002477,22.477928,-42.186922,P1R1
11.154610,-133.542587,24.293880,-133.036400,22.462405,-42.216922,P1R1
11.400953,-133.453168,24.319985,-133.094829,22.406645,-42.243694,P1R1
11.596690,-133.383466,24.328803,-133.043120,22.341982,-42.276558,P1R1
11.760755,-133.331057,24.339535,-133.039860,22.359597,-42.318069,P1R1
11.880335,-133.323246,24.334778,-133.030513,22.348286,-42.397471,P1R1
11.959144,-133.323408,24.313230,-133.011548,22.351237,-42.432011,P1R1
12.018678,-133.329175,24.298164,-132.998550,22.367040,-42.430997,P1R1
12.030774,-133.368931,24.251406,-132.787483,22.374199,-42.376960,P1R1
12.033938,-133.406512,24.215604,-132.541118,22.371869,-42.308303,P1R1
12.031732,-133.470592,24.193330,-131.727321,22.635375,-41.967636,P1R1


==> images/plots/results/GPS-IMU_c_f_results/Data5_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data5_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
2.13 0.00 0.00 0.33 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 2.13 0.00 0.00 0.33 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 2.13 0.00 0.00 0.33 0.00 0.00 0.00 0.00 0.00 0.00 
0.33 0.00 0.00 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.33 0.00 0.00 0.08 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.33 0.00 0.00 0.08 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.85 0.00 0.00 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.85 0.00 0.00 0.21 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.85 0.00 0.00 0.21 0.00 0.00 0.00 0.00 0.00 0.00 
0.21 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.21 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.21 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data6_error_GPS_IMU_constantMotionModel.txt <==
5.716689
4.781659
2.983850
1.113200
1.304448
1.780064
1.963993
2.001461
1.974931
1.877759
1.809543
1.565367
1.459045
1.340676
1.214295
1.082987
0.959484
0.821124
0.694842
0.530784
0.438742
0.450097
0.325062
0.221040
0.282675
0.291190
0.207987
0.066420
0.131964
0.078139
0.067711
0.070310
0.146296
0.104159
0.109076
0.063825
0.065607
0.241375
0.255501
0.169020
0.292243
0.336413
0.110712
0.073797
0.072242
0.096658
0.097860
0.079394
0.194390
0.359810
0.287542
0.161429
0.087925
0.120210
0.148544
0.108922
0.090900
0.182384
0.114852
0.219528
0.293046
0.259616
0.240280
0.222604
4.304485
2.446872
1.008407
0.505168
0.425487
0.387840
0.194992
0.367958
0.339509
0.305778
0.310668
0.122564
0.557919
0.521844
0.441496
1.116715
0.380890
0.204320
0.613073
0.735248
0.596515
1.175019
0.212972
0.264892
0.439450
0.977828
0.772155
0.714081
0.557756
0.286720
0.574494
1.093912
0.638385
0.600080
0.338526
0.698922
0.943131
0.514629
0.645969
1.297009
1.456390
0.925152
2.093155
0.466418
0.721289
0.565422
1.171683
4.300864
3.091111
2.410693
1.667653
1.554863
1.414782
0.739131
0.560410
0.818569
1.991289
1.337463
1.538390
0.891461
0.702944
1.108597
1.790174
1.258494
1.237856
1.239827
1.061078
1.027530
1.640521
0.778694
1.083586
1.069769
0.560499
0.716183
0.681216
0.835101
1.090067
0.182874
0.497310
0.897576
0.734009
1.299242
0.983996
1.076555
0.625918
0.660371
0.861797
0.520302
0.927089
0.439720
0.715842
0.459151
0.804991
0.638230
1.148872
0.926819
1.005932
0.650852
0.316521
1.068984
0.694334
0.498196
0.745584
0.242917
0.515065
0.882620
1.576682
0.761611
0.643076
0.239475
1.323003
0.593932
0.737142
1.127403
0.937101
1.113168
1.079882
0.351598
0.955451
1.646927
4.467887
2.907505
1.722671
0.868217
0.176968
0.502112
0.871783
1.189695
0.913991
1.117802
1.191298
1.086173
1.068721
1.062039
1.211856
0.944901
1.125950
0.755225
0.851511
0.670035
0.814885
0.966744
0.629833
0.548773
0.542537
1.241988
0.293357
0.315871
0.766861
0.747799
0.299956
0.880914
0.536226
0.392663
0.621886
0.710300
0.634217
0.387598
0.397676
0.269679
0.351961
4.244017
3.255175
2.043285
1.314969
0.796316
0.328465
0.603963
0.921429
1.221289
1.013103
0.885603
1.577986
1.059917
0.834492
0.708238
0.846393
0.839194
1.218043
0.818594
1.126123
0.911165
0.685110
0.968074
0.673096
0.435916
0.595275
1.615290
0.876895
0.801799
0.844079
1.730587
1.405680
1.170788
2.100193
0.983177
0.813635
0.735830
1.398590
1.332666
1.008970
1.090468
0.587874
0.857688
0.496266
0.367573
0.789432
0.745293
0.864859
0.336847
0.497126
0.698447
0.272898
0.542782
0.973929
0.698368
0.444626
0.404304
1.098651
0.594023
0.536523
1.119715
0.501820
0.585727
0.474170
0.691101
0.467677
0.357899
0.828454
0.375865
0.732206
0.407990
0.494988
0.426108
0.548413
0.750702
0.362247
1.102684
0.412236
0.889993
1.198121
2.818451
2.129625
1.295611
0.821689
0.494131
1.180488
1.026611
0.813477
1.255249
1.004251
1.392360
0.693378
0.789796
0.588377
0.598141
0.702392
0.604361
0.612144
0.482051
0.752195
0.394997
0.793803
0.485245
0.324410
0.745816
0.673606
0.764453
0.463434
0.430892
0.558371
0.441692
0.659218
0.566718
0.435449
0.909181
0.309489
0.422952
2.990304
2.215538
1.722244
1.169987
0.680070
1.044858
1.148046
0.426495
0.536651
1.525455
0.709175
0.486444
0.767341
0.663146
0.694815
0.631692
0.829162
0.625915
0.563387
1.027918
0.643047
0.656921
1.155441
0.849466
0.721437
0.861763
0.625308
0.528764
1.187757
0.434739
0.863871
0.839071
0.627503
1.657499
1.493134
0.788542
0.815393
2.266246
1.149316
0.956891
1.285719
0.386932
0.867116
0.598373
0.629003
0.860251
0.799982
1.144413
1.547038
0.976627
0.650469
0.872008
0.688884
1.352195
0.992721
0.978678
1.038284
0.707881
0.627104
0.669288
0.740391
0.482252
0.508308
0.928514
2.104992
0.949173
0.548668
1.378018
0.208062
0.259183
5.974254
4.244963
2.629622
1.795280
0.866489
0.283013
0.579254
1.574786
1.373809
1.567424
1.714643
1.603616
1.479930
1.329882
1.548510
1.102587
1.820918
1.238249
0.879745
0.663886
1.172554
0.627158
0.884478
0.944437
1.542479
0.475847
0.568993
0.393245
0.411177
1.124593
0.467560
0.519392
0.481249
0.793832
0.527662
0.818463
0.705390
0.820425
0.474430
0.900188
0.267187
0.711231
0.820036
1.337009
0.855356
2.620596
2.573627
2.215474
0.962828
0.874122
0.536748
0.537109
0.859496
1.113536
0.790938
0.725086
1.140499
1.163686
1.380572
1.720707
1.104175
0.670520
0.898783
0.687275
3.582869
1.972634
0.587324
1.079319
1.418266
1.067751
0.791428
0.643649
1.078114
1.007786
0.687154
0.948162
0.687810
0.441387
0.749001
0.552068
0.508849
0.475173
0.660646
0.546724
0.528325
0.873541
0.481712
0.509524
1.028153
0.627725
1.082271
0.831951
1.122946
0.535854
0.315312
0.711194
0.486071
0.781209
0.478645
0.314805
0.624537
0.456752
0.143277
0.258041
0.619509
0.395918
1.211492
0.786483
0.260192
0.226977
0.392898
0.484534
0.544913
0.341004
0.432203
1.767983
0.983024
0.155457
0.958409
0.718374
0.511797
1.856411
1.312103
0.835742
0.746792
0.873829
0.618308
0.805154
0.715521
0.573259
1.309700
0.731800
0.698124
0.564424
0.447371
0.871106
0.634051
0.352035
1.015650
1.088773
0.534599
0.524792
0.761462
0.698313
0.719252
1.130693
0.944527
1.040589
1.027702
1.665719
0.402851
0.380521
0.330410
0.509488
1.251017
0.608262
1.932633
0.868777
0.741169
0.797928
0.474816
0.528181
1.323178
0.798696
0.524990
0.925394
0.426849
0.630531
1.545871
0.915414
0.600792
1.003076
0.939704
0.293720
1.151179
0.573865
0.439228
0.752253
0.904809
1.110739
0.627487
0.571653
1.428349
3.206383
1.639955
1.073898
1.250150
1.098054
0.907328
0.560333
0.668085
1.169568
0.926896
0.626439
0.654878
0.677361
0.640211
0.347342
0.682293
0.667441
0.192164
0.733999
0.390872
0.127983
0.722935
1.967871
1.337961
0.915624
0.930570
0.635772
1.144713
0.462766
0.934825
0.645446
0.453149
0.338943
0.783268
0.364628
0.948719
1.430678
0.606480
1.192445
0.623336
1.475532
0.852241
0.512533
1.125828
0.451627
0.961837
1.543361
0.708304
0.592588
0.460757
0.527786
1.173885
0.651344
0.494672
0.664513
1.130412
0.979567
0.714164
1.490648
0.862902
0.776964
0.451520
1.041558
0.699988
0.973590
0.892510
0.569767
0.552323
0.549282
0.674412
0.417151
0.919615
0.359030
0.423933
0.701595
0.612148
0.356400
0.661767
1.068129
0.377246
0.487300
0.359804
2.469125
0.606886
1.269890
0.808660
0.930604
0.456699
0.294244
0.518046
0.542842
0.529915
0.642632
0.330924
0.820451
0.558177
0.724395
1.352592
1.045790
0.854727
0.426145
0.472338
0.392976
0.498227
0.266469
0.970480
0.752390
0.513763
0.636171
0.951327
0.508131
0.410089
1.027279
1.064605
0.662167
0.748465
0.791987
0.708527
0.979169
0.967682
0.871351
0.629298
0.620652
0.460902
1.041635
0.452277
0.455889
0.470772
0.643582
0.524389
1.685986
1.538962
0.784702
0.253057
0.491948
1.217723
1.633171
1.114869
1.427760
1.207830
0.513700
0.494233
0.622276
0.190772
0.726564
0.604511
1.484737
0.294826
0.590434
1.797003
0.650960
1.702458
0.809064
0.676320
0.656098
0.690794
0.300535
2.165193
1.825673
0.864411
0.531778
0.619527
1.035804
0.563409
0.631612
1.198965
0.809918
0.895839
0.820263
0.837328
0.696315
0.904374
0.655035
0.624805
0.990862
0.434358
0.640058
0.952679
0.819804
2.027145
0.998803
0.562600
1.266622
1.353753
0.698928
1.273469
0.353308
1.079849
1.685809
1.948216
1.010783
1.684319
0.674453
0.569737
0.924668
0.943437
0.732447
0.707145
0.930678
0.796267
0.829787
0.484365
0.744427
0.379647
0.321483
1.470773
0.801493
0.430269
0.379886
0.928860
0.631441
1.431924
0.887480
1.104267
0.435279
1.424589
0.660904
0.470562
0.442176
1.518437
0.327613
1.076220
0.800054
0.860053
0.978602
0.823408
0.588128
1.301320
0.614992
1.058119
1.216664
0.783111
1.070376
1.359956
1.494452
0.662510
0.846614
0.589809
0.740193
0.637816
1.102222
0.817908
0.872608
0.875425
0.970129
0.882102
0.733788
0.537012
1.052431
0.698708
0.469932
0.812579
0.701026
1.791292
1.320821
1.381690
1.027724
1.024745
0.572816
0.822764
1.179073
0.785557
0.436143
0.670666
0.970949
0.773829
0.247090
0.924677
0.523181
0.541903
0.380831
0.373374
2.015341
0.760947
0.886718
1.120428
0.586748
0.333242
1.710802
0.490202
0.378652
1.519544
0.457410
1.142400
1.261536
0.811463
0.485711
0.592019
0.661824
1.219512
0.763581
0.744726
0.373905
0.788765
0.594526
0.430458
0.895529
0.858545
0.478419
0.644492
0.456653
0.297626
0.788213
1.282721
0.757766
0.685899
1.076282
2.018179
0.532963
1.049376
0.441744
1.256449
1.013897
0.397654
0.672498
0.520889
2.646736
1.464564
0.928623
1.450334
0.939495
0.314334
0.803744
1.392132
0.428176
0.657465
1.430344
0.923925
0.825679
1.011786
1.111229
0.346329
1.335572
0.722130
0.805093
1.104110
1.582904
0.709315
0.813419
0.692908
0.760427
0.494943
1.136659
1.073430
0.696215
0.790854
0.903386
0.913334
1.187999
0.516922
2.601316
1.978962
1.569330
0.929508
1.064946
0.426300
1.493939
1.345186
0.841235
0.749182
1.649870
1.056925
0.898921
1.431626
0.940072
1.119861
0.833419
0.707913
0.659743
0.932807
1.795701
0.732245
0.675662
0.891649
1.029717
0.569920
1.093684
0.530744
0.443049
0.877074
0.686554
1.088112
1.181865
0.382422
1.378896
0.955929
0.543630
0.660318
1.124315
0.774125
0.454018
0.984752
0.732417
0.464941
0.455834
0.353098
0.355504
0.845217
1.922394
0.694974
0.378194
0.754897
1.306426
1.217061
1.927841
1.236445
1.205008
0.932353
0.689471
0.588182
0.946550
0.704787
2.045347
1.363670
1.702007
1.175585
1.901956
0.470173
0.282873
0.942651
0.920549
1.316938
0.852879
0.879699
0.985583
1.188563
0.962733
0.597674
1.284180
1.992700
1.805561
0.707766
0.580586
0.439029
0.697662
0.918216
0.615501
2.175359
1.015392
0.715915
0.812054
1.329913
0.556747
0.378174
1.492502
1.638093
0.866245
0.534784
1.200842
1.047627
0.518771
0.706834
1.005691
1.796000
0.353945
0.455571
0.419426
0.713183
0.750248
0.285522
0.946694
0.615902
0.775523
0.586539
1.289167
0.485133
1.291411
1.412592
1.398474
1.891312
1.036252
1.036310
0.373465
1.196142
0.449867
0.332063
1.338564
1.029231
0.361492
0.581722
1.245644
0.910640
0.472882
0.893657
0.921015
0.331225
0.178893
0.582227
1.654620
1.128469
0.949271
0.746086
1.244019
1.031089
1.585302
1.192540
1.654478
1.259413
1.494818
0.857459
0.673369
0.766286
1.699919
1.034837
1.010094
0.926750
0.992560
1.211225
0.374741
1.206926
1.224372
0.783860
0.484428
0.380953
0.793243
1.533627
0.580624
0.721035
1.134385
1.047386
1.908257
0.908330
0.735702
1.385399
0.524522
1.667616
1.339330
1.059011
0.491068
0.934613
0.414625
0.838429
0.988355
1.037005
1.438593
0.581917
2.092609
1.706731
1.334872
1.314477
1.181844
0.603656
1.647418
1.345489
2.105560
0.887367
0.823677
2.065671
0.866516
1.882125
1.262549
1.453444
1.121946
0.545390
0.460559
1.429816
0.897846
3.232051
1.479208
0.908450
1.375432
1.224769
0.571588
0.906574
1.020150
1.986648
0.677017
0.862325
0.463646
1.841710
0.484985
0.855971
1.397022
1.663649
0.516605
0.454465
0.858188
0.564829
0.882647
0.860188
1.629487
1.079605
0.550907
0.989017
0.962284
0.833151
2.423302
0.258106
1.421448
0.768675
0.788209
0.641577
0.758433
2.314860
1.292522
1.144886
0.858703
0.990732
0.980522
1.018922
1.271055
0.769406
1.266198
1.019423
1.247315
0.673659
0.656062
0.655295
0.599103
0.464161
1.458504
0.380566
0.584526
1.587895
1.441728
0.282797
1.052814
0.695276
0.658505
0.668880
0.632730
0.557036
0.627062
0.563189
1.088804
0.904403
0.943685
0.456458
0.938410
0.683497
1.791453
1.529772
0.519040
1.364564
0.397533
0.420219
1.812868
0.758605
0.647891
1.166630
0.538331
0.232179
1.083251
0.517078
0.356770
0.437464
0.745716
0.386739
0.507018
0.318570
0.241255
0.216880
0.902373
0.309350
0.192553
0.130979
1.113335
0.372881
0.339471
1.105856
0.581903
0.840939
0.631215
0.361247
0.613663
0.175968
0.318369
0.377244
0.296708
0.360514
0.655295
0.474838
0.388557
0.377183
0.622139
0.567886
0.336831
0.691418
0.640813
0.192764
0.135679
0.643925
0.428419
0.219568
0.644518
0.161051
0.153261
0.501731
0.443005
0.223883
0.157606
1.079361
0.442228
0.348604
0.146417
0.505544
0.824271
0.704146
0.383594
0.341733
0.308852
0.336481
0.326187
0.599694
0.728442
0.398234
0.367398
0.330243
0.397437
0.326248
0.229992
0.787692
0.287622
0.683335
0.515428
0.634696
0.642822
0.341605
0.219190
0.298325
0.421296
0.289171
0.319526
0.670383
0.749729
0.832586
1.699549
0.310968
0.683127
0.334967
0.438497
0.982388
0.321960
0.253356
0.398164
0.297373
0.732521
1.402006
0.836750
0.980526
0.781055
0.910503
0.706634
0.396343
0.768989
0.578113
0.877574
0.739400
0.845256
0.750174
0.489077
1.422101
0.533762
0.331163
0.776962
1.012740
0.565257
0.368776
0.847255
0.734892
0.578057
0.939686
0.660942
0.829591
0.345402
0.169774
0.404763
1.089688
0.837787
2.324540
1.632789
0.692705
0.540631
0.395922
0.323613
0.838652
0.569264
0.541338
0.315114
1.045150
0.436622
0.730303
1.929624
0.855421
0.817587
1.281930
0.335692
0.865783
0.364580
0.784288
1.146824
0.536557
0.932420
1.918522
1.328409
1.641623
2.642780
0.432431
1.417402
0.361544
0.769207
1.636474
1.468246
0.762342
0.658415
1.067428
0.976913
0.730152
0.844500
0.228285
1.268759


==> images/plots/results/GPS-IMU_c_f_results/Data6_error_GPS_IMU_fuzzyMotionModel.txt <==
5.716689
4.781188
2.705837
0.980500
1.322431
1.636041
1.780720
1.827439
1.823047
1.758815
1.689597
1.470703
1.375791
1.262703
1.138520
1.010135
0.877089
0.756340
0.623829
0.476850
0.377983
0.442674
0.305340
0.174956
0.333605
0.127077
0.166106
0.114249
0.061266
0.062101
0.070512
0.097708
0.133094
0.061076
0.083909
0.052212
0.056456
0.247596
0.339817
0.287820
0.284895
0.121287
0.119537
0.131310
0.055898
0.073516
0.066847
0.084981
0.196890
0.392189
0.224754
0.152722
0.081466
0.113147
0.091596
0.111016
0.116740
0.146440
0.142607
0.174841
0.343644
0.220266
0.170048
0.194304
4.216367
0.225311
0.133230
0.367644
0.299318
0.407176
0.321388
0.214663
0.271319
0.450977
0.360495
0.323673
0.423878
0.489634
0.591521
1.187038
0.710314
0.825602
1.155195
0.298126
0.179680
1.099690
0.474828
0.442491
0.724396
1.186956
0.602433
0.267241
0.542040
0.599003
1.059472
0.655609
0.830514
0.286043
0.509415
0.617037
1.359063
0.821504
1.355391
1.677689
0.397469
0.607973
2.282975
1.113027
0.888076
0.821464
0.383670
4.283885
3.049861
2.512179
1.205725
1.084733
0.884174
0.809937
0.800935
1.197809
1.454704
1.063219
1.373352
0.535525
0.736360
1.106606
2.133604
1.487415
1.046893
0.831277
1.003098
1.349082
1.200627
0.688554
0.904169
0.989304
0.769251
1.067993
0.966879
0.493863
0.839746
0.374093
0.533009
0.832486
0.581510
1.389871
0.433230
1.065367
0.906099
0.571320
0.907332
0.324292
0.924084
0.871880
0.996960
0.471238
0.852142
0.872196
1.538229
0.614781
0.677713
0.645015
0.733996
1.059479
0.362928
0.199588
0.671959
0.477726
0.721543
1.356405
0.828758
0.497524
0.749961
0.402254
1.535885
1.162351
0.517303
1.400865
0.297772
0.994667
0.958564
0.881265
0.611175
1.474856
4.426210
2.616366
1.334413
0.568872
0.298543
0.615196
0.938686
1.202829
0.892288
1.047144
1.225563
1.266934
1.177069
1.083497
1.080282
0.837140
0.915183
0.825552
1.153240
0.593069
0.771806
1.234532
0.506993
0.334902
0.329213
1.284241
0.699435
0.690111
0.698913
0.365350
0.334567
1.012276
0.579784
0.754514
0.809575
0.314106
0.486520
0.391309
0.361241
0.470592
0.663740
4.397949
2.855147
1.696222
1.095993
0.472346
0.372657
0.810438
1.315066
0.693658
0.929975
0.893586
1.346996
0.800368
1.129560
0.752757
0.498901
0.700974
1.319297
0.624498
0.994121
0.458670
0.867475
0.587571
0.663408
0.503511
0.599665
1.641915
1.623694
1.160477
1.116390
0.946966
1.408223
1.611673
1.354909
1.140908
0.830898
0.767736
1.149431
1.787359
0.571920
0.638206
0.525580
0.755738
0.705035
0.677687
1.003240
1.014452
0.516517
0.487320
0.357819
0.637236
0.597282
0.930952
0.781653
0.663903
0.288351
0.351870
1.180905
0.385761
0.348364
1.166108
0.373315
0.235868
0.308880
0.815000
0.604167
0.411924
0.618929
0.367289
0.590945
0.533839
0.855723
0.408481
0.326008
0.758155
0.244806
0.851413
0.777568
1.055915
0.557782
2.818926
1.922061
0.854047
0.590514
0.584986
1.315176
1.235792
1.056240
1.557356
0.757320
1.135325
0.870385
0.806530
0.792362
0.457527
0.288945
0.532850
0.553659
0.280518
0.623732
0.386481
0.972462
0.771645
0.794797
0.538638
0.606263
0.758955
0.290603
0.308036
0.682350
0.606515
1.052999
0.327885
0.318710
0.667005
0.298290
0.635285
3.024041
2.005359
1.611164
1.359041
0.959020
1.501216
0.259187
0.263124
0.467259
1.269346
0.466124
0.407594
0.617942
0.519540
0.551459
0.534597
0.762182
0.541056
0.490176
0.963681
0.442505
0.661769
1.457133
0.430316
0.315246
0.828511
0.658183
0.548326
1.123230
0.403658
0.634319
0.911384
0.569458
1.503346
1.561010
0.795723
0.631729
2.441397
1.545325
1.808019
0.904349
0.831163
0.442345
0.504375
0.618460
0.835404
1.009743
1.214954
1.418009
0.996144
0.682602
0.673153
0.771254
1.660034
1.036362
0.932290
0.669499
0.640630
0.623030
0.824760
1.008752
0.496193
0.347166
0.673509
2.322812
0.829610
0.949588
0.731350
0.546810
0.378659
5.946059
3.998289
2.214961
1.485187
0.758455
0.405695
0.740521
1.411318
1.511065
1.537551
2.009464
1.400350
1.349848
1.276111
1.340013
1.174088
1.982167
0.868248
0.669097
0.526522
1.013285
0.699717
1.067070
1.675863
0.842676
0.859293
0.764504
0.666850
0.459320
1.262276
0.894319
0.489230
0.822987
0.818215
0.388780
0.559945
0.818547
1.289829
0.669791
0.762392
0.695022
0.300006
0.637625
1.524560
0.393964
2.908006
2.050785
2.007358
0.868746
0.719342
0.434093
0.687528
0.769486
0.940741
1.045194
0.715740
0.904528
1.184642
1.614334
0.863303
1.079244
0.851008
0.741661
0.523499
3.274263
1.021432
0.785592
0.744651
1.438890
0.483014
0.607510
0.663331
1.220197
0.706329
0.543556
0.944394
0.475333
0.544872
0.559490
0.508623
0.636341
0.517875
0.504769
0.455205
0.483063
0.820407
0.416674
0.490546
1.102568
0.476337
1.236877
0.528893
0.741985
0.369779
0.449189
1.022016
0.680934
0.730475
0.529669
0.374373
0.300145
0.516157
0.395276
0.517821
0.432352
0.564863
1.363820
0.722043
0.663171
0.590632
0.497259
0.608893
0.354259
0.396714
0.280409
1.755720
0.269291
0.482760
0.607061
0.693458
0.320979
1.810111
1.505669
1.075580
1.120657
0.473757
0.432893
0.755322
1.089805
0.532378
1.085105
0.515537
0.626212
0.412805
0.578640
1.230787
0.696520
0.502830
0.668527
0.821516
0.764554
0.647867
0.758864
0.651755
0.611828
1.105107
0.743933
0.785986
1.001243
1.415762
0.452829
0.513638
0.288105
0.316849
1.233338
0.941229
1.718926
0.633002
0.494096
0.588429
0.678437
0.689284
1.406115
0.384251
0.502349
0.723427
0.498272
0.868483
1.404224
0.347161
0.495622
1.221103
0.653604
0.739236
1.526918
0.944156
0.776910
0.398625
0.526460
1.237009
0.839640
0.600303
1.469661
2.995137
1.336230
0.543789
1.718532
0.566137
0.508278
0.632455
0.892886
1.451210
0.585691
0.699160
0.817695
0.408369
0.504315
0.301859
0.781231
0.295974
0.240817
0.924356
0.356070
0.399774
0.763282
1.465628
1.949330
0.632839
1.449075
0.644508
0.820654
0.786313
0.380201
0.454942
0.474235
0.372808
0.768056
0.525770
1.278270
0.627979
0.649387
1.640951
0.765003
1.498693
0.324622
0.196297
0.924640
0.601376
1.164471
1.047799
1.116599
0.387183
0.228718
0.281741
1.130944
0.611040
0.625343
0.661573
1.029692
1.116483
0.780709
1.616308
0.372189
0.282828
0.319485
1.210567
0.484106
0.581203
0.946237
0.408149
0.843922
0.522864
0.888400
0.495941
0.504001
0.472015
0.353815
0.877036
0.658712
0.434119
0.625622
0.836005
0.578499
0.400907
0.542404
2.195036
1.446974
0.643373
0.831375
0.601490
0.507388
0.411474
0.432677
0.470890
0.770125
0.908251
0.846846
0.296538
0.345749
0.737732
1.767240
0.892906
0.393563
0.622871
0.553499
0.238878
0.586785
0.604512
1.370559
0.811532
0.364247
0.563657
0.748660
0.845458
0.847031
1.524680
0.515997
0.245867
0.685787
0.868609
0.907058
0.931358
1.608335
0.512134
0.289988
0.374659
0.422204
1.054057
0.473303
0.653691
0.369220
0.535526
0.832313
1.832588
0.532886
0.745249
0.683740
0.862292
0.756477
1.887800
0.526936
1.656849
0.457627
0.236346
0.385185
0.523813
0.345921
0.873321
0.837780
1.570436
0.950658
0.474429
1.206373
1.021593
1.853131
0.577450
0.257989
0.480460
0.499956
0.511967
2.237147
1.637336
1.041686
0.833588
0.337583
0.901141
0.679859
0.670025
1.086629
1.260834
0.713305
0.668453
0.643916
0.826431
1.256481
0.758372
1.070062
0.730537
0.820632
0.504195
0.665077
0.738620
2.182661
0.962184
1.124025
0.664166
1.364312
0.430554
1.014321
0.488405
0.872346
1.953519
1.334948
0.861368
1.708432
0.524374
0.251005
0.881415
0.884186
0.828091
0.736242
1.110265
0.572824
0.523199
0.467389
0.762304
0.581950
0.454801
1.266548
0.738124
0.351313
0.343823
0.869975
0.527142
1.293231
1.252074
0.805414
0.879263
0.777028
0.880446
0.716259
0.553518
1.506102
1.142003
0.293030
0.548319
1.016043
0.856647
0.907376
0.910619
1.809625
1.015479
0.769551
1.157695
1.347865
0.607757
1.017371
1.846994
0.838745
0.970148
0.428680
0.413604
0.552014
1.288938
0.362031
0.758533
1.003536
0.630275
0.769733
0.782377
0.652688
0.770980
0.820754
0.507428
0.769434
0.861002
2.064181
2.143163
0.668970
0.837595
0.570778
0.595991
1.108764
1.193681
0.807554
0.722487
1.156410
0.402611
0.578519
0.531592
1.036775
0.792497
0.892504
0.707750
0.657322
1.468971
1.338958
0.326954
0.819798
0.764569
0.890389
0.996307
0.300430
0.347641
1.544701
0.631968
1.742433
0.287158
0.591568
0.832210
0.898971
0.489988
1.218627
1.220160
0.455851
0.486523
0.669990
0.441744
0.649873
0.838729
0.469331
0.370706
0.639267
0.460808
0.399471
1.010949
0.669349
0.876221
1.140863
0.602056
1.844732
1.123721
0.950229
0.811928
0.628559
0.827088
0.682620
0.812672
0.660686
2.196616
0.913957
0.951513
1.630968
0.454791
0.709543
0.425340
1.301976
0.456204
0.658271
1.870267
0.644827
0.415572
0.785836
0.956218
0.662340
1.543538
0.983695
0.587872
0.591621
1.713257
1.459205
0.949939
0.420576
0.331486
0.413470
1.099317
1.435151
0.612247
0.314391
1.075642
0.557184
1.236914
0.919321
2.541107
2.022633
1.655609
1.064992
0.641487
0.455643
1.734681
1.501786
1.133606
1.018977
1.040881
1.128866
0.973996
1.663290
0.774478
0.708724
0.802401
0.961761
0.671470
0.605381
1.821920
0.704343
0.446322
0.723009
1.034629
0.228125
1.186753
0.694473
0.600323
0.870320
0.991339
0.580282
1.216964
0.804539
1.711374
0.837847
0.660668
0.546970
0.949876
0.705301
0.737791
1.384893
0.594416
0.549458
0.325114
0.346181
0.386048
1.110699
1.338571
0.831628
0.815228
0.643685
1.258989
1.305304
2.526028
0.838360
0.328316
0.608527
0.669381
0.932363
0.986436
0.958510
1.840665
1.363467
1.848025
0.774878
1.550341
0.649839
0.578431
0.999281
0.428266
1.186736
0.997540
1.390187
1.066744
0.793899
0.814555
0.677304
1.516199
2.767848
0.581654
0.719994
0.506249
0.758355
0.562464
0.719686
0.967037
2.612308
0.992320
0.604579
0.444648
1.177096
0.916093
0.821242
2.101937
0.842842
0.343273
0.613426
1.328020
1.057740
0.895062
0.761236
0.427342
1.639881
0.795819
0.600138
1.007440
0.762743
0.943732
0.536235
0.327865
0.585178
0.899803
1.100118
1.340873
1.205346
0.426816
1.132460
1.600394
0.945756
1.281883
0.488795
0.461804
0.956577
0.543704
0.621963
1.339042
0.404199
0.505819
0.869877
0.925008
1.281388
1.155371
0.614555
0.742536
0.601984
0.672812
0.970591
1.986844
0.713054
0.318091
0.449393
1.241922
1.163796
1.820494
0.941383
0.854719
1.424093
0.714464
0.846798
0.886855
1.116217
1.638739
0.529362
0.725867
0.907789
1.456645
0.785132
0.849281
1.882002
0.317436
0.296084
0.437113
0.471242
1.081187
1.238132
1.055043
0.548475
0.723764
0.829534
2.283744
0.965223
0.608279
0.715636
0.416483
1.748238
0.999735
0.825815
0.511934
1.165983
0.663344
0.770881
1.307122
0.339603
1.116567
1.035202
2.834261
1.394695
1.490226
0.422442
0.746273
0.805254
2.182095
0.886192
1.916011
0.589183
0.540659
1.967271
0.814827
2.500181
1.036747
0.552124
0.795020
0.759248
0.958468
2.031822
2.144785
1.515256
1.203010
1.188844
2.216385
1.382520
1.354535
1.035835
0.438456
1.536821
0.640854
0.411825
0.461033
1.947961
1.390201
0.729000
0.669695
1.554388
1.390816
0.806643
0.350006
0.273547
0.685467
0.857332
2.097848
1.400203
0.911323
0.507252
0.554086
0.737424
2.359525
1.381494
0.264257
0.461891
0.705952
0.985660
0.926609
2.793583
0.715812
0.159383
0.410167
1.029869
1.199625
1.209625
1.619527
1.507664
0.380347
0.584633
1.411531
0.961032
1.195183
1.008099
0.988147
0.607909
0.910705
0.550529
0.824848
2.100250
0.265242
0.599432
0.721417
0.434034
0.741039
0.612359
0.776186
1.078184
0.309667
0.515597
1.269210
0.902189
0.543828
0.786305
0.426824
0.696707
2.228305
0.614772
0.596617
1.417155
0.761670
0.483381
2.140706
0.770030
0.419444
0.664268
0.470515
0.407806
1.221884
0.499236
0.391306
0.204002
0.566273
0.578368
0.783739
0.715389
0.767220
0.681251
1.557864
0.984234
1.061850
1.139801
2.200171
2.117307
1.737165
0.849198
0.875366
1.739445
0.834311
1.342555
0.657821
1.014724
1.228435
0.814656
0.944927
0.722042
1.386067
0.858562
0.895129
1.097773
0.547876
1.123222
0.777219
1.459664
0.625420
0.685101
0.747112
1.349784
0.733743
1.014118
0.481718
0.616560
0.634555
1.068134
0.547431
0.683530
0.763291
1.752656
0.945490
0.811944
0.919881
1.308234
0.533348
0.305496
0.338744
0.260759
0.309936
0.337518
0.422921
0.794745
0.375175
0.648378
0.326266
0.116419
0.276480
0.341434
0.401686
1.098358
0.580917
1.318390
0.608994
1.367290
0.529504
0.491399
0.579804
0.629330
0.969871
0.774591
0.720079
0.951452
0.375467
1.231250
1.159874
0.810926
0.253133
0.271410
0.300862
1.002067
0.363256
0.299628
0.258092
0.166037
0.728255
1.829008
1.360129
1.947695
1.072490
0.486084
0.143587
0.422791
0.732588
0.707083
1.029845
1.054418
0.414751
0.374483
0.450630
1.668229
0.998076
0.816097
1.431135
0.250256
0.114767
0.204733
0.793376
1.060767
0.484535
0.774144
0.398726
0.649951
0.450587
0.535766
0.550657
1.426575
0.305830
2.122881
0.580683
0.361768
0.522884
0.652081
0.730900
0.644083
0.396284
0.730751
0.439021
0.938210
0.957467
0.407801
1.933954
0.472177
0.164267
1.091341
0.523766
0.825048
0.714639
0.710798
1.550361
0.637668
0.216442
1.738609
2.319202
0.760428
1.670901
0.973104
0.930038
0.830888
0.585005
1.860065
0.270875
0.739490
1.034367
0.769120
0.671036
0.617438
1.118215
0.702494
1.567294


==> images/plots/results/GPS-IMU_c_f_results/Data6_positions_rotations_constant.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.312321,-0.374310,0.827784,0.009389,-0.051981,0.010500,P1R1
1.095494,-0.481250,1.942659,-0.042290,0.009563,0.030722,P1R1
1.794965,-1.078175,3.561999,-0.094050,0.074501,0.007526,P1R1
2.176318,-1.656805,4.759761,-0.132162,0.086503,-0.007235,P1R1
2.337247,-2.028821,5.424214,-0.130985,0.087974,0.051212,P1R1
2.396075,-2.246286,5.768445,-0.008129,0.050172,0.039824,P1R1
2.409917,-2.372278,5.942512,0.082087,0.048357,0.064261,P1R1
2.402424,-2.444642,6.023133,0.126746,0.115362,0.060314,P1R1
2.383463,-2.483933,6.048247,-0.049052,0.205672,-0.005885,P1R1
2.357375,-2.501431,6.037320,-0.112791,0.297566,-0.038401,P1R1
2.326263,-2.503622,6.001064,0.121747,0.183145,-0.073525,P1R1
2.309225,-2.494232,5.968774,0.123342,0.182254,-0.073657,P1R1
2.285600,-2.476353,5.917521,0.146805,0.174827,-0.028685,P1R1
2.257075,-2.452081,5.852053,0.198854,0.195082,-0.006527,P1R1
2.225134,-2.423196,5.776466,0.262354,0.157542,-0.027709,P1R1
2.191155,-2.391298,5.694501,0.296437,0.072873,0.032465,P1R1
2.156417,-2.357849,5.609585,0.235123,0.152978,0.058668,P1R1
2.122066,-2.324151,5.524794,0.258578,0.305108,0.063833,P1R1
2.089081,-2.291319,5.442741,0.353044,0.312676,0.041530,P1R1
2.058721,-2.290207,5.365535,0.423831,0.331618,0.038264,P1R1
2.030987,-2.286942,5.294697,0.422662,0.302053,-0.003057,P1R1
2.006234,-2.282197,5.231226,0.679747,0.329313,-0.214128,P1R1
1.984143,-2.246559,5.175618,0.816121,0.350561,-0.255627,P1R1
1.965770,-2.245012,5.127963,0.845118,0.414348,-0.320553,P1R1
1.949954,-2.213149,5.088033,0.962492,0.671270,-0.395919,P1R1
1.937052,-2.185699,5.055349,0.968571,0.606405,-0.426664,P1R1
1.926801,-2.162568,5.029279,0.822217,0.598209,-0.469256,P1R1
1.918901,-2.143519,5.009106,0.725928,0.562137,-0.497940,P1R1
1.913043,-2.128219,4.994059,0.758393,0.520981,-0.492259,P1R1
1.908918,-2.116277,4.983378,0.736626,0.556234,-0.518340,P1R1
1.906230,-2.107272,4.976334,0.736486,0.609032,-0.516263,P1R1
1.904707,-2.100783,4.972246,0.706349,0.676307,-0.552320,P1R1
1.904102,-2.096400,4.970507,0.603665,0.624264,-0.588630,P1R1
1.904198,-2.093742,4.970565,0.599276,0.645774,-0.574652,P1R1
1.904807,-2.092458,4.971956,0.651751,0.613427,-0.594107,P1R1
1.905771,-2.092239,4.974274,0.654216,0.611716,-0.579608,P1R1
1.906962,-2.092816,4.977188,0.621930,0.614951,-0.585943,P1R1
1.908270,-2.093955,4.980448,0.543389,0.422628,-0.712478,P1R1
1.931608,-2.095112,4.933346,0.590109,0.172698,-0.825748,P1R1
1.951565,-2.096540,4.893913,0.696662,-0.012542,-0.961628,P1R1
1.968252,-2.098112,4.861671,0.953745,-0.000760,-1.045602,P1R1
1.981886,-2.099731,4.835972,0.858584,0.018566,-0.986873,P1R1
1.992739,-2.101321,4.816098,0.841072,-0.090196,-0.945443,P1R1
2.001118,-2.102827,4.801299,0.890414,-0.197673,-0.893030,P1R1
2.007350,-2.104215,4.790813,0.909913,-0.239443,-0.888773,P1R1
2.011754,-2.105460,4.783917,0.944292,-0.248635,-0.938379,P1R1
2.014641,-2.106552,4.779940,0.900489,-0.236501,-0.952398,P1R1
2.016293,-2.107489,4.778273,0.841062,-0.202679,-0.950677,P1R1
2.016967,-2.108270,4.778390,0.883832,-0.019320,-0.928652,P1R1
2.006136,-2.079082,4.688223,0.781075,0.140732,-0.845372,P1R1
1.996398,-2.054319,4.612955,0.795135,0.129441,-0.840724,P1R1
1.987839,-2.033771,4.551599,0.759890,0.098138,-0.790473,P1R1
1.980481,-2.017130,4.502869,0.744163,0.055312,-0.786157,P1R1
1.974282,-2.004003,4.465375,0.661998,0.128608,-0.775119,P1R1
1.969186,-1.993983,4.437595,0.716671,0.120255,-0.838589,P1R1
1.965099,-1.986644,4.418060,0.775540,0.189562,-0.828316,P1R1
1.961915,-1.981566,4.405368,0.854112,0.217063,-0.839743,P1R1
1.959519,-1.978353,4.398220,0.765819,0.289945,-0.836241,P1R1
1.957796,-1.976640,4.395444,0.776898,0.393066,-0.817600,P1R1
1.956633,-1.976096,4.396020,0.677491,0.319829,-0.738813,P1R1
1.917801,-1.977052,4.428973,0.468894,0.305755,-0.625180,P1R1
1.885154,-1.978551,4.459062,0.492829,0.289677,-0.516196,P1R1
1.858334,-1.980397,4.485868,0.579692,0.308342,-0.554619,P1R1
1.836847,-1.982428,4.509221,0.423748,0.286311,-0.501719,P1R1
1.771715,-1.985271,4.467542,4.562401,0.410416,-1.164321,P1R1
1.718140,-1.987961,4.431963,4.686108,0.368243,-1.146928,P1R1
1.675158,-1.990432,4.402268,4.733656,0.340664,-1.205135,P1R1
1.641650,-1.992644,4.378072,4.849469,0.673028,-1.120607,P1R1
1.616431,-1.994583,4.358856,4.664794,0.905276,-1.121684,P1R1
1.598301,-1.996242,4.344074,4.486239,1.021922,-0.779829,P1R1
1.586106,-1.997633,4.333125,4.216075,1.117167,-0.653579,P1R1
1.578765,-1.998769,4.325445,4.354202,1.157259,-0.512810,P1R1
1.575291,-1.999675,4.320466,4.424523,1.358735,-0.658869,P1R1
1.558676,-2.000637,4.297114,4.415361,1.765274,-0.842161,P1R1
1.546752,-2.001381,4.278630,4.630827,2.030595,-0.741558,P1R1
1.538266,-1.971939,4.264470,4.755265,2.299868,-0.725348,P1R1
1.533059,-1.946915,4.254038,4.418768,2.376244,-0.500102,P1R1
1.530475,-1.926115,4.246763,4.181392,2.028284,-0.266408,P1R1
1.529928,-1.909235,4.242104,3.949345,1.492059,-0.276431,P1R1
1.530909,-1.895896,4.239580,2.823220,1.715186,-0.003084,P1R1
1.571104,-1.885071,4.208792,2.201197,1.957263,0.080839,P1R1
1.606203,-1.877045,4.183834,1.437408,2.199178,0.153697,P1R1
1.636195,-1.871392,4.164162,0.367329,2.283401,-0.236064,P1R1
1.661259,-1.867710,4.149139,0.145080,2.292469,-0.410854,P1R1
1.681721,-1.865626,4.138128,0.212286,2.185891,-0.528274,P1R1
1.698002,-1.864799,4.130526,1.161240,1.912648,-1.001600,P1R1
1.694436,-1.865197,4.105162,1.544987,1.794469,-1.231004,P1R1
1.690104,-1.866261,4.085191,1.972526,1.806246,-1.301963,P1R1
1.685374,-1.867776,4.069974,2.637400,2.072894,-1.262624,P1R1
1.680535,-1.869565,4.058872,3.111693,3.044279,-0.791014,P1R1
1.675802,-1.871487,4.051246,2.903810,3.454724,-0.413013,P1R1
1.671327,-1.873433,4.046463,2.663875,3.377799,-0.339371,P1R1
1.667215,-1.875324,4.043966,2.217495,3.087490,-0.264945,P1R1
1.663530,-1.877102,4.043256,1.632545,2.991765,-0.248608,P1R1
1.660305,-1.878730,4.043910,0.677944,2.588659,-0.069177,P1R1
1.657545,-1.880185,4.045537,0.469673,3.192607,-0.200549,P1R1
1.639102,-1.881717,4.027258,0.348386,4.005046,-0.195525,P1R1
1.623546,-1.883024,4.012517,0.292311,4.096076,-0.452616,P1R1
1.610728,-1.884116,4.000970,0.466267,4.531794,-0.639276,P1R1
1.600420,-1.885007,3.992215,1.065884,4.475760,-0.759705,P1R1
1.592372,-1.885719,3.985874,2.387860,4.550930,-1.029663,P1R1
1.586297,-1.886271,3.981549,3.095216,4.937045,-0.922080,P1R1
1.581914,-1.886685,3.978881,4.346303,5.156948,-0.479169,P1R1
1.578963,-1.886992,3.977547,5.048962,6.630180,-0.141655,P1R1
1.577173,-1.887200,3.977239,4.757486,6.855406,-0.286747,P1R1
1.576311,-1.887330,3.977700,4.185002,6.848554,-0.485248,P1R1
1.560044,-1.887664,3.958148,2.227021,5.934285,-1.186968,P1R1
1.546776,-1.887913,3.942101,1.180464,5.773785,-1.482176,P1R1
1.536236,-1.888090,3.929260,0.610766,5.123193,-1.635287,P1R1
1.528117,-1.888208,3.919277,-0.082588,5.132913,-2.060663,P1R1
1.522106,-1.888290,3.911783,0.261493,5.294954,-2.127739,P1R1
1.221719,-1.083166,3.231601,1.242330,5.144030,-2.230485,P1R1
0.951427,-0.371251,2.635691,2.102283,4.723281,-2.326808,P1R1
0.717182,0.248903,2.050858,3.393131,3.927149,-2.485785,P1R1
0.527247,0.782003,1.574819,3.827722,3.849041,-2.292909,P1R1
0.399272,1.235062,1.146943,3.880509,4.700211,-1.980046,P1R1
0.291421,1.705507,0.722551,3.510117,4.152769,-2.039110,P1R1
0.212514,2.098523,0.395170,2.826480,4.027612,-2.395903,P1R1
0.196073,2.424266,0.122108,2.218828,4.225277,-2.565047,P1R1
0.193829,2.691664,-0.074838,1.379153,4.676164,-2.862450,P1R1
0.174255,2.999607,-0.320203,1.634691,3.290989,-3.030512,P1R1
0.240594,3.464928,-0.789705,1.563225,3.409022,-3.095056,P1R1
0.288282,3.852606,-1.176961,1.405539,4.644983,-3.299875,P1R1
0.372164,4.173294,-1.500947,1.577446,4.649585,-3.489673,P1R1
0.431324,4.405805,-1.760794,1.979178,4.931916,-3.591475,P1R1
0.461720,4.564110,-1.895266,2.599242,4.826130,-3.689344,P1R1
0.488960,4.631810,-1.975046,4.372206,4.701207,-3.847828,P1R1
0.550037,4.686182,-2.041262,5.256696,4.630274,-4.353824,P1R1
0.714907,4.764154,-2.160515,5.592414,4.277860,-4.527789,P1R1
0.821233,4.803468,-2.277804,5.388051,4.137490,-4.341910,P1R1
0.875483,4.812639,-2.395194,4.789907,3.831425,-4.163871,P1R1
0.835500,4.828064,-2.576399,3.791235,3.200029,-4.218133,P1R1
0.845101,4.824036,-2.647970,3.462663,4.113425,-4.370195,P1R1
0.887803,4.805738,-2.718347,3.251532,4.182787,-4.532554,P1R1
0.936927,4.777316,-2.739109,3.718977,4.288158,-4.856608,P1R1
0.959017,4.742037,-2.760496,4.074588,3.601520,-4.923626,P1R1
0.957919,4.703004,-2.784555,4.347940,3.140016,-5.008664,P1R1
0.953977,4.632928,-2.792133,4.662366,2.358333,-5.269940,P1R1
0.963311,4.598418,-2.766751,4.898752,1.611861,-5.040215,P1R1
0.952619,4.565460,-2.756056,4.881623,1.543395,-4.761712,P1R1
0.914748,4.534580,-2.851931,4.178466,1.886439,-4.739012,P1R1
0.935160,4.507785,-2.935944,3.846898,1.917923,-4.688134,P1R1
0.935430,4.484024,-3.020553,3.516677,1.741634,-5.042868,P1R1
1.041615,4.555360,-3.103578,3.684441,1.089053,-5.171609,P1R1
1.130635,4.615955,-3.166292,4.025167,0.941430,-4.863961,P1R1
1.240702,4.726883,-3.241525,4.641894,1.268295,-3.762671,P1R1
1.329909,4.849030,-3.297609,4.504111,1.186303,-3.681338,P1R1
1.438324,4.979796,-3.367322,3.817191,0.552310,-3.372274,P1R1
1.470886,5.054918,-3.409556,3.197203,0.618050,-2.743731,P1R1
1.513059,5.172727,-3.488301,2.698355,0.528880,-2.848701,P1R1
1.542284,5.296055,-3.547982,2.133004,1.034813,-3.280232,P1R1
1.560758,5.423137,-3.591256,1.936342,1.051292,-3.348686,P1R1
1.554368,5.552250,-3.641357,2.124232,1.868386,-3.619173,P1R1
1.543552,5.682540,-3.677007,2.407512,2.564366,-3.962676,P1R1
1.551793,5.813446,-3.751139,3.160790,2.904360,-4.481301,P1R1
1.554971,5.943888,-3.807762,3.491760,3.006744,-4.756138,P1R1
1.554697,6.043390,-3.849284,4.274066,2.743050,-4.604143,P1R1
1.535266,6.145943,-3.898622,4.930451,3.286921,-4.593315,P1R1
1.516589,6.221439,-3.934352,5.716297,4.160908,-3.632186,P1R1
1.483064,6.273793,-3.979188,5.652046,4.664632,-3.406014,P1R1
1.437474,6.306991,-4.032104,5.222699,4.545514,-2.992718,P1R1
1.419998,6.355337,-4.121863,4.617514,4.490423,-2.986069,P1R1
1.421263,6.417384,-4.171766,3.948494,4.320356,-2.765865,P1R1
1.444473,6.491690,-4.258392,3.377640,5.105517,-3.145972,P1R1
1.479823,6.606565,-4.305167,3.214145,5.041867,-3.380753,P1R1
1.493233,6.725335,-4.358815,3.329891,5.103968,-3.415986,P1R1
1.504086,6.817043,-4.397998,3.937771,4.861419,-3.536669,P1R1
1.549792,6.945845,-4.454874,4.281258,4.637856,-3.636959,P1R1
1.587797,7.045403,-4.497123,4.792306,4.747676,-4.114857,P1R1
1.704186,7.180897,-4.495241,5.694819,4.399478,-4.931697,P1R1
1.800554,7.315375,-4.487893,5.699613,5.015963,-4.498981,P1R1
1.894492,7.448606,-4.456223,5.615855,4.803988,-4.229686,P1R1
2.039562,7.581100,-4.414218,5.546105,4.529770,-3.716215,P1R1
2.124951,7.680894,-4.416830,5.393359,4.276458,-3.475033,P1R1
2.228117,7.783726,-4.447208,4.008129,3.872431,-2.995461,P1R1
2.329862,7.889104,-4.521849,3.293678,3.048179,-2.717735,P1R1
2.392171,7.966164,-4.603833,2.874716,2.903011,-2.709074,P1R1
2.522251,8.080928,-4.638857,2.548402,1.621536,-3.089439,P1R1
2.629808,8.196877,-4.735937,2.499346,1.512655,-3.150724,P1R1
2.749639,8.314169,-4.844515,3.236739,1.356993,-3.728852,P1R1
2.879472,8.432458,-4.961770,3.552029,2.133388,-4.083383,P1R1
2.962981,8.550558,-5.075981,3.924818,2.794388,-4.465852,P1R1
3.093621,8.639758,-5.154821,4.283940,2.416358,-4.733156,P1R1
3.215511,8.733532,-5.264609,4.624306,3.580594,-3.922064,P1R1
3.610536,9.766075,-5.965044,4.649522,3.710725,-3.664079,P1R1
3.966266,10.629887,-6.509145,4.783974,4.183485,-3.635661,P1R1
4.251787,11.335434,-6.951889,4.938176,4.373153,-3.614052,P1R1
4.512596,11.897575,-7.332674,5.064488,4.529089,-3.571607,P1R1
4.712598,12.331630,-7.627612,5.293804,4.650387,-3.577538,P1R1
4.843875,12.654146,-7.868321,5.395082,4.665916,-3.548052,P1R1
4.933094,12.882084,-8.042223,5.524885,4.611978,-3.503111,P1R1
4.990024,13.028061,-8.165295,5.488707,4.528722,-3.118159,P1R1
5.218988,13.173957,-8.299639,5.430699,4.568984,-3.010022,P1R1
5.411402,13.290436,-8.367228,5.845034,4.351328,-3.117232,P1R1
5.556532,13.324960,-8.400375,6.228409,4.010246,-3.256914,P1R1
5.698386,13.353801,-8.436734,6.800260,3.412810,-3.437267,P1R1
5.816428,13.351446,-8.428063,7.316182,3.062420,-3.511025,P1R1
5.898566,13.325942,-8.403956,7.711820,2.849005,-3.686526,P1R1
6.005310,13.285152,-8.378803,8.183206,3.289347,-3.509057,P1R1
6.079832,13.233919,-8.345820,8.313244,3.324001,-3.269584,P1R1
6.143851,13.177156,-8.287832,7.905873,3.012980,-3.175171,P1R1
6.199518,13.148549,-8.210534,7.505877,2.664769,-3.132580,P1R1
6.303949,13.117125,-8.128343,6.665462,2.207838,-2.768172,P1R1
6.380332,13.083887,-8.055211,6.317789,2.022261,-2.827006,P1R1
6.449198,13.050841,-7.971029,5.811078,2.421119,-2.913154,P1R1
6.512263,13.019208,-7.878952,5.234699,3.419592,-3.104566,P1R1
6.570977,12.989894,-7.781529,4.979045,3.668321,-3.196318,P1R1
6.626598,12.963452,-7.680886,4.924401,3.794039,-3.165250,P1R1
6.680173,12.940180,-7.578719,5.114005,3.739456,-3.190778,P1R1
6.716455,12.919873,-7.496957,6.323199,3.559951,-3.504978,P1R1
6.754192,12.932817,-7.412806,6.963847,3.658747,-3.667412,P1R1
6.778282,12.943910,-7.347826,7.598713,3.840868,-3.641437,P1R1
6.791309,12.953293,-7.299383,7.765187,4.451914,-3.432383,P1R1
6.811825,12.961265,-7.244529,7.688644,4.314115,-3.131425,P1R1
6.823299,12.967706,-7.204525,7.533896,4.333224,-2.886773,P1R1
6.843820,12.972973,-7.156551,7.202185,3.670243,-2.211113,P1R1
6.856459,12.976976,-7.122025,6.719413,3.396569,-2.138437,P1R1
6.916562,13.010753,-7.108124,6.081450,3.280961,-1.823027,P1R1
6.979717,13.039108,-7.081521,5.321543,3.461154,-1.957105,P1R1
7.028921,13.062174,-7.064054,5.296190,3.753040,-1.948914,P1R1
7.065935,13.080442,-7.054015,5.141488,3.428436,-2.253062,P1R1
7.108717,13.094633,-7.029418,5.109976,3.608111,-2.594557,P1R1
7.140311,13.105112,-7.012456,5.346929,3.819924,-2.743004,P1R1
7.162431,13.112439,-7.001793,5.678567,3.928683,-3.033829,P1R1
7.176740,13.117104,-6.996261,5.966523,4.000783,-3.607809,P1R1
7.083727,13.927755,-7.656762,6.866959,3.505369,-4.947946,P1R1
7.000691,14.643268,-8.219214,7.246950,3.900185,-4.757173,P1R1
6.928609,15.235460,-8.687581,7.466960,4.010277,-4.366583,P1R1
6.850819,15.743449,-9.089118,7.748436,3.719817,-4.037995,P1R1
6.785455,16.174406,-9.408248,7.586357,3.729542,-3.884385,P1R1
6.715585,16.536040,-9.674811,7.399379,3.666178,-3.609884,P1R1
6.626985,16.806683,-9.915895,7.419801,3.258122,-3.012855,P1R1
6.570667,17.060343,-10.073330,6.920780,2.341710,-2.369098,P1R1
6.618815,17.301838,-10.219693,7.248411,2.137679,-2.539112,P1R1
6.718086,17.503489,-10.328118,7.751128,2.134235,-2.794190,P1R1
6.805503,17.641515,-10.396511,7.973198,1.868764,-2.723477,P1R1
6.848037,17.756736,-10.473794,7.948961,2.939127,-3.186053,P1R1
7.001499,17.977489,-10.680347,7.407691,2.992291,-3.129972,P1R1
7.114394,18.137876,-10.857871,6.932211,3.924227,-3.101388,P1R1
7.260546,18.278541,-10.999028,6.424815,4.145564,-3.183280,P1R1
7.401271,18.403287,-11.150348,6.565422,4.267258,-3.030787,P1R1
7.583654,18.546709,-11.249109,7.016504,4.250575,-3.170185,P1R1
7.746270,18.676471,-11.294325,7.844695,3.578931,-3.725900,P1R1
7.895203,18.855719,-11.366221,8.321519,3.835032,-3.724749,P1R1
8.085245,19.107506,-11.473802,8.467297,4.495527,-3.148784,P1R1
8.234829,19.300905,-11.550916,8.138212,4.302394,-3.002172,P1R1
8.347812,19.503703,-11.602595,7.547173,4.228358,-2.430446,P1R1
8.498699,19.775521,-11.622402,7.900552,4.229674,-2.382794,P1R1
8.629047,20.014875,-11.606835,8.158925,3.808992,-2.402785,P1R1
8.725386,20.225227,-11.583288,8.217133,3.548567,-2.270830,P1R1
8.904773,20.562280,-11.644519,8.064744,3.343278,-2.204985,P1R1
9.097325,20.855693,-11.698921,6.494135,3.485319,-1.942688,P1R1
9.246333,21.079313,-11.738145,5.103944,2.722429,-1.672404,P1R1
9.356966,21.272765,-11.764663,4.155805,2.867885,-1.083898,P1R1
9.419303,21.410582,-11.801441,3.222197,3.245266,-1.142894,P1R1
9.392307,21.531220,-11.909027,3.682672,3.138036,-1.536495,P1R1
9.323553,21.609312,-12.035767,4.602749,2.927100,-2.134051,P1R1
9.243387,21.683101,-12.228504,5.667219,2.238487,-2.581626,P1R1
9.150429,21.755144,-12.405051,5.643606,3.291215,-2.185805,P1R1
9.017356,21.797088,-12.606859,5.569226,4.007907,-1.990714,P1R1
8.884916,21.815585,-12.787532,5.578727,4.317485,-1.816532,P1R1
8.755661,21.816001,-12.948687,5.319298,4.600835,-1.719320,P1R1
8.631358,21.802999,-13.092269,5.047819,3.683916,-1.451165,P1R1
8.528779,21.810721,-13.199920,4.327119,2.105442,-1.482000,P1R1
8.484725,21.808508,-13.306792,3.927974,1.892437,-1.627671,P1R1
8.527315,21.978185,-13.445606,4.247088,1.865351,-1.719619,P1R1
8.607080,22.115707,-13.579560,4.342374,1.925591,-1.828969,P1R1
8.678263,22.253609,-13.679329,3.798005,2.049247,-1.535591,P1R1
8.740768,22.360939,-13.749967,3.440590,2.066815,-1.036204,P1R1
8.793979,22.471545,-13.796380,3.093989,2.233431,-0.595255,P1R1
8.838724,22.554690,-13.823192,2.393071,2.856249,-0.533108,P1R1
8.875480,22.614386,-13.834449,2.143975,3.756960,-0.656935,P1R1
8.942563,22.685068,-13.863714,1.795781,3.699268,-0.899063,P1R1
8.997372,22.735036,-13.879647,1.594427,4.009613,-1.017357,P1R1
9.040070,22.827714,-13.885199,1.755738,4.199346,-1.107673,P1R1
9.111143,22.897822,-13.912807,2.273048,4.034704,-1.374220,P1R1
9.167908,22.948066,-13.930080,2.737549,4.080762,-1.683598,P1R1
9.212441,22.951663,-13.939136,3.360596,3.860750,-2.247811,P1R1
9.283915,22.946894,-13.971644,3.669084,4.510336,-2.255281,P1R1
9.340057,22.935550,-13.994792,4.018488,4.717799,-1.809091,P1R1
9.420333,22.950426,-14.040005,3.999870,4.921892,-1.714609,P1R1
9.521374,22.958602,-14.104188,3.886217,4.958654,-1.495226,P1R1
9.601415,22.960877,-14.154555,3.133196,4.537416,-0.711656,P1R1
9.663311,22.928792,-14.192669,3.024091,4.313423,-0.556281,P1R1
9.747140,22.898750,-14.250196,2.808879,4.258829,-0.702828,P1R1
9.811467,22.870786,-14.294422,2.029374,4.905047,-1.247945,P1R1
9.858896,22.845467,-14.327071,1.705150,4.927646,-1.330627,P1R1
9.892024,22.823069,-14.349925,1.791961,5.053241,-1.267290,P1R1
9.951446,22.804298,-14.394597,2.046963,4.894884,-1.262853,P1R1
9.995528,22.788340,-14.428238,2.751370,4.523327,-1.395760,P1R1
10.027048,22.745117,-14.452383,3.186552,4.601284,-1.756961,P1R1
10.047666,22.708989,-14.468600,3.436913,4.360274,-1.878573,P1R1
10.097569,22.680099,-14.508267,3.528638,4.967483,-1.897961,P1R1
10.134664,22.657144,-14.538206,3.570717,5.215315,-1.638884,P1R1
10.160950,22.639324,-14.560005,3.141378,5.042121,-1.286057,P1R1
10.178190,22.626069,-14.574826,2.827008,4.672902,-1.109094,P1R1
10.226247,22.617245,-14.613936,2.463857,3.971789,-0.799002,P1R1
10.262195,22.641537,-14.643908,2.454871,3.615882,-0.687033,P1R1
10.326369,22.664371,-14.695930,2.196168,3.625040,-0.776870,P1R1
10.376444,22.684670,-14.736801,1.646251,4.103225,-0.945370,P1R1
10.430286,22.702618,-14.747246,1.552789,4.247673,-1.061035,P1R1
10.471166,22.717794,-14.752538,2.149323,3.716566,-1.327224,P1R1
10.500842,22.730426,-14.753685,2.560115,3.431899,-1.903077,P1R1
10.575362,22.741564,-14.761095,2.305445,3.395589,-2.911624,P1R1
10.633420,22.780341,-14.764967,2.750002,3.347217,-2.611917,P1R1
11.047543,23.418477,-14.831518,3.050663,3.664265,-2.539876,P1R1
11.392668,23.987871,-14.886041,2.726869,3.664686,-2.811838,P1R1
11.673942,24.459080,-14.929501,2.561203,3.633082,-2.762667,P1R1
11.826419,24.868420,-14.974443,2.292307,3.560391,-2.483928,P1R1
11.937837,25.221755,-15.009133,2.223007,3.629141,-2.372795,P1R1
11.957901,25.583621,-14.791894,2.349723,3.665047,-2.255846,P1R1
11.975195,25.831998,-14.583909,2.215237,4.132226,-2.262987,P1R1
11.991658,26.012755,-14.387535,2.080188,4.411231,-2.284841,P1R1
11.992694,26.166280,-14.224972,1.217718,5.363882,-1.979994,P1R1
12.020789,26.268897,-14.123449,1.238038,5.519750,-1.889515,P1R1
12.050970,26.359618,-14.024945,2.142543,5.273755,-1.601948,P1R1
12.106281,26.412925,-13.979846,2.694245,4.978582,-1.590247,P1R1
12.177296,26.466524,-13.909304,2.886538,4.308368,-1.697145,P1R1
12.267767,26.522786,-13.887780,3.288048,3.850367,-1.371315,P1R1
12.336998,26.552791,-13.877705,3.535521,3.670187,-1.299283,P1R1
12.404066,26.562434,-13.856022,3.517979,3.784535,-1.200513,P1R1
12.469344,26.556685,-13.823602,3.938923,3.961993,-1.016549,P1R1
12.571256,26.540490,-13.811324,4.350818,4.141739,-1.234753,P1R1
12.666173,26.516703,-13.785868,4.468771,4.273906,-1.384603,P1R1
12.792340,26.518794,-13.778658,4.086938,4.400319,-1.823268,P1R1
12.906977,26.513898,-13.756594,3.769506,4.322069,-2.007933,P1R1
12.994987,26.503730,-13.742051,2.895566,3.918501,-2.081719,P1R1
13.059913,26.490105,-13.733555,2.197325,3.811683,-1.822452,P1R1
13.105299,26.474439,-13.729867,1.537769,3.448409,-1.680049,P1R1
13.172640,26.458477,-13.759803,1.147567,3.726371,-1.853384,P1R1
13.221100,26.442373,-13.787921,1.021004,4.294128,-1.907307,P1R1
13.254296,26.396713,-13.813726,0.736457,4.331593,-2.575446,P1R1
13.274491,26.356606,-13.836764,0.664604,4.516301,-2.694679,P1R1
13.284315,26.322131,-13.856886,0.846789,4.673369,-2.814947,P1R1
13.286161,26.293066,-13.874189,1.349216,5.083399,-2.969808,P1R1
13.282006,26.269159,-13.888679,1.871254,5.079241,-3.249057,P1R1
13.311762,26.250519,-13.930561,2.528255,4.985713,-4.050069,P1R1
13.332869,26.236007,-13.965482,2.798157,4.881247,-4.181110,P1R1
13.346781,26.225092,-13.993936,2.940312,5.119231,-4.328932,P1R1
13.338771,26.216910,-14.037194,2.957390,5.196469,-3.678426,P1R1
13.328598,26.211334,-14.072119,2.823421,5.179475,-3.428530,P1R1
13.317274,26.207818,-14.099660,2.449546,5.176151,-2.924083,P1R1
13.522629,26.929427,-14.300229,2.496946,5.137592,-2.346772,P1R1
13.726774,27.572319,-14.426694,2.271441,5.325332,-1.967740,P1R1
13.926333,28.166885,-14.487444,1.719657,5.319347,-1.519056,P1R1
14.088197,28.651219,-14.532505,0.928863,4.870507,-0.973142,P1R1
14.253602,29.066167,-14.594093,0.253351,4.907904,-0.598188,P1R1
14.366676,29.417351,-14.660821,-0.673831,3.846794,-0.174987,P1R1
14.504110,29.743582,-14.720408,-0.628292,3.807202,-0.090599,P1R1
14.592780,29.986520,-14.785219,-0.836987,3.802021,-0.037637,P1R1
14.655705,30.158930,-14.833709,-0.996813,3.744501,0.200496,P1R1
14.697250,30.272534,-14.868390,-0.042885,3.239646,-0.206597,P1R1
14.828425,30.430116,-14.910185,-0.069523,3.071730,-0.508393,P1R1
14.928975,30.565865,-14.939680,-0.013020,2.781791,-0.542676,P1R1
15.074669,30.654278,-14.949872,0.302566,2.974114,-0.698660,P1R1
15.225497,30.705272,-14.983113,0.314748,3.007173,-0.734826,P1R1
15.341808,30.726129,-15.006599,0.119115,3.032443,-0.718477,P1R1
15.428159,30.723912,-15.021991,0.058691,3.076501,-0.722198,P1R1
15.490100,30.702854,-15.033405,0.292723,3.516376,-0.913628,P1R1
15.552750,30.670626,-15.089744,0.451321,3.586444,-0.949252,P1R1
15.610894,30.631333,-15.113502,0.419117,3.744952,-0.895934,P1R1
15.650079,30.587317,-15.130969,-0.084706,3.652239,-0.211943,P1R1
15.673450,30.542158,-15.142170,-0.166173,3.773789,-0.171507,P1R1
15.722857,30.468505,-15.178246,-0.297148,4.265419,-0.222420,P1R1
15.756700,30.401618,-15.205896,-1.309693,5.234120,-0.345497,P1R1
15.777726,30.342339,-15.226203,-1.504223,5.384782,-0.175085,P1R1
15.788484,30.290946,-15.240322,-1.341036,5.375179,-0.133371,P1R1
15.861705,30.248320,-15.238380,-1.103601,5.052351,0.564144,P1R1
15.918161,30.212961,-15.234023,-1.267357,4.455112,0.729666,P1R1
15.960069,30.184317,-15.228065,-1.653064,4.105133,0.621567,P1R1
16.081557,30.193132,-15.260566,-2.586970,4.650061,0.577880,P1R1
16.178753,30.202475,-15.286642,-2.928498,4.649982,0.444021,P1R1
16.285566,30.272343,-15.265865,-2.735431,5.125354,0.401604,P1R1
16.368280,30.362443,-15.246617,-2.289305,5.665145,0.854504,P1R1
16.451912,30.468837,-15.279649,-2.518780,6.011184,0.991022,P1R1
16.553765,30.857972,-15.407845,-2.268315,5.709769,0.927292,P1R1
16.669509,31.215015,-15.545462,-1.609591,4.877238,0.861961,P1R1
16.758894,31.508673,-15.659017,-1.344437,4.628783,0.889568,P1R1
16.825389,31.744195,-15.750476,-1.033432,4.948813,0.643033,P1R1
16.808944,32.226593,-15.975510,-0.288145,6.504421,-0.302517,P1R1
16.785049,32.677849,-16.159737,-0.085391,7.320606,-1.022737,P1R1
16.724699,33.066972,-16.347990,0.577034,8.638120,-1.680129,P1R1
16.689149,33.400515,-16.547309,1.274538,8.878290,-1.620160,P1R1
16.654492,33.684215,-16.704189,1.963113,9.198775,-1.791382,P1R1
16.589472,33.924124,-16.864757,2.106570,9.191145,-1.593097,P1R1
16.477225,34.156443,-16.977434,2.100749,9.319469,-1.526872,P1R1
16.342433,34.383149,-17.028511,1.992813,9.492232,-1.478478,P1R1
16.131801,34.604683,-17.181138,1.631881,9.355258,-1.303325,P1R1
15.956156,34.794022,-17.297716,0.846083,9.159916,-1.011691,P1R1
15.996841,34.929668,-17.228092,0.275850,8.856928,-1.388992,P1R1
16.125409,35.049359,-17.124076,-0.039325,9.652027,-1.521988,P1R1
16.246440,35.125970,-17.096805,-0.305651,9.710280,-1.951998,P1R1
16.319556,35.197109,-17.107931,-0.374302,9.997591,-2.154654,P1R1
16.398016,35.266647,-17.091276,0.001706,9.896458,-2.200193,P1R1
16.518325,35.307394,-17.081651,0.433529,9.864840,-2.282094,P1R1
16.650966,35.324982,-17.028619,1.853780,9.895632,-2.767813,P1R1
16.776682,35.294672,-16.959995,2.330680,9.517199,-3.146310,P1R1
16.932585,35.256284,-16.909521,2.819443,9.899161,-3.231714,P1R1
17.074684,35.212849,-16.845945,2.709368,9.629108,-3.112857,P1R1
17.257699,35.168371,-16.781335,2.693567,9.862280,-3.099618,P1R1
17.404451,35.093685,-16.728251,2.471204,9.984319,-2.863724,P1R1
17.533938,35.055519,-16.664977,2.019064,10.584856,-2.751011,P1R1
17.686683,35.020728,-16.623699,1.712974,11.389494,-3.188883,P1R1
17.772146,34.988593,-16.633264,1.495913,11.648524,-3.438280,P1R1
17.870275,34.960706,-16.674880,1.372687,11.677961,-3.576021,P1R1
17.925833,34.906235,-16.733632,1.741369,11.328538,-3.404522,P1R1
17.960727,34.889915,-16.785389,3.259919,9.619537,-3.297156,P1R1
17.963751,34.846629,-16.850463,3.715986,9.113593,-3.446239,P1R1
17.994640,34.811407,-16.935395,4.440578,8.678588,-3.209760,P1R1
18.012374,34.783031,-17.006126,4.561129,9.339581,-3.129102,P1R1
18.073971,34.761669,-17.073025,4.944547,9.681916,-3.027901,P1R1
18.119365,34.745478,-17.126653,5.291203,9.776811,-3.070856,P1R1
18.832482,36.034768,-17.686322,5.067012,9.708863,-2.902214,P1R1
19.484425,37.130002,-18.165850,4.910390,9.686637,-2.677856,P1R1
20.020342,38.009047,-18.559788,4.717528,9.528510,-2.426660,P1R1
20.503365,38.750964,-18.884858,4.463556,10.102887,-1.869012,P1R1
20.921031,39.337339,-19.168532,4.489022,10.699981,-1.704832,P1R1
21.279503,39.816340,-19.415161,4.331761,10.994180,-1.519732,P1R1
21.548326,40.171597,-19.599315,4.111932,11.304702,-1.540181,P1R1
21.730443,40.421420,-19.822121,5.019839,11.264124,-1.995132,P1R1
21.850274,40.583905,-19.986775,5.554653,10.812619,-2.523852,P1R1
21.935566,40.675996,-20.081454,6.062479,10.423628,-2.265014,P1R1
21.978361,40.712224,-20.138477,7.403999,10.078274,-2.201064,P1R1
22.026211,40.706479,-20.195330,7.801791,10.209320,-2.227139,P1R1
22.059575,40.669673,-20.203807,8.002801,10.448992,-2.287906,P1R1
22.051074,40.610841,-20.214342,8.214176,10.643911,-2.281950,P1R1
22.041420,40.568397,-20.187994,7.485049,10.870055,-2.001995,P1R1
22.017918,40.513928,-20.152897,7.052774,10.965087,-1.524118,P1R1
22.023268,40.453183,-20.142737,5.475438,10.041235,-1.503584,P1R1
22.033307,40.389936,-20.105226,4.989039,10.256625,-1.516833,P1R1
22.032671,40.327036,-20.066509,4.798870,10.063410,-1.651693,P1R1
22.024184,40.266797,-20.028405,4.703971,10.023725,-1.575069,P1R1
22.026412,40.211000,-19.971786,4.958692,10.830052,-1.901971,P1R1
22.038807,40.160729,-19.900565,5.409029,11.054100,-2.174296,P1R1
22.044485,40.116234,-19.838846,6.349779,10.868913,-2.510736,P1R1
22.044554,40.107605,-19.786649,7.944882,10.738989,-2.924983,P1R1
22.040854,40.100281,-19.743411,8.026692,11.558986,-2.892167,P1R1
22.088775,40.095070,-19.717829,8.398168,12.281681,-2.653823,P1R1
22.110630,40.090504,-19.718981,8.746973,12.622443,-2.079610,P1R1
22.142248,40.087138,-19.701658,8.772906,13.210142,-1.779549,P1R1
22.166110,40.084553,-19.688908,8.592245,13.585734,-1.599771,P1R1
22.183380,40.082537,-19.680158,7.468414,13.844124,-1.103978,P1R1
22.195085,40.081083,-19.674618,7.055224,14.523006,-0.717031,P1R1
22.217881,40.110338,-19.651119,6.666450,14.779513,-0.712928,P1R1
22.234660,40.135335,-19.632814,6.367867,15.530261,-0.791106,P1R1
22.229776,40.185872,-19.639718,5.940525,15.726049,-1.417695,P1R1
22.222744,40.258010,-19.647383,5.900682,15.822106,-1.682568,P1R1
22.198199,40.347468,-19.675895,6.203020,15.499144,-1.758396,P1R1
22.159713,40.420647,-19.721752,6.865105,15.140952,-1.704054,P1R1
22.163866,40.509709,-19.791182,8.036881,14.808014,-1.946329,P1R1
22.183345,40.581301,-19.829191,8.543171,14.411087,-1.906745,P1R1
22.237283,40.667608,-19.890005,9.053428,14.851541,-1.711313,P1R1
22.282504,40.735346,-19.939828,9.624994,15.006630,-1.401606,P1R1
22.357732,40.787271,-20.009685,9.655146,14.896817,-1.433943,P1R1
22.457317,40.855669,-20.095965,9.243278,14.572632,-1.525163,P1R1
22.538522,40.937400,-20.165658,7.776402,14.298698,-1.691234,P1R1
22.603420,41.000305,-20.220357,7.485312,14.499360,-1.556066,P1R1
23.039211,41.442615,-20.470122,5.819976,14.168481,-0.788228,P1R1
23.374648,41.960139,-20.788957,6.098249,14.472272,-0.564856,P1R1
23.614969,42.415140,-21.092170,7.541614,14.503650,-0.236372,P1R1
23.803206,42.811401,-21.337020,7.843411,14.477942,-0.128052,P1R1
23.966748,43.213671,-21.579990,7.797353,14.525792,0.051081,P1R1
24.158097,43.559104,-21.757839,7.554361,14.651151,0.130181,P1R1
24.303032,43.822686,-21.890357,7.240107,15.174354,0.388600,P1R1
24.461397,44.166521,-22.227357,6.962587,15.078585,0.430251,P1R1
24.523964,44.426745,-22.485955,7.668330,15.424731,0.640598,P1R1
24.543956,44.585780,-22.705147,8.299082,15.605411,1.079294,P1R1
24.566591,44.720095,-22.919770,8.565218,15.707377,1.212231,P1R1
24.539766,44.804457,-23.121004,8.186805,15.600306,1.268074,P1R1
24.504918,44.849200,-23.269437,7.666849,15.000424,1.091814,P1R1
24.487056,44.893181,-23.423811,6.233182,15.114283,0.907993,P1R1
24.447426,44.938829,-23.554044,6.780738,15.023798,0.993978,P1R1
24.391354,44.958210,-23.664635,7.557004,14.779758,0.901358,P1R1
24.377131,44.958359,-23.768744,7.987172,14.556805,0.547242,P1R1
24.404254,45.088234,-23.954285,8.346625,15.191789,0.577689,P1R1
24.478466,45.216460,-24.103883,8.101685,15.539362,0.355389,P1R1
24.683244,45.552948,-24.499331,9.365774,12.953463,1.027510,P1R1
24.853366,45.824924,-24.817297,8.795636,12.654372,1.110390,P1R1
24.991336,46.038875,-25.065619,8.343157,12.173627,1.364582,P1R1
25.068020,46.201087,-25.294387,7.838511,12.337409,0.849536,P1R1
25.177796,46.350071,-25.474422,7.581730,13.478588,0.048885,P1R1
25.278039,46.457620,-25.582690,7.661061,13.512156,0.067336,P1R1
25.353146,46.560180,-25.651364,7.875097,13.430687,0.193467,P1R1
25.391087,46.629255,-25.708754,8.127955,13.314732,0.275640,P1R1
25.429554,46.701276,-25.717819,9.127641,13.366265,0.068414,P1R1
25.453567,46.746987,-25.708185,9.102495,13.546928,0.037491,P1R1
25.518295,46.892332,-25.694509,8.924145,13.530004,0.055706,P1R1
25.566023,47.002475,-25.670710,8.324405,13.394206,0.588711,P1R1
25.588097,47.142283,-25.731755,8.058445,13.282965,0.263982,P1R1
25.561837,47.247005,-25.745049,7.764723,13.293463,0.060448,P1R1
25.549571,47.322410,-25.727901,7.837905,13.133430,0.374445,P1R1
25.549982,47.403375,-25.685704,8.102396,13.015656,0.375539,P1R1
25.546400,47.459514,-25.644206,8.521428,12.759600,0.427048,P1R1
25.523394,47.524867,-25.625421,8.906551,12.869669,0.292758,P1R1
25.522640,47.599362,-25.657405,8.805253,12.404428,0.179527,P1R1
25.481862,47.651330,-25.652487,9.035100,12.526474,-0.055789,P1R1
25.429477,47.684909,-25.666624,9.233696,12.830486,0.021584,P1R1
25.368679,47.673440,-25.697649,9.609716,12.408558,0.441449,P1R1
25.317327,47.655029,-25.722214,9.670998,12.212495,0.482177,P1R1
25.274930,47.632180,-25.741108,9.439165,11.917057,0.538761,P1R1
25.257460,47.576923,-25.735148,8.438898,11.735155,0.385335,P1R1
25.244854,47.525410,-25.728144,8.262390,11.651875,0.093595,P1R1
25.268625,47.479016,-25.679856,7.681892,12.341345,-0.658040,P1R1
25.290811,47.437832,-25.637797,7.296334,12.451537,-0.475852,P1R1
25.311011,47.401930,-25.602294,7.839111,12.637303,-0.057618,P1R1
25.328946,47.371401,-25.572792,7.985957,12.343377,0.014777,P1R1
25.360656,47.346255,-25.528337,8.376955,12.243522,0.053057,P1R1
25.403731,47.325938,-25.471864,9.317780,11.929897,0.101982,P1R1
25.472027,47.310361,-25.384893,9.893904,11.990942,0.008076,P1R1
25.544943,47.298680,-25.293294,10.202490,12.525895,0.233336,P1R1
25.582725,47.289726,-25.168902,10.446257,12.614138,0.555764,P1R1
25.611896,47.283283,-25.068470,10.726364,12.773322,0.551259,P1R1
25.633563,47.279034,-24.989384,10.438673,12.748562,0.562234,P1R1
25.665476,47.246822,-24.908590,9.960156,12.670733,0.692360,P1R1
25.689563,47.220527,-24.847219,9.642406,12.537717,0.871666,P1R1
25.706982,47.199458,-24.802904,9.332420,12.227793,1.124762,P1R1
25.734906,47.183450,-24.752041,9.041265,12.518309,1.003871,P1R1
25.739640,47.171261,-24.736505,8.576868,12.424992,0.769459,P1R1
25.756995,47.162691,-24.709915,8.070465,11.229598,0.388087,P1R1
25.769221,47.156997,-24.693504,8.311092,10.569069,0.397037,P1R1
25.777195,47.153625,-24.685286,8.459495,9.948129,0.373865,P1R1
25.781729,47.152078,-24.683479,8.641604,9.421780,0.292459,P1R1
25.783591,47.151779,-24.686828,8.559512,9.047602,0.025645,P1R1
25.783380,47.152511,-24.693642,8.584777,8.523615,0.286415,P1R1
25.781652,47.153956,-24.702798,8.890625,8.439194,0.222113,P1R1
25.778911,47.155714,-24.713683,9.231399,8.427280,0.374545,P1R1
25.775502,47.157734,-24.725211,9.326226,8.643658,0.274614,P1R1
25.826025,47.160592,-24.746477,8.535383,10.133623,0.688039,P1R1
25.868143,47.163306,-24.765920,8.421520,10.172172,0.872603,P1R1
25.918571,47.166048,-24.762755,8.265806,10.572934,1.038197,P1R1
25.959001,47.198317,-24.760900,7.971781,10.184629,0.707767,P1R1
26.007050,47.225795,-24.739617,7.827515,10.767787,0.400192,P1R1
26.099349,47.249433,-24.731478,7.714350,10.671395,0.272552,P1R1
26.259709,47.506399,-24.935040,8.358622,11.698757,0.470491,P1R1
26.413035,47.753294,-25.158888,9.247074,12.073701,0.345939,P1R1
26.536451,47.987345,-25.346108,9.807249,12.477093,0.391197,P1R1
26.616871,48.206933,-25.519918,10.233080,13.310695,0.467486,P1R1
26.698582,48.382467,-25.709933,10.302500,13.379995,0.577982,P1R1
26.780909,48.548592,-25.912399,10.182504,13.424326,0.519954,P1R1
26.879301,48.736199,-26.102924,9.540952,13.301362,0.630899,P1R1
26.970300,48.880792,-26.231744,8.571779,13.115540,1.076364,P1R1
27.028258,48.987832,-26.418818,8.275020,12.818967,1.239751,P1R1
27.090393,49.063347,-26.614445,8.064408,13.822031,1.355890,P1R1
27.117817,49.142203,-26.786156,7.745610,13.843633,1.069114,P1R1
27.100520,49.194446,-26.957555,7.551140,13.554139,0.778816,P1R1
27.115972,49.256182,-27.116755,7.749512,13.290113,0.743727,P1R1
27.106311,49.326158,-27.255915,8.070178,12.896720,0.702063,P1R1
27.059960,49.403466,-27.398878,8.858341,12.035818,0.579260,P1R1
26.967790,49.457408,-27.565538,9.181433,11.696497,0.454839,P1R1
26.924241,49.523271,-27.720650,9.561027,11.502146,0.333867,P1R1
26.902314,49.569539,-27.815241,9.514275,12.066403,0.124638,P1R1
26.921683,49.599622,-27.909655,9.006043,11.877186,0.672549,P1R1
26.954906,49.586345,-27.954212,8.610531,11.842524,1.090740,P1R1
26.966747,49.566745,-27.998121,8.353848,11.540577,1.361103,P1R1
26.992215,49.543752,-28.001671,8.137351,11.047716,1.182035,P1R1
27.028664,49.549143,-27.972298,7.817486,11.073172,1.436260,P1R1
27.128932,49.550453,-27.926446,7.741635,11.129635,1.297384,P1R1
27.228542,49.548096,-27.858949,7.772191,12.059294,1.146957,P1R1
27.310148,49.542720,-27.795974,7.629725,11.944644,0.582078,P1R1
27.503958,49.619645,-27.757334,7.450250,11.870243,0.960531,P1R1
27.701609,49.683193,-27.752097,7.370023,11.045216,0.783921,P1R1
27.862092,49.733742,-27.746612,6.348217,11.824343,0.284073,P1R1
27.988887,49.772838,-27.740910,5.992030,11.950038,0.085450,P1R1
28.085915,49.801986,-27.735232,5.774671,12.383746,-0.056593,P1R1
28.157261,49.822619,-27.729914,5.659707,12.498491,-0.250360,P1R1
28.190291,49.865880,-27.745678,5.676614,12.322701,-0.337194,P1R1
28.191417,49.928412,-27.779825,6.214535,11.280905,-0.262555,P1R1
28.166907,49.977249,-27.829020,6.784118,10.763903,-0.603152,P1R1
28.137782,50.044156,-27.870296,8.009319,11.899227,-0.507395,P1R1
28.073968,50.125820,-27.945015,8.365571,11.991434,-0.381800,P1R1
28.037014,50.190318,-28.057365,8.339900,12.251451,-0.394694,P1R1
28.002009,50.269436,-28.149894,7.844605,12.295788,-0.349755,P1R1
27.954086,50.330451,-28.244835,7.247250,12.407163,-0.329179,P1R1
27.895319,50.435404,-28.341666,6.868366,12.609896,0.081192,P1R1
27.866845,50.548262,-28.468927,6.287862,13.654851,-0.569842,P1R1
27.859078,50.667083,-28.549916,6.389413,13.910247,-0.753849,P1R1
27.836956,50.789649,-28.631762,6.614496,14.303952,-0.651020,P1R1
27.803233,50.884498,-28.714516,7.249975,13.979902,-0.617207,P1R1
27.829307,51.016271,-28.786683,7.517945,13.705643,-0.826637,P1R1
27.852546,51.148428,-28.840030,8.211584,13.353240,-0.515730,P1R1
27.889058,51.280167,-28.857613,8.767041,14.571339,-0.227287,P1R1
27.919993,51.410935,-28.865100,8.669797,14.630486,-0.032661,P1R1
27.961695,51.540611,-28.844332,8.378384,14.852683,-0.042087,P1R1
27.996505,51.638536,-28.821433,7.630974,15.398490,0.695870,P1R1
28.046330,51.739688,-28.848072,7.150786,14.992156,0.783573,P1R1
28.069896,51.873151,-28.887833,6.442236,14.855812,0.865212,P1R1
28.103645,52.004298,-28.898592,5.114925,15.504690,0.538819,P1R1
28.151594,52.133513,-28.954835,4.511353,16.147320,0.266054,P1R1
28.189860,52.230428,-28.999511,4.132299,16.796774,0.138859,P1R1
28.219298,52.329350,-29.034962,4.295518,17.131504,0.019854,P1R1
28.241286,52.400675,-29.061453,4.440946,16.727141,-0.239035,P1R1
28.257039,52.448709,-29.080720,5.461293,16.196830,-0.614296,P1R1
28.267510,52.477794,-29.093660,5.803395,15.489124,-0.612348,P1R1
28.343106,52.552865,-29.090278,6.188094,15.229337,-0.327206,P1R1
28.717543,52.671931,-28.998646,6.630831,15.102207,-0.382269,P1R1
29.085257,52.823557,-28.929848,6.694720,17.654699,0.648165,P1R1
29.403780,52.972186,-28.850892,5.882323,18.297742,0.784942,P1R1
29.660318,53.087186,-28.784755,5.647182,18.434152,0.642970,P1R1
29.861317,53.172763,-28.731037,4.876282,19.806725,0.006600,P1R1
30.045858,53.233800,-28.647542,4.819518,20.198458,0.291842,P1R1
30.183566,53.274017,-28.580085,5.199143,20.277881,0.444273,P1R1
30.281402,53.297289,-28.527119,5.676879,20.344747,0.596678,P1R1
30.384164,53.307746,-28.516865,6.469388,20.174945,0.636767,P1R1
30.454209,53.307646,-28.513445,7.330997,19.139491,0.340192,P1R1
30.497327,53.299851,-28.514953,7.681382,19.145503,0.346889,P1R1
30.502780,53.286390,-28.540657,8.094425,19.133121,0.433819,P1R1
30.493583,53.299312,-28.566120,8.661139,19.448620,0.495900,P1R1
30.490398,53.306005,-28.569614,8.711245,19.305875,0.507267,P1R1
30.478029,53.307597,-28.574335,8.462472,19.065489,0.559293,P1R1
30.513229,53.336064,-28.589553,8.611297,19.058001,0.780269,P1R1
30.536358,53.356953,-28.603971,9.335985,18.967001,0.995811,P1R1
30.565862,53.371630,-28.596867,9.322049,19.229551,0.910137,P1R1
30.585115,53.381032,-28.591421,9.379120,19.400203,0.995418,P1R1
30.596168,53.386013,-28.587822,9.969210,20.056092,1.208929,P1R1
30.638770,53.388292,-28.615298,10.076114,20.306353,1.385593,P1R1
30.686687,53.388168,-28.618724,10.341954,20.545018,1.539636,P1R1
30.761165,53.386508,-28.652117,11.049092,20.378612,1.416725,P1R1
30.836042,53.383467,-28.660387,9.697186,20.685786,0.965657,P1R1
30.910739,53.379518,-28.646863,7.945271,20.339233,0.224012,P1R1
30.968605,53.374929,-28.635046,7.404383,20.526128,-0.008345,P1R1
31.028059,53.370139,-28.604795,6.447102,21.493502,-0.458537,P1R1
31.072548,53.365300,-28.579285,5.998111,21.929969,-0.496384,P1R1
31.125915,53.390762,-28.609227,6.325204,22.533741,-0.084087,P1R1
31.165684,53.411396,-28.636745,6.715303,23.184308,0.041989,P1R1
31.193633,53.428027,-28.660551,6.393165,23.120854,-0.105692,P1R1
31.235123,53.439274,-28.736579,6.501525,22.779804,-0.186513,P1R1
31.265129,53.447593,-28.800717,6.656458,22.511496,0.112575,P1R1
31.285608,53.453257,-28.854046,6.573296,22.466074,0.438942,P1R1
31.297805,53.486685,-28.897452,5.831245,22.502730,0.532949,P1R1
31.303764,53.513862,-28.931592,5.359047,22.527792,0.356113,P1R1
31.304998,53.535199,-28.958019,4.437823,22.869532,-0.441105,P1R1
31.302724,53.551357,-28.977849,4.845526,22.406908,-0.475186,P1R1
31.336002,53.563795,-29.021692,5.330985,21.986362,-0.489393,P1R1
31.361470,53.602130,-29.056900,6.181033,20.657510,-0.898344,P1R1
31.380547,53.632628,-29.084165,6.759895,20.185734,-0.794149,P1R1
31.410328,53.656379,-29.084073,8.108254,20.750046,-0.524091,P1R1
31.433042,53.674122,-29.081037,8.329818,20.802534,-0.332435,P1R1
31.449678,53.686723,-29.076002,8.378560,20.890711,-0.209957,P1R1
31.461384,53.694700,-29.070530,7.592680,20.583957,0.146359,P1R1
31.468853,53.699200,-29.064330,7.069178,20.816490,0.275360,P1R1
31.473014,53.700775,-29.058282,6.298855,19.996921,0.531574,P1R1
31.512630,53.700861,-29.082220,5.962468,20.956630,0.317970,P1R1
31.544703,53.698811,-29.103115,5.312578,21.512141,-0.384678,P1R1
31.553605,53.695389,-29.140567,5.195644,21.816226,-0.542808,P1R1
31.575104,53.691303,-29.151366,5.246105,21.904907,-0.738133,P1R1
31.591211,53.686842,-29.159149,5.422769,21.957972,-0.531598,P1R1
31.640951,53.682704,-29.194783,6.172112,21.177096,-0.810817,P1R1
31.681035,53.678552,-29.223821,6.747189,21.352089,-0.791484,P1R1
31.711975,53.704515,-29.246933,7.141048,20.987840,-0.493480,P1R1
31.756513,53.786296,-29.315718,7.124823,20.439385,-0.404363,P1R1
31.775350,53.854390,-29.393221,6.202756,20.087851,-0.367251,P1R1
31.771625,53.939699,-29.477225,5.225999,20.495612,-0.276851,P1R1
31.765504,54.009169,-29.545068,4.674949,20.053879,-0.521609,P1R1
31.757961,54.064081,-29.598830,3.678896,21.209768,-1.015669,P1R1
31.749198,54.136070,-29.640245,3.561283,21.490519,-1.150551,P1R1
31.740220,54.192444,-29.670664,3.814263,21.552377,-1.182416,P1R1
31.769564,54.235709,-29.721769,4.098153,21.450706,-1.123709,P1R1
31.793684,54.266908,-29.761136,5.270093,21.340235,-0.878259,P1R1
31.812461,54.318104,-29.790035,5.488806,20.918740,-0.895985,P1R1
31.826974,54.356540,-29.810049,5.489828,21.489030,-0.962688,P1R1
31.837424,54.413835,-29.823290,6.034864,21.562769,-0.205714,P1R1
31.844816,54.457397,-29.830729,6.010812,21.914974,-0.039290,P1R1
31.887897,54.489565,-29.863987,5.861318,22.316854,0.670212,P1R1
31.923099,54.511673,-29.889229,6.069136,22.201865,1.117977,P1R1
31.950847,54.555120,-29.908463,5.622340,22.593704,1.768974,P1R1
31.972389,54.587175,-29.922294,5.233068,22.624974,2.058711,P1R1
31.988452,54.609704,-29.931311,5.087055,22.549232,1.592045,P1R1
31.999865,54.624305,-29.936489,4.970208,22.729275,1.191508,P1R1
31.991290,54.632204,-29.959252,5.197082,22.761024,0.967017,P1R1
31.982155,54.634873,-29.977070,5.732399,22.442880,0.372056,P1R1
31.972887,54.633695,-29.990256,5.685113,22.684857,-0.219020,P1R1
32.001529,54.660304,-30.029497,5.524873,22.642081,-0.600445,P1R1
32.025083,54.680107,-30.061437,5.682022,23.212194,-0.785507,P1R1
32.043901,54.694244,-30.086464,6.400678,23.052938,-0.395939,P1R1
32.058123,54.733443,-30.105909,6.730779,23.011497,0.066428,P1R1
32.068749,54.764190,-30.120185,6.672604,22.806234,0.399269,P1R1
32.114447,54.788104,-30.160076,6.596158,22.404865,0.721080,P1R1
32.151890,54.805320,-30.192318,5.370631,24.215822,0.720658,P1R1
32.181730,54.817052,-30.217375,4.908412,25.541983,0.433144,P1R1
32.204822,54.824257,-30.236224,4.542008,25.559509,-0.085281,P1R1
32.334098,54.979447,-30.340005,4.282174,25.817680,-0.242396,P1R1
32.441392,55.108448,-30.426102,4.595539,25.693579,-0.401312,P1R1
32.527769,55.243261,-30.495526,4.524586,25.535282,-0.711677,P1R1
32.595806,55.351579,-30.550027,4.388910,25.652784,-1.033787,P1R1
32.685920,55.436576,-30.621816,4.665825,25.410363,-1.184364,P1R1
32.756288,55.500678,-30.677797,5.072982,25.595870,-1.053507,P1R1
32.809381,55.546857,-30.720015,5.694900,25.800558,-0.672573,P1R1
32.847686,55.577995,-30.750505,6.389099,25.380678,-0.322463,P1R1
32.857580,55.596363,-30.792208,7.048378,25.331553,0.130974,P1R1
32.859309,55.634932,-30.822753,6.937886,25.261294,0.294811,P1R1
32.855345,55.661377,-30.843837,6.714145,25.139432,0.241531,P1R1
32.847365,55.677786,-30.857275,6.055899,25.265563,0.054861,P1R1
32.836841,55.685948,-30.865032,4.546183,25.719116,-0.686833,P1R1
32.824772,55.687829,-30.867998,4.287200,26.509729,-0.885517,P1R1
32.850165,55.685591,-30.897291,4.283403,26.500876,-1.249788,P1R1
32.853134,55.709574,-30.940011,4.359161,27.012280,-1.578261,P1R1
32.853716,55.726442,-30.973955,4.666140,27.460455,-1.607661,P1R1
32.852440,55.737531,-30.999813,4.863996,27.515777,-1.685735,P1R1
32.849858,55.743897,-31.018765,5.427802,27.493661,-1.573533,P1R1
32.846525,55.746322,-31.032375,5.969787,27.680746,-1.714531,P1R1
32.842476,55.775364,-31.042396,7.064721,28.329772,-1.235739,P1R1
32.838250,55.797766,-31.048445,7.651191,28.135712,-0.726964,P1R1
32.834070,55.814377,-31.051391,7.861573,28.128521,-0.448016,P1R1
32.797053,55.885141,-31.093980,7.703821,28.248297,0.005003,P1R1
32.764916,55.972743,-31.128468,7.017421,28.148614,-0.087439,P1R1
32.721916,56.043546,-31.176271,6.238881,28.377424,-0.036724,P1R1
32.723956,56.130023,-31.244518,5.446168,28.242377,-0.090677,P1R1
32.726710,56.228426,-31.300224,4.192917,29.019405,-0.365172,P1R1
32.713617,56.336135,-31.364781,3.899469,28.786394,-0.628688,P1R1
32.686891,56.450923,-31.436483,3.871029,28.812770,-0.596377,P1R1
32.637450,56.630689,-31.605396,3.936611,28.637387,-0.724204,P1R1
32.596423,56.805130,-31.744021,3.995339,27.903440,-0.785669,P1R1
32.601348,56.973748,-31.885368,4.550268,27.323220,-0.626968,P1R1
32.591238,57.135338,-32.018025,5.009284,27.406886,0.126500,P1R1
32.606199,57.290304,-32.172610,6.047128,27.210502,1.287073,P1R1
32.603590,57.468389,-32.314645,6.288505,27.010483,1.580218,P1R1
32.602705,57.605741,-32.424477,6.211450,26.825095,1.779985,P1R1
32.624163,57.768036,-32.556842,5.889982,26.850798,1.790590,P1R1
32.681605,57.891461,-32.688128,5.878425,26.535146,1.675214,P1R1
32.751956,58.041188,-32.838659,5.179459,26.634395,0.955072,P1R1
32.826785,58.183507,-32.933696,5.083134,26.696830,0.574880,P1R1
32.926455,58.319480,-33.032043,5.056904,26.487540,0.038408,P1R1
32.975721,58.449029,-33.144348,4.930310,26.747211,-0.177733,P1R1
32.996706,58.603414,-33.248198,5.400949,26.952732,-0.283688,P1R1
33.032106,58.749590,-33.374815,6.103291,27.052552,-0.704432,P1R1
33.042045,58.887539,-33.491818,5.764169,27.824784,-2.319127,P1R1
33.030193,59.018765,-33.599575,5.927884,28.122980,-1.943622,P1R1
33.054526,59.145207,-33.708805,6.452061,28.397706,-1.498810,P1R1
33.072076,59.267110,-33.789472,6.789383,28.833311,-1.127948,P1R1
33.083979,59.385177,-33.846442,6.874149,29.362362,-0.494041,P1R1
33.091114,59.500412,-33.883410,6.176027,29.232281,-0.495191,P1R1
33.094489,59.613322,-33.904682,4.540485,28.366568,-0.330069,P1R1
33.132457,59.755326,-33.943155,4.233193,28.561644,-0.008136,P1R1
33.162457,59.891452,-33.967840,3.079298,29.697095,-0.249613,P1R1
33.222916,60.053154,-34.011000,2.850424,29.447711,-0.468517,P1R1
33.271392,60.205810,-34.040695,2.826217,29.559270,-0.586927,P1R1
33.347319,60.350730,-34.089726,3.055107,29.794866,-0.672895,P1R1
33.446071,60.489000,-34.155244,3.374982,29.470935,-0.770068,P1R1
33.525313,60.620897,-34.204968,3.534042,29.298755,-0.982878,P1R1
33.625750,60.717839,-34.271539,3.574688,28.478538,-1.124240,P1R1
33.704909,60.814832,-34.322168,4.113215,27.906119,-0.900283,P1R1
33.765347,60.912330,-34.359579,5.340150,28.193599,0.014746,P1R1
33.809494,61.010998,-34.385479,6.134403,28.333845,0.473358,P1R1
33.839830,61.111167,-34.401835,6.504304,28.300658,0.689778,P1R1
33.934131,61.273969,-34.470947,5.340110,28.144053,0.590721,P1R1
34.045448,61.459524,-34.555381,4.610363,27.697164,1.021050,P1R1
34.170067,61.693601,-34.652417,3.124391,28.162949,0.154018,P1R1
34.268377,61.877389,-34.729204,2.655909,28.015410,-0.073235,P1R1
34.343108,62.046742,-34.788586,2.583466,27.931832,-0.291638,P1R1
34.435531,62.204086,-34.862437,2.818001,27.554234,-0.455798,P1R1
34.504897,62.350365,-34.918681,3.246192,27.640471,-0.223257,P1R1
34.592607,62.487897,-34.989633,3.735342,27.646034,-0.338835,P1R1
35.090020,62.970525,-35.167529,4.282062,27.086803,-0.550437,P1R1
35.502290,63.392826,-35.311814,4.653982,27.878635,-0.308884,P1R1
35.836242,63.728733,-35.425803,5.128770,28.077323,0.246161,P1R1
36.137678,63.988363,-35.543544,5.532733,28.061013,0.856612,P1R1
36.370479,64.211240,-35.633649,5.504235,27.861426,1.095340,P1R1
36.544093,64.372653,-35.700472,4.881318,27.341872,1.065629,P1R1
36.721545,64.483443,-35.756521,4.458927,27.199055,1.106039,P1R1
36.886885,64.552355,-35.824731,4.298546,26.934198,1.175714,P1R1
37.020083,64.617302,-35.853598,3.815892,27.533187,0.699292,P1R1
37.203467,64.652472,-35.909264,2.996663,27.934857,0.030420,P1R1
37.354182,64.663386,-35.928158,2.760628,28.220708,0.018126,P1R1
37.531652,64.656709,-35.926099,2.851414,28.501430,0.093222,P1R1
37.715755,64.667336,-35.927055,3.280954,28.319297,0.058575,P1R1
37.906091,64.664830,-35.931767,3.826154,27.864739,0.056462,P1R1
38.101261,64.682665,-35.941049,4.308452,26.815508,-0.330358,P1R1
38.354143,64.750356,-35.963716,4.202305,26.120845,-0.388112,P1R1
38.548262,64.799435,-35.980038,4.597308,25.218042,-0.007610,P1R1
38.745250,64.863859,-36.000033,5.175789,25.295661,0.421945,P1R1
38.836678,64.909909,-36.004711,5.676917,25.068075,0.851954,P1R1
38.908547,64.971598,-35.985391,5.835572,24.986149,0.981117,P1R1
38.987547,65.047101,-35.997142,5.434378,25.390028,1.069350,P1R1
39.036204,65.133741,-36.006022,4.949012,25.076166,0.856863,P1R1
39.115261,65.200531,-36.021949,3.646860,26.352889,-0.304706,P1R1
39.151297,65.249186,-36.054684,2.780201,26.499010,-0.343424,P1R1
39.173354,65.312710,-36.152680,2.080686,27.053100,-0.823338,P1R1
39.179137,65.389214,-36.234152,2.303311,27.456904,-0.589071,P1R1
39.156041,65.506329,-36.321449,3.276399,28.109848,-0.114703,P1R1
39.180850,65.628903,-36.401408,3.585137,28.130389,-0.050709,P1R1
39.215284,65.784692,-36.515749,3.754566,27.255077,-0.327049,P1R1
39.237055,65.937664,-36.607667,4.014956,26.981840,-0.380760,P1R1
39.286682,66.087719,-36.709356,4.513941,27.646027,-0.272524,P1R1
39.422676,66.496197,-37.005220,5.375244,28.495420,0.139719,P1R1
39.515984,66.829918,-37.270070,5.276224,28.143508,-0.740304,P1R1
39.608943,67.156269,-37.534345,5.520906,27.900604,-0.592382,P1R1
39.727579,67.473667,-37.684310,6.624197,28.591216,0.394672,P1R1
39.842155,67.720962,-37.846474,6.927208,28.560276,0.771119,P1R1
39.930572,67.906643,-37.968451,6.961343,28.627790,0.928254,P1R1
39.990429,68.039193,-37.986485,6.553725,28.423298,1.389848,P1R1
40.031387,68.157761,-37.986554,5.935113,28.446266,1.225539,P1R1
40.073358,68.236101,-37.952879,5.544256,28.605599,1.286741,P1R1
40.084577,68.281206,-37.933763,5.274502,28.580544,1.319595,P1R1
40.123574,68.360665,-37.939224,4.542669,29.207631,0.952158,P1R1
40.133278,68.440603,-37.957238,4.240059,28.944892,0.752841,P1R1
40.118552,68.521925,-37.987870,4.512909,29.227314,0.690533,P1R1
40.084374,68.575711,-38.028971,4.556641,29.155321,0.476823,P1R1
40.050904,68.607286,-38.058780,4.899746,28.644865,0.310419,P1R1
40.073015,68.652087,-38.088549,5.026745,28.391373,-0.134674,P1R1
40.089470,68.678582,-38.109256,5.155759,28.268471,-0.441425,P1R1
40.122636,68.720693,-38.173663,5.872106,29.203497,-0.029169,P1R1
40.148517,68.746953,-38.224382,6.379625,29.005426,0.418552,P1R1
40.168025,68.760471,-38.263133,6.534752,29.043041,0.633318,P1R1
40.220199,68.764652,-38.321563,6.561100,29.006190,0.854987,P1R1
40.223873,68.760439,-38.337558,6.218175,28.263098,0.959605,P1R1
40.278342,68.751710,-38.356031,5.900820,28.121753,0.660535,P1R1
40.343484,68.769386,-38.418832,5.160044,29.038358,1.148390,P1R1
40.362907,68.809589,-38.509594,4.724057,30.144630,0.838305,P1R1
40.359130,68.869456,-38.603100,4.163785,30.014141,0.333019,P1R1
40.335933,68.945770,-38.698621,3.626892,30.082637,-0.291013,P1R1
40.350618,69.066456,-38.804658,4.318236,29.992931,-0.219825,P1R1
40.361020,69.163706,-38.888429,5.151753,29.825717,-0.341114,P1R1
40.421630,69.270755,-38.961985,5.565179,29.456370,-0.715846,P1R1
40.503885,69.325102,-38.976158,5.925645,29.189267,-0.717287,P1R1
40.554919,69.363110,-39.002279,6.867954,29.845182,0.229103,P1R1
40.578073,69.417491,-39.039432,7.648730,29.981540,1.032005,P1R1
40.593908,69.456638,-39.065326,7.586060,29.799356,1.189127,P1R1
40.587595,69.482784,-39.102405,7.126106,29.606320,1.305335,P1R1
40.764159,69.573841,-39.242730,6.897857,29.597608,2.007480,P1R1
40.948686,69.675546,-39.386872,7.196673,30.015385,2.263473,P1R1
41.153675,69.785930,-39.512215,7.256153,30.700278,2.262511,P1R1
41.320041,69.872110,-39.610954,6.971505,31.498978,2.213395,P1R1
41.489643,69.937399,-39.716808,5.713407,32.730304,1.970489,P1R1
41.622093,70.014406,-39.797933,4.810983,33.155366,1.896216,P1R1
41.683821,70.100859,-39.827839,4.196876,32.832516,1.772828,P1R1
41.729248,70.195959,-39.915404,4.023606,33.941627,1.683117,P1R1
41.755860,70.297800,-39.982247,3.646705,34.932528,0.917475,P1R1
41.712706,70.434496,-40.021320,3.712477,35.116556,0.788978,P1R1
41.633597,70.600349,-40.088250,4.421762,34.876229,1.059964,P1R1
41.580350,70.790902,-40.188759,6.101323,34.360178,1.197015,P1R1
41.514166,70.940849,-40.287314,6.772430,34.122544,1.324745,P1R1
41.422471,71.054697,-40.404307,7.391952,34.399394,1.848454,P1R1
41.380652,71.168236,-40.525921,7.576495,34.553922,2.121442,P1R1
41.312892,71.250751,-40.661476,7.343954,34.617157,2.207914,P1R1
41.256099,71.307583,-40.767128,6.949323,34.346279,2.170797,P1R1
41.262903,71.403865,-40.856500,5.706926,34.592230,2.001583,P1R1
41.325214,71.474694,-40.931509,5.583271,34.616763,1.995078,P1R1
41.433629,71.554080,-40.994486,5.671511,35.206477,2.092967,P1R1
41.525631,71.640066,-41.038835,5.173562,35.667683,1.450975,P1R1
41.650756,71.703029,-41.005632,5.270998,35.758559,1.585879,P1R1
41.786529,71.746378,-40.927997,5.561899,35.565462,1.563590,P1R1
41.951735,71.773675,-40.865618,5.744403,35.293190,1.239379,P1R1
42.085582,71.817221,-40.809098,5.916862,34.835467,1.196280,P1R1
42.245749,71.846669,-40.767884,6.186676,35.410192,1.340369,P1R1
42.389073,71.863978,-40.711229,6.597000,35.500779,1.938718,P1R1
42.516825,71.871653,-40.642409,6.855953,35.365885,2.172855,P1R1
42.668705,71.872241,-40.594811,6.768218,34.693668,2.368122,P1R1
42.786754,71.837035,-40.556327,6.385574,34.004653,2.242338,P1R1
42.874907,71.801986,-40.526723,4.598123,33.424470,1.457641,P1R1
42.975729,71.768933,-40.534907,2.674951,33.864405,0.695465,P1R1
43.049487,71.738303,-40.544761,2.296811,34.255085,0.406077,P1R1
43.138595,71.710925,-40.586060,2.224560,35.034749,0.276979,P1R1
43.219200,71.686941,-40.602507,2.709290,35.252531,0.418630,P1R1
43.292807,71.666380,-40.597027,3.290113,35.249857,0.447096,P1R1
43.382347,71.679186,-40.623693,4.284858,34.942400,0.108579,P1R1
43.448609,71.659960,-40.647739,4.977335,35.832392,0.449755,P1R1
43.516675,71.643956,-40.718989,5.435687,35.826440,1.049882,P1R1
43.564705,71.630601,-40.779401,5.881529,35.667516,1.536600,P1R1
43.596139,71.619376,-40.830170,6.401932,36.086008,2.445218,P1R1
43.614076,71.610365,-40.871444,6.216836,35.937897,2.682230,P1R1
43.675615,71.604170,-40.913563,5.825097,35.518314,2.677503,P1R1
43.720717,71.599572,-40.946646,5.383165,35.273807,2.809578,P1R1
43.768138,71.596189,-40.952035,4.547080,35.267198,2.215650,P1R1
43.817791,71.594080,-40.933316,4.057719,35.593521,1.725657,P1R1
43.869564,71.592989,-40.894576,3.515583,35.297374,1.132824,P1R1
43.939425,71.592948,-40.819040,3.058860,35.277267,0.721016,P1R1
44.008146,71.623150,-40.734430,2.680248,35.273765,0.319550,P1R1
44.092319,71.649159,-40.622962,3.936539,34.966110,0.886243,P1R1
44.157116,71.670834,-40.530592,4.886449,34.214762,1.373998,P1R1
44.258886,71.719303,-40.465325,5.088499,34.143203,1.395944,P1R1
44.338300,71.758723,-40.415913,5.039705,34.869532,1.751535,P1R1
44.398070,71.790412,-40.379165,4.853841,35.602463,1.739346,P1R1
44.441041,71.815129,-40.353274,4.608211,36.437413,1.833140,P1R1
44.454362,71.803148,-40.357659,4.424856,35.526200,1.616354,P1R1
44.458094,71.820526,-40.366270,4.347346,35.593580,1.723136,P1R1
44.455023,71.833296,-40.377764,4.259059,35.807939,1.786009,P1R1
44.447104,71.841824,-40.391648,2.993060,35.454976,1.020966,P1R1
44.435873,71.847105,-40.406335,2.550542,35.405986,0.638929,P1R1
44.460812,71.850055,-40.451673,1.183572,34.521671,0.090844,P1R1
44.478457,71.880924,-40.491803,1.129912,34.340599,0.193570,P1R1
44.490470,71.905539,-40.526766,1.459635,33.872418,0.207196,P1R1
44.497870,71.924543,-40.556658,1.859918,33.159342,0.146769,P1R1
44.501641,71.938321,-40.582363,2.615130,32.777099,-0.122462,P1R1
44.502547,71.947925,-40.603553,3.062641,32.860802,0.027592,P1R1
44.656268,72.076539,-40.577719,3.524750,33.692278,0.313644,P1R1
44.784836,72.183350,-40.555348,4.301186,34.092353,1.011769,P1R1
44.889855,72.270102,-40.536091,4.356087,34.362321,1.229133,P1R1
44.973452,72.338657,-40.519966,4.361120,34.522410,1.662679,P1R1
45.038075,72.390784,-40.507488,4.168537,34.024948,2.061367,P1R1
45.124283,72.429606,-40.527662,3.757771,33.964098,2.017395,P1R1
45.190615,72.456536,-40.545753,3.202492,34.117189,2.287089,P1R1
45.255912,72.473553,-40.541766,3.126030,34.940483,2.299162,P1R1
45.304139,72.482590,-40.538723,3.567270,34.943602,2.363076,P1R1
45.304676,72.544798,-40.577708,3.667781,34.899958,2.169470,P1R1
45.298445,72.592512,-40.612513,3.737772,34.403446,1.870916,P1R1
45.270258,72.687889,-40.662477,3.792408,34.367225,1.618332,P1R1
45.241535,72.763819,-40.704271,3.790999,34.302353,1.342103,P1R1
45.197458,72.821848,-40.759710,4.157505,33.705676,0.683831,P1R1
45.157023,72.894544,-40.805750,4.266378,34.217745,1.029237,P1R1
45.087969,73.009380,-40.883755,4.795163,34.390217,1.561638,P1R1
45.012713,73.099594,-40.968588,5.482760,34.447483,2.393586,P1R1
44.970991,73.198945,-41.087699,5.215468,34.110242,2.651975,P1R1
44.920755,73.304706,-41.205784,3.442299,34.018019,2.279182,P1R1
44.864159,73.385742,-41.321150,2.504001,33.863589,1.749069,P1R1
44.802680,73.445314,-41.433191,2.086056,34.568477,1.332755,P1R1
44.737173,73.516333,-41.542229,1.449566,34.549551,0.872993,P1R1
44.685337,73.567942,-41.626871,1.844849,34.983994,1.071711,P1R1
44.645705,73.602708,-41.691298,2.564246,34.612931,1.045083,P1R1
44.616536,73.624054,-41.737589,3.033310,34.229589,0.832451,P1R1
44.595876,73.663971,-41.770083,3.711529,34.550260,0.601427,P1R1
44.604109,73.721336,-41.840619,4.144608,35.003658,0.693814,P1R1
44.636036,73.969326,-42.186708,3.086752,33.839675,1.483567,P1R1
44.666343,74.172941,-42.473121,3.317630,33.848085,1.196035,P1R1
44.731937,74.366512,-42.734463,3.904100,33.552414,1.359804,P1R1
44.804703,74.548994,-42.921918,5.170426,34.088836,2.123852,P1R1
44.888563,74.691055,-43.115145,5.317133,33.967489,2.378870,P1R1
44.958724,74.797121,-43.262912,5.707273,34.122592,2.900699,P1R1
44.983268,74.902220,-43.412076,5.514418,33.794087,3.064463,P1R1
45.038907,75.007332,-43.552800,4.273852,33.528324,2.835065,P1R1
45.050407,75.112286,-43.696456,3.872081,33.433777,2.979597,P1R1
45.094932,75.188526,-43.831698,3.441811,33.805059,2.712686,P1R1
45.145360,75.269972,-43.910211,2.117396,34.164904,1.495933,P1R1
45.184810,75.326562,-43.960872,1.678261,34.236448,1.271614,P1R1
45.214163,75.392561,-43.989112,1.616703,34.227824,1.198060,P1R1
45.240328,75.497091,-44.071506,2.085280,33.632016,1.043730,P1R1
45.172387,75.573650,-44.161436,2.725151,34.206883,0.941097,P1R1
45.165649,75.628468,-44.236178,3.147598,34.424571,0.539143,P1R1
45.141599,75.693607,-44.310392,4.222950,35.273872,1.203912,P1R1
45.135883,75.739219,-44.342369,5.036592,35.243224,1.652207,P1R1
45.059388,75.796899,-44.371431,5.175848,35.305765,2.051726,P1R1
45.032069,75.837521,-44.417111,4.704518,35.028689,1.947037,P1R1
45.046363,75.953659,-44.478483,3.043104,34.806910,1.701388,P1R1
45.060087,76.013754,-44.523773,1.833292,34.765921,0.919849,P1R1
45.071418,76.115942,-44.554966,1.199606,35.255280,0.462397,P1R1
45.081958,76.163756,-44.575329,0.947757,35.426581,0.271076,P1R1
45.106681,76.225640,-44.565870,1.024000,35.542784,0.399804,P1R1
45.089477,76.269066,-44.522466,1.188316,35.572753,0.333187,P1R1
45.097146,76.267354,-44.533117,1.194676,34.685642,-0.244605,P1R1
45.103673,76.257827,-44.539856,1.612271,33.354265,-0.121392,P1R1
45.108556,76.273125,-44.542963,1.442641,32.834165,-0.328724,P1R1
45.111977,76.310534,-44.543371,1.481721,32.766134,-0.039281,P1R1
45.151851,76.397467,-44.572471,2.000519,32.406399,0.795758,P1R1
45.184398,76.526174,-44.595644,1.943613,32.767223,1.066860,P1R1
45.248760,76.660190,-44.643567,1.332032,33.734611,1.347672,P1R1
45.301173,76.826458,-44.683193,0.762765,34.141647,1.786633,P1R1
45.942298,77.118939,-44.654980,0.308461,34.062513,1.736618,P1R1
46.537180,77.358020,-44.638127,-0.089687,34.522042,1.411300,P1R1
47.044911,77.547929,-44.601872,-0.667147,34.278033,0.553526,P1R1
47.508775,77.724814,-44.579676,-0.992600,34.287261,0.093812,P1R1
47.876741,77.858215,-44.562212,-0.502862,34.213762,0.001233,P1R1
48.175720,77.955163,-44.527283,-0.172252,34.011930,0.008746,P1R1
48.453034,78.021023,-44.509859,1.518599,33.947409,0.207392,P1R1
48.656703,78.091463,-44.496395,2.289357,34.799062,1.083871,P1R1
48.814705,78.137210,-44.465916,3.033713,34.658484,1.729213,P1R1
48.919245,78.162337,-44.442372,3.490423,34.794264,2.331589,P1R1
49.001809,78.201513,-44.475540,2.702220,34.579519,2.414205,P1R1
49.046168,78.253555,-44.506472,1.838063,34.787866,2.235853,P1R1
49.060953,78.287770,-44.534075,1.339239,34.337924,2.117461,P1R1
49.053577,78.306567,-44.560009,0.262338,34.854215,1.197261,P1R1
49.029443,78.343945,-44.582328,-0.121982,34.765963,0.987145,P1R1
48.978156,78.367717,-44.621785,0.147887,34.751714,0.955725,P1R1
48.922558,78.380697,-44.654949,0.567450,34.403766,0.876508,P1R1
48.866025,78.384797,-44.682996,1.161750,34.027049,0.472319,P1R1
48.810904,78.382431,-44.705691,1.208182,33.900984,-0.015412,P1R1
48.758959,78.375327,-44.723665,1.278169,33.701736,0.415420,P1R1
48.711463,78.364588,-44.738272,2.216467,34.555035,1.677001,P1R1
48.669013,78.351828,-44.749334,2.609843,34.440380,2.181660,P1R1
48.648067,78.338274,-44.736896,2.763737,34.152435,2.410584,P1R1
48.630065,78.324381,-44.725219,2.454544,33.522012,2.373182,P1R1
48.615040,78.310358,-44.715361,1.437235,33.483997,2.467893,P1R1
48.618856,78.297292,-44.686168,1.289438,33.476961,2.527516,P1R1
48.622312,78.314792,-44.662166,0.517390,33.983639,1.799311,P1R1
48.626302,78.298519,-44.643133,0.192063,33.864635,1.214341,P1R1
48.645796,78.313655,-44.608152,-0.128213,34.235378,0.910941,P1R1
48.835127,78.358653,-44.516243,-0.246353,34.225832,0.593697,P1R1
48.995577,78.395597,-44.440822,-0.698636,34.347582,-0.076422,P1R1
49.127970,78.455416,-44.379974,-0.356144,34.093843,0.013815,P1R1
49.272235,78.564436,-44.362970,0.712988,33.885625,0.267992,P1R1
49.387964,78.654175,-44.352983,1.323761,33.587894,0.578051,P1R1
49.515922,78.756415,-44.379307,2.707286,34.422717,0.972941,P1R1
49.599201,78.867837,-44.425978,3.221385,34.194927,1.477050,P1R1
49.698103,78.986958,-44.498373,3.624021,34.321038,1.787681,P1R1
49.739908,79.110493,-44.602696,3.722521,34.394581,2.016094,P1R1
49.749364,79.236720,-44.712909,3.215779,33.823086,2.291927,P1R1
49.748665,79.334980,-44.805189,2.639482,33.868916,2.129189,P1R1
49.761527,79.469091,-44.931262,2.039243,33.824648,2.119597,P1R1
49.765619,79.602637,-45.035229,0.857880,34.188616,1.599566,P1R1
49.801054,79.735917,-45.148279,0.540573,34.100869,1.178166,P1R1
49.825222,79.897701,-45.238283,0.306968,33.899441,0.804440,P1R1
49.840606,80.052731,-45.308638,0.331303,33.888722,0.545539,P1R1
49.848765,80.201483,-45.361263,0.379985,33.637488,0.396097,P1R1
49.851218,80.344235,-45.398875,0.656064,33.495363,0.262121,P1R1
49.833285,80.480795,-45.445351,1.168757,32.704656,-0.281162,P1R1
49.798081,80.641787,-45.499828,1.609504,33.855143,0.170508,P1R1
49.717105,80.793168,-45.601753,2.064190,33.980219,0.718273,P1R1
49.630521,80.936394,-45.702866,2.494274,34.270808,1.226353,P1R1
49.540801,81.072042,-45.803356,2.281959,34.334577,1.738682,P1R1
49.504057,81.202017,-45.912121,1.088005,34.666517,1.872494,P1R1
49.475679,81.296959,-45.996784,0.108084,33.854808,1.666376,P1R1
49.438542,81.361781,-46.081612,-1.866234,33.840532,0.133234,P1R1
49.432057,81.402625,-46.195882,-2.420205,33.469664,-0.219810,P1R1
49.483006,81.484692,-46.293918,-2.468182,33.538119,-0.152011,P1R1
49.512971,81.541455,-46.389619,-2.003737,33.238395,-0.199065,P1R1
49.556098,81.578091,-46.441298,-1.472943,33.464526,-0.181468,P1R1
49.614677,81.658138,-46.527338,-0.595235,33.365373,-0.348022,P1R1
49.702048,81.746581,-46.621795,-0.099827,34.103022,-0.062930,P1R1
49.829120,81.842162,-46.703530,0.580089,34.142885,0.461719,P1R1
50.100365,82.186047,-47.096831,0.689872,33.751452,0.202972,P1R1
50.396286,82.498544,-47.410367,0.979628,33.915624,0.263520,P1R1
50.676827,82.809088,-47.694012,1.776535,34.925499,1.092231,P1R1
50.957135,83.086021,-47.927355,1.731860,35.187433,1.080556,P1R1
51.218507,83.330955,-48.138114,0.326055,34.854424,0.800901,P1R1
51.445567,83.517669,-48.347888,-0.157920,34.558118,0.621064,P1R1
51.619328,83.683835,-48.505926,-0.572152,34.318302,0.359617,P1R1
51.749708,83.796050,-48.633268,-1.175395,34.922150,0.069819,P1R1
51.916919,83.901022,-48.781510,-0.953499,35.093794,0.158239,P1R1
52.040437,83.969528,-48.889338,0.084722,34.889471,0.352872,P1R1
52.181098,84.009617,-48.971986,0.585630,35.420680,0.748436,P1R1
52.266627,84.026106,-49.045551,1.468766,35.741055,1.550355,P1R1
52.305792,84.024434,-49.112719,2.182939,35.450285,1.796772,P1R1
52.323107,84.009189,-49.155931,2.138086,35.111152,1.707777,P1R1
52.323496,83.984875,-49.179047,1.765400,35.058515,1.863261,P1R1
52.349536,83.955273,-49.216627,1.366741,34.998767,1.974176,P1R1
52.344894,83.922056,-49.258603,0.062247,34.603140,1.594105,P1R1
52.347805,83.887480,-49.265007,-1.739833,32.663392,1.032324,P1R1
52.341848,83.883274,-49.261878,-2.004608,32.631451,0.744202,P1R1
52.330004,83.876026,-49.251942,-2.148112,32.179904,0.383668,P1R1
52.330418,83.867013,-49.216913,-2.224052,31.885640,0.288531,P1R1
52.342391,83.856635,-49.162558,-2.410087,31.355807,-0.035088,P1R1
52.332460,83.845437,-49.133568,-2.235601,30.975127,0.207329,P1R1
52.336643,83.834489,-49.086441,-1.613812,31.207856,0.212750,P1R1
52.337835,83.793876,-49.045381,-0.711903,31.337631,0.072469,P1R1
52.336503,83.758043,-49.011266,1.035118,33.007186,1.008080,P1R1
52.333267,83.727395,-48.983047,1.751437,33.289613,1.592808,P1R1
52.344899,83.701959,-48.939822,2.120274,33.625172,1.881690,P1R1
52.368971,83.711323,-48.884264,1.986081,33.986529,1.990242,P1R1
52.388108,83.719780,-48.840153,0.839880,34.107860,2.175071,P1R1
52.418905,83.727777,-48.785086,0.344661,34.841422,2.323842,P1R1
52.459526,83.735108,-48.721134,-0.332731,35.243668,2.208464,P1R1
52.530808,83.711716,-48.701229,-1.866580,36.138601,1.126988,P1R1
52.589006,83.691777,-48.688725,-1.979343,35.644168,0.475325,P1R1
52.651453,83.675359,-48.661723,-1.776469,35.527584,0.256089,P1R1
52.755152,83.662771,-48.652059,-1.709040,35.033461,0.023200,P1R1
52.838729,83.682284,-48.648482,-0.790551,34.125265,0.224176,P1R1
52.920682,83.699716,-48.628430,0.216078,34.368912,0.336758,P1R1
53.000806,83.714525,-48.594847,1.006477,34.753585,0.367417,P1R1
53.116903,83.727763,-48.578911,1.392768,34.987608,0.931292,P1R1
53.170728,83.737905,-48.538835,1.197047,34.621495,0.981007,P1R1
53.193020,83.745182,-48.529444,-0.367658,34.967143,0.712268,P1R1
53.204831,83.750566,-48.524991,-1.128372,34.913845,0.724982,P1R1
53.208432,83.754384,-48.524276,-1.641659,34.739320,0.858578,P1R1
53.222270,83.756218,-48.507633,-2.630114,34.733144,0.769599,P1R1
53.267787,83.727540,-48.526103,-3.114192,35.236677,0.544810,P1R1
53.301556,83.732414,-48.544399,-3.584157,35.225304,-0.257245,P1R1
53.342048,83.736106,-48.542200,-3.973823,35.182103,-0.612511,P1R1
53.372097,83.738843,-48.541932,-3.703841,35.181127,-0.428182,P1R1
53.376813,83.770038,-48.564561,-3.256919,35.033468,-0.151653,P1R1
53.376716,83.795978,-48.585141,-2.681891,34.468888,-0.501184,P1R1
53.410369,83.877179,-48.634237,-1.752469,34.077934,-0.759696,P1R1
53.419745,83.944412,-48.696999,-0.768679,34.379409,0.039092,P1R1
53.424250,84.028496,-48.750809,0.238380,34.041699,0.512940,P1R1
53.408689,84.126228,-48.815943,0.044977,33.845834,0.503017,P1R1
53.431348,84.205084,-48.900221,-1.054386,33.911807,0.509033,P1R1
53.480182,84.326822,-48.928991,-1.750502,32.536380,0.771367,P1R1
53.535958,84.424092,-48.930400,-1.824728,33.342960,0.338560,P1R1
53.580026,84.559192,-48.929312,-2.531747,33.079758,-0.645376,P1R1
53.646265,84.696681,-48.884744,-2.487787,33.375147,-0.683990,P1R1
53.683120,84.804303,-48.865523,-2.556093,33.784634,-0.797387,P1R1
53.732273,84.915831,-48.899606,-1.694286,33.720672,-0.416898,P1R1
53.769695,85.030350,-48.928144,-1.244181,33.465223,-0.528797,P1R1
53.797095,85.146622,-48.952393,-0.724665,33.370806,-0.224022,P1R1
53.799874,85.263749,-48.993337,-0.834905,32.102299,0.132196,P1R1
53.797952,85.381927,-49.026943,-1.194831,32.081046,0.031679,P1R1
53.830704,85.501309,-49.083872,-1.586091,31.922216,0.260959,P1R1
53.877849,85.590778,-49.181696,-2.022985,31.686954,0.909113,P1R1
53.930122,85.714936,-49.241798,-2.295720,32.551492,0.816626,P1R1
54.025035,85.839373,-49.298735,-2.557014,33.716453,0.450159,P1R1
54.155722,85.963713,-49.352640,-2.579578,34.778622,0.193233,P1R1
54.261617,86.086398,-49.395155,-2.207736,35.067892,-0.138493,P1R1
54.366470,86.238190,-49.477547,-1.555581,35.096808,0.089732,P1R1
54.410140,86.383092,-49.514156,-0.979204,35.054515,0.110516,P1R1
54.493545,86.523434,-49.549860,-0.323589,35.050070,0.169464,P1R1
54.578759,86.658973,-49.626140,0.507930,34.847652,-0.252199,P1R1
54.702983,86.820359,-49.767705,2.102057,35.581915,0.552283,P1R1
54.784091,86.972659,-49.903486,2.574428,35.256163,0.847902,P1R1
54.843941,87.116968,-50.012353,2.561172,35.001424,0.737176,P1R1
54.907727,87.254535,-50.147753,2.342054,35.322823,0.794297,P1R1
55.179465,87.539547,-50.434118,2.077056,35.339029,0.788485,P1R1
55.418033,87.765661,-50.648223,1.322662,35.719101,1.187281,P1R1
55.609079,87.939642,-50.817703,1.405808,37.011511,2.418631,P1R1
55.811957,88.069247,-50.957182,1.951212,37.009221,3.113245,P1R1
55.985166,88.190534,-51.040717,1.368869,36.922758,2.560742,P1R1
56.132745,88.275003,-51.077608,0.511709,36.754291,1.538148,P1R1
56.280127,88.329305,-51.126319,1.047210,36.682936,1.715356,P1R1
56.389087,88.358996,-51.155809,1.648023,36.778741,1.998312,P1R1
56.487491,88.369663,-51.220564,2.335219,36.494140,1.867243,P1R1
56.555577,88.365502,-51.265943,3.013177,35.784321,1.955565,P1R1
56.614452,88.380327,-51.275626,3.961005,36.617815,2.877863,P1R1
56.650820,88.383094,-51.275543,4.081881,36.622266,2.999549,P1R1
56.723541,88.377357,-51.278330,3.754878,37.124459,2.835678,P1R1
56.773976,88.365012,-51.274752,2.993655,37.162454,2.537268,P1R1
56.860421,88.348660,-51.276892,1.874294,38.026862,2.412558,P1R1
56.923772,88.329521,-51.274625,1.428881,37.543063,2.099902,P1R1
56.951035,88.338725,-51.289872,0.790553,37.618583,1.615455,P1R1
57.003048,88.343294,-51.330784,-0.427574,37.308034,0.236613,P1R1
57.038731,88.344031,-51.362991,-0.680074,37.298067,0.175767,P1R1
57.061001,88.341847,-51.387650,-0.582786,37.102229,0.148326,P1R1
57.072529,88.337529,-51.405907,-0.305607,36.875428,0.021801,P1R1
57.097206,88.362083,-51.469331,0.107753,36.748549,0.007485,P1R1
57.112598,88.380232,-51.522387,0.853749,36.011292,0.189411,P1R1
57.120325,88.393607,-51.564471,1.416802,36.942375,0.753361,P1R1
57.121762,88.432451,-51.597778,1.782650,37.306239,1.648018,P1R1
57.102685,88.463068,-51.643304,1.768903,37.768096,1.841017,P1R1
57.104610,88.516520,-51.729994,1.663132,37.135195,2.068468,P1R1
57.103536,88.559195,-51.800119,0.958675,37.235830,1.672707,P1R1
57.105334,88.651859,-51.927306,-0.571825,36.538126,0.195617,P1R1
57.088301,88.756673,-52.051138,-1.206440,36.661019,-0.396678,P1R1
57.055590,88.870743,-52.170880,-1.506978,36.553859,-0.756017,P1R1
57.010271,88.991152,-52.286975,-1.067141,36.774525,-0.363502,P1R1
56.971458,89.086555,-52.377793,-1.096233,36.499005,-0.615095,P1R1
57.081427,89.431421,-52.496458,-1.935199,36.267690,-1.596208,P1R1
57.190734,89.775771,-52.568147,-2.033250,36.463397,-1.533739,P1R1
57.249692,90.084524,-52.661162,-1.668083,36.611024,-1.191369,P1R1
57.280530,90.359650,-52.751965,-1.374226,36.517729,-1.149328,P1R1
57.303748,90.573513,-52.821066,-0.223498,36.501581,-1.089330,P1R1
57.357980,90.764813,-52.900812,0.357086,36.327773,-1.321601,P1R1
57.400955,90.905924,-52.959962,0.763117,36.901396,-1.100632,P1R1
57.384752,91.063246,-53.064277,1.634926,36.947504,-0.166190,P1R1
57.367608,91.175878,-53.145584,1.561778,37.076352,-0.129431,P1R1
57.372320,91.251829,-53.256656,0.574510,36.920064,-0.449435,P1R1
57.357641,91.327126,-53.363073,-0.309997,36.822460,-0.839673,P1R1
57.343116,91.402965,-53.445826,-2.522848,35.870193,-2.276632,P1R1
57.361787,91.451721,-53.465838,-3.401439,36.654523,-2.867173,P1R1
57.430668,91.508528,-53.484149,-3.923046,35.862317,-3.928309,P1R1
57.471900,91.542810,-53.512478,-3.789603,35.925944,-4.115477,P1R1
57.520548,91.589549,-53.509146,-3.200321,36.036593,-3.834547,P1R1
57.558993,91.647817,-53.500219,-2.537196,35.908120,-3.505501,P1R1
57.610987,91.686634,-53.538963,-0.544793,36.197302,-2.721193,P1R1
57.635517,91.739326,-53.588334,0.001032,35.518279,-2.728379,P1R1
57.636525,91.804112,-53.647668,0.408256,36.942940,-1.532965,P1R1
57.618554,91.820039,-53.714499,0.705142,37.021080,-1.133575,P1R1
57.584486,91.824742,-53.787450,0.529016,37.403363,-1.046731,P1R1
57.607646,91.851128,-53.855792,-1.407262,37.567819,-1.264308,P1R1
57.626124,91.866864,-53.908779,-2.050241,37.186423,-1.532525,P1R1
57.726263,91.934569,-53.918495,-3.857000,37.795045,-3.083187,P1R1
57.879602,92.017520,-53.910411,-4.565949,37.500918,-3.491254,P1R1
58.006876,92.081485,-53.900048,-4.424740,37.883474,-3.435929,P1R1
58.179811,92.160409,-53.876582,-3.824631,37.784738,-3.321357,P1R1
58.320226,92.220729,-53.854024,-3.157050,37.830994,-3.157171,P1R1
58.431373,92.264478,-53.834013,-2.258271,37.841647,-2.905730,P1R1
58.570301,92.325490,-53.825394,-0.811820,38.589225,-1.728381,P1R1
58.678827,92.369625,-53.819441,0.823212,38.537326,-0.370169,P1R1
58.830741,92.430307,-53.805322,-0.340345,37.682788,-0.785905,P1R1
58.948990,92.475206,-53.793511,-1.249473,38.269109,-1.296964,P1R1
59.053980,92.506918,-53.763431,-2.005621,37.679538,-1.971264,P1R1
59.185783,92.527811,-53.748931,-3.804084,37.682348,-3.233555,P1R1
59.446418,92.691622,-53.766858,-4.223344,37.392337,-4.274950,P1R1
59.693478,92.825484,-53.813392,-4.902585,37.046147,-5.237306,P1R1
59.888030,92.961477,-53.853882,-5.513252,37.498562,-5.848739,P1R1
60.058257,93.098517,-53.938965,-5.634857,37.283506,-5.908669,P1R1
60.185288,93.234655,-54.011693,-4.785864,37.889901,-4.821200,P1R1
60.259238,93.369361,-54.092427,-4.591479,38.352523,-4.776254,P1R1
60.320975,93.502660,-54.138006,-4.700245,38.205050,-4.945783,P1R1
60.395753,93.634081,-54.204358,-4.361905,38.075152,-4.822278,P1R1
60.444730,93.762814,-54.258257,-3.420116,39.285191,-3.669798,P1R1
60.456965,93.859090,-54.320808,-2.573702,39.825893,-2.810656,P1R1
60.492636,93.987996,-54.400773,-2.509784,40.307679,-2.354912,P1R1
60.550111,94.115290,-54.494287,-2.865831,39.779859,-2.302406,P1R1
60.589033,94.239859,-54.569743,-4.103226,39.796295,-3.215614,P1R1
60.596467,94.362098,-54.648880,-5.258044,39.814769,-3.919531,P1R1
60.648287,94.483477,-54.719421,-5.853022,39.926382,-4.433293,P1R1
60.722840,94.603214,-54.804088,-5.996342,39.635500,-4.517674,P1R1
60.778646,94.721341,-54.869769,-6.160781,39.736910,-4.329387,P1R1
60.872782,94.838503,-54.929313,-5.648281,39.490047,-3.968056,P1R1
60.945666,94.924439,-54.973407,-5.012936,40.040239,-3.961226,P1R1
61.022234,94.983604,-55.056396,-3.963324,41.586930,-3.060165,P1R1
61.095336,95.051190,-55.100268,-3.234168,41.754860,-1.902510,P1R1
61.133607,95.096265,-55.151795,-2.636634,41.968351,-1.313452,P1R1
61.228959,95.123816,-55.179326,-2.793874,42.225041,-1.041832,P1R1
61.356460,95.167586,-55.206331,-3.125397,41.885673,-1.054607,P1R1
61.473214,95.195048,-55.204440,-3.338342,42.509891,-1.139770,P1R1
61.564307,95.179057,-55.199097,-4.680979,41.623561,-2.811945,P1R1
61.615828,95.187222,-55.211312,-5.534260,41.236657,-3.778053,P1R1
61.688573,95.187642,-55.249488,-5.575884,41.100542,-3.665644,P1R1
61.741598,95.182127,-55.279193,-5.323824,40.789910,-3.573136,P1R1
61.761905,95.172107,-55.322196,-4.773076,40.815349,-3.233428,P1R1
61.787173,95.159559,-55.335414,-3.898725,40.932128,-2.880312,P1R1
61.839514,95.145951,-55.373718,-3.394500,40.246606,-2.560807,P1R1
61.877429,95.131135,-55.404414,-1.266249,40.816249,-0.872281,P1R1
61.887041,95.115966,-55.448405,-0.683836,40.846046,-0.544359,P1R1
61.927277,95.101891,-55.513048,-0.643924,40.861589,-0.569487,P1R1
61.955601,95.118560,-55.565083,-1.013059,40.801627,-0.707056,P1R1
62.141146,95.254345,-55.705058,-1.530239,40.641235,-1.003869,P1R1
62.277040,95.397429,-55.841728,-2.495334,40.390124,-0.753846,P1R1
62.406635,95.545725,-56.002974,-3.345256,40.825872,-1.204295,P1R1
62.492258,95.665480,-56.154781,-4.427030,39.926484,-1.901427,P1R1
62.539286,95.789362,-56.297093,-5.294012,39.714596,-3.057484,P1R1
62.570090,95.886510,-56.408709,-5.338436,39.403383,-3.074913,P1R1
62.571611,95.959846,-56.514063,-4.866037,39.220321,-2.965188,P1R1
62.581471,96.012710,-56.573751,-3.605419,38.802519,-2.594445,P1R1
62.583270,96.048533,-56.614270,-2.776509,39.042234,-2.350474,P1R1
62.595478,96.069382,-56.621093,-1.749905,39.499613,-2.343154,P1R1
62.600431,96.109091,-56.618373,-1.020423,39.629198,-1.764107,P1R1
62.638388,96.136170,-56.638772,-0.248874,39.261911,-1.330397,P1R1
62.682408,96.182535,-56.629529,0.191030,39.234734,-1.013944,P1R1
62.715971,96.215129,-56.617159,-0.659500,39.153211,-0.814977,P1R1
62.740465,96.236532,-56.602474,-1.038241,38.847925,-0.733261,P1R1
62.795457,96.249393,-56.616706,-1.657755,38.431906,-1.032765,P1R1
62.838476,96.254368,-56.627354,-3.477815,38.242724,-2.028803,P1R1
62.870433,96.283660,-56.634257,-3.609540,38.453551,-2.030311,P1R1
62.947677,96.305016,-56.647629,-4.019234,38.554279,-2.414637,P1R1
63.009258,96.318385,-56.658411,-3.826419,39.201791,-2.191860,P1R1
63.111077,96.326561,-56.675531,-3.468802,39.132355,-2.137531,P1R1
63.192074,96.359269,-56.689821,-2.870046,38.978122,-2.525395,P1R1
63.271040,96.383863,-56.680219,-2.718386,38.404434,-2.496104,P1R1
63.331729,96.401224,-56.671022,-2.472901,37.926380,-1.951136,P1R1
63.414832,96.412638,-56.693527,-2.343005,37.147442,-1.236214,P1R1
63.478703,96.419036,-56.712369,-2.412448,36.914262,-1.067975,P1R1
63.509797,96.421149,-56.748487,-2.813324,36.644161,-1.049125,P1R1
63.545501,96.419942,-56.759006,-4.046008,36.536567,-1.272275,P1R1
63.569402,96.416449,-56.767056,-4.285410,35.729355,-1.542883,P1R1
63.621807,96.411948,-56.803036,-4.662571,36.085568,-1.659467,P1R1
63.660375,96.435782,-56.833874,-5.178875,35.979182,-2.229146,P1R1
63.687550,96.454516,-56.858787,-5.017298,36.347718,-2.117868,P1R1
63.705305,96.468587,-56.878721,-4.563968,36.812577,-1.898932,P1R1
63.699417,96.477852,-56.915898,-3.001353,38.226401,-1.237121,P1R1
63.689972,96.483777,-56.946154,-3.068523,38.660057,-1.624356,P1R1
63.678611,96.485467,-56.973254,-2.572556,38.894720,-1.470869,P1R1
63.764352,96.486248,-57.105905,-1.518473,38.257533,-0.977015,P1R1
63.834653,96.485310,-57.216629,-0.897448,38.022925,-0.796005,P1R1
63.890864,96.483068,-57.307048,-0.454802,37.984150,-0.761886,P1R1
63.934603,96.479506,-57.379887,0.935216,38.891376,0.571479,P1R1
63.967394,96.475349,-57.436452,1.381930,39.315621,1.011650,P1R1
63.990854,96.470839,-57.478969,1.590415,39.465105,1.320602,P1R1
64.006641,96.465677,-57.510622,1.272551,38.898701,1.374768,P1R1
64.016080,96.460578,-57.532329,0.925299,38.726334,1.160324,P1R1
64.041987,96.485997,-57.596482,0.780521,38.437631,0.945482,P1R1
64.060358,96.536519,-57.647614,0.004025,38.665011,0.056127,P1R1
64.072795,96.578410,-57.686459,-0.140066,38.895205,-0.331181,P1R1
64.118024,96.642852,-57.744803,-0.391671,38.972271,-0.527750,P1R1
64.137518,96.695032,-57.810497,-0.336122,38.895967,-0.649233,P1R1
64.188880,96.765913,-57.893642,0.017228,38.983098,-0.279331,P1R1
64.245668,96.822811,-57.938833,0.479465,38.831747,-0.007112,P1R1
64.290157,96.896391,-57.972949,0.875618,39.026772,0.612452,P1R1
64.307087,97.013956,-58.017422,1.350985,39.144562,1.030412,P1R1
64.355736,97.109098,-58.080367,1.952934,39.247850,1.448346,P1R1
64.392959,97.213412,-58.129169,2.525944,39.331631,1.748856,P1R1
64.420845,97.294336,-58.166811,3.919072,39.639024,2.343660,P1R1
64.456821,97.355488,-58.173488,4.792467,39.753284,2.722358,P1R1
64.521282,97.429996,-58.204641,5.756441,39.767888,3.122911,P1R1
64.572219,97.485325,-58.227309,6.790574,39.811809,3.563216,P1R1
64.627462,97.524047,-58.223445,8.806790,39.728749,4.377202,P1R1
64.707668,97.579253,-58.247888,10.739378,39.620252,5.174676,P1R1
64.787293,97.618516,-58.246525,12.337275,39.476452,5.760629,P1R1
64.881857,97.645150,-58.201849,13.050209,39.512137,6.036305,P1R1
65.026218,97.692043,-58.150919,13.761783,39.535360,6.303238,P1R1
65.142314,97.724966,-58.108056,15.342604,39.630687,6.940763,P1R1
65.233101,97.746156,-58.073104,16.107772,39.680855,7.182179,P1R1
65.301734,97.757716,-58.045644,17.384624,39.631064,7.520064,P1R1
65.405547,97.762953,-58.033407,17.996565,39.665034,7.650786,P1R1
65.484712,97.791980,-58.026085,18.962630,39.765930,7.910111,P1R1
65.543179,97.811225,-58.024015,20.097805,39.776237,8.338115,P1R1
65.583945,97.823294,-58.024297,20.820567,39.735319,8.649046,P1R1
65.610573,97.799533,-58.026458,21.620073,39.807669,9.047776,P1R1
65.625333,97.775724,-58.030078,22.236307,39.787250,9.294649,P1R1
65.630880,97.752212,-58.035827,23.477066,39.711167,9.829098,P1R1
65.613203,97.729919,-58.062757,24.215696,39.581132,10.080804,P1R1
65.576694,97.709271,-58.107475,25.004425,39.576280,10.284359,P1R1
65.541557,97.690268,-58.147272,26.042416,39.517394,10.438010,P1R1
65.492577,97.673309,-58.201733,26.471609,39.442749,10.512381,P1R1
65.433002,97.657886,-58.269154,27.436444,39.205502,10.900766,P1R1
65.381575,97.644774,-58.325285,28.068964,39.145263,11.269908,P1R1
65.338747,97.603293,-58.372122,29.334810,39.147612,11.947830,P1R1
65.287299,97.568133,-58.430116,29.856779,39.183083,12.208062,P1R1
65.245234,97.539139,-58.476741,30.438573,39.235842,12.533392,P1R1
65.195703,97.514964,-58.534946,31.091519,39.261797,12.854404,P1R1
65.140219,97.495086,-58.602803,32.305218,39.129679,13.386396,P1R1
65.080024,97.479471,-58.677465,32.941063,39.132178,13.694277,P1R1
65.032592,97.466977,-58.738489,33.896013,39.036175,13.984793,P1R1
64.979677,97.487583,-58.806459,34.273821,38.803174,13.989487,P1R1
64.938934,97.506411,-58.859568,34.823160,38.694438,14.203049,P1R1
64.892631,97.522865,-58.920375,35.400771,38.667600,14.429143,P1R1
64.857877,97.536562,-58.968216,36.326647,38.783492,14.927626,P1R1
64.816786,97.547799,-59.024453,36.782368,38.599007,15.146678,P1R1
64.786367,97.556933,-59.067351,37.347853,38.301416,15.361442,P1R1
64.765016,97.564088,-59.098904,38.034511,38.096888,15.580541,P1R1
64.735168,97.568647,-59.142651,39.636918,38.056200,16.261539,P1R1
64.713878,97.571703,-59.175436,40.516389,37.902285,16.523681,P1R1
64.699744,97.573455,-59.199020,41.243138,37.676220,16.751743,P1R1
64.691452,97.574099,-59.215061,42.063497,37.425776,17.028654,P1R1
64.687913,97.573303,-59.226145,43.243280,37.420088,17.551717,P1R1
64.720211,97.572364,-59.191265,43.593335,37.468300,17.741573,P1R1
64.750339,97.570311,-59.160083,43.597332,37.552550,17.840467,P1R1
64.793765,97.568143,-59.111513,43.648283,37.532901,17.939262,P1R1
64.831600,97.565673,-59.069662,43.572894,37.459530,17.948715,P1R1
64.880101,97.562737,-59.015064,43.500991,37.329920,17.897804,P1R1
64.958909,97.560334,-58.999842,43.303529,37.366328,17.824103,P1R1
65.040703,97.558073,-58.968371,42.995510,37.464627,17.715696,P1R1
65.123564,97.585433,-58.924328,42.399797,37.267226,17.310147,P1R1
65.190611,97.608188,-58.889464,42.380612,37.604326,17.371202,P1R1
65.259652,97.626325,-58.843409,41.882673,37.963108,17.245020,P1R1
65.329811,97.640762,-58.787068,41.631368,37.944810,17.117218,P1R1
65.384357,97.651611,-58.742992,41.599176,37.874149,17.059290,P1R1
65.479163,97.689661,-58.720281,41.721770,37.903525,17.195316,P1R1
65.554129,97.720379,-58.705474,41.983028,37.727833,17.260234,P1R1
65.627760,97.744422,-58.677223,42.244421,37.432813,17.264909,P1R1
65.683894,97.762007,-58.658453,43.110257,36.813411,17.506383,P1R1
65.724871,97.774517,-58.646637,43.582579,36.570210,17.702107,P1R1
65.753201,97.782193,-58.641670,44.739118,36.066750,18.025580,P1R1
65.770539,97.816367,-58.641180,45.208747,35.770801,18.174115,P1R1
65.795925,97.842085,-58.626364,46.423746,35.360148,18.609553,P1R1
65.850430,97.862011,-58.646811,46.868883,35.183125,18.748796,P1R1
65.891846,97.876286,-58.667163,47.270442,34.943742,18.780168,P1R1
65.922020,97.885763,-58.686824,47.678632,34.560073,18.810098,P1R1
65.942746,97.891252,-58.705383,48.032233,34.085274,18.660115,P1R1
65.955820,97.892980,-58.723676,48.548924,33.292077,18.547711,P1R1
65.962663,97.892236,-58.740292,48.856596,32.667734,18.254800,P1R1
65.964656,97.889619,-58.755193,49.002820,32.103558,17.865386,P1R1
65.963112,97.885115,-58.769514,48.601860,31.365654,17.451293,P1R1
65.958939,97.879762,-58.782080,48.261829,31.339642,17.357596,P1R1
65.953108,97.873385,-58.794125,47.383899,30.933501,16.614998,P1R1
65.984430,97.866961,-58.835563,47.157690,32.044248,16.798705,P1R1
66.009535,97.859938,-58.872200,46.904861,32.734158,16.487495,P1R1
66.028984,97.853225,-58.902873,46.798072,32.720794,16.269530,P1R1
66.043522,97.846922,-58.928124,46.722992,32.959474,16.361684,P1R1
66.053892,97.841086,-58.948561,46.974244,33.036111,16.502356,P1R1
66.060907,97.835217,-58.965917,47.864144,32.586908,16.527585,P1R1
66.065098,97.829920,-58.979555,48.157797,32.435327,16.656547,P1R1
66.067057,97.825172,-58.990084,48.446525,32.459404,16.681469,P1R1
66.067308,97.820935,-58.998075,48.507632,32.375353,16.453988,P1R1
66.066521,97.816114,-59.006248,48.469688,32.506689,16.376675,P1R1
66.064831,97.811864,-59.012527,49.133578,32.564901,16.658612,P1R1
66.154933,97.809618,-59.056603,50.732921,32.446447,17.449513,P1R1
66.230597,97.807583,-59.093568,51.871877,31.761764,17.497017,P1R1
66.292328,97.835172,-59.125125,53.668421,31.862134,18.181507,P1R1
66.341731,97.858371,-59.150700,54.617039,32.199428,18.493551,P1R1
66.380145,97.877358,-59.171036,54.955101,32.041519,18.786776,P1R1
66.409089,97.891904,-59.187994,55.025051,32.153961,18.765384,P1R1
66.429849,97.902979,-59.201023,55.067690,32.444174,19.059556,P1R1
66.427759,97.910200,-59.232484,54.466597,32.607116,19.413371,P1R1
66.460678,97.915509,-59.287948,53.808057,32.761574,19.273394,P1R1
66.485691,97.918596,-59.333657,53.084265,32.341927,18.687312,P1R1
66.504033,97.919318,-59.371683,52.332041,32.854236,18.172215,P1R1
66.516664,97.918639,-59.401787,52.343452,32.676689,17.805887,P1R1
66.524723,97.916347,-59.426166,52.609890,32.925464,17.852461,P1R1
66.512884,97.913061,-59.465151,52.996593,32.934557,18.034928,P1R1
66.500697,97.908786,-59.497177,54.488931,32.621612,18.682161,P1R1
66.505258,97.874584,-59.501480,55.318907,32.123196,18.777460,P1R1
66.546154,97.844699,-59.534449,56.047679,31.979917,19.054454,P1R1
66.579757,97.818824,-59.561380,57.281271,32.243248,19.701571,P1R1
66.606623,97.797167,-59.582264,57.422203,32.123683,19.848586,P1R1
66.627497,97.779381,-59.598044,57.438894,32.022423,19.843700,P1R1
66.643277,97.764532,-59.610743,57.313798,32.102261,19.974726,P1R1
66.654605,97.752795,-59.619882,56.639676,31.778320,19.725984,P1R1
66.662346,97.743201,-59.627336,55.606069,31.968432,19.671659,P1R1
66.667057,97.735932,-59.632462,55.301932,31.979678,19.308689,P1R1
66.707491,97.731200,-59.665758,55.302612,32.741451,19.327804,P1R1
66.740259,97.727918,-59.693233,55.156872,32.618747,18.985907,P1R1
66.766245,97.725228,-59.716654,55.708421,32.320175,18.825451,P1R1
66.786139,97.723451,-59.735382,56.140625,32.268778,18.925391,P1R1
66.800786,97.722339,-59.750090,56.658628,32.177427,18.988751,P1R1
66.810527,97.751675,-59.761433,56.978030,31.775812,18.870264,P1R1
66.800697,97.775920,-59.791722,57.414885,30.624790,18.181491,P1R1
66.790458,97.796072,-59.816502,57.420383,30.349530,18.206832,P1R1
66.780450,97.811817,-59.837572,59.004308,31.126957,19.370976,P1R1
66.770912,97.824075,-59.854287,58.591277,31.525325,19.303580,P1R1
66.838475,97.833917,-59.928290,58.488596,31.407168,19.213906,P1R1
66.895275,97.840917,-59.989921,58.953744,31.326215,19.292810,P1R1
66.941959,97.845470,-60.040211,59.533782,31.070170,19.353247,P1R1
66.979398,97.847963,-60.080358,60.227384,31.070386,19.558121,P1R1
67.008711,97.848229,-60.112780,60.381740,30.644224,19.105692,P1R1
67.030805,97.847215,-60.137443,60.712177,30.840221,19.176625,P1R1
67.046736,97.845217,-60.155597,61.284111,31.021916,19.578984,P1R1
67.041389,97.842231,-60.188974,61.619457,30.885350,19.788968,P1R1
67.072674,97.838341,-60.247144,61.411406,31.645747,20.278682,P1R1
67.097108,97.834226,-60.294092,61.451165,32.528920,20.624264,P1R1
67.115561,97.830025,-60.331116,61.242651,32.824140,20.445072,P1R1
67.129031,97.825315,-60.360697,59.703867,32.767006,19.288636,P1R1
67.138214,97.820784,-60.382840,59.497349,32.771390,18.879217,P1R1
67.143897,97.816483,-60.398807,59.568204,32.886135,18.920813,P1R1
67.146889,97.812043,-60.410625,60.485680,33.212489,19.397946,P1R1
67.147718,97.807932,-60.418362,60.992725,33.185247,19.443020,P1R1
67.147063,97.803614,-60.424103,61.381149,32.638159,18.978498,P1R1
67.199627,97.800034,-60.437847,61.986790,32.309319,19.011310,P1R1
67.243114,97.796757,-60.448185,62.501963,32.652256,19.334829,P1R1
67.278367,97.793227,-60.456931,63.383912,32.823074,20.585972,P1R1
67.306095,97.790018,-60.463354,63.842396,32.999648,20.975111,P1R1
67.327216,97.787093,-60.467983,63.646353,32.962939,21.049370,P1R1
67.342756,97.784017,-60.472146,61.976981,32.878152,20.594216,P1R1
67.392126,97.751833,-60.505154,59.800223,32.926906,19.858625,P1R1
67.447870,97.724357,-60.512865,59.369596,33.413213,20.212666,P1R1
67.492512,97.700812,-60.519964,61.026531,33.218802,20.182240,P1R1
67.527149,97.681451,-60.525527,61.927228,33.227340,20.528109,P1R1
67.553279,97.665058,-60.531646,61.813704,32.515306,19.945191,P1R1
67.588235,97.651815,-60.517228,62.320424,31.892268,19.787225,P1R1
67.598384,97.641297,-60.525477,62.846850,31.960211,20.008621,P1R1
67.603916,97.632023,-60.535698,64.020200,32.659854,21.254814,P1R1
67.605572,97.625072,-60.544673,63.811409,32.761698,21.141162,P1R1
67.604319,97.620029,-60.552556,63.362434,33.308799,21.321715,P1R1
67.601243,97.615460,-60.561828,63.356415,33.991801,22.084974,P1R1
67.596739,97.612233,-60.569955,62.664139,34.205191,21.849923,P1R1
67.620727,97.553048,-60.712108,62.989862,34.406085,21.799212,P1R1
67.639961,97.503343,-60.832888,63.431014,34.203957,21.756737,P1R1
67.654985,97.462471,-60.933420,64.506052,34.050754,21.803227,P1R1
67.666360,97.429619,-61.015317,65.145808,33.809475,21.817145,P1R1
67.674909,97.403345,-61.081730,66.280866,34.467695,22.657196,P1R1


==> images/plots/results/GPS-IMU_c_f_results/Data6_positions_rotations_fuzzy.txt <==
x,y,z,yaw,pitch,roll,motionModel
0.312321,-0.374310,0.827784,0.009389,-0.051981,0.010500,P0R0
1.095494,-0.481250,1.942659,-0.041867,0.008970,0.030499,P1R0
2.070106,-1.341890,4.234933,-0.093567,0.073873,0.007598,P2R0
2.222855,-1.843640,5.050475,-0.131745,0.086190,-0.007116,P1R0
2.301154,-2.121497,5.494227,-0.130830,0.087845,0.050903,P1R0
2.340278,-2.286646,5.748688,-0.008815,0.050351,0.039772,P1R0
2.355961,-2.387752,5.894110,0.081272,0.048439,0.064093,P1R0
2.356051,-2.448859,5.970237,0.126159,0.114987,0.060272,P1R0
2.344844,-2.482958,5.998614,-0.048213,0.204978,-0.005499,P1R0
2.324952,-2.497640,5.991954,-0.112077,0.296739,-0.038054,P1R0
2.298200,-2.497727,5.958544,0.120602,0.183517,-0.073177,P1R0
2.283323,-2.486314,5.926423,0.122884,0.182407,-0.073521,P1R0
2.261148,-2.466357,5.874394,0.146486,0.174931,-0.028906,P1R0
2.233626,-2.440065,5.807672,0.198415,0.195000,-0.006748,P1R0
2.202520,-2.409409,5.730934,0.261799,0.157737,-0.027666,P1R0
2.169433,-2.376165,5.648419,0.296015,0.073463,0.032117,P1R0
2.135785,-2.341908,5.563870,0.235331,0.152722,0.058373,P1R0
2.102785,-2.307975,5.480485,0.258518,0.304085,0.063688,P1R0
2.071401,-2.275450,5.400827,0.352448,0.312231,0.041609,P1R0
2.042839,-2.275120,5.326834,0.423170,0.331332,0.038315,P1R0
2.017020,-2.272998,5.259794,0.422412,0.302122,-0.002787,P1R0
1.994214,-2.269630,5.200460,0.678093,0.329175,-0.212743,P1R0
1.974027,-2.235473,5.149101,0.814649,0.350379,-0.254836,P1R0
1.957455,-2.235471,5.105617,0.844373,0.413890,-0.319854,P1R0
1.943292,-2.205107,5.069638,0.961493,0.669535,-0.395192,P1R0
1.931870,-2.179079,5.040585,0.968146,0.606122,-0.426195,P1R0
1.922912,-2.157258,5.017767,0.822941,0.598152,-0.468816,P1R0
1.916118,-2.139382,5.000440,0.726795,0.562334,-0.497596,P1R0
1.911183,-2.125108,4.987828,0.758532,0.521308,-0.492160,P1R0
1.907810,-2.114042,4.979184,0.736810,0.556147,-0.518144,P1R0
1.905721,-2.105771,4.973805,0.736558,0.608678,-0.516200,P1R0
1.904660,-2.099881,4.971044,0.706559,0.675761,-0.552077,P1R0
1.904397,-2.095975,4.970331,0.604369,0.624367,-0.588315,P1R0
1.904735,-2.093686,4.971154,0.599577,0.645686,-0.574615,P1R0
1.905502,-2.092676,4.973087,0.651548,0.613588,-0.593976,P1R0
1.906557,-2.092652,4.975762,0.654121,0.611790,-0.579645,P1R0
1.907783,-2.093357,4.978883,0.622090,0.614959,-0.585919,P1R0
1.909086,-2.094570,4.982230,0.543928,0.423797,-0.711701,P1R0
1.932390,-2.095757,4.935125,0.590036,0.174670,-0.824758,P1R0
1.952291,-2.097183,4.895621,0.695986,-0.010653,-0.960420,P1R0
1.968909,-2.098729,4.863260,0.951923,-0.000099,-1.044624,P1R0
1.982467,-2.100305,4.837414,0.858452,0.018702,-0.986850,P1R0
1.993241,-2.101842,4.817374,0.841131,-0.089485,-0.945688,P1R0
2.001543,-2.103288,4.802405,0.890138,-0.196745,-0.893443,P1R0
2.007701,-2.104613,4.791750,0.909687,-0.238829,-0.888959,P1R0
2.012038,-2.105797,4.784693,0.943997,-0.248342,-0.938150,P1R0
2.014863,-2.106831,4.780567,0.900639,-0.236462,-0.952223,P1R0
2.016462,-2.107714,4.778766,0.841482,-0.202869,-0.950620,P1R0
2.017090,-2.108448,4.778766,0.883737,-0.020506,-0.928764,P1R0
2.006220,-2.079217,4.688497,0.781660,0.139299,-0.845920,P1R0
1.996451,-2.054417,4.613144,0.795278,0.128953,-0.840966,P1R0
1.987866,-2.033839,4.551717,0.760158,0.098141,-0.790870,P1R0
1.980488,-2.017173,4.502931,0.744362,0.055574,-0.786337,P1R0
1.974274,-2.004025,4.465393,0.662574,0.128266,-0.775255,P1R0
1.969167,-1.993989,4.437580,0.716563,0.120172,-0.838257,P1R0
1.965073,-1.986638,4.418020,0.775140,0.189110,-0.828249,P1R0
1.961885,-1.981552,4.405312,0.853480,0.216720,-0.839648,P1R0
1.959486,-1.978333,4.398154,0.766109,0.289371,-0.836225,P1R0
1.957764,-1.976617,4.395374,0.776945,0.392218,-0.817707,P1R0
1.956601,-1.976071,4.395949,0.678111,0.319943,-0.739332,P1R0
1.917771,-1.977027,4.428904,0.470401,0.305887,-0.626072,P1R0
1.885127,-1.978527,4.458997,0.493270,0.289825,-0.517203,P1R0
1.858310,-1.980374,4.485809,0.579334,0.308287,-0.554777,P1R0
1.836826,-1.982406,4.509169,0.424553,0.286423,-0.502099,P1R0
1.771698,-1.985252,4.467497,4.537626,0.409707,-1.160452,P1R0
1.718125,-1.987945,4.431924,4.675692,0.368222,-1.145524,P1R0
1.675146,-1.990418,4.402235,4.729362,0.340825,-1.204243,P1R0
1.641641,-1.992632,4.378045,4.847116,0.671075,-1.120775,P1R0
1.616424,-1.994573,4.358834,4.665006,0.903106,-1.121745,P1R0
1.598296,-1.996234,4.344058,4.487409,1.020373,-0.781925,P1R0
1.586103,-1.997627,4.333113,4.218169,1.115990,-0.655162,P1R0
1.578762,-1.998764,4.325437,4.354179,1.156561,-0.514276,P1R0
1.575289,-1.999672,4.320460,4.424083,1.357244,-0.658552,P1R0
1.558676,-2.000636,4.297111,4.415245,1.762229,-0.840923,P1R0
1.546752,-2.001380,4.278628,4.629476,2.027802,-0.741685,P1R0
1.538267,-1.971939,4.264471,4.753985,2.297153,-0.725499,P1R0
1.533060,-1.946915,4.254040,4.420311,2.374728,-0.501526,P1R0
1.530476,-1.926115,4.246765,4.183436,2.029809,-0.268380,P1R0
1.529930,-1.909236,4.242107,3.951546,1.495907,-0.277136,P1R0
1.530910,-1.895897,4.239583,2.830901,1.715332,-0.005011,P1R0
1.571105,-1.885072,4.208794,2.207958,1.955844,0.079580,P1R0
1.606205,-1.877046,4.183837,1.444658,2.197157,0.152769,P1R0
1.636196,-1.871393,4.164165,0.376629,2.282106,-0.234061,P1R0
1.661260,-1.867711,4.149141,0.150038,2.291913,-0.409011,P1R0
1.681722,-1.865627,4.138130,0.213791,2.186323,-0.526848,P1R0
1.698003,-1.864800,4.130528,1.156063,1.914474,-0.998178,P1R0
1.694436,-1.865198,4.105163,1.540637,1.795897,-1.228282,P1R0
1.690104,-1.866262,4.085192,1.968249,1.806727,-1.300479,P1R0
1.685375,-1.867777,4.069975,2.631711,2.071462,-1.262290,P1R0
1.680535,-1.869566,4.058873,3.106609,3.037831,-0.793746,P1R0
1.675802,-1.871487,4.051247,2.903100,3.449724,-0.416371,P1R0
1.671328,-1.873434,4.046464,2.665065,3.376329,-0.341121,P1R0
1.667215,-1.875324,4.043966,2.220667,3.088688,-0.266071,P1R0
1.663530,-1.877102,4.043256,1.637326,2.992816,-0.249142,P1R0
1.660305,-1.878730,4.043911,0.685588,2.591510,-0.070470,P1R0
1.657545,-1.880185,4.045537,0.473906,3.190055,-0.200256,P1R0
1.639102,-1.881717,4.027258,0.350756,3.999119,-0.195438,P1R0
1.623546,-1.883024,4.012517,0.293565,4.093218,-0.451024,P1R0
1.610728,-1.884116,4.000970,0.465697,4.528052,-0.637524,P1R0
1.600420,-1.885007,3.992215,1.062024,4.474646,-0.758295,P1R0
1.592372,-1.885719,3.985874,2.378341,4.550048,-1.027481,P1R0
1.586297,-1.886271,3.981549,3.087224,4.934363,-0.921884,P1R0
1.581914,-1.886685,3.978881,4.335623,5.154570,-0.481783,P1R0
1.578962,-1.886992,3.977547,5.040554,6.620328,-0.144721,P1R0
1.577173,-1.887200,3.977239,4.755998,6.850203,-0.287057,P1R0
1.576311,-1.887329,3.977700,4.187912,6.846589,-0.484158,P1R0
1.560044,-1.887664,3.958148,2.240029,5.939073,-1.182288,P1R0
1.546776,-1.887913,3.942101,1.191876,5.776630,-1.478564,P1R0
1.536236,-1.888090,3.929260,0.618642,5.128236,-1.632960,P1R0
1.528117,-1.888208,3.919277,-0.075339,5.134814,-2.057185,P1R0
1.522106,-1.888290,3.911783,0.262216,5.294701,-2.125981,P1R0
1.221719,-1.083165,3.231601,1.236650,5.144842,-2.229184,P1R0
0.867353,-0.156753,2.452204,2.094852,4.726149,-2.325721,P2R0
0.634946,0.463630,1.860612,3.382420,3.933093,-2.484401,P1R0
0.461190,0.959075,1.418203,3.820926,3.851826,-2.293540,P1R0
0.352844,1.365012,1.031456,3.877563,4.696123,-1.982192,P1R0
0.261247,1.792582,0.645564,3.511229,4.154487,-2.039588,P1R0
0.194886,2.148592,0.351203,2.831065,4.029050,-2.393921,P1R0
0.187004,2.445559,0.103525,2.224297,4.224636,-2.563247,P1R0
0.190624,2.691957,-0.075420,1.386367,4.673177,-2.859950,P1R0
0.175621,2.983806,-0.306839,1.635943,3.298223,-3.028522,P1R0
0.244208,3.435671,-0.763486,1.564130,3.411135,-3.093894,P1R0
0.293910,3.815580,-1.143456,1.406845,4.638298,-3.298185,P1R0
0.379063,4.132532,-1.464000,1.576911,4.646944,-3.487866,P1R0
0.439313,4.364185,-1.723040,1.976531,4.929189,-3.590157,P1R0
0.470445,4.523420,-1.858575,2.594452,4.825714,-3.688241,P1R0
0.497957,4.593207,-1.940341,4.359595,4.701808,-3.846440,P1R0
0.558913,4.650345,-2.009134,5.246426,4.630940,-4.350218,P1R0
0.723429,4.731596,-2.131411,5.586402,4.280254,-4.525331,P1R0
0.829194,4.774498,-2.252012,5.386968,4.139273,-4.342086,P1R0
0.882703,4.787383,-2.372823,4.793124,3.833970,-4.165025,P1R0
0.841841,4.806521,-2.557449,3.798547,3.204846,-4.218254,P1R0
0.850577,4.806061,-2.632224,3.467499,4.109761,-4.369317,P1R0
0.892444,4.791098,-2.705583,3.254682,4.180926,-4.531227,P1R0
0.940773,4.765713,-2.729035,3.717361,4.286801,-4.854128,P1R0
0.962123,4.733133,-2.752809,4.071794,3.605158,-4.922256,P1R0
0.960357,4.696445,-2.778934,4.345197,3.144236,-5.007620,P1R0
0.955830,4.628358,-2.788261,4.659396,2.364709,-5.267952,P1R0
0.964662,4.595497,-2.764322,4.896166,1.618864,-5.040835,P1R0
0.953549,4.563872,-2.754789,4.880726,1.546527,-4.763647,P1R0
0.915332,4.534037,-2.851569,4.182384,1.885565,-4.739903,P1R0
0.935464,4.508035,-2.936265,3.850438,1.917384,-4.688785,P1R0
0.935516,4.484850,-3.021366,3.520051,1.742495,-5.040970,P1R0
1.041535,4.556579,-3.104724,3.684732,1.093346,-5.170086,P1R0
1.130436,4.617416,-3.167639,4.023208,0.943998,-4.865236,P1R0
1.240423,4.728468,-3.242969,4.637390,1.267305,-3.769848,P1R0
1.329582,4.850646,-3.299070,4.503194,1.186408,-3.684628,P1R0
1.437974,4.981371,-3.368738,3.821008,0.556197,-3.375414,P1R0
1.470533,5.056404,-3.410885,3.202453,0.619167,-2.748759,P1R0
1.512717,5.174090,-3.489515,2.703418,0.529848,-2.850018,P1R0
1.541963,5.297275,-3.549064,2.138394,1.032121,-3.278119,P1R0
1.560466,5.424204,-3.592199,1.939625,1.050140,-3.347443,P1R0
1.554108,5.553164,-3.642161,2.124361,1.862989,-3.617053,P1R0
1.543325,5.683305,-3.677677,2.405838,2.558045,-3.959769,P1R0
1.551600,5.814072,-3.751685,3.155570,2.899846,-4.477028,P1R0
1.554809,5.944386,-3.808195,3.487721,3.004377,-4.752812,P1R0
1.554566,6.043776,-3.849617,4.267760,2.743736,-4.603777,P1R0
1.535162,6.146231,-3.898868,4.924021,3.283896,-4.593246,P1R0
1.516509,6.221643,-3.934525,5.709039,4.154429,-3.637987,P1R0
1.483005,6.273927,-3.979300,5.649619,4.659058,-3.409648,P1R0
1.437432,6.307069,-4.032166,5.224371,4.544076,-2.996628,P1R0
1.419971,6.355370,-4.121887,4.621841,4.490209,-2.987626,P1R0
1.421249,6.417382,-4.171760,3.954233,4.321307,-2.767798,P1R0
1.444467,6.491663,-4.258365,3.383330,5.101129,-3.144419,P1R0
1.479824,6.606520,-4.305125,3.217343,5.040539,-3.378720,P1R0
1.493240,6.725279,-4.358763,3.330423,5.103083,-3.414982,P1R0
1.504096,6.816981,-4.397942,3.934286,4.862548,-3.535551,P1R0
1.549805,6.945780,-4.454816,4.277815,4.639654,-3.635917,P1R0
1.587810,7.045340,-4.497066,4.787872,4.747709,-4.111556,P1R0
1.704200,7.180837,-4.495187,5.687626,4.401598,-4.925460,P1R0
1.800568,7.315319,-4.487843,5.696788,5.013052,-4.499179,P1R0
1.894505,7.448556,-4.456179,5.615278,4.804133,-4.231410,P1R0
2.039574,7.581056,-4.414179,5.546309,4.531496,-3.720000,P1R0
2.124962,7.680856,-4.416796,5.394366,4.278667,-3.477968,P1R0
2.228126,7.783694,-4.447180,4.016919,3.875738,-2.999504,P1R0
2.329870,7.889078,-4.521826,3.301435,3.054461,-2.720990,P1R0
2.392178,7.966143,-4.603815,2.880262,2.906333,-2.710387,P1R0
2.522257,8.080912,-4.638843,2.552526,1.630586,-3.087638,P1R0
2.629813,8.196865,-4.735926,2.501239,1.516838,-3.149647,P1R0
2.749643,8.314160,-4.844508,3.232997,1.359548,-3.724932,P1R0
2.879475,8.432452,-4.961765,3.548654,2.129668,-4.079707,P1R0
2.962983,8.550554,-5.075978,3.921250,2.788924,-4.462109,P1R0
3.093622,8.639756,-5.154819,4.280379,2.416527,-4.730084,P1R0
3.215512,8.733532,-5.264609,4.620861,3.573614,-3.925791,P1R0
3.610536,9.766075,-5.965045,4.648034,3.707213,-3.667104,P1R0
4.112934,10.935026,-6.708632,4.782586,4.179266,-3.637005,P2R0
4.368846,11.604384,-7.123493,4.936703,4.370365,-3.614700,P1R0
4.597218,12.100063,-7.461959,5.063151,4.527066,-3.572114,P1R0
4.766149,12.468013,-7.713974,5.291895,4.648869,-3.577699,P1R0
4.872495,12.736370,-7.919515,5.393727,4.665235,-3.548292,P1R0
4.944143,12.924257,-8.066987,5.523573,4.612043,-3.503477,P1R0
4.989392,13.042413,-8.171538,5.488418,4.529253,-3.120635,P1R0
5.207613,13.168548,-8.292541,5.430941,4.568947,-3.011643,P1R0
5.392917,13.271376,-8.351724,5.842618,4.352632,-3.117208,P1R0
5.534123,13.297434,-8.379563,6.225141,4.012823,-3.256054,P1R0
5.673912,13.320596,-8.412411,6.795524,3.417434,-3.435839,P1R0
5.791483,13.314992,-8.402055,7.311215,3.066342,-3.510022,P1R0
5.874297,13.288074,-8.377384,7.707495,2.851818,-3.685075,P1R0
5.982267,13.247316,-8.352528,8.178673,3.287766,-3.509569,P1R0
6.058563,13.197277,-8.320581,8.310697,3.323168,-3.271239,P1R0
6.124645,13.142619,-8.264204,7.907360,3.014544,-3.176388,P1R0
6.182527,13.116798,-8.188909,7.508888,2.667492,-3.133309,P1R0
6.289251,13.088614,-8.108977,6.671728,2.211667,-2.770663,P1R0
6.367875,13.058849,-8.038243,6.322334,2.024874,-2.827620,P1R0
6.438869,13.029328,-7.956477,5.815909,2.419711,-2.912866,P1R0
6.503902,13.001130,-7.866744,5.240067,3.412984,-3.103291,P1R0
6.564392,12.975053,-7.771526,4.982678,3.664238,-3.195265,P1R0
6.621582,12.951578,-7.672904,4.926137,3.791700,-3.165031,P1R0
6.676511,12.930957,-7.572541,5.113524,3.738884,-3.190540,P1R0
6.713934,12.912964,-7.492356,6.315677,3.560821,-3.502981,P1R0
6.752614,12.927885,-7.409548,6.957030,3.658489,-3.665649,P1R0
6.777462,12.940628,-7.345686,7.592222,3.839661,-3.640911,P1R0
6.791082,12.951355,-7.298151,7.761662,4.447740,-3.433450,P1R0
6.812045,12.960394,-7.244015,7.687748,4.313325,-3.133667,P1R0
6.823841,12.967657,-7.204561,7.534493,4.332810,-2.889128,P1R0
6.844579,12.973533,-7.156991,7.204431,3.674102,-2.216123,P1R0
6.857349,12.977964,-7.122747,6.723215,3.399735,-2.140826,P1R0
6.917514,13.012020,-7.109026,6.086795,3.282887,-1.825860,P1R0
6.980678,13.040531,-7.082522,5.328226,3.460806,-1.957392,P1R0
7.029852,13.063659,-7.065089,5.298938,3.751130,-1.949069,P1R0
7.066808,13.081915,-7.055036,5.143483,3.429660,-2.251278,P1R0
7.109514,13.096041,-7.030390,5.110939,3.607503,-2.591791,P1R0
7.141021,13.106417,-7.013353,5.345863,3.818400,-2.741029,P1R0
7.163050,13.113618,-7.002601,5.676138,3.927430,-3.031302,P1R0
7.177267,13.118145,-6.996972,5.963833,3.999861,-3.603349,P1R0
7.084166,13.928655,-7.657375,6.860456,3.508015,-4.938088,P1R0
6.989615,14.864231,-8.381329,7.242116,3.898826,-4.754494,P2R0
6.908397,15.449063,-8.851990,7.463756,4.009074,-4.367928,P1R0
6.828763,15.916645,-9.225984,7.745491,3.721111,-4.040518,P1R0
6.766267,16.300056,-9.509032,7.586198,3.729990,-3.886298,P1R0
6.700494,16.618459,-9.742678,7.400457,3.666735,-3.612289,P1R0
6.616429,16.854299,-9.956875,7.420099,3.260812,-3.017408,P1R0
6.564087,17.081502,-10.094158,6.923919,2.348313,-2.374771,P1R0
6.613805,17.303199,-10.225511,7.247649,2.141486,-2.540283,P1R0
6.713458,17.490848,-10.323323,7.747776,2.135726,-2.793088,P1R0
6.801591,17.619735,-10.384470,7.970546,1.870946,-2.723473,P1R0
6.845474,17.728946,-10.456475,7.948081,2.933486,-3.183249,P1R0
6.999337,17.945191,-10.658597,7.410635,2.989763,-3.129219,P1R0
7.113158,18.103731,-10.833926,6.936244,3.917604,-3.101274,P1R0
7.260131,18.244249,-10.974501,6.429457,4.141645,-3.182741,P1R0
7.401653,18.370099,-11.126282,6.566372,4.265007,-3.031502,P1R0
7.584697,18.515518,-11.226309,7.014129,4.249807,-3.169620,P1R0
7.747836,18.647915,-11.273275,7.838745,3.582708,-3.722309,P1R0
7.897119,18.830214,-11.347246,8.316313,3.834954,-3.723356,P1R0
8.087380,19.085282,-11.457101,8.464396,4.491484,-3.151741,P1R0
8.237024,19.281928,-11.536518,8.139088,4.301988,-3.004217,P1R0
8.349947,19.487856,-11.590442,7.551104,4.228657,-2.434703,P1R0
8.500722,19.762619,-11.612369,7.899942,4.229784,-2.384739,P1R0
8.630902,20.004628,-11.598754,8.157112,3.811584,-2.403413,P1R0
8.727040,20.217328,-11.576968,8.216074,3.551156,-2.271870,P1R0
8.906223,20.556427,-11.639757,8.065259,3.345527,-2.205789,P1R0
9.098567,20.851569,-11.695492,6.503859,3.485329,-1.944589,P1R0
9.247370,21.076621,-11.735834,5.116163,2.727053,-1.674782,P1R0
9.357813,21.271236,-11.763267,4.166298,2.868806,-1.088389,P1R0
9.419978,21.409972,-11.800775,3.231921,3.243327,-1.144283,P1R0
9.392833,21.531315,-11.908923,3.683649,3.137927,-1.534640,P1R0
9.323949,21.609923,-12.036082,4.597530,2.928341,-2.129701,P1R0
9.243671,21.684071,-12.229116,5.658728,2.243146,-2.577220,P1R0
9.150619,21.756340,-12.405859,5.640449,3.286648,-2.186496,P1R0
9.017470,21.798405,-12.607781,5.568465,4.001770,-1.992176,P1R0
8.884967,21.816941,-12.788503,5.578380,4.313225,-1.818157,P1R0
8.755664,21.817334,-12.949657,5.320737,4.597470,-1.720540,P1R0
8.631326,21.804263,-13.093202,5.050027,3.688171,-1.453263,P1R0
8.528721,21.811885,-13.200789,4.332346,2.116679,-1.482629,P1R0
8.484651,21.809554,-13.307580,3.932428,1.898102,-1.627028,P1R0
8.527231,21.979103,-13.446305,4.246878,1.867700,-1.718809,P1R0
8.606993,22.116496,-13.580165,4.341704,1.926129,-1.827992,P1R0
8.678177,22.254272,-13.679843,3.801044,2.048701,-1.536990,P1R0
8.740685,22.361483,-13.750393,3.443944,2.066494,-1.039780,P1R0
8.793902,22.471981,-13.796725,3.097391,2.232297,-0.599320,P1R0
8.838655,22.555029,-13.823463,2.398639,2.852032,-0.535062,P1R0
8.875419,22.614640,-13.834656,2.147649,3.749858,-0.656938,P1R0
8.942510,22.685250,-13.863865,1.799312,3.696857,-0.897591,P1R0
8.997327,22.735157,-13.879752,1.597017,4.006808,-1.016066,P1R0
9.040033,22.827786,-13.885265,1.755762,4.197107,-1.106625,P1R0
9.111113,22.897855,-13.912842,2.269915,4.034835,-1.372198,P1R0
9.167885,22.948069,-13.930091,2.733511,4.080539,-1.680937,P1R0
9.212424,22.951643,-13.939128,3.355251,3.861997,-2.243357,P1R0
9.283902,22.946859,-13.971623,3.665138,4.506885,-2.253504,P1R0
9.340048,22.935504,-13.994762,4.014843,4.715192,-1.811113,P1R0
9.420327,22.950375,-14.039969,3.998570,4.919646,-1.715975,P1R0
9.521371,22.958548,-14.104150,3.886408,4.957561,-1.497084,P1R0
9.601415,22.960823,-14.154517,3.137838,4.539549,-0.717128,P1R0
9.663312,22.928741,-14.192631,3.026563,4.315615,-0.559353,P1R0
9.747142,22.898702,-14.250160,2.811137,4.260010,-0.703125,P1R0
9.811470,22.870743,-14.294389,2.034975,4.901585,-1.244750,P1R0
9.858899,22.845429,-14.327042,1.709295,4.926156,-1.328878,P1R0
9.892028,22.823036,-14.349900,1.793038,5.051906,-1.266999,P1R0
9.951449,22.804271,-14.394576,2.045828,4.895327,-1.262770,P1R0
9.995531,22.788317,-14.428220,2.746654,4.525755,-1.394922,P1R0
10.027051,22.745098,-14.452369,3.182077,4.601758,-1.754445,P1R0
10.047669,22.708974,-14.468588,3.433660,4.361914,-1.876857,P1R0
10.097572,22.680088,-14.508258,3.526823,4.964441,-1.897180,P1R0
10.134666,22.657136,-14.538199,3.569762,5.212622,-1.640154,P1R0
10.160952,22.639319,-14.560000,3.143612,5.042128,-1.288693,P1R0
10.178191,22.626065,-14.574823,2.829787,4.675149,-1.111192,P1R0
10.226248,22.617243,-14.613935,2.467137,3.976916,-0.801694,P1R0
10.262196,22.641536,-14.643907,2.456199,3.620035,-0.688758,P1R0
10.326370,22.664372,-14.695930,2.198247,3.626593,-0.776991,P1R0
10.376445,22.684671,-14.736802,1.650392,4.100922,-0.944392,P1R0
10.430287,22.702620,-14.747247,1.554966,4.245895,-1.059952,P1R0
10.471166,22.717796,-14.752540,2.146547,3.719098,-1.325190,P1R0
10.500842,22.730428,-14.753686,2.556537,3.434617,-1.898795,P1R0
10.575362,22.741566,-14.761097,2.305599,3.396863,-2.903845,P1R0
10.633420,22.780343,-14.764969,2.747375,3.348001,-2.610709,P1R0
11.047543,23.418479,-14.831519,3.047815,3.662646,-2.539860,P1R0
11.517309,24.163246,-14.910071,2.727727,3.664050,-2.810185,P2R0
11.896411,24.798869,-14.968571,2.562549,3.633029,-2.762321,P2R0
12.055599,25.295857,-15.021438,2.294460,3.560813,-2.485486,P2R0
12.133818,25.662090,-15.054013,2.224264,3.628889,-2.374078,P2R0
12.079585,26.009239,-14.732928,2.349440,3.664730,-2.257052,P2R0
12.034029,26.181405,-14.454646,2.215939,4.129270,-2.263411,P2R0
12.000751,26.264507,-14.216884,2.081282,4.408388,-2.284871,P2R0
11.959110,26.324188,-14.042995,1.223372,5.357005,-1.981853,P2R0
11.965673,26.332643,-13.961578,1.240117,5.516129,-1.890788,P2R0
11.983202,26.345922,-13.886989,2.137858,5.273849,-1.604184,P2R0
12.040568,26.329886,-13.883539,2.689069,4.980417,-1.591187,P2R0
12.121877,26.335421,-13.840884,2.883364,4.313147,-1.696858,P2R0
12.229605,26.363005,-13.858827,3.284388,3.855004,-1.373176,P2R0
12.307211,26.370854,-13.883560,3.532601,3.673077,-1.300447,P2R0
12.381028,26.365487,-13.883766,3.516955,3.784958,-1.201561,P2R0
12.451521,26.351923,-13.862289,3.935978,3.961075,-1.018071,P2R0
12.569856,26.334943,-13.862215,4.347175,4.140291,-1.234022,P2R0
12.675196,26.316374,-13.838951,4.466642,4.272542,-1.383406,P2R0
12.819017,26.338773,-13.836476,4.088430,4.399024,-1.820143,P2R0
12.942345,26.354181,-13.810483,3.772018,4.322042,-2.005597,P2R0
13.026481,26.363532,-13.792823,2.901840,3.920940,-2.080368,P2R0
13.078927,26.368306,-13.781802,2.204000,3.813282,-1.823502,P2R0
13.106918,26.369730,-13.775935,1.544357,3.451230,-1.681325,P2R0
13.167623,26.369668,-13.813655,1.152487,3.725783,-1.852829,P2R0
13.205165,26.367971,-13.845617,1.023675,4.290450,-1.906760,P2R0
13.225605,26.325352,-13.871667,0.739212,4.329933,-2.571184,P2R0
13.232859,26.290738,-13.891903,0.666108,4.514542,-2.692295,P2R0
13.230997,26.263830,-13.906910,0.846265,4.671734,-2.813297,P2R0
13.223406,26.243788,-13.917571,1.345963,5.080280,-2.968231,P2R0
13.212585,26.229725,-13.924553,1.866821,5.078053,-3.246753,P2R0
13.251202,26.221289,-13.968555,2.522551,4.985824,-4.044318,P2R0
13.279108,26.216537,-14.001963,2.794306,4.881926,-4.178078,P2R0
13.298022,26.214512,-14.026073,2.937962,5.118053,-4.326866,P2R0
13.288335,26.213953,-14.069866,2.956379,5.195539,-3.681571,P2R0
13.277630,26.214720,-14.101615,2.823844,5.179219,-3.431277,P2R0
13.267112,26.216185,-14.123371,2.451980,5.176073,-2.928206,P2R0
13.546083,27.179750,-14.375726,2.497607,5.137796,-2.351873,P2R0
13.759179,27.831414,-14.482156,2.273060,5.324274,-1.972018,P1R0
13.944249,28.360295,-14.515459,1.723632,5.318970,-1.523433,P1R0
14.084990,28.761795,-14.540096,0.935204,4.873083,-0.978149,P1R0
14.230905,29.103809,-14.586238,0.259910,4.908683,-0.602404,P1R0
14.331196,29.399166,-14.641190,-0.665666,3.853525,-0.179185,P1R0
14.458795,29.684861,-14.692890,-0.625399,3.810065,-0.092739,P1R0
14.544125,29.903537,-14.752546,-0.834611,3.803154,-0.038783,P1R0
14.607267,30.063260,-14.799107,-0.994925,3.745285,0.198610,P1R0
14.651097,30.171739,-14.834013,-0.047937,3.243009,-0.204862,P1R0
14.783770,30.327403,-14.877043,-0.071336,3.074058,-0.505883,P1R0
14.887844,30.465381,-14.908821,-0.014059,2.784449,-0.541493,P1R0
15.037618,30.559077,-14.921889,0.300252,2.973979,-0.697258,P1R0
15.193134,30.617221,-14.958182,0.313773,3.006914,-0.734063,P1R0
15.314267,30.646372,-14.984863,0.119927,3.032189,-0.718281,P1R0
15.405197,30.653091,-15.003418,0.059376,3.076135,-0.722101,P1R0
15.471332,30.641218,-15.017859,0.291570,3.513567,-0.912430,P1R0
15.537796,30.618101,-15.077124,0.449908,3.584924,-0.948569,P1R0
15.599329,30.587566,-15.103466,0.418763,3.743405,-0.895994,P1R0
15.641448,30.551733,-15.123222,-0.081786,3.652201,-0.216115,P1R0
15.667323,30.514023,-15.136411,-0.164540,3.773041,-0.173379,P1R0
15.718848,30.446969,-15.174196,-0.295724,4.262147,-0.222832,P1R0
15.754411,30.385815,-15.203259,-1.303002,5.226972,-0.344908,P1R0
15.776803,30.331396,-15.224711,-1.500438,5.381088,-0.175887,P1R0
15.788611,30.284023,-15.239734,-1.340564,5.373813,-0.133938,P1R0
15.862603,30.244636,-15.238486,-1.104865,5.053784,0.559696,P1R0
15.919594,30.211813,-15.234637,-1.266859,4.459295,0.726929,P1R0
15.961844,30.185086,-15.229033,-1.650528,4.108883,0.621165,P1R0
16.083509,30.195283,-15.261755,-2.580321,4.648210,0.577994,P1R0
16.180764,30.205566,-15.287948,-2.923840,4.649252,0.444878,P1R0
16.287543,30.276006,-15.267211,-2.734800,5.122192,0.402195,P1R0
16.370157,30.366389,-15.247939,-2.291774,5.660641,0.851987,P1R0
16.453643,30.472840,-15.280902,-2.518354,6.007337,0.989211,P1R0
16.555322,30.861863,-15.408998,-2.269662,5.710105,0.926977,P1R0
16.670877,31.218676,-15.546496,-1.614110,4.882425,0.862239,P1R0
16.760071,31.512024,-15.659926,-1.347804,4.632312,0.889510,P1R0
16.826379,31.747190,-15.751257,-1.036620,4.948238,0.644505,P1R0
16.809757,32.229210,-15.976167,-0.293899,6.494758,-0.296211,P1R0
16.785701,32.680086,-16.160278,-0.088857,7.311890,-1.015914,P1R0
16.725206,33.068843,-16.348423,0.571679,8.626755,-1.673497,P1R0
16.689530,33.402042,-16.547647,1.268229,8.872421,-1.617952,P1R0
16.654765,33.685431,-16.704442,1.956490,9.194569,-1.789498,P1R0
16.589655,33.925063,-16.864939,2.103132,9.189564,-1.593569,P1R0
16.477335,34.157140,-16.977556,2.099458,9.318085,-1.527462,P1R0
16.342484,34.383642,-17.028585,1.992971,9.490648,-1.479000,P1R0
16.131807,34.605006,-17.181172,1.634134,9.355473,-1.304589,P1R0
15.956129,34.794207,-17.297720,0.851725,9.161188,-1.013951,P1R0
15.996790,34.929744,-17.228073,0.281502,8.859260,-1.387584,P1R0
16.125342,35.049351,-17.124041,-0.035223,9.648114,-1.520627,P1R0
16.246364,35.125901,-17.096760,-0.302450,9.708395,-1.948864,P1R0
16.319476,35.196997,-17.107880,-0.372646,9.995123,-2.152206,P1R0
16.397936,35.266508,-17.091223,0.000065,9.896113,-2.198969,P1R0
16.518249,35.307240,-17.081599,0.430268,9.864903,-2.281126,P1R0
16.650896,35.324823,-17.028568,1.843902,9.895471,-2.764493,P1R0
16.776618,35.294515,-16.959948,2.323944,9.519430,-3.142723,P1R0
16.932528,35.256135,-16.909478,2.813875,9.897716,-3.229805,P1R0
17.074635,35.212712,-16.845907,2.707879,9.630177,-3.112841,P1R0
17.257658,35.168248,-16.781303,2.693095,9.861287,-3.099696,P1R0
17.404417,35.093576,-16.728224,2.472372,9.983189,-2.865185,P1R0
17.533910,35.055426,-16.664954,2.022262,10.580777,-2.752264,P1R0
17.686661,35.020650,-16.623681,1.716074,11.383028,-3.186714,P1R0
17.772129,34.988529,-16.633250,1.498431,11.644441,-3.435919,P1R0
17.870263,34.960654,-16.674869,1.374409,11.676204,-3.574270,P1R0
17.925825,34.906194,-16.733624,1.739799,11.329980,-3.404884,P1R0
17.960722,34.889884,-16.785383,3.250097,9.630464,-3.297952,P1R0
17.963748,34.846607,-16.850459,3.709393,9.120919,-3.445644,P1R0
17.994640,34.811392,-16.935393,4.433636,8.684057,-3.210960,P1R0
18.012375,34.783023,-17.006125,4.557705,9.337690,-3.130060,P1R0
18.073972,34.761665,-17.073025,4.940903,9.679091,-3.028886,P1R0
18.119368,34.745478,-17.126654,5.287688,9.775138,-3.070977,P1R0
18.832485,36.034770,-17.686323,5.067009,9.708629,-2.903281,P1R0
19.702734,37.456230,-18.326339,4.911347,9.686685,-2.679632,P2R0
20.219806,38.327648,-18.706438,4.719071,9.529488,-2.428873,P1R0
20.661490,39.010293,-18.998760,4.465695,10.099786,-1.873252,P1R0
21.033074,39.525183,-19.248556,4.489699,10.695149,-1.707476,P1R0
21.350286,39.940703,-19.465602,4.332974,10.990519,-1.521875,P1R0
21.586131,40.245578,-19.626302,4.113736,11.301402,-1.540887,P1R0
21.744429,40.458381,-19.830858,5.015036,11.263092,-1.992645,P1R0
21.847924,40.594709,-19.982609,5.549533,10.814961,-2.519675,P1R0
21.922039,40.668553,-20.069069,6.057414,10.426902,-2.264960,P1R0
21.957479,40.692042,-20.120873,7.393902,10.081639,-2.201440,P1R0
22.000207,40.677423,-20.174243,7.795452,10.209831,-2.227128,P1R0
22.030469,40.634628,-20.181004,7.999134,10.447730,-2.287532,P1R0
22.020613,40.572122,-20.190776,8.211478,10.642236,-2.281841,P1R0
22.010780,40.527867,-20.164613,7.488426,10.868034,-2.003650,P1R0
21.988109,40.473307,-20.130337,7.056718,10.963726,-1.527661,P1R0
21.995061,40.413853,-20.121503,5.486531,10.046309,-1.505087,P1R0
22.007309,40.352956,-20.085720,4.996306,10.257302,-1.517331,P1R0
22.009272,40.293159,-20.048990,4.802832,10.064833,-1.651066,P1R0
22.003586,40.236495,-20.013012,4.706075,10.024519,-1.575288,P1R0
22.008679,40.184503,-19.958542,4.957959,10.825471,-1.900076,P1R0
22.023879,40.138068,-19.889414,5.406008,11.050953,-2.171905,P1R0
22.032203,40.097285,-19.829682,6.342900,10.868818,-2.507768,P1R0
22.034700,40.092138,-19.779311,7.932536,10.739747,-2.921320,P1R0
22.033175,40.087982,-19.737711,8.021396,11.554311,-2.890943,P1R0
22.083004,40.085583,-19.713560,8.393878,12.275475,-2.654800,P1R0
22.106488,40.083459,-19.715934,8.743198,12.617967,-2.083475,P1R0
22.139468,40.082168,-19.699631,8.771286,13.204847,-1.782873,P1R0
22.164443,40.081306,-19.687712,8.592717,13.581402,-1.602148,P1R0
22.182600,40.080688,-19.679621,7.475414,13.840880,-1.107903,P1R0
22.194989,40.080337,-19.674588,7.060458,14.517635,-0.720903,P1R0
22.218296,40.110436,-19.651466,6.670833,14.775871,-0.714454,P1R0
22.235434,40.136052,-19.633426,6.371375,15.524301,-0.791219,P1R0
22.230788,40.187018,-19.640501,5.944474,15.722545,-1.413937,P1R0
22.223891,40.259430,-19.648263,5.902456,15.820171,-1.679496,P1R0
22.199403,40.349035,-19.676813,6.201870,15.500356,-1.756747,P1R0
22.160912,40.422263,-19.722662,6.860639,15.143600,-1.703747,P1R0
22.165015,40.511299,-19.792052,8.028038,14.811062,-1.944745,P1R0
22.184414,40.582810,-19.829998,8.536662,14.414677,-1.906367,P1R0
22.238250,40.669000,-19.890734,9.047817,14.850264,-1.712354,P1R0
22.283360,40.736598,-19.940471,9.619355,15.005184,-1.403891,P1R0
22.358473,40.788371,-20.010240,9.652777,14.896922,-1.434636,P1R0
22.457944,40.856616,-20.096434,9.244863,14.574642,-1.524875,P1R0
22.539041,40.938196,-20.166046,7.785918,14.301142,-1.690113,P1R0
22.603839,41.000960,-20.220670,7.490785,14.499092,-1.556448,P1R0
23.039541,41.443139,-20.470367,5.832184,14.170377,-0.793034,P1R0
23.374898,41.960547,-20.789142,6.101312,14.471170,-0.568085,P1R0
23.615151,42.415447,-21.092305,7.534031,14.503026,-0.239611,P1R0
23.803331,42.811621,-21.337112,7.838617,14.477857,-0.129965,P1R0
23.966826,43.213819,-21.580047,7.795779,14.525470,0.049256,P1R0
24.158137,43.559193,-21.757867,7.555232,14.650265,0.128994,P1R0
24.303043,43.822728,-21.890363,7.242356,15.170838,0.386575,P1R0
24.461386,44.166526,-22.227347,6.965144,15.077796,0.429211,P1R0
24.523937,44.426723,-22.485933,7.665044,15.422333,0.638922,P1R0
24.543918,44.585739,-22.705117,8.293971,15.603382,1.075983,P1R0
24.566546,44.720041,-22.919736,8.561618,15.705972,1.210137,P1R0
24.539719,44.804396,-23.120967,8.187706,15.600412,1.266926,P1R0
24.504870,44.849136,-23.269400,7.670361,15.004105,1.092440,P1R0
24.487009,44.893117,-23.423775,6.243241,15.115028,0.909354,P1R0
24.447383,44.938768,-23.554011,6.781335,15.024629,0.993987,P1R0
24.391314,44.958153,-23.664605,7.552507,14.781559,0.901919,P1R0
24.377095,44.958307,-23.768717,7.982809,14.558858,0.549608,P1R0
24.404223,45.088188,-23.954262,8.342754,15.188736,0.578426,P1R0
24.478440,45.216420,-24.103864,8.101670,15.536059,0.357019,P1R0
24.683222,45.552915,-24.499315,9.358114,12.967858,1.024069,P1R0
24.853348,45.824896,-24.817284,8.796104,12.661807,1.108542,P1R0
24.991322,46.038853,-25.065609,8.346100,12.179409,1.362328,P1R0
25.068009,46.201070,-25.294379,7.842717,12.338654,0.851783,P1R0
25.177788,46.350057,-25.474416,7.584920,13.472142,0.054621,P1R0
25.278033,46.457610,-25.582686,7.661815,13.509436,0.069457,P1R0
25.353142,46.560173,-25.651362,7.874086,13.430134,0.193516,P1R0
25.391085,46.629251,-25.708752,8.126026,13.315226,0.275156,P1R0
25.429553,46.701274,-25.717818,9.120831,13.366146,0.069481,P1R0
25.453568,46.746986,-25.708185,9.099995,13.545786,0.038096,P1R0
25.518296,46.892332,-25.694510,8.924267,13.529661,0.055829,P1R0
25.566024,47.002476,-25.670711,8.328094,13.394898,0.585526,P1R0
25.588098,47.142285,-25.731757,8.061496,13.283910,0.264708,P1R0
25.561839,47.247008,-25.745051,7.767686,13.293766,0.061972,P1R0
25.549573,47.322412,-25.727902,7.838610,13.134516,0.373134,P1R0
25.549984,47.403378,-25.685706,8.101061,13.016793,0.375017,P1R0
25.546401,47.459516,-25.644207,8.518366,12.761593,0.426535,P1R0
25.523396,47.524869,-25.625422,8.903024,12.869776,0.293374,P1R0
25.522641,47.599364,-25.657406,8.804499,12.407286,0.180454,P1R0
25.481863,47.651332,-25.652488,9.033421,12.526849,-0.054002,P1R0
25.429478,47.684910,-25.666625,9.231839,12.828782,0.021810,P1R0
25.368680,47.673441,-25.697649,9.606716,12.410451,0.438987,P1R0
25.317328,47.655030,-25.722215,9.669461,12.214425,0.480969,P1R0
25.274931,47.632180,-25.741109,9.439977,11.919597,0.537952,P1R0
25.257460,47.576924,-25.735148,8.445283,11.737244,0.385952,P1R0
25.244854,47.525411,-25.728144,8.265949,11.653189,0.095606,P1R0
25.268625,47.479017,-25.679856,7.686785,12.337673,-0.652700,P1R0
25.290811,47.437832,-25.637797,7.300571,12.449434,-0.474878,P1R0
25.311011,47.401930,-25.602294,7.837462,12.635365,-0.059786,P1R0
25.328946,47.371401,-25.572792,7.984414,12.344408,0.013490,P1R0
25.360656,47.346255,-25.528337,8.373986,12.244534,0.052328,P1R0
25.403731,47.325938,-25.471864,9.310922,11.932191,0.101404,P1R0
25.472027,47.310361,-25.384893,9.887743,11.991464,0.008422,P1R0
25.544943,47.298680,-25.293294,10.198232,12.522851,0.232107,P1R0
25.582725,47.289726,-25.168902,10.443132,12.612415,0.553329,P1R0
25.611896,47.283283,-25.068470,10.723457,12.771692,0.550339,P1R0
25.633563,47.279034,-24.989384,10.439290,12.748080,0.561814,P1R0
25.665476,47.246821,-24.908590,9.963304,12.671020,0.691410,P1R0
25.689563,47.220527,-24.847219,9.645559,12.538637,0.870209,P1R0
25.706982,47.199458,-24.802904,9.335522,12.230030,1.122662,P1R0
25.734906,47.183450,-24.752041,9.044233,12.517419,1.003788,P1R0
25.739640,47.171261,-24.736505,8.580834,12.425205,0.770853,P1R0
25.756995,47.162691,-24.709915,8.075075,11.236930,0.390943,P1R0
25.769221,47.156997,-24.693504,8.311423,10.575932,0.398094,P1R0
25.777195,47.153625,-24.685286,8.458714,9.954554,0.374411,P1R0
25.781729,47.152078,-24.683479,8.640194,9.427461,0.293163,P1R0
25.783591,47.151779,-24.686828,8.559461,9.052071,0.027535,P1R0
25.783380,47.152511,-24.693642,8.584607,8.528522,0.285570,P1R0
25.781652,47.153956,-24.702798,8.888705,8.441609,0.222169,P1R0
25.778911,47.155714,-24.713683,9.228585,8.428283,0.373645,P1R0
25.775502,47.157734,-24.725211,9.324558,8.642732,0.274868,P1R0
25.826025,47.160592,-24.746477,8.539533,10.124227,0.685634,P1R0
25.868143,47.163306,-24.765920,8.423833,10.168275,0.870546,P1R0
25.918571,47.166048,-24.762755,8.267642,10.569006,1.036396,P1R0
25.959001,47.198317,-24.760900,7.974274,10.185459,0.709073,P1R0
26.007050,47.225795,-24.739617,7.829358,10.764585,0.402570,P1R0
26.099349,47.249433,-24.731478,7.715750,10.670728,0.274250,P1R0
26.259709,47.506399,-24.935040,8.355258,11.692277,0.469948,P1R0
26.413035,47.753294,-25.158888,9.240373,12.068901,0.346479,P1R0
26.536451,47.987345,-25.346108,9.801246,12.472790,0.391135,P1R0
26.616871,48.206933,-25.519918,10.228172,13.303974,0.466998,P1R0
26.698582,48.382467,-25.709933,10.300179,13.376963,0.577122,P1R0
26.780909,48.548592,-25.912399,10.182337,13.422890,0.519971,P1R0
26.879301,48.736199,-26.102924,9.544782,13.301554,0.630235,P1R0
26.970300,48.880792,-26.231744,8.579148,13.116745,1.073404,P1R0
27.028258,48.987832,-26.418818,8.279684,12.821235,1.237607,P1R0
27.090393,49.063347,-26.614445,8.067487,13.816832,1.354356,P1R0
27.117817,49.142203,-26.786156,7.748733,13.841468,1.070260,P1R0
27.100520,49.194446,-26.957555,7.553530,13.555062,0.781026,P1R0
27.115972,49.256182,-27.116755,7.749235,13.292079,0.744799,P1R0
27.106311,49.326158,-27.255915,8.068121,12.899869,0.702729,P1R0
27.059960,49.403466,-27.398878,8.852760,12.042261,0.580262,P1R0
26.967790,49.457408,-27.565538,9.177303,11.701060,0.455983,P1R0
26.924241,49.523271,-27.720650,9.557127,11.505089,0.335044,P1R0
26.902314,49.569539,-27.815241,9.513047,12.064120,0.126363,P1R0
26.921683,49.599622,-27.909655,9.008654,11.877436,0.669898,P1R0
26.954906,49.586345,-27.954212,8.613950,11.842837,1.087167,P1R0
26.966747,49.566745,-27.998121,8.356732,11.542529,1.358076,P1R0
26.992215,49.543752,-28.001671,8.139781,11.051464,1.181948,P1R0
27.028664,49.549143,-27.972298,7.820366,11.074475,1.434692,P1R0
27.128932,49.550453,-27.926446,7.743213,11.129792,1.297615,P1R0
27.228542,49.548096,-27.858949,7.772615,12.053717,1.147963,P1R0
27.310148,49.542720,-27.795974,7.630750,11.943163,0.585894,P1R0
27.503958,49.619645,-27.757334,7.451737,11.870130,0.959723,P1R0
27.701609,49.683193,-27.752097,7.371087,11.050177,0.784667,P1R0
27.862092,49.733742,-27.746612,6.354823,11.821555,0.287396,P1R0
27.988887,49.772838,-27.740910,5.996763,11.948177,0.087949,P1R0
28.085915,49.801986,-27.735232,5.777820,12.380397,-0.054765,P1R0
28.157261,49.822619,-27.729914,5.661622,12.496493,-0.248478,P1R0
28.190291,49.865880,-27.745678,5.677251,12.322995,-0.335938,P1R0
28.191417,49.928412,-27.779825,6.211518,11.287340,-0.262522,P1R0
28.166907,49.977249,-27.829020,6.779487,10.769546,-0.601077,P1R0
28.137782,50.044156,-27.870296,8.000092,11.894531,-0.507166,P1R0
28.073968,50.125820,-27.945015,8.359823,11.989030,-0.382477,P1R0
28.037014,50.190318,-28.057365,8.337835,12.248947,-0.394880,P1R0
28.002009,50.269436,-28.149894,7.846815,12.294548,-0.350099,P1R0
27.954086,50.330451,-28.244835,7.251738,12.406010,-0.329437,P1R0
27.895319,50.435404,-28.341666,6.872409,12.608220,0.078604,P1R0
27.866845,50.548262,-28.468927,6.292948,13.647865,-0.566904,P1R0
27.859078,50.667083,-28.549916,6.390772,13.905978,-0.751582,P1R0
27.836956,50.789649,-28.631762,6.613650,14.299916,-0.650766,P1R0
27.803233,50.884498,-28.714516,7.245790,13.980302,-0.617318,P1R0
27.829307,51.016271,-28.786683,7.514690,13.707471,-0.825411,P1R0
27.852546,51.148428,-28.840030,8.206119,13.356089,-0.517136,P1R0
27.889058,51.280167,-28.857613,8.761550,14.565062,-0.229587,P1R0
27.919993,51.410935,-28.865100,8.668257,14.627672,-0.034735,P1R0
27.961695,51.540611,-28.844332,8.379563,14.850253,-0.042833,P1R0
27.996505,51.638536,-28.821433,7.635968,15.394240,0.691110,P1R0
28.046330,51.739688,-28.848072,7.155642,14.992967,0.781186,P1R0
28.069896,51.873151,-28.887833,6.448414,14.856964,0.863797,P1R0
28.103645,52.004298,-28.898592,5.125371,15.501204,0.540251,P1R0
28.151594,52.133513,-28.954835,4.519072,16.142062,0.268270,P1R0
28.189860,52.230428,-28.999511,4.137584,16.790793,0.140491,P1R0
28.219298,52.329350,-29.034962,4.296573,17.127154,0.021207,P1R0
28.241286,52.400675,-29.061453,4.440463,16.727909,-0.236942,P1R0
28.257039,52.448709,-29.080720,5.454917,16.200354,-0.611208,P1R0
28.267510,52.477794,-29.093660,5.798835,15.494787,-0.611160,P1R0
28.343106,52.552865,-29.090278,6.183998,15.233113,-0.328478,P1R0
28.717543,52.671931,-28.998646,6.626560,15.104437,-0.382434,P1R0
29.085257,52.823557,-28.929848,6.692676,17.640086,0.641857,P1R0
29.403780,52.972186,-28.850892,5.886461,18.288138,0.781652,P1R0
29.660318,53.087186,-28.784755,5.650226,18.429612,0.642562,P1R0
29.861317,53.172763,-28.731037,4.882133,19.796656,0.010306,P1R0
30.045858,53.233800,-28.647542,4.822138,20.192166,0.291559,P1R0
30.183566,53.274017,-28.580085,5.197850,20.274968,0.443230,P1R0
30.281402,53.297289,-28.527119,5.673473,20.343219,0.595348,P1R0
30.384164,53.307746,-28.516865,6.463258,20.175386,0.636008,P1R0
30.454209,53.307646,-28.513445,7.323391,19.145943,0.341696,P1R0
30.497327,53.299851,-28.514953,7.676305,19.147982,0.347437,P1R0
30.502780,53.286390,-28.540657,8.089958,19.134149,0.433503,P1R0
30.493583,53.299312,-28.566120,8.655972,19.447103,0.495399,P1R0
30.490398,53.306005,-28.569614,8.708937,19.306146,0.507003,P1R0
30.478029,53.307597,-28.574335,8.463092,19.067056,0.558876,P1R0
30.513229,53.336064,-28.589553,8.610642,19.058657,0.778768,P1R0
30.536358,53.356953,-28.603971,9.331334,18.967804,0.993920,P1R0
30.565862,53.371630,-28.596867,9.320321,19.228272,0.909922,P1R0
30.585115,53.381032,-28.591421,9.378111,19.398668,0.994821,P1R0
30.596168,53.386013,-28.587822,9.965243,20.051519,1.207402,P1R0
30.638770,53.388292,-28.615298,10.073920,20.303056,1.383928,P1R0
30.686687,53.388168,-28.618724,10.339496,20.542296,1.538056,P1R0
30.761165,53.386508,-28.652117,11.043851,20.378566,1.416858,P1R0
30.836042,53.383467,-28.660387,9.703343,20.683912,0.968447,P1R0
30.910739,53.379518,-28.646863,7.958305,20.340603,0.229596,P1R0
30.968605,53.374929,-28.635046,7.412732,20.525533,-0.004765,P1R0
31.028059,53.370139,-28.604795,6.456132,21.487403,-0.454424,P1R0
31.072548,53.365300,-28.579285,6.004337,21.924945,-0.494559,P1R0
31.125915,53.390762,-28.609227,6.325629,22.528135,-0.085883,P1R0
31.165684,53.411396,-28.636745,6.713089,23.178188,0.040519,P1R0
31.193633,53.428027,-28.660551,6.394253,23.118865,-0.105365,P1R0
31.235123,53.439274,-28.736579,6.501297,22.781109,-0.185893,P1R0
31.265129,53.447593,-28.800717,6.655427,22.513637,0.111003,P1R0
31.285608,53.453257,-28.854046,6.573398,22.467181,0.436349,P1R0
31.297805,53.486685,-28.897452,5.835786,22.502934,0.531371,P1R0
31.303764,53.513862,-28.931592,5.363681,22.527717,0.356576,P1R0
31.304998,53.535199,-28.958019,4.445204,22.867431,-0.436088,P1R0
31.302724,53.551357,-28.977849,4.845924,22.408894,-0.473024,P1R0
31.336002,53.563795,-29.021692,5.328180,21.989691,-0.488475,P1R0
31.361470,53.602130,-29.056900,6.174785,20.666860,-0.895511,P1R0
31.380547,53.632628,-29.084165,6.753955,20.192234,-0.793678,P1R0
31.410328,53.656379,-29.084073,8.097777,20.749138,-0.525551,P1R0
31.433042,53.674122,-29.081037,8.324401,20.801847,-0.334167,P1R0
31.449678,53.686723,-29.076002,8.376176,20.889910,-0.211372,P1R0
31.461384,53.694700,-29.070530,7.596527,20.585506,0.143651,P1R0
31.468853,53.699200,-29.064330,7.073857,20.815687,0.273525,P1R0
31.473014,53.700775,-29.058282,6.305341,20.001572,0.529311,P1R0
31.512630,53.700861,-29.082220,5.967026,20.952628,0.318386,P1R0
31.544703,53.698811,-29.103115,5.318281,21.507202,-0.380251,P1R0
31.553605,53.695389,-29.140567,5.198567,21.812465,-0.540124,P1R0
31.575104,53.691303,-29.151366,5.246927,21.902913,-0.735911,P1R0
31.591211,53.686842,-29.159149,5.422012,21.956882,-0.531990,P1R0
31.640951,53.682704,-29.194783,6.167272,21.181409,-0.809282,P1R0
31.681035,53.678552,-29.223821,6.741817,21.352713,-0.791002,P1R0
31.711975,53.704515,-29.246933,7.136576,20.990281,-0.495102,P1R0
31.756513,53.786296,-29.315718,7.123189,20.443661,-0.405537,P1R0
31.775350,53.854390,-29.393221,6.207719,20.091645,-0.367930,P1R0
31.771625,53.939699,-29.477225,5.233860,20.494610,-0.277661,P1R0
31.765504,54.009169,-29.545068,4.681345,20.056157,-0.520440,P1R0
31.757961,54.064081,-29.598830,3.687411,21.203652,-1.012216,P1R0
31.749198,54.136070,-29.640245,3.565303,21.486426,-1.148389,P1R0
31.740220,54.192444,-29.670664,3.814278,21.550420,-1.181387,P1R0
31.769564,54.235709,-29.721769,4.096428,21.450568,-1.123668,P1R0
31.793684,54.266908,-29.761136,5.262315,21.340855,-0.879733,P1R0
31.812461,54.318104,-29.790035,5.484450,20.921537,-0.896453,P1R0
31.826974,54.356540,-29.810049,5.488140,21.486662,-0.962463,P1R0
31.837424,54.413835,-29.823290,6.030912,21.561392,-0.210214,P1R0
31.844816,54.457397,-29.830729,6.009420,21.912307,-0.042055,P1R0
31.887897,54.489565,-29.863987,5.861690,22.313381,0.664843,P1R0
31.923099,54.511673,-29.889229,6.068025,22.201213,1.113175,P1R0
31.950847,54.555120,-29.908463,5.624614,22.591083,1.763167,P1R0
31.972389,54.587175,-29.922294,5.236317,22.623763,2.054700,P1R0
31.988452,54.609704,-29.931311,5.089202,22.549225,1.593323,P1R0
31.999865,54.624305,-29.936489,4.971747,22.728183,1.194444,P1R0
31.991290,54.632204,-29.959252,5.196302,22.760405,0.969521,P1R0
31.982155,54.634873,-29.977070,5.728846,22.444570,0.376632,P1R0
31.972887,54.633695,-29.990256,5.684015,22.684051,-0.213658,P1R0
32.001529,54.660304,-30.029497,5.525425,22.642022,-0.596051,P1R0
32.025083,54.680107,-30.061437,5.681287,23.208716,-0.782684,P1R0
32.043901,54.694244,-30.086464,6.396034,23.052547,-0.397209,P1R0
32.058123,54.733443,-30.105909,6.726968,23.011604,0.063123,P1R0
32.068749,54.764190,-30.120185,6.671480,22.807521,0.395965,P1R0
32.114447,54.788104,-30.160076,6.596192,22.407800,0.717848,P1R0
32.151890,54.805320,-30.192318,5.378076,24.205985,0.719407,P1R0
32.181730,54.817052,-30.217375,4.914118,25.530100,0.434406,P1R0
32.204822,54.824257,-30.236224,4.546438,25.554790,-0.081643,P1R0
32.334098,54.979447,-30.340005,4.285464,25.814302,-0.240027,P1R0
32.441392,55.108448,-30.426102,4.594912,25.693024,-0.399433,P1R0
32.527769,55.243261,-30.495526,4.524764,25.536033,-0.709068,P1R0
32.595806,55.351579,-30.550027,4.389804,25.652366,-1.030821,P1R0
32.685920,55.436576,-30.621816,4.664494,25.411667,-1.182300,P1R0
32.756288,55.500678,-30.677797,5.069992,25.595256,-1.053502,P1R0
32.809381,55.546857,-30.720015,5.689967,25.799074,-0.674885,P1R0
32.847686,55.577995,-30.750505,6.382973,25.382647,-0.325487,P1R0
32.857580,55.596363,-30.792208,7.042003,25.332622,0.127051,P1R0
32.859309,55.634932,-30.822753,6.936083,25.262132,0.292295,P1R0
32.855345,55.661377,-30.843837,6.714813,25.140495,0.240881,P1R0
32.847365,55.677786,-30.857275,6.060155,25.265212,0.055745,P1R0
32.836841,55.685948,-30.865032,4.556994,25.716227,-0.681990,P1R0
32.824772,55.687829,-30.867998,4.292977,26.503809,-0.882425,P1R0
32.850165,55.685591,-30.897291,4.285655,26.498627,-1.246385,P1R0
32.853134,55.709574,-30.940011,4.359567,27.008316,-1.574950,P1R0
32.853716,55.726442,-30.973955,4.664432,27.456197,-1.606199,P1R0
32.852440,55.737531,-30.999813,4.862130,27.513790,-1.684699,P1R0
32.849858,55.743897,-31.018765,5.423660,27.493030,-1.573813,P1R0
32.846525,55.746322,-31.032375,5.964890,27.679370,-1.713788,P1R0
32.842476,55.775364,-31.042396,7.056182,28.325302,-1.238351,P1R0
32.838250,55.797766,-31.048445,7.644316,28.135148,-0.731069,P1R0
32.834070,55.814377,-31.051391,7.857636,28.128355,-0.451302,P1R0
32.797053,55.885141,-31.093980,7.703258,28.247507,0.000985,P1R0
32.764916,55.972743,-31.128468,7.021371,28.148911,-0.088438,P1R0
32.721916,56.043546,-31.176271,6.245143,28.376155,-0.037412,P1R0
32.723956,56.130023,-31.244518,5.453408,28.242699,-0.090616,P1R0
32.726710,56.228426,-31.300224,4.203324,29.014823,-0.363483,P1R0
32.713617,56.336135,-31.364781,3.905291,28.786018,-0.626431,P1R0
32.686891,56.450923,-31.436483,3.873448,28.812474,-0.595697,P1R0
32.637450,56.630689,-31.605396,3.937144,28.638336,-0.723169,P1R0
32.596423,56.805130,-31.744021,3.995185,27.908260,-0.784895,P1R0
32.601348,56.973748,-31.885368,4.546843,27.328615,-0.627630,P1R0
32.591238,57.135338,-32.018025,5.005166,27.408472,0.121672,P1R0
32.606199,57.290304,-32.172610,6.039238,27.212299,1.278156,P1R0
32.603590,57.468389,-32.314645,6.283973,27.012393,1.574973,P1R0
32.602705,57.605741,-32.424477,6.210167,26.826959,1.776749,P1R0
32.624163,57.768036,-32.556842,5.891441,26.851365,1.789275,P1R0
32.681605,57.891461,-32.688128,5.879067,26.537276,1.675408,P1R0
32.751956,58.041188,-32.838659,5.183944,26.634623,0.959517,P1R0
32.826785,58.183507,-32.933696,5.085466,26.696536,0.578918,P1R0
32.926455,58.319480,-33.032043,5.057963,26.488694,0.043225,P1R0
32.975721,58.449029,-33.144348,4.931485,26.746088,-0.174553,P1R0
32.996706,58.603414,-33.248198,5.398552,26.951045,-0.281817,P1R0
33.032106,58.749590,-33.374815,6.098096,27.051292,-0.701159,P1R0
33.042045,58.887539,-33.491818,5.764204,27.819615,-2.308066,P1R0
33.030193,59.018765,-33.599575,5.926917,28.119159,-1.941591,P1R0
33.054526,59.145207,-33.708805,6.448506,28.394562,-1.500739,P1R0
33.072076,59.267110,-33.789472,6.785954,28.829452,-1.130953,P1R0
33.083979,59.385177,-33.846442,6.872305,29.357657,-0.499052,P1R0
33.091114,59.500412,-33.883410,6.179548,29.231243,-0.497132,P1R0
33.094489,59.613322,-33.904682,4.551778,28.371422,-0.331815,P1R0
33.132457,59.755326,-33.943155,4.239452,28.562357,-0.010764,P1R0
33.162457,59.891452,-33.967840,3.088709,29.690479,-0.249170,P1R0
33.222916,60.053154,-34.011000,2.855468,29.446640,-0.467011,P1R0
33.271392,60.205810,-34.040695,2.828309,29.558191,-0.585623,P1R0
33.347319,60.350730,-34.089726,3.054524,29.793019,-0.671869,P1R0
33.446071,60.489000,-34.155244,3.372811,29.472181,-0.769082,P1R0
33.525313,60.620897,-34.204968,3.532232,29.300289,-0.981206,P1R0
33.625750,60.717839,-34.271539,3.573741,28.484106,-1.122733,P1R0
33.704909,60.814832,-34.322168,4.109585,27.911757,-0.901057,P1R0
33.765347,60.912330,-34.359579,5.331298,28.194043,0.008894,P1R0
33.809494,61.010998,-34.385479,6.126144,28.333155,0.468297,P1R0
33.839830,61.111167,-34.401835,6.498860,28.300589,0.686505,P1R0
33.934131,61.273969,-34.470947,5.345063,28.144977,0.590056,P1R0
34.045448,61.459524,-34.555381,4.616731,27.700234,1.018190,P1R0
34.170067,61.693601,-34.652417,3.135873,28.161321,0.158160,P1R0
34.268377,61.877389,-34.729204,2.663212,28.015662,-0.070235,P1R0
34.343108,62.046742,-34.788586,2.586728,27.932441,-0.289153,P1R0
34.435531,62.204086,-34.862437,2.817835,27.556760,-0.453841,P1R0
34.504897,62.350365,-34.918681,3.243524,27.640932,-0.223909,P1R0
34.592607,62.487897,-34.989633,3.731336,27.646175,-0.338393,P1R0
35.090020,62.970525,-35.167529,4.277192,27.090247,-0.548981,P1R0
35.502290,63.392826,-35.311814,4.649837,27.875177,-0.309781,P1R0
35.836242,63.728733,-35.425803,5.124286,28.074762,0.242442,P1R0
36.137678,63.988363,-35.543544,5.528545,28.060120,0.851463,P1R0
36.370479,64.211240,-35.633649,5.502784,27.862293,1.091893,P1R0
36.544093,64.372653,-35.700472,4.884538,27.345363,1.064476,P1R0
36.721545,64.483443,-35.756521,4.462747,27.201281,1.105352,P1R0
36.886885,64.552355,-35.824731,4.301001,26.936664,1.175026,P1R0
37.020083,64.617302,-35.853598,3.819767,27.530512,0.701914,P1R0
37.203467,64.652472,-35.909264,3.003136,27.931373,0.035499,P1R0
37.354182,64.663386,-35.928158,2.764575,28.217623,0.020175,P1R0
37.531652,64.656709,-35.926099,2.852388,28.498533,0.093554,P1R0
37.715755,64.667336,-35.927055,3.278721,28.319278,0.058910,P1R0
37.906091,64.664830,-35.931767,3.821975,27.867494,0.056604,P1R0
38.101261,64.682665,-35.941049,4.303903,26.822944,-0.327959,P1R0
38.354143,64.750356,-35.963716,4.201184,26.127951,-0.386826,P1R0
38.548262,64.799435,-35.980038,4.594487,25.226269,-0.009420,P1R0
38.745250,64.863859,-36.000033,5.171184,25.298384,0.418632,P1R0
38.836678,64.909909,-36.004711,5.672089,25.070498,0.848059,P1R0
38.908547,64.971598,-35.985391,5.832737,24.987585,0.978822,P1R0
38.987547,65.047101,-35.997142,5.435716,25.388134,1.067929,P1R0
39.036204,65.133741,-36.006022,4.952482,25.077327,0.857602,P1R0
39.115261,65.200531,-36.021949,3.656105,26.345606,-0.297373,P1R0
39.151297,65.249186,-36.054684,2.789053,26.495281,-0.340330,P1R0
39.173354,65.312710,-36.152680,2.088358,27.048303,-0.819239,P1R0
39.179137,65.389214,-36.234152,2.304933,27.452594,-0.588899,P1R0
39.156041,65.506329,-36.321449,3.271115,28.104219,-0.117521,P1R0
39.180850,65.628903,-36.401408,3.581201,28.128079,-0.052196,P1R0
39.215284,65.784692,-36.515749,3.752015,27.259495,-0.325948,P1R0
39.237055,65.937664,-36.607667,4.012392,26.985225,-0.380002,P1R0
39.286682,66.087719,-36.709356,4.509922,27.643311,-0.272887,P1R0
39.422676,66.496197,-37.005220,5.368461,28.489204,0.137076,P1R0
39.515984,66.829918,-37.270070,5.274187,28.143222,-0.735999,P1R0
39.608943,67.156269,-37.534345,5.518644,27.901979,-0.591593,P1R0
39.727579,67.473667,-37.684310,6.616631,28.587567,0.388986,P1R0
39.842155,67.720962,-37.846474,6.922425,28.559037,0.766617,P1R0
39.930572,67.906643,-37.968451,6.959288,28.626905,0.925558,P1R0
39.990429,68.039193,-37.986485,6.555405,28.424195,1.386009,P1R0
40.031387,68.157761,-37.986554,5.939523,28.446479,1.225044,P1R0
40.073358,68.236101,-37.952879,5.548342,28.604714,1.286185,P1R0
40.084577,68.281206,-37.933763,5.277722,28.580350,1.319180,P1R0
40.123574,68.360665,-37.939224,4.548352,29.203756,0.954225,P1R0
40.133278,68.440603,-37.957238,4.244103,28.944973,0.754856,P1R0
40.118552,68.521925,-37.987870,4.512819,29.225643,0.691692,P1R0
40.084374,68.575711,-38.028971,4.556332,29.155105,0.478566,P1R0
40.050904,68.607286,-38.058780,4.897545,28.647879,0.312105,P1R0
40.073015,68.652087,-38.088549,5.025118,28.394086,-0.131322,P1R0
40.089470,68.678582,-38.109256,5.154347,28.270267,-0.438261,P1R0
40.122636,68.720693,-38.173663,5.867217,29.198524,-0.030442,P1R0
40.148517,68.746953,-38.224382,6.374644,29.004683,0.415334,P1R0
40.168025,68.760471,-38.263133,6.531879,29.042534,0.630764,P1R0
40.220199,68.764652,-38.321563,6.559832,29.006217,0.852654,P1R0
40.223873,68.760439,-38.337558,6.219765,28.267615,0.958067,P1R0
40.278342,68.751710,-38.356031,5.903367,28.124372,0.661753,P1R0
40.343484,68.769386,-38.418832,5.165524,29.033812,1.145911,P1R0
40.362907,68.809589,-38.509594,4.728832,30.136144,0.839216,P1R0
40.359130,68.869456,-38.603100,4.169032,30.011633,0.336442,P1R0
40.335933,68.945770,-38.698621,3.632182,30.081263,-0.285896,P1R0
40.350618,69.066456,-38.804658,4.316096,29.992945,-0.218269,P1R0
40.361020,69.163706,-38.888429,5.145853,29.826739,-0.339783,P1R0
40.421630,69.270755,-38.961985,5.560376,29.459008,-0.713059,P1R0
40.503885,69.325102,-38.976158,5.921600,29.191913,-0.716194,P1R0
40.554919,69.363110,-39.002279,6.860675,29.842231,0.223785,P1R0
40.578073,69.417491,-39.039432,7.641167,29.979556,1.025061,P1R0
40.593908,69.456638,-39.065326,7.583506,29.799694,1.185478,P1R0
40.587595,69.482784,-39.102405,7.127916,29.607626,1.303223,P1R0
40.764159,69.573841,-39.242730,6.899952,29.598169,2.002408,P1R0
40.948686,69.675546,-39.386872,7.195674,30.013069,2.259948,P1R0
41.153675,69.785930,-39.512215,7.255398,30.695221,2.261154,P1R0
41.320041,69.872110,-39.610954,6.972939,31.492169,2.213171,P1R0
41.489643,69.937399,-39.716808,5.721595,32.720195,1.971878,P1R0
41.622093,70.014406,-39.797933,4.819644,33.148862,1.897208,P1R0
41.683821,70.100859,-39.827839,4.203958,32.831959,1.773960,P1R0
41.729248,70.195959,-39.915404,4.027399,33.934701,1.684101,P1R0
41.755860,70.297800,-39.982247,3.650453,34.923821,0.922498,P1R0
41.712706,70.434496,-40.021320,3.713531,35.112060,0.791714,P1R0
41.633597,70.600349,-40.088250,4.417865,34.875952,1.059377,P1R0
41.580350,70.790902,-40.188759,6.089618,34.363209,1.195949,P1R0
41.514166,70.940849,-40.287314,6.763805,34.125167,1.323556,P1R0
41.422471,71.054697,-40.404307,7.384859,34.398732,1.844818,P1R0
41.380652,71.168236,-40.525921,7.572629,34.552721,2.118371,P1R0
41.312892,71.250751,-40.661476,7.343872,34.616307,2.206200,P1R0
41.256099,71.307583,-40.767128,6.951692,34.347592,2.170360,P1R0
41.262903,71.403865,-40.856500,5.715382,34.591253,2.002442,P1R0
41.325214,71.474694,-40.931509,5.587314,34.616231,1.995454,P1R0
41.433629,71.554080,-40.994486,5.672534,35.202696,2.092518,P1R0
41.525631,71.640066,-41.038835,5.176970,35.663413,1.454691,P1R0
41.650756,71.703029,-41.005632,5.271734,35.756352,1.586512,P1R0
41.786529,71.746378,-40.927997,5.560415,35.565781,1.563964,P1R0
41.951735,71.773675,-40.865618,5.742716,35.294970,1.241489,P1R0
42.085582,71.817221,-40.809098,5.915161,34.838936,1.197363,P1R0
42.245749,71.846669,-40.767884,6.184381,35.408057,1.339913,P1R0
42.389073,71.863978,-40.711229,6.593621,35.499389,1.934911,P1R0
42.516825,71.871653,-40.642409,6.853070,35.366165,2.169951,P1R0
42.668705,71.872241,-40.594811,6.767633,34.697856,2.365814,P1R0
42.786754,71.837035,-40.556327,6.387672,34.010463,2.242208,P1R0
42.874907,71.801986,-40.526723,4.609779,33.430244,1.462352,P1R0
42.975729,71.768933,-40.534907,2.691152,33.863977,0.701923,P1R0
43.049487,71.738303,-40.544761,2.305396,34.252536,0.410340,P1R0
43.138595,71.710925,-40.586060,2.228309,35.029029,0.279409,P1R0
43.219200,71.686941,-40.602507,2.707794,35.248986,0.418709,P1R0
43.292807,71.666380,-40.597027,3.286000,35.248503,0.446949,P1R0
43.382347,71.679186,-40.623693,4.277227,34.943744,0.110574,P1R0
43.448609,71.659960,-40.647739,4.970169,35.827524,0.448465,P1R0
43.516675,71.643956,-40.718989,5.430131,35.824575,1.045736,P1R0
43.564705,71.630601,-40.779401,5.876676,35.667763,1.532035,P1R0
43.596139,71.619376,-40.830170,6.396897,36.083572,2.437938,P1R0
43.614076,71.610365,-40.871444,6.216005,35.937844,2.677964,P1R0
43.675615,71.604170,-40.913563,5.827159,35.520842,2.675884,P1R0
43.720717,71.599572,-40.946646,5.386650,35.276276,2.808156,P1R0
43.768138,71.596189,-40.952035,4.553503,35.268195,2.218700,P1R0
43.817791,71.594080,-40.933316,4.063183,35.591926,1.729820,P1R0
43.869564,71.592989,-40.894576,3.520986,35.298545,1.138035,P1R0
43.939425,71.592948,-40.819040,3.063724,35.277849,0.725535,P1R0
44.008146,71.623150,-40.734430,2.684428,35.274010,0.323734,P1R0
44.092319,71.649159,-40.622962,3.930542,34.968069,0.884429,P1R0
44.157116,71.670834,-40.530592,4.878342,34.220081,1.370324,P1R0
44.258886,71.719303,-40.465325,5.084125,34.145707,1.394382,P1R0
44.338300,71.758723,-40.415913,5.038314,34.866094,1.748779,P1R0
44.398070,71.790412,-40.379165,4.854435,35.596673,1.738348,P1R0
44.441041,71.815129,-40.353274,4.609935,36.430101,1.832188,P1R0
44.454362,71.803148,-40.357659,4.426639,35.528885,1.617300,P1R0
44.458094,71.820526,-40.366270,4.348507,35.594236,1.722860,P1R0
44.455023,71.833296,-40.377764,4.260043,35.806889,1.785518,P1R0
44.447104,71.841824,-40.391648,3.001116,35.456705,1.025412,P1R0
44.435873,71.847105,-40.406335,2.556365,35.406960,0.642981,P1R0
44.460812,71.850055,-40.451673,1.194111,34.527408,0.095737,P1R0
44.478457,71.880924,-40.491803,1.134335,34.343932,0.194847,P1R0
44.490470,71.905539,-40.526766,1.459338,33.876543,0.207600,P1R0
44.497870,71.924543,-40.556658,1.857365,33.165266,0.147290,P1R0
44.501641,71.938321,-40.582363,2.609556,32.781718,-0.120627,P1R0
44.502547,71.947925,-40.603553,3.057760,32.862082,0.027397,P1R0
44.656268,72.076539,-40.577719,3.520058,33.687726,0.311830,P1R0
44.784836,72.183350,-40.555348,4.294660,34.088149,1.006830,P1R0
44.889855,72.270102,-40.536091,4.353219,34.359055,1.225892,P1R0
44.973452,72.338657,-40.519966,4.359986,34.520175,1.658798,P1R0
45.038075,72.390784,-40.507488,4.169268,34.027100,2.057444,P1R0
45.124283,72.429606,-40.527662,3.760550,33.965311,2.016140,P1R0
45.190615,72.456536,-40.545753,3.206940,34.116729,2.284973,P1R0
45.255912,72.473553,-40.541766,3.128223,34.935310,2.298266,P1R0
45.304139,72.482590,-40.538723,3.565440,34.941566,2.362344,P1R0
45.304676,72.544798,-40.577708,3.666453,34.899440,2.170360,P1R0
45.298445,72.592512,-40.612513,3.736833,34.406258,1.873075,P1R0
45.270258,72.687889,-40.662477,3.791714,34.368543,1.620703,P1R0
45.241535,72.763819,-40.704271,3.790739,34.303254,1.344698,P1R0
45.197458,72.821848,-40.759710,4.155183,33.709642,0.688828,P1R0
45.157023,72.894544,-40.805750,4.264813,34.216186,1.029086,P1R0
45.087969,73.009380,-40.883755,4.791352,34.388554,1.558340,P1R0
45.012713,73.099594,-40.968588,5.477109,34.446491,2.387257,P1R0
44.970991,73.198945,-41.087699,5.214892,34.111903,2.647947,P1R0
44.920755,73.304706,-41.205784,3.452837,34.019228,2.279885,P1R0
44.864159,73.385742,-41.321150,2.513802,33.864993,1.752566,P1R0
44.802680,73.445314,-41.433191,2.092388,34.564748,1.336641,P1R0
44.737173,73.516333,-41.542229,1.455872,34.548208,0.877288,P1R0
44.685337,73.567942,-41.626871,1.844898,34.980845,1.072173,P1R0
44.645705,73.602708,-41.691298,2.559890,34.613955,1.045415,P1R0
44.616536,73.624054,-41.737589,3.028766,34.232320,0.833868,P1R0
44.595876,73.663971,-41.770083,3.705655,34.549379,0.603380,P1R0
44.604109,73.721336,-41.840619,4.139702,35.000560,0.694012,P1R0
44.636036,73.969326,-42.186708,3.091265,33.845525,1.478852,P1R0
44.666343,74.172941,-42.473121,3.318002,33.850322,1.195938,P1R0
44.731937,74.366512,-42.734463,3.900679,33.555066,1.358784,P1R0
44.804703,74.548994,-42.921918,5.161414,34.086614,2.118823,P1R0
44.888563,74.691055,-43.115145,5.312736,33.967352,2.375364,P1R0
44.958724,74.797121,-43.262912,5.703214,34.121603,2.896180,P1R0
44.983268,74.902220,-43.412076,5.514014,33.795693,3.061716,P1R0
45.038907,75.007332,-43.552800,4.281224,33.530564,2.835395,P1R0
45.050407,75.112286,-43.696456,3.877394,33.435220,2.978856,P1R0
45.094932,75.188526,-43.831698,3.446475,33.803366,2.714014,P1R0
45.145360,75.269972,-43.910211,2.127232,34.162059,1.503829,P1R0
45.184810,75.326562,-43.960872,1.684749,34.234909,1.276051,P1R0
45.214163,75.392561,-43.989112,1.619585,34.227282,1.200219,P1R0
45.240328,75.497091,-44.071506,2.083548,33.635420,1.045498,P1R0
45.172387,75.573650,-44.161436,2.720590,34.204727,0.942404,P1R0
45.165649,75.628468,-44.236178,3.143261,34.422402,0.542086,P1R0
45.141599,75.693607,-44.310392,4.214750,35.267883,1.201027,P1R0
45.135883,75.739219,-44.342369,5.028471,35.241079,1.648357,P1R0
45.059388,75.796899,-44.371431,5.171854,35.304563,2.047809,P1R0
45.032069,75.837521,-44.417111,4.705837,35.029904,1.946153,P1R0
45.046363,75.953659,-44.478483,3.053699,34.808731,1.702541,P1R0
45.060087,76.013754,-44.523773,1.844756,34.766877,0.925039,P1R0
45.071418,76.115942,-44.554966,1.207896,35.252682,0.467192,P1R0
45.081958,76.163756,-44.575329,0.952491,35.424527,0.274095,P1R0
45.106681,76.225640,-44.565870,1.025365,35.541284,0.400189,P1R0
45.089477,76.269066,-44.522466,1.187841,35.571991,0.333735,P1R0
45.097146,76.267354,-44.533117,1.194449,34.690726,-0.240890,P1R0
45.103673,76.257827,-44.539856,1.609652,33.364321,-0.120691,P1R0
45.108556,76.273125,-44.542963,1.442649,32.841229,-0.327202,P1R0
45.111977,76.310534,-44.543371,1.481493,32.769278,-0.040444,P1R0
45.151851,76.397467,-44.572471,1.997285,32.409791,0.790239,P1R0
45.184398,76.526174,-44.595644,1.942697,32.766351,1.063066,P1R0
45.248760,76.660190,-44.643567,1.335389,33.728398,1.344502,P1R0
45.301173,76.826458,-44.683193,0.767528,34.136759,1.782744,P1R0
45.942298,77.118939,-44.654980,0.313065,34.061100,1.735412,P1R0
46.537180,77.358020,-44.638127,-0.085488,34.518716,1.412811,P1R0
47.044911,77.547929,-44.601872,-0.662019,34.278219,0.559318,P1R0
47.508775,77.724814,-44.579676,-0.988636,34.287285,0.098855,P1R0
47.876741,77.858215,-44.562212,-0.504296,34.214217,0.003748,P1R0
48.175720,77.955163,-44.527283,-0.174825,34.013331,0.009670,P1R0
48.453034,78.021023,-44.509859,1.507348,33.948345,0.206543,P1R0
48.656703,78.091463,-44.496395,2.280301,34.794261,1.078224,P1R0
48.814705,78.137210,-44.465916,3.025694,34.657461,1.723100,P1R0
48.919245,78.162337,-44.442372,3.484547,34.793053,2.325566,P1R0
49.001809,78.201513,-44.475540,2.704725,34.580351,2.411369,P1R0
49.046168,78.253555,-44.506472,1.844292,34.786930,2.235842,P1R0
49.060953,78.287770,-44.534075,1.344687,34.340284,2.118181,P1R0
49.053577,78.306567,-44.560009,0.270977,34.852008,1.203120,P1R0
49.029443,78.343945,-44.582328,-0.116295,34.765632,0.990703,P1R0
48.978156,78.367717,-44.621785,0.148449,34.751676,0.957290,P1R0
48.922558,78.380697,-44.654949,0.565113,34.405861,0.877590,P1R0
48.866025,78.384797,-44.682996,1.157234,34.030151,0.475188,P1R0
48.810904,78.382431,-44.705691,1.206145,33.902954,-0.011339,P1R0
48.758959,78.375327,-44.723665,1.276961,33.703705,0.414390,P1R0
48.711463,78.364588,-44.738272,2.210312,34.550626,1.668942,P1R0
48.669013,78.351828,-44.749334,2.605060,34.439351,2.175460,P1R0
48.648067,78.338274,-44.736896,2.760953,34.153789,2.406796,P1R0
48.630065,78.324381,-44.725219,2.455344,33.526364,2.371945,P1R0
48.615040,78.310358,-44.715361,1.443721,33.485922,2.466845,P1R0
48.618856,78.297292,-44.686168,1.292862,33.477745,2.526749,P1R0
48.622312,78.314792,-44.662166,0.523391,33.980869,1.803428,P1R0
48.626302,78.298519,-44.643133,0.196368,33.864274,1.219495,P1R0
48.645796,78.313655,-44.608152,-0.124606,34.232996,0.914781,P1R0
48.835127,78.358653,-44.516243,-0.244239,34.224961,0.597106,P1R0
48.995577,78.395597,-44.440822,-0.695078,34.346510,-0.071039,P1R0
49.127970,78.455416,-44.379974,-0.356838,34.094965,0.015360,P1R0
49.272235,78.564436,-44.362970,0.706228,33.887327,0.267041,P1R0
49.387964,78.654175,-44.352983,1.317423,33.590360,0.575797,P1R0
49.515922,78.756415,-44.379307,2.696442,34.418614,0.969670,P1R0
49.599201,78.867837,-44.425978,3.214053,34.194702,1.472723,P1R0
49.698103,78.986958,-44.498373,3.618745,34.320195,1.784118,P1R0
49.739908,79.110493,-44.602696,3.719883,34.393806,2.013329,P1R0
49.749364,79.236720,-44.712909,3.217834,33.826250,2.289185,P1R0
49.748665,79.334980,-44.805189,2.643783,33.869875,2.129112,P1R0
49.761527,79.469091,-44.931262,2.044555,33.825283,2.119631,P1R0
49.765619,79.602637,-45.035229,0.867104,34.186655,1.602733,P1R0
49.801054,79.735917,-45.148279,0.546082,34.100635,1.181955,P1R0
49.825222,79.897701,-45.238283,0.310512,33.900575,0.808177,P1R0
49.840606,80.052731,-45.308638,0.332526,33.889230,0.548558,P1R0
49.848765,80.201483,-45.361263,0.380158,33.639206,0.398172,P1R0
49.851218,80.344235,-45.398875,0.654455,33.496893,0.263735,P1R0
49.833285,80.480795,-45.445351,1.165021,32.710042,-0.277244,P1R0
49.798081,80.641787,-45.499828,1.605378,33.850266,0.169294,P1R0
49.717105,80.793168,-45.601753,2.059833,33.977546,0.714470,P1R0
49.630521,80.936394,-45.702866,2.489976,34.268015,1.221793,P1R0
49.540801,81.072042,-45.803356,2.281580,34.333107,1.733806,P1R0
49.504057,81.202017,-45.912121,1.095105,34.663938,1.869791,P1R0
49.475679,81.296959,-45.996784,0.116795,33.858726,1.666582,P1R0
49.438542,81.361781,-46.081612,-1.850883,33.842152,0.142615,P1R0
49.432057,81.402625,-46.195882,-2.410879,33.472535,-0.214011,P1R0
49.483006,81.484692,-46.293918,-2.464289,33.538821,-0.150182,P1R0
49.512971,81.541455,-46.389619,-2.005055,33.240479,-0.198079,P1R0
49.556098,81.578091,-46.441298,-1.476684,33.463966,-0.181195,P1R0
49.614677,81.658138,-46.527338,-0.602012,33.365751,-0.346908,P1R0
49.702048,81.746581,-46.621795,-0.105465,34.098699,-0.064225,P1R0
49.829120,81.842162,-46.703530,0.573783,34.140956,0.458031,P1R0
50.100365,82.186047,-47.096831,0.686760,33.753083,0.203105,P1R0
50.396286,82.498544,-47.410367,0.976672,33.915269,0.263213,P1R0
50.676827,82.809088,-47.694012,1.770558,34.919235,1.087087,P1R0
50.957135,83.086021,-47.927355,1.729807,35.183402,1.078621,P1R0
51.218507,83.330955,-48.138114,0.333790,34.854885,0.801853,P1R0
51.445567,83.517669,-48.347888,-0.151964,34.560103,0.622530,P1R0
51.619328,83.683835,-48.505926,-0.567336,34.320530,0.361772,P1R0
51.749708,83.796050,-48.633268,-1.169873,34.919353,0.072413,P1R0
51.916919,83.901022,-48.781510,-0.952701,35.091657,0.158710,P1R0
52.040437,83.969528,-48.889338,0.078726,34.889883,0.351870,P1R0
52.181098,84.009617,-48.971986,0.580253,35.417626,0.745646,P1R0
52.266627,84.026106,-49.045551,1.461329,35.737920,1.544407,P1R0
52.305792,84.024434,-49.112719,2.175721,35.450832,1.792964,P1R0
52.323107,84.009189,-49.155931,2.135559,35.113428,1.706845,P1R0
52.323496,83.984875,-49.179047,1.766690,35.059721,1.861963,P1R0
52.349536,83.955273,-49.216627,1.369667,34.999594,1.972999,P1R0
52.344894,83.922056,-49.258603,0.071294,34.605858,1.595953,P1R0
52.347805,83.887480,-49.265007,-1.725387,32.676209,1.036453,P1R0
52.341848,83.883274,-49.261878,-1.997389,32.636638,0.747555,P1R0
52.330004,83.876026,-49.251942,-2.144459,32.184636,0.387153,P1R0
52.330418,83.867013,-49.216913,-2.222183,31.889257,0.290459,P1R0
52.342391,83.856635,-49.162558,-2.408238,31.360419,-0.032382,P1R0
52.332460,83.845437,-49.133568,-2.235942,30.979225,0.206911,P1R0
52.336643,83.834489,-49.086441,-1.617719,31.208033,0.212548,P1R0
52.337835,83.793876,-49.045381,-0.718893,31.336904,0.073242,P1R0
52.336503,83.758043,-49.011266,1.021809,32.996781,1.002710,P1R0
52.333267,83.727395,-48.983047,1.741919,33.283844,1.587166,P1R0
52.344899,83.701959,-48.939822,2.114356,33.620911,1.877750,P1R0
52.368971,83.711323,-48.884264,1.984608,33.982689,1.988060,P1R0
52.388108,83.719780,-48.840153,0.846267,34.105637,2.173108,P1R0
52.418905,83.727777,-48.785086,0.350158,34.836116,2.322180,P1R0
52.459526,83.735108,-48.721134,-0.326495,35.239165,2.208520,P1R0
52.530808,83.711716,-48.701229,-1.854861,36.131431,1.133569,P1R0
52.589006,83.691777,-48.688725,-1.974103,35.644379,0.481843,P1R0
52.651453,83.675359,-48.661723,-1.775681,35.528390,0.259946,P1R0
52.755152,83.662771,-48.652059,-1.709154,35.036771,0.026102,P1R0
52.838729,83.682284,-48.648482,-0.796165,34.132060,0.224080,P1R0
52.920682,83.699716,-48.628430,0.207785,34.370078,0.336032,P1R0
53.000806,83.714525,-48.594847,0.998464,34.751692,0.366948,P1R0
53.116903,83.727763,-48.578911,1.387319,34.985448,0.927692,P1R0
53.170728,83.737905,-48.538835,1.196127,34.622876,0.979302,P1R0
53.193020,83.745182,-48.529444,-0.358519,34.965591,0.713241,P1R0
53.204831,83.750566,-48.524991,-1.120193,34.913559,0.725288,P1R0
53.208432,83.754384,-48.524276,-1.635378,34.740270,0.857885,P1R0
53.222270,83.756218,-48.507633,-2.621690,34.733553,0.769868,P1R0
53.267787,83.727540,-48.526103,-3.107987,35.233782,0.546279,P1R0
53.301556,83.732414,-48.544399,-3.578906,35.224242,-0.251811,P1R0
53.342048,83.736106,-48.542200,-3.969427,35.181957,-0.608240,P1R0
53.372097,83.738843,-48.541932,-3.703775,35.181078,-0.427646,P1R0
53.376813,83.770038,-48.564561,-3.259613,35.034345,-0.153131,P1R0
53.376716,83.795978,-48.585141,-2.686428,34.472653,-0.499642,P1R0
53.410369,83.877179,-48.634237,-1.759867,34.081771,-0.757524,P1R0
53.419745,83.944412,-48.696999,-0.777518,34.379069,0.035093,P1R0
53.424250,84.028496,-48.750809,0.228844,34.043605,0.508503,P1R0
53.408689,84.126228,-48.815943,0.042450,33.847766,0.501355,P1R0
53.431348,84.205084,-48.900221,-1.048685,33.912156,0.508358,P1R0
53.480182,84.326822,-48.928991,-1.744052,32.544850,0.769518,P1R0
53.535958,84.424092,-48.930400,-1.821776,33.341373,0.340464,P1R0
53.580026,84.559192,-48.929312,-2.526324,33.080716,-0.638665,P1R0
53.646265,84.696681,-48.884744,-2.485945,33.373733,-0.681142,P1R0
53.683120,84.804303,-48.865523,-2.554972,33.781598,-0.795604,P1R0
53.732273,84.915831,-48.899606,-1.699077,33.719879,-0.418516,P1R0
53.769695,85.030350,-48.928144,-1.248781,33.466469,-0.528754,P1R0
53.797095,85.146622,-48.952393,-0.729598,33.371867,-0.225849,P1R0
53.799874,85.263749,-48.993337,-0.836151,32.110400,0.129324,P1R0
53.797952,85.381927,-49.026943,-1.193123,32.084333,0.031172,P1R0
53.830704,85.501309,-49.083872,-1.583050,31.924443,0.259378,P1R0
53.877849,85.590778,-49.181696,-2.019154,31.689241,0.904568,P1R0
53.930122,85.714936,-49.241798,-2.292579,32.547138,0.815418,P1R0
54.025035,85.839373,-49.298735,-2.554213,33.707687,0.451920,P1R0
54.155722,85.963713,-49.352640,-2.578356,34.768773,0.195481,P1R0
54.261617,86.086398,-49.395155,-2.209520,35.062317,-0.135610,P1R0
54.366470,86.238190,-49.477547,-1.560234,35.094481,0.089468,P1R0
54.410140,86.383092,-49.514156,-0.984509,35.053876,0.110281,P1R0
54.493545,86.523434,-49.549860,-0.329622,35.049853,0.169015,P1R0
54.578759,86.658973,-49.626140,0.500548,34.848797,-0.249818,P1R0
54.702983,86.820359,-49.767705,2.089528,35.577911,0.548336,P1R0
54.784091,86.972659,-49.903486,2.566694,35.256573,0.844564,P1R0
54.843941,87.116968,-50.012353,2.558264,35.003137,0.736555,P1R0
54.907727,87.254535,-50.147753,2.342266,35.321542,0.793716,P1R0
55.179465,87.539547,-50.434118,2.078752,35.338427,0.788295,P1R0
55.418033,87.765661,-50.648223,1.327897,35.716565,1.184791,P1R0
55.609079,87.939642,-50.817703,1.407341,37.002688,2.410195,P1R0
55.811957,88.069247,-50.957182,1.948492,37.005799,3.105750,P1R0
55.985166,88.190534,-51.040717,1.371335,36.921968,2.561187,P1R0
56.132745,88.275003,-51.077608,0.517874,36.755011,1.544538,P1R0
56.280127,88.329305,-51.126319,1.046362,36.683651,1.716774,P1R0
56.389087,88.358996,-51.155809,1.644036,36.778438,1.997135,P1R0
56.487491,88.369663,-51.220564,2.329499,36.495745,1.867575,P1R0
56.555577,88.365502,-51.265943,3.006845,35.789251,1.955162,P1R0
56.614452,88.380327,-51.275626,3.952802,36.614681,2.872113,P1R0
56.650820,88.383094,-51.275543,4.077964,36.621006,2.996569,P1R0
56.723541,88.377357,-51.278330,3.755351,37.120930,2.835522,P1R0
56.773976,88.365012,-51.274752,2.998463,37.160850,2.539023,P1R0
56.860421,88.348660,-51.276892,1.882955,38.021004,2.413999,P1R0
56.923772,88.329521,-51.274625,1.434948,37.543715,2.102356,P1R0
56.951035,88.338725,-51.289872,0.796769,37.618393,1.619346,P1R0
57.003048,88.343294,-51.330784,-0.417779,37.309841,0.246484,P1R0
57.038731,88.344031,-51.362991,-0.674736,37.298832,0.179977,P1R0
57.061001,88.341847,-51.387650,-0.581316,37.103711,0.150112,P1R0
57.072529,88.337529,-51.405907,-0.306726,36.877379,0.023255,P1R0
57.097206,88.362083,-51.469331,0.104807,36.750076,0.008135,P1R0
57.112598,88.380232,-51.522387,0.848080,36.016353,0.188558,P1R0
57.120325,88.393607,-51.564471,1.411184,36.938701,0.749608,P1R0
57.121762,88.432451,-51.597778,1.778254,37.302588,1.641132,P1R0
57.102685,88.463068,-51.643304,1.767284,37.763880,1.837170,P1R0
57.104610,88.516520,-51.729994,1.663152,37.137396,2.065605,P1R0
57.103536,88.559195,-51.800119,0.962957,37.236088,1.673998,P1R0
57.105334,88.651859,-51.927306,-0.560876,36.542451,0.205082,P1R0
57.088301,88.756673,-52.051138,-1.198331,36.661961,-0.389399,P1R0
57.055590,88.870743,-52.170880,-1.502019,36.554866,-0.751021,P1R0
57.010271,88.991152,-52.286975,-1.067892,36.773578,-0.363949,P1R0
56.971458,89.086555,-52.377793,-1.096360,36.500304,-0.613756,P1R0
57.081427,89.431421,-52.496458,-1.930161,36.269601,-1.589737,P1R0
57.190734,89.775771,-52.568147,-2.030690,36.462953,-1.531597,P1R0
57.249692,90.084524,-52.661162,-1.669310,36.609951,-1.192623,P1R0
57.280530,90.359650,-52.751965,-1.376492,36.517877,-1.150077,P1R0
57.303748,90.573513,-52.821066,-0.231355,36.501739,-1.089983,P1R0
57.357980,90.764813,-52.900812,0.350507,36.328888,-1.320446,P1R0
57.400955,90.905924,-52.959962,0.758107,36.898354,-1.101520,P1R0
57.384752,91.063246,-53.064277,1.627701,36.946035,-0.172204,P1R0
57.367608,91.175878,-53.145584,1.559415,37.075005,-0.131997,P1R0
57.372320,91.251829,-53.256656,0.579590,36.920490,-0.448482,P1R0
57.357641,91.327126,-53.363073,-0.302647,36.823221,-0.836929,P1R0
57.343116,91.402965,-53.445826,-2.506578,35.876262,-2.266853,P1R0
57.361787,91.451721,-53.465838,-3.389783,36.652134,-2.859785,P1R0
57.430668,91.508528,-53.484149,-3.915375,35.866174,-3.919017,P1R0
57.471900,91.542810,-53.512478,-3.787447,35.927068,-4.110734,P1R0
57.520548,91.589549,-53.509146,-3.203070,36.036352,-3.834422,P1R0
57.558993,91.647817,-53.500219,-2.542293,35.908802,-3.507458,P1R0
57.610987,91.686634,-53.538963,-0.558854,36.195815,-2.726711,P1R0
57.635517,91.739326,-53.588334,-0.007750,35.521814,-2.730484,P1R0
57.636525,91.804112,-53.647668,0.402394,36.935686,-1.541020,P1R0
57.618554,91.820039,-53.714499,0.701076,37.017769,-1.139134,P1R0
57.584486,91.824742,-53.787450,0.528512,37.399770,-1.049407,P1R0
57.607646,91.851128,-53.855792,-1.395711,37.565429,-1.264020,P1R0
57.626124,91.866864,-53.908779,-2.041836,37.187811,-1.530780,P1R0
57.726263,91.934569,-53.918495,-3.842795,37.791902,-3.073107,P1R0
57.879602,92.017520,-53.910411,-4.556130,37.501472,-3.484852,P1R0
58.006876,92.081485,-53.900048,-4.421798,37.881378,-3.433790,P1R0
58.179811,92.160409,-53.876582,-3.827144,37.784518,-3.321232,P1R0
58.320226,92.220729,-53.854024,-3.162084,37.830633,-3.158122,P1R0
58.431373,92.264478,-53.834013,-2.265678,37.841442,-2.907626,P1R0
58.570301,92.325490,-53.825394,-0.823467,38.584614,-1.736255,P1R0
58.678827,92.369625,-53.819441,0.808774,38.535843,-0.381471,P1R0
58.830741,92.430307,-53.805322,-0.338896,37.687400,-0.787775,P1R0
58.948990,92.475206,-53.793511,-1.243363,38.267357,-1.294570,P1R0
59.053980,92.506918,-53.763431,-1.998657,37.682418,-1.966237,P1R0
59.185783,92.527811,-53.748931,-3.790479,37.683458,-3.223947,P1R0
59.446418,92.691622,-53.766858,-4.215511,37.394521,-4.264901,P1R0
59.693478,92.825484,-53.813392,-4.895443,37.049096,-5.227574,P1R0
59.888030,92.961477,-53.853882,-5.506782,37.496964,-5.841260,P1R0
60.058257,93.098517,-53.938965,-5.631613,37.284179,-5.905411,P1R0
60.185288,93.234655,-54.011693,-4.789760,37.886491,-4.826539,P1R0
60.259238,93.369361,-54.092427,-4.594184,38.348387,-4.778616,P1R0
60.320975,93.502660,-54.138006,-4.700633,38.204338,-4.945665,P1R0
60.395753,93.634081,-54.204358,-4.364101,38.075672,-4.822975,P1R0
60.444730,93.762814,-54.258257,-3.426681,39.278060,-3.677057,P1R0
60.456965,93.859090,-54.320808,-2.581389,39.819832,-2.818694,P1R0
60.492636,93.987996,-54.400773,-2.513154,40.302411,-2.360794,P1R0
60.550111,94.115290,-54.494287,-2.864969,39.781018,-2.305000,P1R0
60.589033,94.239859,-54.569743,-4.095381,39.796659,-3.211077,P1R0
60.596467,94.362098,-54.648880,-5.247985,39.814797,-3.913488,P1R0
60.648287,94.483477,-54.719421,-5.845509,39.925715,-4.427831,P1R0
60.722840,94.603214,-54.804088,-5.992566,39.637004,-4.515046,P1R0
60.778646,94.721341,-54.869769,-6.158328,39.736883,-4.329516,P1R0
60.872782,94.838503,-54.929313,-5.650440,39.491530,-3.970303,P1R0
60.945666,94.924439,-54.973407,-5.017635,40.037481,-3.962143,P1R0
61.022234,94.983604,-55.056396,-3.971516,41.576474,-3.065981,P1R0
61.095336,95.051190,-55.100268,-3.241773,41.749770,-1.911794,P1R0
61.133607,95.096265,-55.151795,-2.643204,41.965095,-1.320631,P1R0
61.228959,95.123816,-55.179326,-2.795466,42.222227,-1.046258,P1R0
61.356460,95.167586,-55.206331,-3.123994,41.886640,-1.056239,P1R0
61.473214,95.195048,-55.204440,-3.336500,42.506490,-1.139881,P1R0
61.564307,95.179057,-55.199097,-4.672124,41.627605,-2.801847,P1R0
61.615828,95.187222,-55.211312,-5.525637,41.240588,-3.768257,P1R0
61.688573,95.187642,-55.249488,-5.572289,41.102891,-3.662528,P1R0
61.741598,95.182127,-55.279193,-5.323970,40.792701,-3.572504,P1R0
61.761905,95.172107,-55.322196,-4.776480,40.816277,-3.235248,P1R0
61.787173,95.159559,-55.335414,-3.905353,40.931776,-2.883164,P1R0
61.839514,95.145951,-55.373718,-3.400135,40.250622,-2.563852,P1R0
61.877429,95.131135,-55.404414,-1.281333,40.814363,-0.883698,P1R0
61.887041,95.115966,-55.448405,-0.693238,40.845121,-0.550794,P1R0
61.927277,95.101891,-55.513048,-0.647799,40.861138,-0.571818,P1R0
61.955601,95.118560,-55.565083,-1.012311,40.801816,-0.707117,P1R0
62.141146,95.254345,-55.705058,-1.526803,40.642282,-1.002088,P1R0
62.277040,95.397429,-55.841728,-2.488145,40.392055,-0.754667,P1R0
62.406635,95.545725,-56.002974,-3.337308,40.823981,-1.201888,P1R0
62.492258,95.665480,-56.154781,-4.417388,39.931194,-1.896261,P1R0
62.539286,95.789362,-56.297093,-5.285013,39.717723,-3.048466,P1R0
62.570090,95.886510,-56.408709,-5.334678,39.406478,-3.071301,P1R0
62.571611,95.959846,-56.514063,-4.867456,39.222631,-2.964465,P1R0
62.581471,96.012710,-56.573751,-3.613623,38.805945,-2.596418,P1R0
62.583270,96.048533,-56.614270,-2.784731,39.042112,-2.352725,P1R0
62.595478,96.069382,-56.621093,-1.759317,39.496785,-2.344072,P1R0
62.600431,96.109091,-56.618373,-1.028497,39.627309,-1.767970,P1R0
62.638388,96.136170,-56.638772,-0.256679,39.263408,-1.334531,P1R0
62.682408,96.182535,-56.629529,0.185337,39.235486,-1.017466,P1R0
62.715971,96.215129,-56.617159,-0.656546,39.153996,-0.817547,P1R0
62.740465,96.236532,-56.602474,-1.034779,38.850080,-0.734751,P1R0
62.795457,96.249393,-56.616706,-1.652656,38.435267,-1.031525,P1R0
62.838476,96.254368,-56.627354,-3.464801,38.245176,-2.022277,P1R0
62.870433,96.283660,-56.634257,-3.603677,38.453222,-2.027759,P1R0
62.947677,96.305016,-56.647629,-4.014493,38.553535,-2.411327,P1R0
63.009258,96.318385,-56.658411,-3.825752,39.197576,-2.191925,P1R0
63.111077,96.326561,-56.675531,-3.470721,39.131134,-2.137893,P1R0
63.192074,96.359269,-56.689821,-2.874426,38.978590,-2.523185,P1R0
63.271040,96.383863,-56.680219,-2.721009,38.408098,-2.495419,P1R0
63.331729,96.401224,-56.671022,-2.475402,37.930706,-1.954177,P1R0
63.414832,96.412638,-56.693527,-2.344763,37.153843,-1.241736,P1R0
63.478703,96.419036,-56.712369,-2.412706,36.918163,-1.071142,P1R0
63.509797,96.421149,-56.748487,-2.810990,36.647306,-1.050462,P1R0
63.545501,96.419942,-56.759006,-4.037624,36.538437,-1.271436,P1R0
63.569402,96.416449,-56.767056,-4.280694,35.734970,-1.540913,P1R0
63.621807,96.411948,-56.803036,-4.658464,36.085595,-1.657993,P1R0
63.660375,96.435782,-56.833874,-5.174153,35.979825,-2.225123,P1R0
63.687550,96.454516,-56.858787,-5.016445,36.345734,-2.116976,P1R0
63.705305,96.468587,-56.878721,-4.566394,36.808984,-1.899921,P1R0
63.699417,96.477852,-56.915898,-3.011775,38.216433,-1.241521,P1R0
63.689972,96.483777,-56.946154,-3.072175,38.653549,-1.623723,P1R0
63.678611,96.485467,-56.973254,-2.576963,38.890782,-1.471542,P1R0
63.764352,96.486248,-57.105905,-1.526574,38.259874,-0.980273,P1R0
63.834653,96.485310,-57.216629,-0.904363,38.025269,-0.798371,P1R0
63.890864,96.483068,-57.307048,-0.460164,37.985295,-0.763009,P1R0
63.934603,96.479506,-57.379887,0.924713,38.886317,0.562963,P1R0
63.967394,96.475349,-57.436452,1.375137,39.311073,1.005662,P1R0
63.990854,96.470839,-57.478969,1.586526,39.462436,1.316414,P1R0
64.006641,96.465677,-57.510622,1.272976,38.901104,1.372819,P1R0
64.016080,96.460578,-57.532329,0.927579,38.728322,1.160874,P1R0
64.041987,96.485997,-57.596482,0.782287,38.440151,0.947003,P1R0
64.060358,96.536519,-57.647614,0.009416,38.664611,0.062111,P1R0
64.072795,96.578410,-57.686459,-0.137094,38.893648,-0.326503,P1R0
64.118024,96.642852,-57.744803,-0.388999,38.971197,-0.524747,P1R0
64.137518,96.695032,-57.810497,-0.335423,38.896014,-0.647336,P1R0
64.188880,96.765913,-57.893642,0.015352,38.982590,-0.280841,P1R0
64.245668,96.822811,-57.938833,0.475929,38.832467,-0.009355,P1R0
64.290157,96.896391,-57.972949,0.871842,39.025872,0.607825,P1R0
64.307087,97.013956,-58.017422,1.346639,39.143495,1.026078,P1R0
64.355736,97.109098,-58.080367,1.947598,39.246810,1.444133,P1R0
64.392959,97.213412,-58.129169,2.520399,39.330720,1.745400,P1R0
64.420845,97.294336,-58.166811,3.908476,39.636807,2.338716,P1R0
64.456821,97.355488,-58.173488,4.783052,39.751728,2.718142,P1R0
64.521282,97.429996,-58.204641,5.746949,39.767198,3.118850,P1R0
64.572219,97.485325,-58.227309,6.780623,39.811278,3.558972,P1R0
64.627462,97.524047,-58.223445,8.790708,39.729046,4.370622,P1R0
64.707668,97.579253,-58.247888,10.721412,39.621027,5.167284,P1R0
64.787293,97.618516,-58.246525,12.320617,39.477625,5.754209,P1R0
64.881857,97.645150,-58.201849,13.039430,39.512377,6.032147,P1R0
65.026218,97.692043,-58.150919,13.753304,39.535310,6.300012,P1R0
65.142314,97.724966,-58.108056,15.329738,39.630089,6.935650,P1R0
65.233101,97.746156,-58.073104,16.098134,39.680318,7.178728,P1R0
65.301734,97.757716,-58.045644,17.373154,39.631158,7.516682,P1R0
65.405547,97.762953,-58.033407,17.988403,39.664866,7.648682,P1R0
65.484712,97.791980,-58.026085,18.953616,39.765253,7.907726,P1R0
65.543179,97.811225,-58.024015,20.087426,39.775910,8.334595,P1R0
65.583945,97.823294,-58.024297,20.812157,39.735441,8.645794,P1R0
65.610573,97.799533,-58.026458,21.611970,39.807278,9.044098,P1R0
65.625333,97.775724,-58.030078,22.229429,39.787221,9.291726,P1R0
65.630880,97.752212,-58.035827,23.466880,39.711618,9.824726,P1R0
65.613203,97.729919,-58.062757,24.207261,39.582096,10.077580,P1R0
65.576694,97.709271,-58.107475,24.996376,39.576684,10.281877,P1R0
65.541557,97.690268,-58.147272,26.033003,39.517907,10.436118,P1R0
65.492577,97.673309,-58.201733,26.465354,39.443401,10.511198,P1R0
65.433002,97.657886,-58.269154,27.428177,39.207193,10.897955,P1R0
65.381575,97.644774,-58.325285,28.061919,39.146286,11.266576,P1R0
65.338747,97.603293,-58.372122,29.324407,39.147993,11.942427,P1R0
65.287299,97.568133,-58.430116,29.849573,39.183014,12.204384,P1R0
65.245234,97.539139,-58.476741,30.432259,39.235494,12.529998,P1R0
65.195703,97.514964,-58.534946,31.085115,39.261504,12.851142,P1R0
65.140219,97.495086,-58.602803,32.295377,39.130367,13.381906,P1R0
65.080024,97.479471,-58.677465,32.933384,39.132431,13.690666,P1R0
65.032592,97.466977,-58.738489,33.887252,39.036854,13.981633,P1R0
64.979677,97.487583,-58.806459,34.268131,38.804851,13.988235,P1R0
64.938934,97.506411,-58.859568,34.817631,38.695750,14.201273,P1R0
64.892631,97.522865,-58.920375,35.395126,38.668270,14.427083,P1R0
64.857877,97.536562,-58.968216,36.318845,38.783048,14.923805,P1R0
64.816786,97.547799,-59.024453,36.776575,38.599950,15.143864,P1R0
64.786367,97.556933,-59.067351,37.342183,38.303589,15.359052,P1R0
64.765016,97.564088,-59.098904,38.028150,38.098974,15.578286,P1R0
64.735168,97.568647,-59.142651,39.624735,38.057255,16.256536,P1R0
64.713878,97.571703,-59.175436,40.506320,37.903625,16.520146,P1R0
64.699744,97.573455,-59.199020,41.234833,37.678111,16.748993,P1R0
64.691452,97.574099,-59.215061,42.055308,37.428029,17.025911,P1R0
64.687913,97.573303,-59.226145,43.232953,37.420996,17.547482,P1R0
64.720211,97.572364,-59.191265,43.587203,37.468357,17.738777,P1R0
64.750339,97.570311,-59.160083,43.594940,37.552059,17.838786,P1R0
64.793765,97.568143,-59.111513,43.647055,37.532829,17.938014,P1R0
64.831600,97.565673,-59.069662,43.572878,37.459948,17.948175,P1R0
64.880101,97.562737,-59.015064,43.501423,37.330869,17.897904,P1R0
64.958909,97.560334,-58.999842,43.304895,37.366476,17.824590,P1R0
65.040703,97.558073,-58.968371,42.997909,37.464087,17.716543,P1R0
65.123564,97.585433,-58.924328,42.404341,37.268212,17.312935,P1R0
65.190611,97.608188,-58.889464,42.382495,37.602668,17.371918,P1R0
65.259652,97.626325,-58.843409,41.886416,37.960284,17.246057,P1R0
65.329811,97.640762,-58.787068,41.634347,37.943823,17.118395,P1R0
65.384357,97.651611,-58.742992,41.600525,37.874198,17.060098,P1R0
65.479163,97.689661,-58.720281,41.721546,37.903369,17.194804,P1R0
65.554129,97.720379,-58.705474,41.981354,37.728837,17.259639,P1R0
65.627760,97.744422,-58.677223,42.242183,37.434993,17.264649,P1R0
65.683894,97.762007,-58.658453,43.104139,36.818015,17.504819,P1R0
65.724871,97.774517,-58.646637,43.577335,36.573475,17.700311,P1R0
65.753201,97.782193,-58.641670,44.730075,36.071066,18.022922,P1R0
65.770539,97.816367,-58.641180,45.202384,35.774270,18.172182,P1R0
65.795925,97.842085,-58.626364,46.413920,35.363981,18.606166,P1R0
65.850430,97.862011,-58.646811,46.862366,35.185686,18.746635,P1R0
65.891846,97.876286,-58.667163,47.265488,34.946183,18.779142,P1R0
65.922020,97.885763,-58.686824,47.674240,34.563345,18.809521,P1R0
65.942746,97.891252,-58.705383,48.028388,34.089423,18.660802,P1R0
65.955820,97.892980,-58.723676,48.544302,33.298497,18.548661,P1R0
65.962663,97.892236,-58.740292,48.852937,32.674014,18.256945,P1R0
65.964656,97.889619,-58.755193,49.000516,32.109413,17.868581,P1R0
65.963112,97.885115,-58.769514,48.603401,31.372396,17.455044,P1R0
65.958939,97.879762,-58.782080,48.264497,31.342416,17.359620,P1R0
65.953108,97.873385,-58.794125,47.390258,30.937030,16.620280,P1R0
65.984430,97.866961,-58.835563,47.161536,32.038884,16.799648,P1R0
66.009535,97.859938,-58.872200,46.907880,32.727875,16.489738,P1R0
66.028984,97.853225,-58.902873,46.799888,32.718436,16.271724,P1R0
66.043522,97.846922,-58.928124,46.724149,32.957121,16.361976,P1R0
66.053892,97.841086,-58.948561,46.973168,33.034734,16.501612,P1R0
66.060907,97.835217,-58.965917,47.858327,32.589099,16.527141,P1R0
66.065098,97.829920,-58.979555,48.153750,32.437104,16.655594,P1R0
66.067057,97.825172,-58.990084,48.443210,32.459946,16.680947,P1R0
66.067308,97.820935,-58.998075,48.505978,32.376070,16.455166,P1R0
66.066521,97.816114,-59.006248,48.469280,32.506171,16.377604,P1R0
66.064831,97.811864,-59.012527,49.129398,32.564344,16.657262,P1R0
66.154933,97.809618,-59.056603,50.721596,32.446949,17.444190,P1R0
66.230597,97.807583,-59.093568,51.860565,31.766112,17.494656,P1R0
66.292328,97.835172,-59.125125,53.653143,31.863220,18.176449,P1R0
66.341731,97.858371,-59.150700,54.605355,32.197797,18.489691,P1R0
66.380145,97.877358,-59.171036,54.948529,32.041837,18.783504,P1R0
66.409089,97.891904,-59.187994,55.022090,32.153408,18.764247,P1R0
66.429849,97.902979,-59.201023,55.066292,32.442198,19.057336,P1R0
66.427759,97.910200,-59.232484,54.469702,32.605359,19.410363,P1R0
66.460678,97.915509,-59.287948,53.813263,32.759956,19.273074,P1R0
66.485691,97.918596,-59.333657,53.090677,32.343845,18.690748,P1R0
66.504033,97.919318,-59.371683,52.339090,32.851882,18.176679,P1R0
66.516664,97.918639,-59.401787,52.346118,32.676843,17.809841,P1R0
66.524723,97.916347,-59.426166,52.609298,32.924021,17.853711,P1R0
66.512884,97.913061,-59.465151,52.994012,32.933939,18.034301,P1R0
66.500697,97.908786,-59.497177,54.478879,32.623272,18.677989,P1R0
66.505258,97.874584,-59.501480,55.309960,32.126866,18.775256,P1R0
66.546154,97.844699,-59.534449,56.039794,31.982213,19.051924,P1R0
66.579757,97.818824,-59.561380,57.270738,32.242539,19.696666,P1R0
66.606623,97.797167,-59.582264,57.417258,32.124126,19.845788,P1R0
66.627497,97.779381,-59.598044,57.436889,32.023211,19.842650,P1R0
66.643277,97.764532,-59.610743,57.313785,32.102084,19.973528,P1R0
66.654605,97.752795,-59.619882,56.643762,31.780212,19.727027,P1R0
66.662346,97.743201,-59.627336,55.613929,31.968019,19.672398,P1R0
66.667057,97.735932,-59.632462,55.306832,31.979444,19.311176,P1R0
66.707491,97.731200,-59.665758,55.304502,32.736742,19.328656,P1R0
66.740259,97.727918,-59.693233,55.158481,32.617655,18.988307,P1R0
66.766245,97.725228,-59.716654,55.705701,32.321570,18.827357,P1R0
66.786139,97.723451,-59.735382,56.136940,32.269636,18.925523,P1R0
66.800786,97.722339,-59.750090,56.654057,32.178313,18.988414,P1R0
66.810527,97.751675,-59.761433,56.974319,31.778591,18.870851,P1R0
66.800697,97.775920,-59.791722,57.410800,30.632850,18.185896,P1R0
66.790458,97.796072,-59.816502,57.418765,30.354336,18.208395,P1R0
66.780450,97.811817,-59.837572,58.994084,31.124101,19.364518,P1R0
66.770912,97.824075,-59.854287,58.589796,31.521785,19.301466,P1R0
66.838475,97.833917,-59.928290,58.488664,31.406510,19.213640,P1R0
66.895275,97.840917,-59.989921,58.950954,31.326457,19.292232,P1R0
66.941959,97.845470,-60.040211,59.529178,31.071819,19.352656,P1R0
66.979398,97.847963,-60.080358,60.221389,31.071027,19.556650,P1R0
67.008711,97.848229,-60.112780,60.378477,30.647054,19.107862,P1R0
67.030805,97.847215,-60.137443,60.708914,30.840135,19.177045,P1R0
67.046736,97.845217,-60.155597,61.279379,31.020775,19.576704,P1R0
67.041389,97.842231,-60.188974,61.615585,30.885733,19.786805,P1R0
67.072674,97.838341,-60.247144,61.411168,31.641290,20.274875,P1R0
67.097108,97.834226,-60.294092,61.450840,32.521827,20.620689,P1R0
67.115561,97.830025,-60.331116,61.243789,32.819593,20.444773,P1R0
67.129031,97.825315,-60.360697,59.713640,32.765595,19.295538,P1R0
67.138214,97.820784,-60.382840,59.502410,32.770824,18.884392,P1R0
67.143897,97.816483,-60.398807,59.569726,32.885222,18.922564,P1R0
67.146889,97.812043,-60.410625,60.480700,33.210156,19.395725,P1R0
67.147718,97.807932,-60.418362,60.987706,33.184504,19.441876,P1R0
67.147063,97.803614,-60.424103,61.376848,32.641191,18.980873,P1R0
67.199627,97.800034,-60.437847,61.981452,32.312497,19.012040,P1R0
67.243114,97.796757,-60.448185,62.496767,32.651410,19.333147,P1R0
67.278367,97.793227,-60.456931,63.376551,32.821701,20.577729,P1R0
67.306095,97.790018,-60.463354,63.836757,32.998044,20.969540,P1R0
67.327216,97.787093,-60.467983,63.645359,32.962539,21.046766,P1R0
67.342756,97.784017,-60.472146,61.986727,32.878514,20.595972,P1R0
67.392126,97.751833,-60.505154,59.817223,32.926752,19.863775,P1R0
67.447870,97.724357,-60.512865,59.378815,33.410204,20.212525,P1R0
67.492512,97.700812,-60.519964,61.020044,33.218807,20.182357,P1R0
67.527149,97.681451,-60.525527,61.919216,33.227297,20.526058,P1R0
67.553279,97.665058,-60.531646,61.811282,32.519606,19.947925,P1R0
67.588235,97.651815,-60.517228,62.316426,31.897723,19.789254,P1R0
67.598384,97.641297,-60.525477,62.842104,31.961917,20.008064,P1R0
67.603916,97.632023,-60.535698,64.011245,32.656266,21.247037,P1R0
67.605572,97.625072,-60.544673,63.809193,32.759677,21.138818,P1R0
67.604319,97.620029,-60.552556,63.364312,33.304702,21.319724,P1R0
67.601243,97.615460,-60.561828,63.357189,33.986067,22.079576,P1R0
67.596739,97.612233,-60.569955,62.668634,34.201670,21.849247,P1R0
67.620727,97.553048,-60.712108,62.989638,34.403507,21.799268,P1R0
67.639961,97.503343,-60.832888,63.428242,34.204185,21.757018,P1R0
67.654985,97.462471,-60.933420,64.498454,34.051777,21.803055,P1R0
67.666360,97.429619,-61.015317,65.138973,33.811336,21.816993,P1R0
67.674909,97.403345,-61.081730,66.271336,34.464428,22.652045,P1R0


==> images/plots/results/GPS-IMU_c_f_results/Data6_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data6_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******


==> images/plots/results/GPS-IMU_c_f_results/Data7_error_GPS_IMU_constantMotionModel.txt <==
1.561471
1.662741
1.566458
1.086964
0.703167
0.535272
0.492168
0.508348
0.465833
0.453819
0.433069
0.422121
0.397903
0.350724
0.369556
0.337147
0.358751
0.446003
0.222831
0.220465
0.283216
0.337684
0.476489
0.418154
0.310773
0.288505
0.463671
0.185144
0.216443
0.106994
0.121617
0.216595
0.057727
0.063859
0.047100
0.226262
0.157951
0.103496
0.099282
0.053333
0.075736
0.155685
0.082535
0.142141
0.341457
0.301075
0.158504
0.186746
0.097585
0.115631
0.140910
0.101112
0.093346
0.080517
0.086302
0.097288
0.088291
0.069798
0.069202
0.082754
0.092800
0.122452
0.119489
0.107405
0.072467
0.050574
0.193896
0.174669
0.188368
0.128928
0.143930
0.087709
0.130373
0.051867
0.108483
0.140777
0.034457
0.150331
0.169067
0.227208
0.364214
0.125751
0.215150
0.070814
0.119473
0.181133
0.483844
0.110508
0.150977
0.344782
0.285815
0.344697
0.299025
0.464258
0.212904
0.199155
0.197759
0.224764
0.425712
0.419923
0.162733
0.411737
0.482454
0.338021
0.445547
0.516498
0.306676
0.279594
1.427671
0.963504
1.267274
0.472793
1.144066
0.587655
0.452539
0.194064
0.223189
0.378605
0.607781
0.413647
0.280468
0.309241
0.307929
0.739734
0.479166
0.411835
0.503295
0.511925
0.359352
0.621433
0.626324
0.189990
0.706495
0.474782
0.531704
0.325153
0.214486
0.555314
0.553483
0.374046
0.628747
0.194951
0.381456
0.343355
0.212257
0.294426
0.518092
0.362589
0.338163
0.605875
0.303776
0.397731
0.309410
0.502441
0.229197
0.449189
0.085994
0.340849
0.248107
0.291735
0.203923
0.085794
0.135541
0.823006
0.371394
0.213524
0.288309
0.459083
0.762047
0.326458
0.354832
0.380805
0.360037
0.371181
0.363604
0.077756
0.274066
0.377907
1.249821
0.389691
0.563827
0.109991
0.410821
0.604492
0.709227
0.577556
0.204952
0.129490
0.091643
0.137418
0.084414
0.094726
0.080847
0.024663
0.159269
0.143603
0.827186
0.429366
0.267990
0.668541
0.619214
0.252940
0.349322
0.595185
1.127665
0.644538
0.305377
0.783814
0.596202
0.365955
0.223787
0.267717
1.295235
0.676614
0.460402
0.277377
0.315281
0.190914
0.169265
0.392620
0.888032
0.531986
0.286731
0.279964
0.272617
0.378750
0.119652
0.222534
0.600495
0.154999
0.131714
0.346734
0.140149
0.753058
0.243213
0.207427
0.136527
0.088888
0.077660
0.079064
0.125224
0.673809
0.287354
0.197804
0.447743
0.561636
0.734850
0.379571
1.255968
1.044484
0.393529
0.482251
0.551144
0.688008
0.432109
0.310366
1.347400
0.177108
0.119034
0.173823
0.206944
0.222246
0.088518
0.219772
0.136182
0.290695
0.181914
0.357585
0.364358
0.246377
0.223960
0.172360
0.575724
0.279703
0.301233
0.269252
0.460041
0.368668
0.373867
0.223353
0.777936
0.585793
0.426537
0.407447
0.756123
0.434620
0.259000
0.213970
0.206916
0.194067
0.398749
0.429881
0.580116
0.716199
0.394137
0.451361
0.590573
0.409267
0.345711
0.529780
0.418714
0.304296
0.264604
0.879330
0.440567
0.487628
0.561687
0.344712
0.314988
0.274609
1.029703
0.220349
0.312411
0.552593
0.559227
0.668390
0.295798
0.364139
0.207774
0.489980
0.449216
0.377970
0.397456
0.687016
0.746524
0.479570
0.420565
0.245698
0.273844
2.479865
1.604981
0.671002
0.383084
0.185230
0.207139
0.559712
0.511576
1.080522
1.008545
0.453714
0.240342
0.260587
0.567364
0.446816
0.224041
0.228166
0.893855
0.713805
0.422983
0.147963
0.633959
0.426377
0.318890
0.433121
0.246113
0.600519
0.292636
0.170021
0.499819
0.582096
0.568418
0.309901
0.472102
0.512849
0.249005
0.190449
0.807291
0.129248
0.219547
0.382783
0.271166
0.306344
0.143178
0.352914
0.195903
0.824641
0.534109
0.393758
0.236392
0.404121
0.408373
0.242850
0.297646
0.362261
0.420589
0.155974
0.443504
0.423533
0.647006
0.341668
0.902106
0.362947
0.549300
1.016906
0.406760
0.394175
0.587789
0.585358
0.430343
0.315584
0.374177
0.207711
0.205375
0.146121
0.437759
0.290427
0.139942
0.582389
0.481412
0.178913
0.363774
0.419541
0.493794
0.366971
0.057027
0.478059
0.421367
0.096272
0.306599
0.209740
0.352249
0.129069
0.744885
0.675195
0.465669
0.212690
0.393267
0.609624
0.769917
0.553096
0.527731
0.570869
0.416158
0.229767
0.558362
0.604388
0.682805
0.491144
0.304275
0.172789
0.227203
0.315175
0.292409
0.543939
0.633413
0.348377
0.325719
0.268875
0.510773
0.417789
1.160256
0.777611
0.699008
0.781873
0.375927
0.300982
0.965351
0.503805
0.803636
0.636138
1.186516
0.412133
0.532903
0.336069
0.573355
0.352470
0.862420
0.881859
1.067992
0.659710
0.390426
0.775743
0.380850
0.228892
0.451667
0.621724
0.653057
0.661959
0.384762
0.402603
0.510450
0.398028
0.403927
0.652125
0.212015
0.291205
0.616475
0.487952
0.315768
0.596998
0.575453
0.236881
0.168949
0.829877
0.281896
0.591910
0.862337
0.295673
1.254432
0.664730
0.472563
0.769687
0.565508
0.218025
0.922546
0.823188
0.503007
0.797698
0.512321
0.370086
0.421468
0.105050
0.976486
0.679749
0.413281
0.339882
0.489621
0.117773
0.203632
0.469648
0.387100
0.493184
0.403890
1.106273
0.497419
0.309117
0.457931
1.097818
0.562439
0.536981
0.599713
0.896574
0.824262
0.514654
0.493986
1.360587
0.324552
0.415075
0.681185
0.878537
0.162108
0.301173
0.269516
0.836186
0.382380
0.595119
0.326409
0.541910
0.726027
0.500246
0.105359
0.401682
0.451661
0.289708
0.488749
0.433304
0.209790
0.091167
0.182290
1.750185
1.474128
1.269689
0.641493
0.858973
0.589082
0.550482
0.436678
0.391253
0.489660
0.833724
0.625888
0.539565
0.479825
0.803473
0.450735
0.420281
0.489645
0.979329
0.693412
0.686945
0.532129
0.335539
0.453469
0.350757
0.203336
0.182067
1.328563
0.758276
0.260725
0.689261
0.353960
0.869780
0.251395
0.696362
0.911244
0.420469
0.570086
0.499383
0.407394
0.290200
0.689798
1.064325
0.707368
0.899685
0.601816
0.213305
0.449594
0.750197
0.434007
0.807433
0.870339
0.386698
0.543864
0.145868
0.431792
0.302893
0.767566
0.692023
0.833489
0.538109
0.336155
0.475098
0.269859
0.821625
0.600557
0.293204
0.577156
0.824848
1.077686
0.358373
0.482744
0.652857
0.276364
0.367888
0.232095
0.629970
0.617363
0.302259
0.366630
0.471538
0.424910
0.505742
0.774517
0.536867
1.584297
0.595822
0.371355
0.259029
0.761207
0.429150
0.442160
0.348131
0.211465
0.535490
0.423101
1.426857
3.790950
2.756967
1.361472
0.661389
0.703778
1.673005
1.206589
0.674557
1.041667
0.582023
0.611779
0.404015
0.484164
0.639627
0.846966
0.393192
1.029569
0.628855
0.638402
0.382735
1.402255
0.688622
0.587648
0.214055
0.545310
0.394870
0.844141
0.231771
0.287440
0.518336
0.650616
0.243214
0.201472
0.507560
0.315126
0.520694
1.035425
0.793126
0.821100
0.845548
0.309793
0.357589
0.650116
0.218312
0.266273
0.640451
1.713973
0.590809
1.742064
1.081285
0.627496
0.694445
0.407214
0.413043
0.343106
1.252414
0.644595
0.261401
0.380631
0.942107
0.406367
0.382250
0.392410
0.489861
0.637994
0.269342
0.994266
0.242025
0.647541
0.506626
0.297505
0.697956
0.323235
0.397673
0.798004
0.419648
0.736009
0.632731
0.387947
0.256225
0.578467
0.688645
0.425939
0.399006
0.649698
0.532402
0.366594
0.433227
0.586559
0.271631
0.674155
0.093603
0.333278
0.695785
0.414998
0.221449
0.722871
0.816238
0.247221
0.170831
0.616304
0.926011
0.613338
0.366902
0.198590
0.581275
0.305089
0.298069
0.886464
0.777337
0.747269
0.647078
0.560539
0.567197
0.637306
0.236791
0.297313
0.522364
0.499487
0.269341
0.816655
0.564430
0.354933
0.412969
0.937175
0.215186
0.866559
0.440646
0.346765
0.569281
0.305086
0.313748
0.295082
0.245744
0.882467
0.661298
0.898449
0.664628
0.260726
0.185339
0.258958
0.216937
1.035263
0.733779
0.453138
0.261937
0.584519
0.422014
0.282650
0.196314
0.586599
0.212288
0.650887
0.310353
0.434726
0.635853
0.239578
0.238467
0.793622
0.462488
0.687730
0.781781
0.386209
0.500027
0.624116
0.424735
0.333054
0.326287
0.809903
0.271782
0.263496
0.341390
0.518461
0.555742
0.291601
0.501795
1.276555
0.315561
0.545989
1.089007
0.431390
0.808828
0.362196
0.292280
0.625236
0.224950
0.433700
0.738021
0.428654
0.451604
1.318344
0.862192
0.534188
0.234248
0.293522
0.917378
0.402608
0.477381
0.438407
0.403234
1.002205
0.400188
0.538929
0.903989
0.341653
0.841494
0.120004
0.937052
0.660691
1.087700
0.599254
0.821199
0.329077
0.877962
0.780331
0.309978
0.663783
0.391044
0.355224
0.214657
0.251862
0.353785
0.262459
0.272752
0.276640
0.124442
0.044327
0.151303
0.099070
0.267195
0.122749
0.085967
0.067312
0.073757
0.101009
0.513136
1.590849
1.145511
0.776902
0.352739
0.085667
0.284276
0.360983
0.094508
0.203655
0.283544
0.381820
0.422679
0.366157
0.384096
0.411116
0.391806
0.276182
0.220112
0.229063
0.218173
0.219320
0.113448
0.337324
0.147884
0.123925
0.092799
0.222615
0.275454
0.172819
0.095452
0.159568
0.119667
0.058803
0.115808
0.195234
0.322383
0.094013
0.069404
0.060132
0.335701
0.341414
0.647960
0.474154
0.381211
0.249497
0.068307
0.066035
0.139352
0.178778
0.170054
0.243329
0.232477
0.211942
0.149029
0.220620
0.161466
0.091448
0.221429
0.169663
0.186800
0.138054
0.298064
0.146386
3.093431
2.163287
1.377514
0.765404
0.364047
0.183579
0.360943
0.569681
0.692258
0.875345
0.836948
0.795007
0.739932
0.654143
0.539637
0.428628
0.451345
0.347236
0.447448
0.368460
0.816233
0.226385
0.372586
0.306899
0.788437
0.506459
0.304093
0.553580
0.231634
0.150686
0.103905
0.276179
0.230374
0.450991
0.283959
0.180306
0.320009
0.254340
0.223013
0.260492
2.283241
1.582579
1.150158
0.547769
0.327726
0.151199
0.453997
0.668290
0.646326
1.209872
0.607287
0.764197
0.676463
0.759336
0.809457
0.600320
0.551732
0.605713
0.679066
0.788385
0.485349
0.428135
0.463142
0.515749
0.879366
0.764502
0.361822
0.625230
0.750633
0.768584
0.480860
0.145930
0.524649
0.900506
0.284382
0.581748
0.535346
0.497785
0.446010
0.359489
0.809082
0.280729
0.227509
0.772072
0.487057
0.444444
0.414201
2.828721
1.921661
1.151875
0.724024
0.200835
0.751680
0.759508
0.720291
0.796293
0.580285
0.703210
0.810902
1.127272
0.675951
0.725750
0.723914
0.528616
0.604410
0.641507
1.239008
0.700074
0.151363
0.269647
0.279948
0.629675
0.520206
0.606491
0.225094
0.229211
1.016668
0.430495
0.703494
0.600465
0.578563
0.343318
0.263149
0.415682
0.317384
1.053376
0.425551
0.726185
0.642900
0.769456
0.926212
0.811408
0.740690
0.204973
4.258066
2.923122
1.898101
1.118081
0.420998
0.573979
0.432007
0.662974
0.989927
0.980530
1.071588
0.997227
1.010141
1.128996
0.949258
0.809360
0.728106
0.758086
0.554910
0.526060
0.357438
0.500057
0.412892
0.397101
0.412859
0.339904
0.619717
0.662193
0.455168
0.576079
0.951853
0.281518
0.588910
0.395047
0.507821
0.156743
0.263680
0.175969
0.341125
0.738031
0.695869
0.925276
0.675509
0.640684
0.720853
0.707642
0.905926
0.288395
0.098069
0.275748
0.282020
0.563186
0.608781
0.228187
0.119068
0.519062
0.249339
0.340469
0.617379
0.328240
0.777004
0.303634
0.830098
0.387455
0.244399
0.842274
0.517132
0.364725
0.224662
0.289350
0.194499
0.448112
0.218850
0.213515
1.214292
0.495675
0.678814
0.286668
0.234462
0.179517
0.205522
0.327252
0.238580
0.300166
0.348340
0.420510
0.467074
0.391619
0.235461
0.830694
0.515995
0.516138
0.411696
0.307814
0.196454
0.309283
0.298319
0.245599
0.524752
0.417279
0.500882
0.511189
0.296075
0.406214
0.329599
0.890438
0.917845
0.480438
0.403980
0.643264
1.193472
0.588433
0.442868
0.730498
0.613958
0.317325
0.796927
0.694099
0.632312
0.367951
0.290807
0.533653
0.202358
0.247556
0.209341
0.487270
0.586475
0.297631
0.529533
0.414905
0.372613
0.402847
0.280211
0.522256
0.394865
0.647723
0.645696
0.584904
1.145747
0.928825
0.482742
0.498337
0.848515
0.189217
0.360485
0.414331
0.309811
0.482018
0.658480
0.463795
0.855933
0.396407
0.485066
0.506722
0.797814
0.612790
0.339031
0.519642
0.610924
0.400445
0.285666
0.457102
0.330138
0.364687
0.643685
0.372973
0.335074
0.382668
0.145268
0.232487
0.469904
0.271270
0.123569
0.093195
0.194177
0.194962
0.126147
0.069500
0.145147
0.150228
0.145624
0.261140
0.121998
0.088165
0.113623
0.250270
0.196033
0.106583
0.611478
0.422488
0.271616
0.901064
0.203757
0.087802
0.438408
0.327600
0.202710
0.440456
0.372535
0.269646
0.226166
0.351468
0.185196
0.337224
0.433005
0.315556
0.208685
0.262518
0.347987
0.081500
0.187407
0.167152
0.160806
0.136003
0.049876
0.079364
0.268613
0.148362
0.096861
0.262366
0.180329
0.234622
0.254794
0.121899
0.202617
0.358954
0.108277
0.303500
0.248443
0.095869
0.099682
0.557291
0.386547
0.214252
0.220985
0.158664
0.143749
0.286777
0.209650
0.544117
0.249630
0.404521
0.443846
0.256819
0.182722
0.351237
0.217630
0.247807
0.180840
0.108896
0.050251
0.312749
0.160602
0.201197
0.130253
0.168994
0.186632
0.095069
0.125208
0.160059
0.204110
0.158213
0.134064
0.268161
0.253369
0.708501
0.238714
0.393331
0.182430
0.230324
4.194665
2.933609
1.866768
1.616768
0.756898
0.499129
0.559537
0.842762
0.954365
1.083826
1.148273
1.135013
1.361573
1.222996
0.812897
1.305874
0.679779
0.876925
0.580951
0.556985
0.872199
0.457741
0.373145
0.516794
0.260675
0.252751
0.390306
0.511395
0.477939
0.598485
0.885931
0.473308
0.264084
0.554344
0.573949
0.123894
0.160155
0.608297
0.318143
0.624731
0.244586
0.376147
0.440124
0.299172
0.361037
0.263865
0.697754
0.584620
1.420969
0.704271
0.127665
0.465822
0.336262
0.761636
0.492641
0.273465
0.215706
0.854998
0.210680
0.709149
1.224393
0.708312
1.364650
1.390014
1.190186
0.876583
0.438730
0.204333
0.239288
0.845167
0.471705
0.933911
0.870849
0.787258
0.826610
0.571802
0.619115
0.855239
0.851517
0.857960
0.287411
0.526352
0.195709
0.252704
0.302526
0.538427
0.422625
0.499072
0.242974
0.128691
0.455205
0.585629
0.326994
0.382226
1.385418
0.987213
0.664481
0.506440
0.577978
0.409283
0.306495
0.237901
0.343891
0.772291
0.507653
1.042025
0.541603
0.514611
0.820111
0.295382
0.389279
0.266793
0.305561
0.317495
0.553145
0.372225
0.526526
0.480086
0.150507
0.382325
0.437435
0.113547
0.655006
0.392184
0.394798
0.473386
0.513453
0.143562
0.304957
0.874137
0.575836
1.333717
0.891780
0.636701
0.429590
0.142525
0.684744
0.330550
0.739835
0.576293
0.517839
0.729160
0.642819
0.406807
0.541954
0.543240
0.426082
0.673259
0.585272
0.383078
0.563857
0.678247
0.453475
1.233434
0.415023
0.789720
0.498353
0.451857
0.224643
0.473579
0.325286
0.999772
0.293166
0.351335
0.391215
0.558835
0.426704
0.169607
0.208884
0.431176
0.346998
0.728983
0.461533
0.497984
0.189042
2.173877
1.512891
0.948268
1.178222
0.728208
0.500397
0.507132
0.959519
0.583340
0.662503
0.598392
0.751990
0.762053
0.692881
0.624498
0.805777
0.626284
0.539699
0.232808
0.530171
0.451372
0.438543
0.359906
0.189964
0.335520
0.693758
0.714879
0.959381
0.252171
0.703350
0.471795
0.254645
0.452302
0.236872
0.542188
0.308302
0.524873
0.247373
0.899782
0.523563
0.165555
1.093943
0.486011
1.071129
1.746069
0.986208
0.588309
0.731755
0.528191
0.391291
0.419991
0.585999
0.573499
0.523753
0.348907
0.459666
0.373887
0.376262
0.310742
0.302221
0.473249
0.716956
0.594933
0.243575
0.786342
0.436497
0.381435
0.984105
0.601216
0.414466
0.658081
0.509437
0.169262
0.276598
0.863601
0.370743
0.421579
0.361456
0.680505
0.554632
0.722447
0.518162
0.397836
0.936186
0.872067
0.723988
0.733506
3.224236
2.282729
1.099120
0.836545
0.923240
0.824146
0.310892
0.516090
0.832585
0.559988
1.016067
0.784548
0.655847
0.635985
0.730555
0.585522
0.555634
0.517795
0.830835
0.568150
0.509172
0.824110
0.552784
0.417079
0.325472
0.626046
0.522056
0.850937
0.460585
0.885147
0.449975
0.303869
0.606632
0.369904
0.491188
0.608697
0.260857
0.931352
0.841541
0.519754
0.355644
0.249561
0.173460
0.232802
0.449275
0.419117
0.421016
0.468096
0.957569
0.269479
1.021667
0.663559
0.390539
3.369886
2.774937
0.781182
0.507256
0.373623
0.111988
0.699280
0.472341
0.663343
0.277328
0.595266
0.422591
0.573816
0.861181
0.308712
0.505192
1.831779
0.152667
0.155074
0.914651
0.323635
0.396923
0.333234
2.471677
1.955691
1.295046
0.599329
1.222258
0.963817
0.530230
0.469024
0.640479
0.832870
0.626561
0.612175
0.497855
2.852468
2.106695
1.139769
1.118876
0.558242
0.087001
1.113554
0.618941
1.131436
1.116947
0.990062
0.711837
1.054127
0.782480
0.705963
0.988937
1.008155
0.900135
0.860493
1.049674
0.530260
0.479381
0.622040
0.451381
0.317357
0.484206
0.781560
0.578171
0.494514
0.928963
0.843751
1.390591
0.753154
0.280115
0.254322
0.582892
0.570930
0.897594
0.185634
0.566404
0.599697
0.576550
0.430431
0.302962
0.362416
0.863965
1.630860
0.140739
0.281914
0.698286
1.297617
0.756728
0.483663
0.234151
0.248823
0.575958
0.533340
1.297135
0.159030
0.451285
0.370722
2.225683
1.541920
0.937317
0.800317
0.545498
0.614343
0.358558
0.626300
0.474495
0.618909
0.723295
0.546520
0.624442
0.845334
0.627015
0.671121
0.499727
0.360381
0.324361
0.275737
0.867189
0.227492
0.679188
0.210068
0.260683
0.340633
0.458585
0.235392
1.222749
0.508349
0.500961
0.282701
0.291687
0.244656
0.699156
0.365886
0.387920
0.534221
0.703353
0.185237
0.147869
0.374985
0.254336
0.243787
0.128953
8.554048
5.965014
3.843284
3.482488
2.091097
1.181389
1.269651
1.461850
1.863866
2.026988
2.238339
2.209912
2.119522
1.938185
1.822767
1.614964
1.314655
1.107498
0.960986
0.918371
0.690459
0.735571
0.675177
0.912992
0.882657
0.449497
0.993354
0.349576
0.239480
0.258330
0.543444
0.321675
0.234867
0.405785
0.278308
0.507422
1.556185
1.004184
0.593348
0.886635
0.551852
0.694277
0.410280
0.347179
0.174825
0.135821
0.665413
0.951513
1.404996
0.842295
0.311880
0.388833
0.129870
9.444274
6.586392
4.242126
2.592638
1.345702
0.619795
1.273223
1.936485
2.097672
2.250066
2.267652
2.236597
2.130748
1.960315
1.886497
1.601221
1.389523
1.821079
0.966195
0.890727
0.703150
0.906386
0.811029
0.888144
1.087226
0.503102
0.165856
0.422893
0.416172
0.502021
0.248925
0.533482
0.669505
0.651727
0.316944
0.506385
0.369802
0.510815
0.445876
0.784484
0.200878
0.273148
0.478389
0.807028
0.404103
0.669620
0.245684
1.488881
0.972920
0.627206
0.862781
0.355272
0.400627
0.240749
0.388280
0.625217
0.464602
0.415316
0.406294
0.432192
0.704668
0.653179
0.411941
0.658540
0.244887
0.229778
0.261404
0.559574
0.423804
0.279146
0.181141
0.151742
0.783427
0.477538
0.429067
0.670005
0.305754
0.403638
0.239261
0.210175
0.176225
0.107609
0.066718
0.205551
0.271906
0.265308
0.229474
0.408165
0.291518
0.781962
1.446526
1.405078
0.646653
0.573137
0.461399
0.155827
0.133647
2.131690
1.545001
1.105055
0.760104
0.496754
0.313477
0.448171
0.540579
0.620926
0.641111
0.669874
0.625601
0.577162
0.557442
1.049835
0.391460
0.443834
0.692983
0.375158
0.803966
0.370935
0.345194
0.395579
0.390291
0.351705
0.683860
0.451565
0.636137
0.208047
0.281978
0.357324
0.359141
0.223800
2.187817
1.547967
1.723438
0.872109
0.448815
0.613289
0.421714
0.392711
0.787853
0.712433
0.449743
0.700102
0.424296
0.638294
0.466477
0.486977
0.335864
0.361065
0.385284
0.149165
0.342201
0.131872
0.082160
0.078787
0.198252
0.348123
1.436309
0.526258
0.136951
0.265713
0.609531
0.401514
0.464916
0.574913
0.318739
0.293438
0.556901
0.438001
0.421721
0.266543
0.208618
0.365617
0.266350
0.346376
0.256294
0.116788
0.348770
0.263959
0.458771
0.087954
0.826064
0.549275
0.340588
0.169885
0.047183


==> images/plots/results/GPS-IMU_c_f_results/Data7_error_GPS_IMU_fuzzyMotionModel.txt <==
1.561471
1.221398
1.044734
0.914838
0.805503
0.721511
0.662234
0.603476
0.547618
0.520611
0.479342
0.488030
0.417210
0.399928
0.483317
0.438381
0.326278
0.455033
0.336901
0.269835
0.316536
0.342487
0.505517
0.508132
0.347489
0.262516
0.383403
0.270607
0.215853
0.239353
0.196613
0.191645
0.143169
0.147286
0.126301
0.285330
0.264541
0.248505
0.246843
0.235729
0.234343
0.295441
0.288942
0.318267
0.444892
0.215594
0.202523
0.332953
0.312561
0.308145
0.293074
0.290496
0.261568
0.247205
0.237230
0.296748
0.288876
0.271918
0.267320
0.256288
0.240365
0.258385
0.294999
0.351201
0.334720
0.324028
0.358882
0.298985
0.332723
0.268494
0.276152
0.252714
0.338908
0.315816
0.320535
0.321962
0.292455
0.355190
0.297503
0.389453
0.270713
0.238540
0.341120
0.237337
0.205225
0.207280
0.564134
0.421133
0.412166
0.654518
0.304406
0.205496
0.237211
0.510864
0.410832
0.426718
0.408358
0.390436
0.766962
0.395304
0.458648
0.399971
0.541501
0.572123
0.194638
0.370356
0.415974
0.552004
1.841021
0.728828
0.821363
0.162055
1.160868
0.276780
0.136358
0.186166
0.154562
0.388192
0.835253
0.220978
0.226812
0.444634
0.513585
0.924615
0.360528
0.497910
0.350726
0.533416
0.665021
0.999974
0.619915
0.565956
0.335696
0.448604
0.539325
0.144023
0.240721
0.604681
0.679180
0.677008
0.233294
0.234713
0.448344
0.541367
0.312557
0.265642
0.480297
0.388287
0.440645
0.920629
0.592721
0.822759
0.728906
0.630485
0.470466
0.365557
0.362631
0.203805
0.201624
0.290331
0.338360
0.302757
0.392859
0.950428
0.400510
0.311450
0.120577
0.376831
0.962706
0.368337
0.162449
0.564019
0.496056
0.715490
0.408446
0.468583
0.389536
0.327020
1.232272
0.651376
0.912746
0.720089
0.443283
0.355486
0.790488
0.221015
0.190500
0.197754
0.213073
0.180360
0.166543
0.168137
0.173355
0.153403
0.259537
0.137669
0.905599
0.794440
0.744333
0.907291
0.335860
0.316464
0.355511
0.684029
1.447471
0.500952
0.511303
0.701271
0.898005
0.687921
0.658178
0.683982
1.258000
0.625555
0.543539
0.554000
0.609812
0.551084
0.498573
0.577049
1.163978
0.536364
0.630931
0.536135
0.545763
0.535674
0.474883
0.426756
0.681602
0.607912
0.529182
0.456223
0.449258
0.765777
0.433653
0.398310
0.362445
0.352843
0.331260
0.310552
0.317274
0.782770
0.572117
0.424772
0.277545
0.692173
1.019725
0.919579
1.898446
0.665735
0.832756
0.674207
0.471194
0.775088
0.755642
0.821064
0.951727
0.634765
0.587498
0.613146
0.588389
0.511711
0.493677
0.637777
0.576837
0.583536
0.578632
0.519526
0.604629
0.572351
0.597595
0.640426
0.915386
0.590918
0.572271
0.545169
0.739568
0.452356
0.436378
0.448263
0.885761
0.875941
0.810649
0.787707
1.253665
1.179096
1.114627
1.064245
1.014658
0.977189
1.036545
0.895471
0.969159
1.225152
0.902706
0.822271
1.163516
0.796045
0.911897
0.929564
0.828847
0.863097
0.887420
1.431589
0.906819
0.996282
0.813735
0.715667
0.666529
0.668798
1.269019
0.866238
0.681911
1.152197
0.654003
1.098670
0.734378
0.663346
0.635684
0.575094
0.594464
0.687552
0.679588
1.038914
0.478162
0.693304
0.485631
0.408024
0.475139
2.633929
1.149584
1.097920
1.169626
1.115183
1.096678
1.173720
1.226015
1.826496
0.931208
0.961742
1.210776
1.162003
1.161121
1.096625
1.033520
1.007582
1.570682
0.995281
1.141673
1.057616
1.137587
0.951000
0.955941
0.893399
0.842129
1.001811
0.979238
0.933704
1.200202
0.742412
1.074378
0.933537
0.722417
0.732014
0.650917
0.664693
1.151714
0.868703
0.814643
0.659787
0.614956
0.601380
0.567962
0.622970
0.557905
1.254432
1.184394
1.131897
1.079269
1.213288
1.186695
1.129493
1.063609
1.008573
1.016805
1.061412
1.170350
0.959341
1.187204
1.042665
1.469085
1.066397
0.873567
1.060536
0.983042
0.799673
0.900848
1.232962
1.276638
1.187442
1.146452
1.075340
1.046150
1.009818
1.041636
1.002664
0.964968
0.991472
1.064908
0.957951
1.051937
1.135131
1.034486
1.035877
0.974447
1.058567
0.878352
0.929038
0.892481
0.849134
0.866001
0.789569
1.504558
1.546709
1.368637
1.304198
1.438847
1.511917
1.361643
1.334265
1.366795
1.596182
1.265185
1.239388
1.111004
1.081892
1.128824
1.469651
1.417894
1.399830
1.391471
1.524678
1.473271
1.683111
1.247193
1.276524
1.207297
1.210341
1.185838
1.312663
1.878070
1.138465
1.060125
1.330692
1.139890
1.093834
1.551454
1.288618
1.081708
1.116441
1.672760
1.143615
1.142457
0.981853
1.198676
0.906346
1.402193
1.786818
1.737956
1.618853
1.543788
1.800476
1.522975
1.517964
1.577886
1.379189
1.710356
1.325502
1.314718
1.692029
1.764126
1.636938
1.556867
1.593938
1.485783
1.609250
1.774511
1.461908
1.365959
1.327822
1.308228
1.236450
1.180386
1.613956
1.265284
1.412093
1.183878
1.169929
1.874838
1.175782
1.167574
1.063371
1.053880
1.125491
1.618518
0.976211
0.957292
1.282174
0.956022
0.946173
0.951510
0.878611
1.822663
1.734182
1.660807
1.705345
1.736885
1.619247
1.530696
1.422106
1.419602
1.293081
1.272187
1.641508
1.265284
1.506333
1.423217
1.824815
1.328208
1.299311
1.529866
1.949299
1.226473
1.136855
1.077175
1.717351
1.301303
1.149430
1.567072
1.130294
1.198999
1.060361
0.988266
1.137337
1.157477
1.220624
1.030860
0.937678
0.951396
1.136499
0.970313
1.047257
1.010135
1.043004
1.151518
0.939756
0.890098
0.835591
0.879024
1.990189
2.431900
2.638229
2.370535
2.114090
2.128646
2.095973
1.973039
1.885520
1.795942
1.880558
2.088523
2.074328
2.074044
1.805749
1.730305
1.797060
1.719244
1.964017
1.624355
1.612742
1.663457
1.478628
1.535348
1.483771
1.436979
1.507718
2.166558
1.449743
1.493091
1.420032
1.372188
1.499865
1.395494
1.740957
1.388803
1.380571
1.579987
1.289276
1.233843
1.189534
1.278982
2.212152
2.120237
2.215013
2.098269
1.969713
2.004069
1.802543
2.227584
2.197319
2.122274
1.961187
1.859745
2.057410
1.948035
1.970816
2.030071
1.847875
1.931685
1.758309
1.685816
1.676989
1.690863
1.817803
1.804637
1.647578
1.426769
1.395194
1.903180
1.428393
1.532214
1.249517
1.213151
1.262874
1.295611
1.431369
1.153068
1.096271
1.177102
1.208390
1.231079
1.389045
1.033547
1.095042
2.086254
1.211204
1.089053
1.058127
1.015583
0.990592
1.008244
0.901107
0.998477
1.055373
0.864067
2.207297
4.416990
2.173410
2.092306
1.984632
2.108803
2.928413
1.949395
1.848799
1.739919
1.657828
1.673347
1.608664
1.651223
1.507370
1.701315
1.401970
1.669868
1.236188
1.265211
1.133543
1.826686
1.277958
1.056492
1.310138
1.155678
1.083994
1.251284
1.071457
1.200815
1.411101
1.264356
1.201780
1.110333
0.982142
1.064861
1.145724
1.651953
1.604268
1.151678
0.995712
0.927040
1.102706
1.104884
1.033430
1.002198
1.311603
1.439967
1.221612
2.460376
2.284175
2.187486
2.156126
2.002787
1.945031
1.867609
2.128908
1.701662
1.958040
1.902883
2.026689
1.815204
1.909831
1.811974
1.847884
1.601134
1.620864
1.702232
1.528770
1.777236
1.575317
1.639042
1.371765
1.396209
1.359231
1.499602
1.236754
1.418532
1.387189
1.354064
1.315690
1.141585
1.216496
1.152416
1.125029
1.340079
1.187924
1.138672
1.067501
1.105185
0.942197
1.145144
1.062557
1.007879
1.252603
0.979069
1.092594
1.386633
1.050057
1.042119
1.020997
0.824755
1.660640
1.509700
1.444026
1.370042
1.445765
1.483081
1.500026
1.976811
1.318712
1.305635
1.290222
1.354347
1.868618
1.785184
1.695743
1.646774
1.779864
1.725133
1.598037
1.939910
1.690818
1.563020
1.552288
1.552647
1.409744
1.649529
1.495624
1.358420
1.301224
1.355845
1.313031
1.302479
1.208038
1.623461
1.510450
1.271695
1.194330
1.114786
1.043289
0.986654
0.955262
1.986817
1.900455
1.822914
1.747954
1.730996
1.799441
1.745811
1.658316
1.720309
1.785004
1.534643
1.562485
1.524259
1.473762
1.391138
1.312494
1.474121
1.907017
1.784358
1.816195
1.708849
1.675809
1.644012
1.582605
1.545106
1.469903
1.588940
1.388714
1.558100
1.482247
1.688944
1.431036
1.504644
1.383659
1.687165
1.502428
1.505870
1.752694
1.426128
1.344779
1.257276
1.251987
1.430913
1.255014
1.320130
1.561425
1.351605
1.171015
2.309662
2.218458
2.134205
2.031746
2.058317
2.213629
1.903045
1.791835
1.715601
1.647242
2.034380
1.719650
1.610379
1.877728
1.568790
2.170830
2.007680
1.709856
2.065635
1.615826
1.547680
1.721071
1.671830
1.958932
1.451866
1.697603
1.445572
1.356001
1.411049
1.340430
1.412224
1.409216
1.341824
1.420933
1.326851
1.373205
1.315653
1.272592
1.316258
1.334616
1.367305
1.304997
1.250136
1.306021
1.255258
1.326753
2.763125
2.157653
1.347198
1.902226
1.847165
1.748298
1.576086
1.134336
1.246162
1.297385
1.297808
1.272412
1.118979
1.076162
1.023301
0.934334
0.738622
0.607222
0.558126
0.502975
0.434957
0.350317
0.585028
0.399763
0.410035
0.442098
0.604771
0.303129
0.245168
0.285895
0.145085
0.074305
0.115510
0.028978
0.217069
0.375211
0.256455
0.281805
0.282394
0.605591
0.144548
0.618745
0.483538
0.384548
0.312658
0.229720
0.221372
0.309321
0.174497
0.268726
0.216974
0.233906
0.253260
0.222929
0.320860
0.135769
0.181225
0.307025
0.190599
0.319879
0.248091
0.495594
0.258440
3.124733
2.010743
0.920403
0.318289
0.450618
0.836756
0.967455
0.994501
0.955562
1.008382
0.794426
0.706298
0.620018
0.289412
0.261297
0.240124
0.240129
0.143549
0.403395
0.244091
0.832428
0.488367
0.846346
0.436610
1.290898
0.557711
0.962889
0.325022
0.334316
0.428784
0.436812
0.670748
0.347690
0.879806
0.439592
0.381399
0.736431
0.382364
0.400347
0.631539
2.240392
1.253703
0.768782
0.303792
0.268298
0.489821
0.783642
0.402134
0.732600
1.512549
0.682844
0.902528
0.637200
0.576218
0.410645
0.440550
0.362222
0.461725
0.499245
0.792392
0.265020
0.411802
0.481420
0.683877
0.610531
0.952464
0.387107
0.606659
0.999653
0.075452
0.587926
0.502343
0.141809
0.837659
0.565999
1.071135
0.616428
0.501027
0.142976
0.289032
0.741078
0.620691
0.586328
1.305238
0.961419
0.822782
1.216121
2.807605
1.718214
1.067218
0.863317
0.549831
0.748234
0.527622
0.479603
0.713490
0.372265
0.437187
0.693100
1.309786
0.982356
0.635459
0.905690
0.500967
0.358480
0.467447
1.318945
0.529708
0.554649
0.787887
0.448294
0.169814
0.397839
0.776364
0.379653
0.524618
1.489025
0.711870
0.528522
1.078031
0.321904
0.396532
0.237989
0.356961
0.194523
1.080127
0.598419
1.017537
0.386829
1.255811
0.732705
0.343767
0.746101
0.518216
4.227891
2.749243
1.632098
0.845304
0.284723
0.424452
0.446481
0.677485
0.967053
1.048081
1.090952
1.068387
0.942187
0.932749
0.940880
0.909997
0.878570
0.933683
0.562099
0.443036
0.316440
0.278085
0.435307
0.577167
0.605218
0.673290
0.453787
0.738181
0.171303
0.359306
0.957079
0.513728
0.325120
0.617016
0.382778
0.456272
0.215407
0.191571
0.167953
0.768125
1.122156
0.289212
0.669804
0.286559
0.738687
0.801932
0.496762
0.374874
0.316057
0.240268
0.250952
0.514059
0.418986
0.264602
0.195261
0.469548
0.266186
0.456681
0.878660
0.777200
0.182174
0.130756
0.844237
0.443506
0.329675
0.756141
0.542929
0.489727
0.478445
0.260968
0.175911
0.336579
0.328397
0.404628
1.493627
1.118812
0.509625
0.467145
0.452623
0.371210
0.339630
0.327199
0.164108
0.222043
0.314148
0.445805
0.269822
0.543906
0.377335
0.935298
0.527488
0.280014
0.326363
0.446977
0.451804
0.388510
0.460558
0.224139
0.722957
0.337984
0.820125
0.252891
0.153483
0.259095
0.426685
0.876924
0.420769
0.490238
0.594841
0.941039
0.805418
0.459115
0.457613
0.828790
0.527042
0.531373
0.834612
0.951566
0.388106
0.707072
0.540014
0.350664
0.457971
0.525326
0.433243
0.235672
0.523907
0.446122
0.863158
0.878013
0.503471
0.542953
0.449126
0.891569
0.369667
0.248225
0.652809
0.944854
1.225449
1.147653
0.970836
1.265811
0.349252
0.588811
0.321319
0.601140
0.309081
0.604315
0.496879
0.523681
1.176099
0.771173
0.536572
0.268178
0.542127
0.763782
0.790209
1.122639
0.357122
0.307196
0.200565
0.498362
0.394386
0.308314
0.773623
0.271814
0.257564
0.179449
0.134013
0.187918
0.559256
0.149785
0.172856
0.242404
0.170991
0.249470
0.150404
0.150174
0.219263
0.084446
0.071563
0.260906
0.223954
0.202335
0.141069
0.185703
0.120308
0.090173
0.610296
0.419943
0.306402
1.033351
0.579337
0.534217
0.988888
0.552348
0.558052
0.988535
0.504133
0.442119
0.384321
0.727828
0.717233
0.387852
0.875509
0.442278
0.373873
0.652085
0.251033
0.387857
0.198815
0.377304
0.184555
0.120700
0.144280
0.195808
0.435104
0.257437
0.285684
0.527187
0.276938
0.560775
0.226684
0.236526
0.239596
0.543537
0.373830
0.642287
0.356671
0.416510
0.405684
0.516239
0.313556
0.170573
0.228119
0.117920
0.124285
0.327681
0.393676
0.842234
0.750484
0.359428
0.160696
0.156506
0.162448
0.367405
0.191278
0.212867
0.184629
0.041087
0.065205
0.297889
0.193140
0.157515
0.174625
0.207394
0.107071
0.144934
0.193978
0.171115
0.152164
0.159090
0.204014
0.166043
0.249642
0.833544
0.416515
0.835172
0.584616
0.727979
4.198535
2.721051
1.544628
1.307424
0.544311
0.546777
0.605380
0.759588
0.950362
1.063225
1.157339
1.181895
1.562845
1.356993
1.146784
0.907739
0.645758
0.702747
0.685918
0.651513
0.986365
0.744652
0.547481
0.408041
0.272065
0.184915
0.355988
0.712305
0.600439
0.996725
1.168128
0.484945
0.436616
0.143153
0.435911
0.207855
0.344215
0.787288
0.779327
0.284404
0.311739
0.147012
0.312885
0.398816
0.585138
0.647329
0.570817
0.246290
1.385598
0.157894
0.373093
0.164433
0.342265
0.778244
0.431240
0.313271
0.295968
1.044423
0.671590
0.471573
1.076571
0.490811
1.707577
1.243698
1.001773
0.835532
0.635976
0.529224
0.685621
1.385876
0.760395
0.387887
1.105957
0.381145
0.629479
0.591305
0.929818
1.261499
0.956515
0.284381
0.233473
0.297144
0.294245
0.335443
0.486950
0.239711
0.301451
0.637325
0.401816
0.373807
0.694320
0.090827
0.245811
0.450498
1.382531
0.969957
0.695417
0.536979
0.365373
0.518587
0.534604
0.451548
0.334110
0.577178
0.580568
1.377725
0.583292
0.369780
0.699370
0.564235
0.243744
0.282248
0.454519
0.500310
0.492897
0.507095
0.785363
0.375009
0.330979
0.287283
0.359671
0.313576
0.805259
0.367603
0.568898
0.579764
0.420278
0.383988
0.533318
0.946048
0.170295
1.307959
0.909495
0.649702
0.363289
0.213220
0.723037
0.394687
0.840429
1.019042
0.549486
1.059372
0.361273
0.445438
0.471468
0.514134
0.449632
0.700329
0.955053
0.495118
0.244642
0.437369
0.608508
1.590845
1.410064
0.545742
0.342034
0.262927
0.224296
0.339716
0.491476
1.232709
0.590019
0.416725
0.780099
0.178197
0.193237
0.182510
0.276780
0.382170
0.346515
0.613515
0.825400
0.562372
0.645973
2.197928
1.490857
0.948246
1.137652
0.760190
0.511478
0.542357
1.274086
0.801837
0.590779
0.766879
0.872225
0.689264
0.634959
0.629650
0.952673
0.438820
0.793095
0.642808
0.955727
0.457996
0.333199
0.295454
0.217971
0.246387
0.719321
0.397913
1.059821
0.677020
0.569320
0.173313
0.160404
0.541600
0.379259
0.531432
0.406962
0.715824
0.335426
0.594693
0.439147
0.395864
1.287321
0.425742
0.563568
1.847818
1.005512
0.658978
0.669426
0.251611
0.301990
0.399908
0.812241
0.275429
0.389233
0.322931
0.456719
0.374559
0.373994
0.360606
0.278282
0.484857
0.846548
0.487118
0.311014
0.827941
0.164356
0.383355
1.208937
0.554356
0.240690
0.553927
0.462673
0.426385
0.606652
1.090730
0.456938
0.559450
0.670142
0.226518
0.529912
1.021582
0.294491
0.719022
1.504498
0.409770
0.321009
0.785214
3.147944
1.551015
0.976712
0.831035
1.046702
0.768885
0.473904
0.897060
0.559328
0.422407
1.017226
0.704057
0.693159
0.669840
0.726136
0.572852
0.619924
0.663589
1.031673
0.560735
0.619292
1.258392
0.446530
0.308689
0.157073
0.476198
0.490336
0.721388
0.392748
1.080928
0.621967
0.589727
0.122829
0.210048
0.584520
0.694537
0.710831
1.359497
0.323504
0.408890
0.562327
0.381514
0.386055
0.304523
0.696972
0.152612
0.545015
0.872333
1.629156
1.073244
0.197865
0.292807
0.341899
3.400529
0.734539
0.413147
0.668001
0.556138
0.465193
0.667124
0.313525
0.644252
0.289517
0.671766
0.338831
0.471600
0.815884
0.599919
0.831364
1.181411
0.511747
0.449314
1.249169
0.669770
0.882059
0.497095
2.571410
1.495560
1.089155
0.779833
1.690679
0.518662
0.427138
0.605106
0.536745
0.836698
0.728768
0.555390
0.587087
2.863976
1.750062
0.613257
0.469669
0.347796
0.813345
1.496189
0.986008
1.510836
0.796587
0.851238
0.731790
0.740460
0.617800
0.598064
0.981265
0.867098
0.437977
0.417306
0.996461
0.279254
0.293112
0.492310
0.530026
0.364922
0.554653
0.668079
0.779587
0.968810
0.135666
0.611565
1.659226
0.461334
0.545248
0.425728
0.780725
0.245547
0.576636
0.387935
0.865433
1.248822
0.493735
0.283943
0.641508
0.418386
0.454103
1.730326
1.009896
1.164911
1.595805
0.140585
0.191305
0.405457
0.376075
0.448630
0.859952
0.198220
1.060004
0.637420
0.197391
0.217189
2.214177
1.341535
0.699234
0.288479
0.348417
0.708646
0.756995
0.728851
0.624490
0.584812
0.517012
0.453808
0.577598
0.480053
0.448389
0.722556
0.377309
0.276154
0.268877
0.315175
0.829059
0.565812
0.377148
0.485778
0.212199
0.180378
0.403530
0.167534
1.303007
0.441660
0.732679
0.396668
0.349600
0.158183
0.594199
0.469098
0.196987
0.481728
0.589865
0.373586
0.340207
0.318336
0.220928
0.263498
0.181885
8.560624
5.614876
3.710904
3.223191
2.001985
1.289211
1.049564
1.136780
1.517512
1.624949
1.886409
1.737790
1.819500
1.619736
1.499822
1.270679
1.114583
0.962080
0.784947
0.818904
0.593503
0.525359
0.753899
1.291229
0.205404
0.224735
0.834361
0.482216
0.360401
0.170939
0.432569
0.490463
0.410417
0.306339
0.388551
0.681279
1.829551
0.492651
0.362985
1.179001
0.440043
0.230369
0.393252
0.360764
0.349043
0.414593
1.029484
1.671322
0.409012
0.510543
0.242840
0.324068
0.256774
9.457133
7.004368
4.401669
2.580392
1.109415
0.285057
1.213498
2.079375
2.001330
2.180012
2.243741
2.205159
2.102170
1.966365
1.978967
1.537631
1.322446
1.742325
1.044303
0.750267
0.581662
0.842156
0.917548
1.171820
0.285279
0.470147
0.369553
0.433360
0.250972
0.587667
0.332156
0.413236
0.619521
0.609149
0.288367
0.267958
0.449188
0.755388
0.328743
0.981204
0.571366
0.394192
0.184345
0.586819
0.654884
0.417247
0.087167
1.494425
0.981048
0.611565
0.718106
0.446713
0.240556
0.160239
0.373897
0.648048
0.328464
0.426244
0.485687
0.542508
0.894581
0.367674
0.327892
0.714096
0.446780
0.422179
0.310979
0.671748
0.627860
0.682559
0.675430
0.512480
0.310508
0.476520
0.390228
0.797241
0.400149
0.212368
0.213086
0.146951
0.215894
0.151134
0.087528
0.177854
0.372949
0.083843
0.136798
0.459152
0.429192
1.041215
1.876712
0.915650
0.575172
0.653687
0.393037
0.329008
0.265223
2.149559
1.562285
1.133156
1.060358
0.364023
0.437351
0.482497
0.609362
0.582868
0.654769
0.631356
0.628008
0.586720
0.554261
1.108895
0.933544
1.004653
1.410183
0.927068
0.395822
0.701657
0.372488
0.563461
0.312037
0.126479
0.599746
0.320273
0.614189
0.455960
0.174617
0.276437
0.271606
0.384931
2.303524
1.495502
2.194361
0.926763
1.437344
0.703158
0.581709
0.617552
1.294208
0.703427
0.684985
1.200485
0.768966
0.465405
0.485854
0.419372
0.277286
0.367082
0.356136
0.260587
0.277642
0.245685
0.271702
0.251246
0.355341
0.418087
1.755909
0.703159
0.875365
0.793864
1.370808
0.834365
1.286866
0.590048
0.548907
0.388140
0.938397
0.360528
0.204234
0.218775
0.155772
0.478203
0.148992
0.191718
0.229180
0.224713
0.517130
0.153321
0.382138
0.303663
0.782499
0.531721
0.348360
0.186040
0.123952


==> images/plots/results/GPS-IMU_c_f_results/Data7_positions_rotations_constant.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.233119,0.079863,0.007426,0.531667,0.051199,-0.018171,P0R0
-0.181640,0.551489,0.021034,0.527564,0.010906,-0.044081,P1R1
-0.547834,0.797210,0.036434,0.490638,-0.020764,-0.076945,P1R1
-0.955599,0.842558,0.046453,0.396625,-0.049959,-0.102508,P1R1
-1.232753,0.816950,0.051495,0.395328,-0.091630,-0.120173,P1R1
-1.401033,0.779071,0.053852,0.359777,-0.107575,-0.152023,P1R1
-1.502122,0.743966,0.054855,0.251001,-0.107514,-0.214539,P1R1
-1.562922,0.713764,0.055156,0.361859,-0.149863,-0.211585,P1R1
-1.598575,0.687682,0.055048,0.296577,-0.184578,-0.238602,P1R1
-1.617585,0.664596,0.054687,0.185073,-0.276114,-0.205892,P1R1
-1.624909,0.643603,0.054148,0.202063,-0.403961,-0.210170,P1R1
-1.623623,0.624095,0.053468,0.276375,-0.619019,-0.162580,P1R1
-1.615819,0.605723,0.052689,0.197188,-0.693109,-0.108727,P1R1
-1.603071,0.588333,0.051839,0.243470,-0.829126,-0.120227,P1R1
-1.587167,0.602706,0.050936,0.010822,-0.953475,-0.084620,P1R1
-1.568685,0.612829,0.050016,0.054369,-1.148045,-0.180324,P1R1
-1.532423,0.619733,0.069798,0.082779,-1.113216,-0.231872,P1R1
-1.498142,0.623773,0.086310,-0.206304,-0.933184,-0.237689,P1R1
-1.466425,0.625529,0.099843,-0.384143,-0.942715,-0.266745,P1R1
-1.437703,0.625513,0.110684,-0.408605,-0.924786,-0.280140,P1R1
-1.412239,0.624177,0.119121,-0.290091,-1.030376,-0.384136,P1R1
-1.390142,0.621910,0.125464,-0.280268,-0.794135,-0.322735,P1R1
-1.371378,0.619039,0.130014,0.161656,-0.877903,-0.336855,P1R1
-1.355791,0.615831,0.133049,0.362714,-1.221945,-0.562261,P1R1
-1.343161,0.612498,0.134858,0.327454,-1.498682,-0.565056,P1R1
-1.333201,0.609203,0.135691,0.187419,-1.589344,-0.509191,P1R1
-1.325595,0.606064,0.135767,0.201087,-1.337678,-0.287553,P1R1
-1.320023,0.603160,0.135285,0.359246,-1.297116,-0.163750,P1R1
-1.316166,0.600543,0.134410,0.477825,-1.328062,-0.224137,P1R1
-1.313723,0.598238,0.133276,0.637095,-1.296663,-0.297215,P1R1
-1.312413,0.596253,0.131990,0.699116,-1.344430,-0.394529,P1R1
-1.311982,0.594580,0.130630,0.588466,-1.403915,-0.410398,P1R1
-1.312226,0.593201,0.129279,0.552221,-1.399532,-0.429586,P1R1
-1.312959,0.592094,0.127987,0.515966,-1.453691,-0.410916,P1R1
-1.314019,0.591228,0.126782,0.505976,-1.462846,-0.427358,P1R1
-1.283500,0.621083,0.166816,0.439629,-1.508298,-0.454874,P1R1
-1.257938,0.646460,0.200694,0.430893,-1.545669,-0.486991,P1R1
-1.237020,0.667553,0.228723,0.416692,-1.553510,-0.496805,P1R1
-1.220334,0.684673,0.251354,0.460313,-1.525064,-0.544659,P1R1
-1.207413,0.698200,0.269124,0.472463,-1.559036,-0.602013,P1R1
-1.197771,0.708552,0.282623,0.461312,-1.643971,-0.634855,P1R1
-1.190919,0.716162,0.292444,0.416036,-1.848187,-0.662067,P1R1
-1.186393,0.721454,0.299173,0.328810,-2.035181,-0.702432,P1R1
-1.183759,0.724830,0.303361,0.143307,-2.209546,-0.684887,P1R1
-1.144496,0.727271,0.275590,-0.235318,-2.252488,-0.758567,P1R1
-1.112207,0.728407,0.250800,-0.287652,-2.220971,-0.791681,P1R1
-1.086309,0.728536,0.229164,-0.328569,-2.184175,-0.783084,P1R1
-1.050473,0.758164,0.231251,-0.287502,-2.222328,-0.853094,P1R1
-1.022026,0.782644,0.233243,-0.336976,-2.258953,-0.848546,P1R1
-1.000130,0.802380,0.235090,-0.263313,-2.307028,-0.886746,P1R1
-0.983915,0.817854,0.236758,-0.335001,-2.258909,-0.899854,P1R1
-0.972518,0.829584,0.238232,-0.416144,-2.317006,-0.952986,P1R1
-0.965118,0.838099,0.239506,-0.438189,-2.360409,-0.926228,P1R1
-0.960957,0.843911,0.240584,-0.449168,-2.363673,-0.889910,P1R1
-0.959347,0.847504,0.241476,-0.414608,-2.387853,-0.889402,P1R1
-0.943554,0.849577,0.262758,-0.436302,-2.385284,-0.896428,P1R1
-0.931649,0.850228,0.280750,-0.399191,-2.428847,-0.883710,P1R1
-0.923076,0.849804,0.295619,-0.394193,-2.417096,-0.857687,P1R1
-0.917293,0.848603,0.307614,-0.396864,-2.458292,-0.803789,P1R1
-0.913794,0.846874,0.317024,-0.344632,-2.435148,-0.767454,P1R1
-0.912116,0.844821,0.324164,-0.385076,-2.451987,-0.760175,P1R1
-0.911850,0.842608,0.329359,-0.492208,-2.514089,-0.777004,P1R1
-0.913115,0.870354,0.332915,-0.522856,-2.513435,-0.768839,P1R1
-0.898931,0.893842,0.355711,-0.540144,-2.491768,-0.744360,P1R1
-0.887634,0.913061,0.374286,-0.522770,-2.478671,-0.735765,P1R1
-0.878904,0.928388,0.389033,-0.489479,-2.443481,-0.709450,P1R1
-0.872432,0.940260,0.400464,-0.585878,-2.307288,-0.795673,P1R1
-0.867856,0.949117,0.408944,-0.590397,-2.371229,-0.787764,P1R1
-0.864861,0.955408,0.414935,-0.525545,-2.536952,-0.816516,P1R1
-0.863147,0.959561,0.418848,-0.549746,-2.531387,-0.830118,P1R1
-0.862451,0.961977,0.421094,-0.587102,-2.484504,-0.743987,P1R1
-0.862530,0.963017,0.422012,-0.621317,-2.432641,-0.762414,P1R1
-0.847048,0.963257,0.442477,-0.717969,-2.455307,-0.694360,P1R1
-0.834426,0.962678,0.459061,-0.799847,-2.471565,-0.663295,P1R1
-0.824418,0.961523,0.472191,-0.913749,-2.528172,-0.712828,P1R1
-0.816713,0.959983,0.482228,-0.954185,-2.615773,-0.844442,P1R1
-0.811008,0.958217,0.489598,-1.032669,-2.680393,-0.913247,P1R1
-0.807005,0.956355,0.494738,-1.092908,-2.884079,-1.039964,P1R1
-0.804410,0.954492,0.498021,-1.156798,-3.031953,-0.981800,P1R1
-0.802963,0.952703,0.499831,-1.391354,-3.180778,-0.841757,P1R1
-0.802415,0.951037,0.500470,-1.331203,-3.051371,-0.779326,P1R1
-0.802554,0.949524,0.500224,-1.274961,-2.959929,-0.761400,P1R1
-0.803205,0.948188,0.499362,-1.326212,-2.697083,-0.709143,P1R1
-0.804200,0.947030,0.498056,-1.353720,-2.574642,-0.659161,P1R1
-0.805416,0.946049,0.496481,-1.329642,-2.496984,-0.689338,P1R1
-0.806749,0.945238,0.494773,-1.424524,-2.538923,-0.715466,P1R1
-0.808127,0.944587,0.493063,-1.918215,-2.644009,-0.894668,P1R1
-0.809481,0.944077,0.491401,-2.260902,-2.611351,-1.067184,P1R1
-0.810766,0.943692,0.489841,-2.578310,-2.465458,-1.212257,P1R1
-0.811964,0.943418,0.488453,-3.096345,-2.106697,-1.272373,P1R1
-0.813043,0.943234,0.487224,-3.321378,-1.972976,-1.230213,P1R1
-0.813995,0.943124,0.486167,-3.392309,-2.008693,-1.360665,P1R1
-0.814819,0.943075,0.485282,-3.367580,-2.192654,-1.428943,P1R1
-0.815541,0.943082,0.484636,-3.036326,-2.553335,-1.488099,P1R1
-0.816144,0.943125,0.484139,-2.677140,-2.705174,-1.493552,P1R1
-0.816637,0.943192,0.483777,-2.270733,-2.736479,-1.504114,P1R1
-0.817044,0.943281,0.483576,-1.933689,-2.819673,-1.326430,P1R1
-0.817364,0.943378,0.483474,-1.706832,-2.879571,-1.036615,P1R1
-0.817623,0.943485,0.483498,-1.040626,-3.094297,-0.752463,P1R1
-0.817818,0.943591,0.483584,-0.916151,-3.391333,-0.551860,P1R1
-0.817987,0.943705,0.483808,-0.653371,-3.737270,-0.454539,P1R1
-0.801979,0.944069,0.504621,-0.307226,-3.717895,-0.522059,P1R1
-0.788397,0.944385,0.522310,0.045691,-3.363820,-0.621744,P1R1
-0.777162,0.944667,0.537116,0.305328,-3.027208,-0.959864,P1R1
-0.768069,0.944903,0.549150,0.243115,-2.955499,-1.014220,P1R1
-0.760927,0.945105,0.558732,0.092228,-3.256267,-1.029415,P1R1
-0.755489,0.945268,0.566099,0.099334,-3.625296,-0.912598,P1R1
-0.751520,0.945399,0.571557,0.197059,-4.146329,-0.922248,P1R1
-0.748807,0.945510,0.575458,0.869828,-5.827126,-1.165350,P1R1
-0.747116,0.945596,0.578025,1.481219,-6.088782,-1.412248,P1R1
-0.746258,0.945669,0.579559,1.994830,-5.462958,-1.429988,P1R1
-0.746042,0.945725,0.580245,2.089343,-5.444914,-1.381448,P1R1
-0.746330,0.945777,0.580347,1.979277,-4.302641,-1.466559,P1R1
-0.746966,0.945818,0.579972,1.957920,-4.113651,-1.303423,P1R1
-0.747839,0.945850,0.579268,2.011479,-4.139709,-1.369651,P1R1
-0.748875,0.945886,0.578421,1.960619,-4.090682,-1.229960,P1R1
-0.749979,0.945917,0.577458,1.936736,-4.102021,-1.348716,P1R1
-0.751095,0.945944,0.576457,1.643606,-4.337080,-1.357981,P1R1
-0.752221,0.945989,0.575616,0.928323,-4.728513,-1.225109,P1R1
-0.753281,0.946031,0.574821,0.794740,-4.877503,-1.221611,P1R1
-0.754253,0.946070,0.574102,0.594156,-4.815648,-1.222215,P1R1
-0.755127,0.946107,0.573477,0.267856,-4.880381,-1.502756,P1R1
-0.717774,0.946751,0.543039,-0.201441,-4.862725,-1.521768,P1R1
-0.686165,0.947313,0.517353,-0.850807,-4.378745,-1.129182,P1R1
-0.659996,0.947785,0.496113,-0.999442,-4.110784,-1.153657,P1R1
-0.638880,0.948186,0.479064,-0.935481,-3.672399,-1.016880,P1R1
-0.622290,0.948512,0.465712,-0.637754,-3.597970,-1.044713,P1R1
-0.609685,0.948773,0.455617,-0.190675,-3.787563,-1.191326,P1R1
-0.600511,0.948975,0.448329,0.350141,-4.122468,-1.287516,P1R1
-0.594253,0.949140,0.443490,1.203556,-4.077321,-1.773642,P1R1
-0.590373,0.949263,0.440589,1.650095,-4.453116,-1.637671,P1R1
-0.588403,0.949353,0.439242,2.166651,-4.552968,-1.779665,P1R1
-0.587950,0.949428,0.439193,2.195064,-4.359111,-1.537990,P1R1
-0.588618,0.949481,0.440045,2.177216,-3.934122,-1.604870,P1R1
-0.590120,0.949530,0.441629,1.831839,-3.700062,-1.286681,P1R1
-0.592163,0.949566,0.443633,1.740034,-3.687774,-1.282373,P1R1
-0.594531,0.949593,0.445885,1.601397,-3.786336,-1.149447,P1R1
-0.597084,0.949628,0.448337,1.174212,-4.132021,-1.374683,P1R1
-0.599654,0.949656,0.450782,0.547378,-4.003890,-1.180232,P1R1
-0.640259,1.003443,0.469207,0.010969,-4.085665,-0.855169,P1R1
-0.674972,1.049131,0.485138,0.057535,-4.109725,-0.789829,P1R1
-0.704018,1.087098,0.498642,0.019273,-4.172049,-0.714015,P1R1
-0.728002,1.118173,0.510244,0.121645,-4.542942,-0.610409,P1R1
-0.747264,1.142892,0.519890,0.167506,-5.019436,-0.761718,P1R1
-0.762216,1.161878,0.527587,0.254259,-5.214781,-0.886636,P1R1
-0.773429,1.175918,0.533577,0.338639,-5.203075,-1.061636,P1R1
-0.765418,1.186136,0.558810,0.052416,-4.960800,-1.282483,P1R1
-0.757219,1.192856,0.579657,-0.216599,-5.150015,-1.349235,P1R1
-0.749212,1.196753,0.596491,-0.267826,-5.488846,-1.551151,P1R1
-0.741785,1.198561,0.609940,-0.456020,-6.288610,-1.913608,P1R1
-0.734993,1.198667,0.620236,-0.338661,-6.777880,-2.163316,P1R1
-0.728947,1.197530,0.627837,0.026033,-7.460201,-2.366712,P1R1
-0.723818,1.195663,0.633388,0.490780,-7.902446,-2.658666,P1R1
-0.719483,1.193240,0.637070,0.900882,-8.293867,-2.443368,P1R1
-0.715918,1.190518,0.639260,1.217158,-8.580310,-2.558048,P1R1
-0.713076,1.187699,0.640295,1.391342,-8.677032,-2.289425,P1R1
-0.710897,1.184934,0.640468,1.597240,-8.920304,-2.193264,P1R1
-0.709396,1.182430,0.640182,1.506356,-9.043083,-2.168641,P1R1
-0.708396,1.180152,0.639469,1.366548,-9.073609,-2.231924,P1R1
-0.707824,1.178149,0.638499,1.183636,-8.904595,-2.148809,P1R1
-0.707729,1.176571,0.637620,1.054803,-8.653394,-2.009094,P1R1
-0.707905,1.175279,0.636697,0.978079,-8.409446,-1.900141,P1R1
-0.708293,1.174267,0.635809,0.759397,-8.142922,-1.754672,P1R1
-0.709090,1.173779,0.635452,0.139070,-8.292861,-1.064922,P1R1
-0.709966,1.173495,0.635165,-0.124398,-8.471273,-0.853814,P1R1
-0.710886,1.173394,0.634975,-0.287286,-8.616563,-0.661402,P1R1
-0.711791,1.173417,0.634843,-0.337618,-8.632488,-0.616071,P1R1
-0.712819,1.173710,0.635071,-0.482270,-8.361033,-0.810374,P1R1
-0.713938,1.174233,0.635629,-1.142280,-7.672951,-0.817093,P1R1
-0.714992,1.174811,0.636247,-1.342646,-7.384264,-0.795155,P1R1
-0.715977,1.175428,0.636922,-1.374754,-7.253688,-0.790306,P1R1
-0.663721,1.237052,0.628529,-1.473940,-6.842778,-0.884320,P1R1
-0.619517,1.289376,0.621575,-1.710369,-6.634032,-0.718598,P1R1
-0.583106,1.332973,0.616229,-2.016491,-6.211690,-0.362132,P1R1
-0.553760,1.368356,0.612108,-2.253465,-6.168403,-0.268629,P1R1
-0.530780,1.396330,0.609088,-2.478564,-5.935481,-0.119600,P1R1
-0.513658,1.418050,0.607530,-2.673698,-5.802151,-0.228828,P1R1
-0.501324,1.434105,0.606730,-2.680044,-5.938171,-0.341102,P1R1
-0.493146,1.445513,0.606813,-1.633041,-6.321322,-0.783378,P1R1
-0.488263,1.452955,0.607367,-1.064898,-6.219970,-0.925916,P1R1
-0.486149,1.457339,0.608544,-0.428099,-6.802213,-1.063902,P1R1
-0.486073,1.459199,0.609956,0.134411,-7.159889,-1.168395,P1R1
-0.487524,1.459144,0.611527,0.491441,-7.189395,-1.290602,P1R1
-0.490067,1.457696,0.613194,0.549343,-6.911416,-1.275620,P1R1
-0.493538,1.455504,0.615302,0.496912,-6.157422,-1.193135,P1R1
-0.497412,1.452690,0.617360,0.577811,-6.221703,-1.177293,P1R1
-0.501454,1.449545,0.619341,0.589466,-6.252715,-1.191713,P1R1
-0.505485,1.446298,0.621229,0.609966,-6.333364,-1.194695,P1R1
-0.509507,1.443259,0.623285,0.681970,-6.429195,-1.229409,P1R1
-0.513272,1.440393,0.625199,0.613140,-6.449843,-1.240272,P1R1
-0.516724,1.437787,0.626974,0.663584,-6.453880,-1.252180,P1R1
-0.520100,1.435773,0.629169,0.601140,-6.439902,-1.282283,P1R1
-0.523082,1.434056,0.631164,0.514165,-6.432866,-1.251157,P1R1
-0.525677,1.432646,0.632976,0.458451,-6.443105,-1.227189,P1R1
-0.528042,1.431678,0.634905,0.248942,-6.478499,-1.168520,P1R1
-0.530017,1.430940,0.636582,0.221360,-6.441980,-1.162885,P1R1
-0.541349,1.441242,0.662465,-0.622635,-6.590150,-1.367558,P1R1
-0.550935,1.450137,0.684582,-1.337931,-6.315395,-1.346579,P1R1
-0.558884,1.457677,0.703121,-1.983582,-6.093623,-1.130911,P1R1
-0.565483,1.464110,0.718724,-2.338820,-5.317325,-0.900376,P1R1
-0.570730,1.469365,0.731302,-2.309821,-5.037547,-0.957925,P1R1
-0.574797,1.473572,0.741218,-2.258178,-4.774526,-0.979073,P1R1
-0.577857,1.476867,0.748839,-1.985830,-4.623972,-1.042050,P1R1
-0.580219,1.479548,0.754896,-1.344903,-4.741936,-1.167778,P1R1
-0.581981,1.481680,0.759585,-0.323744,-5.614534,-1.665276,P1R1
-0.583161,1.483245,0.762902,0.070042,-5.662260,-1.922727,P1R1
-0.583888,1.484355,0.765134,0.362473,-5.764164,-2.298376,P1R1
-0.564676,1.635415,0.716056,0.459581,-5.668331,-2.342741,P1R1
-0.548356,1.763416,0.674448,1.066698,-5.669986,-2.389142,P1R1
-0.534697,1.869351,0.639695,1.304617,-5.768345,-2.490182,P1R1
-0.523552,1.954938,0.611396,1.485936,-5.861089,-2.659961,P1R1
-0.514713,2.022231,0.589010,1.726037,-5.694647,-2.882847,P1R1
-0.524364,2.073517,0.552103,0.730687,-5.276955,-3.187817,P1R1
-0.533315,2.110973,0.522839,0.512610,-5.339285,-2.966836,P1R1
-0.541429,2.136800,0.500402,0.548163,-5.459107,-3.087798,P1R1
-0.548635,2.153066,0.483928,0.349641,-5.319193,-3.020510,P1R1
-0.554915,2.161671,0.472548,0.176744,-5.050906,-2.805954,P1R1
-0.560446,2.164473,0.465812,0.068348,-4.883560,-2.564062,P1R1
-0.565103,2.162766,0.462493,-0.075888,-4.788265,-2.388269,P1R1
-0.569440,2.187809,0.461885,-0.213823,-4.979363,-2.423560,P1R1
-0.573141,2.206258,0.463749,-1.106666,-5.409602,-2.093080,P1R1
-0.576122,2.219011,0.467096,-1.304803,-5.384359,-1.974871,P1R1
-0.578481,2.227089,0.471468,-1.686159,-5.215520,-1.880628,P1R1
-0.542342,2.232204,0.446964,-1.886993,-5.230087,-1.868000,P1R1
-0.511721,2.234462,0.427710,-2.039877,-5.008446,-1.858336,P1R1
-0.486243,2.234406,0.412795,-1.887422,-4.788313,-1.759578,P1R1
-0.465565,2.232669,0.401717,-1.791788,-4.645509,-1.669600,P1R1
-0.449252,2.229780,0.393958,-1.860095,-4.649486,-1.590122,P1R1
-0.436970,2.226342,0.389407,-1.814671,-5.176785,-1.428146,P1R1
-0.428505,2.252504,0.387121,-1.889780,-5.530931,-1.374544,P1R1
-0.422957,2.274137,0.387057,-1.968895,-5.772356,-1.351067,P1R1
-0.419667,2.291476,0.388356,-1.880610,-5.766364,-1.422810,P1R1
-0.418195,2.305000,0.390673,-1.818454,-5.799659,-1.557070,P1R1
-0.418302,2.315380,0.394121,-2.199829,-5.295585,-1.411984,P1R1
-0.419619,2.323089,0.398396,-2.200244,-5.103309,-1.389069,P1R1
-0.421668,2.328410,0.402830,-2.324415,-5.049565,-1.444339,P1R1
-0.424203,2.331787,0.407272,-2.399308,-5.052089,-1.463340,P1R1
-0.427181,2.333792,0.412024,-2.461436,-5.052520,-1.539310,P1R1
-0.430261,2.334589,0.416532,-2.501939,-5.091162,-1.578299,P1R1
-0.433321,2.334487,0.420749,-2.500243,-5.078706,-1.591465,P1R1
-0.436431,2.333919,0.425069,-2.410037,-5.120742,-1.642271,P1R1
-0.439667,2.333251,0.429846,-1.751416,-5.423960,-1.682477,P1R1
-0.442623,2.332268,0.434127,-1.268976,-5.348297,-1.784900,P1R1
-0.445283,2.331118,0.437939,-0.958803,-5.251597,-1.851018,P1R1
-0.447808,2.330085,0.441751,-1.030789,-5.154719,-1.867473,P1R1
-0.483723,2.418514,0.403994,-1.328728,-5.055065,-1.818076,P1R1
-0.514365,2.493522,0.372553,-2.082013,-4.927358,-1.496050,P1R1
-0.539820,2.555612,0.346685,-2.789042,-5.056501,-1.430236,P1R1
-0.560821,2.606145,0.326863,-4.490931,-4.446031,-1.345851,P1R1
-0.577466,2.645930,0.311591,-4.756996,-4.135829,-1.408942,P1R1
-0.590280,2.676272,0.300332,-5.115550,-3.590172,-1.283317,P1R1
-0.599959,2.698672,0.292972,-5.111974,-3.121263,-1.195866,P1R1
-0.606835,2.714223,0.288466,-5.008600,-3.089607,-1.276940,P1R1
-0.611565,2.724316,0.286745,-4.396284,-3.119470,-1.464376,P1R1
-0.614411,2.729868,0.286839,-3.876864,-3.456190,-1.571639,P1R1
-0.615948,2.732049,0.288777,-3.311099,-3.891063,-1.566237,P1R1
-0.637277,2.795166,0.281219,-3.937098,-3.587207,-1.430618,P1R1
-0.654582,2.846621,0.275948,-4.001972,-3.446647,-1.342335,P1R1
-0.668275,2.887509,0.272636,-4.044997,-3.386136,-1.335093,P1R1
-0.678800,2.919045,0.270965,-4.246238,-3.241166,-1.388185,P1R1
-0.686781,2.942662,0.271093,-4.411380,-3.184740,-1.215653,P1R1
-0.692454,2.959398,0.272225,-4.419172,-3.190527,-1.238721,P1R1
-0.696230,2.970434,0.274122,-4.482098,-3.207736,-1.231519,P1R1
-0.699140,3.007026,0.277038,-4.671391,-3.246189,-1.050407,P1R1
-0.700767,3.035386,0.280272,-4.740185,-3.160081,-0.939139,P1R1
-0.701587,3.056775,0.284144,-4.917563,-3.143463,-1.099671,P1R1
-0.701654,3.072070,0.288016,-5.151388,-3.010798,-1.048728,P1R1
-0.701367,3.082477,0.292270,-5.105573,-3.126913,-1.177040,P1R1
-0.700883,3.088926,0.296783,-4.906237,-3.394554,-1.362386,P1R1
-0.662022,3.092687,0.271071,-4.737315,-3.662715,-1.422934,P1R1
-0.628853,3.093827,0.249608,-4.433071,-3.876097,-1.540631,P1R1
-0.601369,3.093187,0.232647,-4.070104,-4.153178,-1.653289,P1R1
-0.579194,3.091308,0.219805,-3.568993,-4.690679,-1.306297,P1R1
-0.561667,3.088465,0.210169,-3.185603,-4.896271,-1.283905,P1R1
-0.548751,3.115034,0.203340,-2.890974,-4.938027,-1.312693,P1R1
-0.539358,3.136753,0.198919,-2.768528,-5.164566,-1.429296,P1R1
-0.533136,3.154258,0.196991,-2.275729,-5.103167,-1.743497,P1R1
-0.529369,3.167853,0.196647,-2.178248,-4.994473,-1.785018,P1R1
-0.527588,3.178064,0.197556,-2.313071,-4.917622,-1.754619,P1R1
-0.527369,3.185409,0.199427,-2.470363,-4.830797,-1.625398,P1R1
-0.593395,3.245777,0.373313,-2.701530,-4.692042,-1.646084,P1R1
-0.650438,3.295816,0.521756,-3.027900,-4.754539,-1.610071,P1R1
-0.698691,3.336336,0.645803,-3.145088,-4.853217,-1.435319,P1R1
-0.738907,3.368527,0.747873,-3.015498,-5.060036,-1.394206,P1R1
-0.703997,3.544703,0.841913,-3.385264,-5.015267,-1.349766,P1R1
-0.672513,3.691247,0.915748,-3.603523,-4.939088,-1.196612,P1R1
-0.644808,3.810306,0.971927,-3.779383,-4.901003,-1.126067,P1R1
-0.621272,3.904749,1.013726,-3.835500,-4.880093,-0.987755,P1R1
-0.601530,3.977218,1.042795,-3.802941,-4.818155,-0.910675,P1R1
-0.585389,4.030705,1.061450,-3.891670,-4.827632,-0.803864,P1R1
-0.572844,4.068379,1.072525,-4.209826,-4.837586,-0.474947,P1R1
-0.563245,4.092763,1.077067,-4.155330,-4.758546,-0.460385,P1R1
-0.556232,4.106428,1.076717,-3.744941,-4.959360,-0.426594,P1R1
-0.551990,4.112145,1.074327,-3.137971,-5.627486,-0.387999,P1R1
-0.549528,4.111412,1.069394,-2.788512,-5.842357,-0.531905,P1R1
-0.548517,4.105978,1.062881,-2.502640,-5.767420,-0.656271,P1R1
-0.549075,4.097660,1.056655,-1.691903,-6.083002,-0.894635,P1R1
-0.550456,4.087270,1.050054,-1.343636,-6.219063,-0.847454,P1R1
-0.515269,4.136374,1.013621,-1.040802,-6.198053,-0.885491,P1R1
-0.486446,4.176123,0.982916,-0.876089,-5.954676,-0.571175,P1R1
-0.463235,4.207270,0.957105,-1.038221,-5.834964,-0.414718,P1R1
-0.445104,4.230902,0.936011,-1.321360,-5.616385,-0.203490,P1R1
-0.431463,4.248109,0.919323,-1.752303,-5.465852,0.024177,P1R1
-0.421990,4.260175,0.907384,-2.940393,-5.407366,0.390398,P1R1
-0.415760,4.267815,0.898889,-3.471085,-5.125322,0.483834,P1R1
-0.412489,4.272160,0.894121,-4.201296,-5.251382,0.326466,P1R1
-0.412092,4.303963,0.892511,-4.419249,-5.068723,0.092081,P1R1
-0.413225,4.329082,0.892768,-4.533124,-4.937140,0.112060,P1R1
-0.415486,4.348332,0.894507,-4.478193,-4.937795,0.107046,P1R1
-0.418466,4.362484,0.897196,-4.281223,-4.950800,0.163506,P1R1
-0.384122,4.373254,0.871587,-3.282403,-5.362162,-0.028799,P1R1
-0.355848,4.380428,0.851053,-2.729963,-5.500917,-0.262565,P1R1
-0.333185,4.384703,0.835166,-2.412759,-5.555104,-0.419693,P1R1
-0.315866,4.386942,0.824193,-1.452667,-5.658392,-0.694759,P1R1
-0.302960,4.387426,0.816737,-1.107688,-5.725646,-0.555112,P1R1
-0.294139,4.386865,0.813038,-0.279776,-5.266661,-0.352819,P1R1
-0.288472,4.385388,0.811721,0.232881,-5.103142,-0.428465,P1R1
-0.285875,4.413316,0.812326,0.551457,-5.123252,-0.357874,P1R1
-0.285280,4.436345,0.814441,0.828312,-4.989875,-0.425619,P1R1
-0.286517,4.455143,0.818464,0.683396,-4.816119,-0.398908,P1R1
-0.304990,4.469667,0.802646,0.359838,-4.902708,-0.439749,P1R1
-0.321767,4.480731,0.790430,-0.075379,-5.042043,-0.234981,P1R1
-0.336689,4.488848,0.781459,-0.451860,-4.739383,-0.079860,P1R1
-0.350002,4.494746,0.776108,-1.365963,-4.959272,-0.084846,P1R1
-0.361408,4.498613,0.773097,-1.370733,-5.101823,-0.279707,P1R1
-0.371301,4.501102,0.772812,-1.571631,-5.008095,-0.800650,P1R1
-0.379492,4.502311,0.774010,-1.866608,-4.975061,-0.748990,P1R1
-0.386446,4.502800,0.777145,-1.911040,-4.870223,-0.891009,P1R1
-0.392491,4.532563,0.781046,-1.864594,-4.795481,-0.832974,P1R1
-0.380473,4.752303,0.803770,-0.055328,-4.398915,-2.259542,P1R1
-0.369971,4.937604,0.824081,-0.110537,-4.315479,-2.214929,P1R1
-0.360959,5.090319,0.841745,-0.156950,-4.268173,-2.179055,P1R1
-0.354311,5.243414,0.857893,-0.185266,-4.192511,-2.092957,P1R1
-0.349030,5.365155,0.871721,-0.173919,-4.234513,-2.059224,P1R1
-0.329202,5.459592,0.904809,-0.271602,-4.106829,-2.007592,P1R1
-0.312922,5.529839,0.932737,-0.727821,-4.388650,-1.899949,P1R1
-0.299936,5.579554,0.955904,-1.386889,-4.239385,-1.668391,P1R1
-0.290254,5.612469,0.975612,-2.932945,-4.194859,-1.762591,P1R1
-0.283156,5.631539,0.991426,-3.104635,-4.140072,-1.752597,P1R1
-0.278288,5.639686,1.003876,-3.359555,-3.865095,-1.617455,P1R1
-0.276738,5.729458,1.013486,-3.599016,-3.719246,-1.686108,P1R1
-0.276521,5.799369,1.020751,-3.857562,-3.779054,-1.571687,P1R1
-0.277995,5.852440,1.027788,-3.682008,-3.945417,-1.220247,P1R1
-0.280154,5.890658,1.033094,-3.368031,-4.125571,-1.268748,P1R1
-0.282784,5.916470,1.037041,-3.160297,-4.302890,-1.382291,P1R1
-0.285709,5.932164,1.039956,-2.940704,-4.449626,-1.595956,P1R1
-0.289591,5.970049,1.042958,-1.986770,-4.926493,-2.115604,P1R1
-0.293393,5.997118,1.045321,-1.927218,-5.063168,-2.209462,P1R1
-0.297367,6.015436,1.048086,-1.369995,-5.374669,-2.112976,P1R1
-0.301084,6.026415,1.050449,-0.952902,-5.736200,-2.126375,P1R1
-0.266722,6.032439,1.023473,-0.260373,-5.542982,-2.034457,P1R1
-0.237841,6.033881,1.000789,0.079522,-5.257335,-1.961223,P1R1
-0.214562,6.061847,0.982059,0.229822,-5.016573,-1.979152,P1R1
-0.196357,6.083083,0.968120,0.188964,-5.034308,-2.161997,P1R1
-0.182368,6.098360,0.957661,0.118513,-5.105484,-2.141042,P1R1
-0.172413,6.108928,0.951150,-0.426125,-5.192481,-1.906530,P1R1
-0.165586,6.115441,0.947207,-0.870742,-5.401576,-1.554320,P1R1
-0.161383,6.118742,0.945441,-1.272750,-5.474324,-1.154453,P1R1
-0.159660,6.119826,0.946334,-2.168103,-5.578546,-0.808985,P1R1
-0.159601,6.119058,0.948553,-2.409460,-5.432423,-0.690384,P1R1
-0.161634,6.147224,0.952653,-3.000603,-4.989359,-0.846650,P1R1
-0.164490,6.169927,0.957380,-3.300191,-4.493196,-0.865639,P1R1
-0.167893,6.187758,0.962514,-3.280987,-4.309353,-0.904199,P1R1
-0.171952,6.201589,0.968741,-3.016539,-4.331118,-1.041565,P1R1
-0.176103,6.211759,0.974930,-2.993002,-4.447679,-1.043100,P1R1
-0.180212,6.218872,0.980980,-2.786320,-4.479536,-1.189786,P1R1
-0.184515,6.223737,0.987691,-1.942769,-4.754668,-1.617909,P1R1
-0.188559,6.226579,0.994023,-1.393320,-4.827118,-1.965649,P1R1
-0.192786,6.257846,0.999960,-0.983152,-4.980033,-2.163075,P1R1
-0.196962,6.283611,1.006377,-0.814233,-4.940326,-2.262432,P1R1
-0.216750,6.303827,0.991509,-0.710076,-5.055542,-2.267497,P1R1
-0.233674,6.319477,0.979342,-0.635974,-4.893860,-2.192851,P1R1
-0.247881,6.331188,0.969767,-0.547109,-4.901803,-2.063399,P1R1
-0.259924,6.339826,0.963478,-0.750368,-4.865339,-1.798051,P1R1
-0.269667,6.345687,0.959242,-0.949335,-4.958747,-1.696203,P1R1
-0.204354,6.530721,0.897859,-1.122618,-4.771832,-1.810426,P1R1
-0.148456,6.686292,0.847041,-1.301538,-4.816206,-1.842698,P1R1
-0.101710,6.814160,0.806111,-1.345861,-4.710569,-1.710726,P1R1
-0.063573,6.916685,0.774188,-1.310504,-4.569884,-1.713559,P1R1
-0.034131,7.026829,0.751157,-1.542305,-4.283925,-1.936848,P1R1
-0.011508,7.112548,0.734738,-1.941868,-4.096329,-1.748721,P1R1
0.004399,7.177522,0.725923,-2.308118,-3.900668,-1.903469,P1R1
0.053392,7.224894,0.691768,-2.453219,-3.836587,-1.910872,P1R1
0.092372,7.256961,0.665857,-2.410908,-3.906261,-1.938813,P1R1
0.122063,7.276780,0.648055,-2.147353,-4.103182,-1.989063,P1R1
0.143516,7.316604,0.636300,-1.960342,-4.219456,-2.151038,P1R1
0.158070,7.344383,0.630492,-1.563334,-4.387903,-2.618461,P1R1
0.167213,7.362020,0.628672,-1.514479,-4.292670,-2.790832,P1R1
0.171609,7.371776,0.630897,-0.752503,-4.266211,-2.928607,P1R1
0.172572,7.375159,0.635391,-0.250213,-4.538130,-3.072564,P1R1
0.170561,7.373993,0.642424,0.872771,-4.528645,-2.615970,P1R1
0.166198,7.399325,0.650426,1.413735,-4.578617,-2.427745,P1R1
0.160622,7.417713,0.658971,1.578153,-4.641324,-2.401056,P1R1
0.153961,7.430557,0.668625,0.935186,-4.706935,-2.205423,P1R1
0.147001,7.438632,0.678093,0.432037,-5.018512,-2.230849,P1R1
0.140037,7.442911,0.687193,0.272050,-5.012797,-2.000215,P1R1
0.132933,7.444512,0.696716,-0.068292,-4.621603,-2.167562,P1R1
0.152666,7.534312,0.584024,-0.355025,-4.563784,-2.416658,P1R1
0.168400,7.638717,0.489172,-0.666605,-4.496054,-2.617243,P1R1
0.180223,7.724862,0.413101,-0.879540,-4.399589,-2.657609,P1R1
0.189254,7.793812,0.352407,-0.930746,-4.171136,-2.503060,P1R1
0.195644,7.847577,0.305997,-0.930666,-4.030444,-2.600266,P1R1
0.199581,7.888240,0.272582,-0.853251,-3.806146,-2.499509,P1R1
0.201805,7.917484,0.249405,-0.798833,-3.528419,-2.522777,P1R1
0.202625,7.937207,0.234817,-1.099132,-3.242716,-2.289201,P1R1
0.201489,7.979422,0.228188,-1.044533,-3.094758,-2.236996,P1R1
0.199611,8.010869,0.227046,-1.103311,-2.909945,-2.220842,P1R1
0.196847,8.033445,0.231059,-0.748038,-3.094374,-2.308902,P1R1
0.193428,8.048678,0.239000,-0.326499,-3.457482,-2.586401,P1R1
0.189909,8.057720,0.248888,-0.027551,-3.707567,-2.873488,P1R1
0.169788,8.091612,0.239409,0.295767,-4.103311,-2.801837,P1R1
0.151569,8.117746,0.235520,0.900055,-4.409348,-2.557141,P1R1
0.173661,8.167345,0.204547,1.068189,-4.395544,-2.368380,P1R1
0.192517,8.206310,0.180412,1.167490,-4.286992,-2.004529,P1R1
0.208205,8.235959,0.162393,1.347471,-4.271265,-1.725872,P1R1
0.220624,8.257817,0.150418,1.929665,-4.164442,-1.672126,P1R1
0.230329,8.272954,0.142910,2.067618,-3.968951,-1.800038,P1R1
0.236760,8.312828,0.140059,2.251130,-3.856578,-1.838040,P1R1
0.241189,8.343681,0.140101,2.401784,-3.991891,-1.732101,P1R1
0.243915,8.366723,0.142417,2.448840,-4.182841,-1.682762,P1R1
0.244858,8.383403,0.147397,2.599908,-4.103286,-1.367120,P1R1
0.244707,8.394563,0.153494,2.730112,-4.195497,-1.192357,P1R1
0.333203,8.582674,0.121047,2.944761,-4.156901,-1.188618,P1R1
0.407015,8.739815,0.095953,3.436431,-3.810621,-1.244960,P1R1
0.467401,8.867860,0.076594,3.527659,-3.810783,-1.366267,P1R1
0.515494,8.969530,0.062354,3.557244,-3.751445,-1.443093,P1R1
0.589881,9.078705,0.023611,3.376143,-3.761787,-1.370189,P1R1
0.632479,9.162947,-0.026502,2.847555,-4.065522,-1.149943,P1R1
0.663979,9.225572,-0.066216,3.142873,-4.156434,-1.391030,P1R1
0.686018,9.269861,-0.096580,2.809519,-3.957745,-1.664366,P1R1
0.700164,9.298942,-0.118732,2.260825,-3.584851,-1.728819,P1R1
0.707034,9.345959,-0.132873,1.462178,-2.995312,-1.635022,P1R1
0.709028,9.378590,-0.141462,1.148809,-2.701486,-1.580520,P1R1
0.707210,9.399435,-0.145278,0.745386,-2.419366,-1.630568,P1R1
0.702220,9.411070,-0.144324,0.640205,-2.445624,-1.411427,P1R1
0.695341,9.415273,-0.140557,0.881226,-2.645052,-1.388780,P1R1
0.647579,9.446737,-0.012219,1.165593,-2.804386,-1.574176,P1R1
0.609223,9.589218,0.027956,1.244966,-2.760363,-1.694277,P1R1
0.575869,9.705868,0.062222,1.403915,-2.902705,-1.783228,P1R1
0.585209,9.799901,0.062145,1.598422,-3.083346,-1.875169,P1R1
0.593460,9.872887,0.061452,1.930518,-3.353075,-2.050471,P1R1
0.599702,9.957848,0.061591,2.471814,-3.714924,-2.214205,P1R1
0.604878,10.022603,0.061566,3.035157,-4.071753,-2.117036,P1R1
0.608747,10.070208,0.062408,3.900228,-4.743069,-1.890011,P1R1
0.611679,10.103170,0.063319,4.229894,-4.844058,-1.904893,P1R1
0.613272,10.154083,0.064407,4.413166,-4.947747,-1.858574,P1R1
0.598040,10.190506,0.045188,4.479643,-4.942775,-1.794142,P1R1
0.622436,10.215993,0.000601,4.652649,-4.918369,-1.829610,P1R1
0.642901,10.231696,-0.036274,4.371500,-4.791014,-1.795867,P1R1
0.659143,10.269603,-0.065869,3.905842,-4.697113,-1.582468,P1R1
0.671636,10.297212,-0.087670,2.481588,-4.924713,-1.267479,P1R1
0.681135,10.315946,-0.103660,2.230103,-5.021518,-1.180490,P1R1
0.688003,10.327448,-0.114578,2.324812,-4.966133,-1.245938,P1R1
0.691775,10.363497,-0.120048,2.462808,-4.819708,-1.936439,P1R1
0.693774,10.390504,-0.122069,2.213016,-4.602768,-2.146188,P1R1
0.694336,10.409836,-0.121301,2.155253,-4.235261,-2.244040,P1R1
0.693399,10.423100,-0.117215,1.556503,-3.213937,-2.062714,P1R1
0.712798,10.461800,-0.160981,1.148071,-2.838244,-1.709064,P1R1
0.728377,10.491713,-0.196147,1.353350,-2.816890,-1.590044,P1R1
0.740484,10.514030,-0.223442,1.804274,-2.973070,-1.606651,P1R1
0.749146,10.530221,-0.242579,2.815197,-3.828657,-1.919800,P1R1
0.754914,10.541279,-0.254903,3.196979,-4.248923,-2.276048,P1R1
0.758020,10.577962,-0.262274,3.634147,-4.541939,-2.068610,P1R1
0.759397,10.606629,-0.265537,3.838881,-4.698852,-2.061620,P1R1
0.759023,10.628617,-0.264340,4.562314,-4.675945,-1.765955,P1R1
0.757629,10.644614,-0.260691,4.823159,-4.722494,-1.739634,P1R1
0.754747,10.656217,-0.252932,5.543639,-5.531425,-1.431963,P1R1
0.808212,10.874558,-0.324600,6.111673,-5.774498,-1.412519,P1R1
0.890896,11.057984,-0.413359,6.320913,-5.354804,-1.358609,P1R1
0.959047,11.208399,-0.484505,6.163164,-5.301559,-1.156655,P1R1
1.014101,11.328435,-0.540710,5.939630,-5.317217,-1.194249,P1R1
1.056464,11.451756,-0.582405,5.111553,-5.209779,-0.888283,P1R1
1.088492,11.546971,-0.612586,4.902262,-5.282615,-0.700717,P1R1
1.111601,11.617810,-0.632931,4.401581,-5.243424,-0.613445,P1R1
1.126810,11.668268,-0.643909,3.788886,-5.035899,-0.166345,P1R1
1.135859,11.701519,-0.648357,3.395848,-5.064150,-0.370485,P1R1
1.139203,11.751045,-0.646776,2.435223,-4.723471,-0.572336,P1R1
1.138792,11.784960,-0.641368,2.290797,-4.483536,-0.609439,P1R1
1.135203,11.806390,-0.632017,2.151764,-4.127953,-0.832183,P1R1
1.172213,11.908235,-0.721883,1.911620,-3.952217,-0.825636,P1R1
1.201075,11.988573,-0.794145,1.604727,-3.258917,-0.868530,P1R1
1.222590,12.079714,-0.851441,1.540712,-3.051455,-0.912451,P1R1
1.238207,12.149797,-0.895310,1.682334,-3.003099,-0.933330,P1R1
1.248443,12.201983,-0.926243,2.168091,-3.271123,-1.133886,P1R1
1.254573,12.238728,-0.947249,2.495279,-3.524440,-1.314146,P1R1
1.256900,12.292691,-0.959941,3.032607,-3.840491,-1.586516,P1R1
1.256314,12.332068,-0.964668,3.796076,-4.098364,-2.327048,P1R1
1.253858,12.358942,-0.964150,4.363843,-4.263575,-2.434019,P1R1
1.249689,12.375900,-0.958438,4.744296,-4.535898,-2.600811,P1R1
1.260421,12.414836,-0.929664,4.869224,-4.418801,-2.538939,P1R1
1.267890,12.443129,-0.900906,4.671171,-4.683954,-2.393491,P1R1
1.272923,12.462256,-0.874089,4.501018,-4.843413,-2.224537,P1R1
1.275907,12.473923,-0.849564,4.404649,-4.984833,-2.019567,P1R1
1.276354,12.509976,-0.826325,3.734569,-5.559915,-1.424411,P1R1
1.275583,12.536857,-0.805754,3.490037,-5.917828,-1.155762,P1R1
1.311634,12.556895,-0.816506,2.721503,-6.062854,-1.094664,P1R1
1.341246,12.570372,-0.825294,2.680437,-5.678140,-1.102923,P1R1
1.364908,12.578529,-0.832119,2.387483,-5.332439,-1.233225,P1R1
1.382836,12.582801,-0.835869,2.005381,-3.830528,-1.445062,P1R1
1.395624,12.613810,-0.838040,1.784444,-3.450203,-1.546401,P1R1
1.404101,12.638155,-0.837596,1.891697,-2.942527,-1.410824,P1R1
1.409333,12.656422,-0.836076,2.255511,-3.022515,-1.527245,P1R1
1.411913,12.669543,-0.833642,2.411668,-3.384912,-1.771109,P1R1
1.411899,12.708396,-0.830452,2.726874,-3.686593,-1.989867,P1R1
1.409946,12.739538,-0.825453,3.129557,-4.615476,-2.788968,P1R1
1.406899,12.763570,-0.820152,3.136007,-4.911019,-2.713788,P1R1
1.403105,12.781470,-0.814655,3.384944,-5.057838,-2.496946,P1R1
1.398467,12.794513,-0.807849,4.311836,-5.035025,-2.257276,P1R1
1.393172,12.833236,-0.801182,4.463453,-5.042000,-2.055201,P1R1
1.426072,12.864516,-0.824613,4.512434,-5.090397,-2.019222,P1R1
1.452961,12.888935,-0.842477,4.336454,-5.340739,-2.018393,P1R1
1.474646,12.907128,-0.856388,4.349178,-5.491656,-1.933050,P1R1
1.547498,13.161269,-0.945855,4.340657,-5.670786,-2.007560,P1R1
1.607608,13.374245,-1.019971,4.384256,-5.652255,-2.070278,P1R1
1.655938,13.548674,-1.079718,4.487857,-5.596798,-2.108640,P1R1
1.693174,13.717964,-1.126377,4.644082,-5.712595,-2.225489,P1R1
1.720749,13.851734,-1.160181,5.027197,-6.096788,-2.554677,P1R1
1.740013,13.954219,-1.182823,5.379945,-6.379312,-2.723994,P1R1
1.752670,14.029434,-1.197209,5.628069,-6.566580,-2.975186,P1R1
1.759514,14.081979,-1.203540,5.618046,-6.729972,-2.919419,P1R1
1.762074,14.115536,-1.204537,5.983579,-6.971209,-2.917236,P1R1
1.761315,14.133825,-1.201375,5.940125,-6.946102,-2.987760,P1R1
1.758075,14.140180,-1.195082,5.943905,-6.960415,-3.296728,P1R1
1.752678,14.137842,-1.185308,6.017665,-8.054748,-3.595903,P1R1
1.746172,14.128949,-1.174203,6.186047,-8.587229,-3.492838,P1R1
1.775725,14.206185,-1.192275,6.263384,-8.915231,-3.569656,P1R1
1.799428,14.266860,-1.205504,6.429351,-8.916008,-3.757840,P1R1
1.817451,14.313338,-1.213221,7.299198,-8.667476,-4.597454,P1R1
1.830859,14.347318,-1.217443,7.435389,-8.483641,-4.860316,P1R1
1.839891,14.371129,-1.217494,7.771908,-8.245925,-4.725154,P1R1
1.845141,14.416277,-1.215338,8.558230,-8.371468,-4.975622,P1R1
1.847348,14.450242,-1.210204,10.052597,-8.270852,-5.155138,P1R1
1.847501,14.474412,-1.203946,10.407218,-8.310318,-5.211126,P1R1
1.846072,14.490468,-1.196911,10.573226,-8.241547,-5.298162,P1R1
1.843470,14.499961,-1.189389,10.499450,-8.275720,-5.197892,P1R1
1.839160,14.534604,-1.180354,9.382609,-8.593224,-4.645886,P1R1
1.834446,14.560684,-1.171432,8.766933,-8.474164,-4.307407,P1R1
1.829556,14.579484,-1.162749,8.312152,-8.293379,-4.284769,P1R1
1.824263,14.592557,-1.153130,7.123193,-8.271208,-4.091084,P1R1
1.857284,14.601279,-1.173995,6.920496,-7.808760,-4.111787,P1R1
1.883878,14.636298,-1.189605,6.531288,-7.441750,-4.101415,P1R1
1.905395,14.663585,-1.201623,6.352023,-7.250025,-4.023994,P1R1
1.922276,14.684162,-1.210338,6.312106,-7.122952,-3.993530,P1R1
1.934622,14.699369,-1.214820,6.367122,-7.643379,-4.371399,P1R1
1.942949,14.739783,-1.216895,6.678717,-8.080176,-4.573828,P1R1
1.948133,14.771895,-1.216284,7.371014,-8.148980,-4.853407,P1R1
1.950096,14.797208,-1.211509,7.637064,-8.510257,-4.970191,P1R1
1.950234,14.816013,-1.205834,7.745372,-8.333352,-5.221998,P1R1
1.948959,14.829337,-1.199523,7.502958,-8.104506,-4.925675,P1R1
1.945738,14.868470,-1.191511,7.132475,-7.712132,-4.528600,P1R1
1.941899,14.899351,-1.183454,6.951665,-7.474314,-4.243268,P1R1
1.937277,14.923329,-1.174194,6.550815,-7.506113,-3.767778,P1R1
1.970669,14.941663,-1.195226,6.160546,-7.794263,-3.564104,P1R1
1.998278,14.954650,-1.212114,5.556172,-7.864073,-3.375093,P1R1
2.020015,14.993231,-1.225101,5.020827,-7.492565,-3.061483,P1R1
2.036512,15.024033,-1.233221,4.638506,-7.490100,-3.141689,P1R1
2.048796,15.047672,-1.238347,4.338250,-7.315733,-3.205246,P1R1
2.057436,15.065161,-1.240872,4.064653,-7.203333,-3.226968,P1R1
2.062511,15.107475,-1.241186,3.917296,-7.069180,-3.193479,P1R1
1.948472,15.259686,-0.828036,3.586945,-7.082501,-3.024388,P1R1
1.944607,15.627653,-0.586220,3.010068,-7.291252,-2.845456,P1R1
1.957337,15.935668,-0.363701,1.794106,-7.429003,-2.409088,P1R1
1.967938,16.187483,-0.181030,1.058034,-7.395620,-1.940606,P1R1
1.976890,16.387771,-0.035985,0.923967,-7.343896,-1.983454,P1R1
1.983732,16.572362,0.075939,1.062825,-7.285789,-2.056173,P1R1
1.989092,16.712754,0.159341,1.282212,-7.088421,-2.466123,P1R1
1.992611,16.815650,0.220380,1.076784,-6.995630,-2.623262,P1R1
1.994967,16.886559,0.261382,1.041629,-6.948790,-2.833911,P1R1
1.996304,16.931186,0.286254,1.065740,-6.978081,-2.873685,P1R1
1.996297,16.955235,0.300172,1.633774,-7.028225,-3.352498,P1R1
2.069961,17.084002,0.244453,2.016800,-7.222378,-3.520828,P1R1
2.131740,17.181882,0.190719,2.641699,-7.292664,-3.832521,P1R1
2.181820,17.253734,0.142441,3.395023,-7.426827,-4.282888,P1R1
2.221667,17.303261,0.098866,3.550355,-7.286336,-4.227593,P1R1
2.252351,17.334466,0.060688,3.678638,-7.137592,-4.151533,P1R1
2.274058,17.381480,0.029890,3.818492,-7.102693,-3.802808,P1R1
2.289044,17.412446,0.004544,3.800284,-7.424712,-3.666793,P1R1
2.297936,17.430918,-0.013867,3.220000,-8.105376,-3.007383,P1R1
2.302324,17.439113,-0.027634,2.786339,-8.007694,-2.809138,P1R1
2.340792,17.470073,-0.067110,2.750136,-7.904320,-3.010357,P1R1
2.370291,17.491111,-0.096604,2.255524,-7.545256,-3.216698,P1R1
2.392372,17.503671,-0.118782,2.080680,-7.521845,-3.237748,P1R1
2.407089,17.540033,-0.132763,2.277448,-7.450295,-3.339353,P1R1
2.416552,17.566658,-0.141342,2.509736,-7.630404,-3.365498,P1R1
2.421699,17.585139,-0.145351,2.807039,-7.766940,-3.490166,P1R1
2.422908,17.626956,-0.145578,3.208014,-7.860185,-3.610045,P1R1
2.421014,17.659378,-0.141052,4.761000,-7.670348,-4.153419,P1R1
2.471006,17.684624,-0.142044,5.142763,-7.723724,-4.348057,P1R1
2.494370,17.732737,-0.159151,5.627332,-7.620418,-4.459112,P1R1
2.527810,17.770445,-0.150606,5.654021,-7.319205,-4.262679,P1R1
2.553576,17.798871,-0.140727,5.603852,-6.939027,-4.321660,P1R1
2.571635,17.849897,-0.128285,5.097787,-7.276473,-4.293762,P1R1
2.584065,17.889732,-0.115630,4.716888,-7.436007,-4.069808,P1R1
2.590808,17.950317,-0.101338,3.834667,-7.677489,-3.516107,P1R1
2.631975,17.998587,-0.117510,3.655518,-7.457704,-3.743078,P1R1
2.664397,18.035457,-0.129793,3.368364,-7.271671,-4.115652,P1R1
2.688061,18.093039,-0.136763,2.654664,-6.841539,-4.063151,P1R1
2.688975,18.137525,-0.161310,2.490174,-6.748813,-4.274141,P1R1
2.686734,18.170921,-0.180107,2.323111,-6.670527,-4.077278,P1R1
2.697305,18.196149,-0.169678,2.315111,-6.704907,-3.950562,P1R1
2.703453,18.213883,-0.156553,2.865863,-6.498137,-3.963329,P1R1
2.800381,18.496541,-0.253471,3.081677,-6.268999,-3.935075,P1R1
2.880447,18.732534,-0.333601,3.298678,-6.022256,-3.977727,P1R1
2.944530,18.925427,-0.396699,3.154450,-5.104309,-4.127272,P1R1
2.994111,19.108820,-0.445640,2.765144,-4.735987,-4.012270,P1R1
3.031409,19.252640,-0.481988,2.640483,-4.402521,-4.040270,P1R1
3.057625,19.362267,-0.505650,2.286215,-3.837357,-4.401743,P1R1
3.075002,19.442074,-0.520251,2.548635,-3.811665,-4.595353,P1R1
3.104683,19.617664,-0.576084,2.300458,-3.699793,-4.962590,P1R1
3.125039,19.754774,-0.616657,1.981660,-3.244152,-4.551854,P1R1
3.137578,19.858337,-0.643889,1.438907,-3.516211,-4.943786,P1R1
3.144216,19.932794,-0.661445,1.090468,-3.253646,-5.058235,P1R1
3.146166,19.982962,-0.670925,1.013526,-2.949940,-4.886918,P1R1
3.197302,20.074673,-0.681435,0.832331,-2.670651,-4.837995,P1R1
3.237698,20.141299,-0.685550,0.800836,-2.699139,-4.999870,P1R1
3.268057,20.216897,-0.684525,0.787828,-2.854311,-4.971948,P1R1
3.289668,20.271197,-0.677746,0.117901,-2.793986,-4.609703,P1R1
3.304340,20.307333,-0.668207,0.301615,-2.955524,-4.262089,P1R1
3.312747,20.329226,-0.655002,0.854199,-3.559347,-3.955588,P1R1
3.316078,20.369401,-0.640823,0.922529,-3.626020,-3.933220,P1R1
3.315865,20.396028,-0.626215,0.839079,-3.718408,-3.856482,P1R1
3.312466,20.412189,-0.609852,0.463651,-4.009704,-3.845153,P1R1
3.306719,20.449642,-0.594051,0.136445,-4.060689,-3.673066,P1R1
3.299290,20.476366,-0.577270,-0.307004,-4.638891,-4.196905,P1R1
3.275253,20.493410,-0.582638,-0.417581,-5.478238,-4.718197,P1R1
3.253451,20.503047,-0.585992,-0.435243,-6.069096,-5.255534,P1R1
3.233558,20.507407,-0.585726,-0.320098,-6.205041,-5.584198,P1R1
3.216196,20.507354,-0.584026,-0.184257,-5.776560,-5.691700,P1R1
3.200314,20.534600,-0.579326,0.762597,-5.160000,-6.357742,P1R1
3.186900,20.555036,-0.573823,1.165933,-4.897432,-6.629321,P1R1
3.175244,20.570224,-0.565928,1.806279,-4.962836,-7.209674,P1R1
3.165692,20.580602,-0.557805,1.982404,-5.211987,-7.326129,P1R1
3.157479,20.587594,-0.547809,2.247652,-5.463801,-7.364716,P1R1
3.150927,20.591468,-0.538054,2.702648,-5.835681,-7.217533,P1R1
3.183423,20.623563,-0.558509,3.077776,-6.055810,-7.079541,P1R1
3.210820,20.649737,-0.572957,3.885077,-5.866865,-6.983375,P1R1
3.217624,20.669925,-0.604213,4.000094,-5.562123,-6.939502,P1R1
3.222639,20.685209,-0.628886,4.040894,-5.302663,-6.816226,P1R1
3.225072,20.726843,-0.645726,3.883197,-5.137019,-6.548640,P1R1
3.226274,20.760410,-0.657374,3.418715,-5.120776,-6.253532,P1R1
3.226443,20.786802,-0.664480,2.823452,-5.339561,-6.028460,P1R1
3.225254,20.807447,-0.665927,2.161971,-5.430422,-5.320604,P1R1
3.223599,20.822579,-0.664827,1.936386,-5.771611,-5.423462,P1R1
3.220999,20.863229,-0.661250,1.607723,-5.555419,-5.537259,P1R1
3.217622,20.896155,-0.653949,0.266521,-4.325710,-5.284322,P1R1
3.230294,20.922017,-0.624865,-0.344614,-3.911116,-5.429225,P1R1
3.240500,20.941522,-0.598086,-0.880683,-3.643798,-5.499005,P1R1
3.247390,20.956651,-0.570230,-1.345425,-3.340125,-5.724814,P1R1
3.290010,20.997791,-0.575329,-1.300811,-3.478032,-5.945629,P1R1
3.325201,21.030536,-0.578795,-1.094397,-3.599640,-6.151364,P1R1
3.336829,21.056135,-0.599441,-0.691154,-3.846942,-6.176916,P1R1
3.344727,21.075339,-0.615701,-0.578269,-4.027691,-5.971659,P1R1
3.349011,21.119146,-0.627834,-0.370185,-4.167408,-5.695456,P1R1
3.349757,21.154933,-0.632633,-0.063740,-3.816967,-5.369160,P1R1
3.348666,21.182643,-0.634603,-0.159268,-3.811626,-5.244763,P1R1
3.423026,21.534607,-0.765020,0.087378,-3.933296,-5.425270,P1R1
3.480661,21.863487,-0.861353,3.521361,-5.354688,-6.297575,P1R1
3.527043,22.134295,-0.938821,3.571396,-4.869263,-6.008857,P1R1
3.562730,22.352372,-0.997322,3.239247,-4.540687,-5.645796,P1R1
3.573383,22.522508,-1.061388,2.843023,-4.729738,-5.455937,P1R1
3.616940,22.651596,-1.139219,1.994374,-4.963414,-5.231664,P1R1
3.650009,22.745455,-1.196645,-0.230413,-5.412737,-4.972222,P1R1
3.673953,22.839322,-1.238057,-0.806875,-5.182595,-4.931626,P1R1
3.690566,22.904081,-1.265785,-1.229298,-4.931081,-4.684514,P1R1
3.700530,22.945426,-1.280275,-1.105151,-4.888251,-5.098242,P1R1
3.705566,22.967534,-1.285697,-0.847410,-4.677639,-5.300338,P1R1
3.706694,22.974657,-1.283948,-0.304464,-4.558396,-5.637345,P1R1
3.688683,22.970253,-1.297264,0.212414,-4.398639,-5.941834,P1R1
3.670388,22.958302,-1.301587,0.937859,-4.056249,-6.199799,P1R1
3.652605,22.970745,-1.300825,1.095542,-4.156380,-6.506101,P1R1
3.635582,22.975830,-1.293880,1.890792,-4.698722,-6.467872,P1R1
3.620141,22.974931,-1.283908,2.294658,-4.791702,-6.454764,P1R1
3.605860,22.970224,-1.270008,2.978694,-4.119265,-5.983982,P1R1
3.593355,22.962529,-1.255016,3.070767,-3.981087,-5.928242,P1R1
3.582036,22.953502,-1.237716,2.778725,-3.799956,-5.592670,P1R1
3.572401,22.943482,-1.220652,2.697512,-3.923058,-5.486798,P1R1
3.563244,22.934195,-1.200520,1.282900,-4.304729,-5.326797,P1R1
3.555749,22.924896,-1.182176,0.666323,-3.927375,-5.100249,P1R1
3.549578,22.916127,-1.165202,0.369054,-3.756893,-5.287894,P1R1
3.543062,22.968645,-1.147810,-0.187846,-3.567169,-5.387607,P1R1
3.537730,23.012900,-1.132058,-0.323091,-3.719103,-5.616883,P1R1
3.533400,23.049425,-1.117855,-0.341285,-3.523265,-5.612854,P1R1
3.529373,23.079416,-1.103253,0.376136,-3.452532,-5.622181,P1R1
3.526096,23.103072,-1.090200,0.785479,-3.596418,-5.647482,P1R1
3.522943,23.151203,-1.078524,1.271170,-3.815161,-5.872050,P1R1
3.574061,23.191427,-1.075579,2.161778,-4.111622,-5.938172,P1R1
3.616918,23.253161,-1.072501,2.669231,-3.824174,-5.806181,P1R1
3.652356,23.302904,-1.069177,3.157204,-3.561655,-5.803820,P1R1
3.680344,23.342458,-1.063706,3.589696,-3.523134,-5.844789,P1R1
3.702126,23.372609,-1.058147,3.576601,-3.498855,-5.733949,P1R1
3.717928,23.424721,-1.052466,3.496482,-3.593538,-5.577206,P1R1
3.729037,23.465546,-1.046645,3.187990,-4.034962,-5.445819,P1R1
3.735642,23.497042,-1.038845,2.061411,-4.629580,-5.039238,P1R1
3.738509,23.520586,-1.029340,0.779271,-4.771003,-5.229440,P1R1
3.738403,23.566986,-1.020234,0.298881,-4.528456,-5.034809,P1R1
3.736036,23.603360,-1.010127,0.351731,-4.332506,-5.231349,P1R1
3.732354,23.630682,-1.000571,0.409138,-4.239495,-5.332936,P1R1
3.764877,23.681448,-1.019600,0.580395,-3.928518,-5.527565,P1R1
3.807291,23.721382,-1.014228,0.874881,-4.290584,-5.612058,P1R1
3.841543,23.751634,-1.008302,1.112429,-4.601819,-5.629339,P1R1
3.868372,23.773644,-1.001922,1.314252,-4.784628,-5.931246,P1R1
3.871467,23.819038,-1.013902,2.145704,-4.885536,-6.189529,P1R1
3.871454,23.854240,-1.022744,1.101169,-4.566142,-6.309233,P1R1
3.869068,23.880637,-1.028658,0.301264,-4.757380,-6.189773,P1R1
3.902171,24.290682,-1.131024,0.260849,-4.177621,-6.042432,P1R1
3.928385,24.634849,-1.215890,0.260743,-4.114041,-5.962676,P1R1
3.948426,24.917202,-1.284296,0.219660,-4.042019,-5.842882,P1R1
3.962005,25.144139,-1.333949,0.681921,-3.894756,-6.064074,P1R1
3.971110,25.320626,-1.370718,0.611824,-3.854880,-5.951479,P1R1
3.976483,25.453140,-1.396285,0.782487,-4.135182,-5.804844,P1R1
3.978815,25.548156,-1.412321,1.127303,-4.283812,-5.759800,P1R1
3.978201,25.612408,-1.418578,1.745764,-3.355916,-5.296191,P1R1
3.975809,25.651107,-1.418674,1.975372,-3.257899,-5.130968,P1R1
3.970680,25.759492,-1.413944,2.135044,-3.132725,-4.982702,P1R1
4.002467,25.839642,-1.433619,2.064205,-3.111564,-4.815394,P1R1
4.027625,25.895488,-1.444496,1.365691,-3.488101,-4.382492,P1R1
4.047295,25.930872,-1.449766,0.858175,-3.643486,-4.328908,P1R1
4.061600,25.979848,-1.450416,0.170485,-3.799194,-4.419337,P1R1
4.071723,26.011477,-1.447354,-0.440808,-3.677790,-4.556975,P1R1
4.077761,26.029666,-1.439531,-1.221756,-3.282934,-4.650679,P1R1
4.080924,26.036867,-1.429807,-1.451975,-3.262534,-4.967824,P1R1
4.081020,26.066000,-1.417842,-1.675166,-3.236221,-5.118027,P1R1
4.078876,26.085006,-1.403335,-1.012894,-3.015882,-5.378560,P1R1
4.075532,26.095438,-1.388824,-0.610164,-2.968517,-5.540378,P1R1
4.070347,26.129716,-1.372718,0.233228,-2.624828,-5.393330,P1R1
4.064782,26.154348,-1.357374,0.786644,-2.837791,-5.530835,P1R1
4.058011,26.172016,-1.339161,1.642139,-2.787557,-5.596422,P1R1
4.051434,26.183057,-1.322447,1.807455,-2.818117,-5.318482,P1R1
4.044696,26.218845,-1.307208,1.889089,-2.885228,-5.230137,P1R1
4.038429,26.246034,-1.293366,1.818664,-2.645228,-5.105004,P1R1
4.032140,26.266420,-1.278937,1.263049,-2.881323,-4.601399,P1R1
4.026452,26.280633,-1.265950,1.246786,-3.048516,-4.504786,P1R1
4.059473,26.290423,-1.284167,0.660438,-3.417007,-4.805087,P1R1
4.086213,26.326634,-1.297052,0.175459,-3.129033,-4.684081,P1R1
4.108070,26.355025,-1.306835,-0.335107,-3.126310,-5.020013,P1R1
4.124871,26.377142,-1.311789,-0.897965,-2.876704,-5.120628,P1R1
4.137666,26.393410,-1.314313,-0.865888,-2.622072,-5.233264,P1R1
4.130273,26.405071,-1.333345,-0.440433,-2.208490,-5.138041,P1R1
4.121904,26.442725,-1.347630,-0.213370,-2.269692,-5.224298,P1R1
4.113469,26.472629,-1.357582,-0.103080,-2.548134,-5.352146,P1R1
4.104702,26.496251,-1.361781,0.651951,-2.872216,-5.572214,P1R1
4.096400,26.513960,-1.362902,0.772705,-3.352705,-6.000264,P1R1
4.088203,26.556687,-1.361430,0.888495,-3.747042,-6.011440,P1R1
4.080728,26.590749,-1.357819,1.201851,-3.795344,-5.929731,P1R1
4.073465,26.617696,-1.350598,1.396485,-3.604639,-5.486691,P1R1
4.067010,26.637986,-1.342320,1.415156,-3.643300,-5.365313,P1R1
4.060789,26.653178,-1.331407,1.137772,-4.154339,-4.957355,P1R1
4.054877,26.693642,-1.320300,0.982912,-4.419466,-4.666825,P1R1
4.049751,26.725715,-1.309196,0.636768,-4.544947,-4.574299,P1R1
4.044792,26.750953,-1.296338,-0.193554,-4.674283,-4.803365,P1R1
4.040524,26.769807,-1.284020,-0.594553,-4.479759,-4.938993,P1R1
4.074496,26.813896,-1.302211,-1.081470,-4.310639,-5.003818,P1R1
4.102692,26.849431,-1.314535,-1.700643,-3.486229,-5.055241,P1R1
4.125912,26.876912,-1.323393,-2.211050,-3.721316,-4.962038,P1R1
4.144486,26.897466,-1.329070,-2.798140,-3.877612,-4.989644,P1R1
4.158308,26.912712,-1.329990,-3.410347,-3.793060,-4.976861,P1R1
4.168462,26.923083,-1.328705,-3.449241,-3.514185,-4.957766,P1R1
4.193552,27.140343,-1.374129,-3.354505,-2.998655,-5.154101,P1R1
4.213184,27.322340,-1.410601,-3.316637,-2.934377,-5.348613,P1R1
4.227954,27.471373,-1.438777,-3.230907,-2.936192,-5.524643,P1R1
4.238486,27.590404,-1.459461,-3.206033,-2.922841,-5.573329,P1R1
4.244879,27.683302,-1.471619,-2.620707,-3.068162,-5.642865,P1R1
4.247862,27.782946,-1.478362,-2.074046,-3.079980,-5.488229,P1R1
4.248542,27.858242,-1.480563,-1.374925,-2.953348,-5.338986,P1R1
4.285015,27.913868,-1.507044,0.094723,-2.747946,-5.246041,P1R1
4.314378,27.951938,-1.526275,0.514064,-2.617827,-5.353008,P1R1
4.336278,28.006172,-1.537209,0.532993,-2.768902,-5.434761,P1R1
4.352604,28.044309,-1.542948,0.208536,-2.903344,-5.343558,P1R1
4.364239,28.069036,-1.544826,-0.328508,-3.262955,-5.438314,P1R1
4.407022,28.263651,-1.573005,-0.566842,-3.360884,-5.562265,P1R1
4.440498,28.422877,-1.591803,-0.473596,-3.121768,-5.567754,P1R1
4.466185,28.549472,-1.604306,-0.340677,-3.098524,-5.589314,P1R1
4.485056,28.647177,-1.611395,-0.197834,-3.251351,-5.818101,P1R1
4.497084,28.750378,-1.612001,0.362253,-3.096985,-6.081735,P1R1
4.542499,28.828331,-1.639073,0.776354,-3.455759,-6.084011,P1R1
4.578236,28.884196,-1.658853,1.002954,-3.689613,-6.053262,P1R1
4.604367,28.952192,-1.670274,1.763683,-4.191007,-5.468972,P1R1
4.607178,29.000196,-1.697486,2.447778,-4.106638,-5.329113,P1R1
4.606227,29.031996,-1.717084,2.968310,-4.013854,-5.279191,P1R1
4.601450,29.081201,-1.728092,3.258680,-3.989187,-5.436318,P1R1
4.594285,29.115946,-1.731762,2.835083,-4.181771,-5.136107,P1R1
4.586002,29.138304,-1.731232,2.805892,-4.357126,-4.966063,P1R1
4.576132,29.181246,-1.725398,2.060357,-4.110851,-5.120811,P1R1
4.566249,29.211791,-1.717236,1.683813,-4.063339,-5.553494,P1R1
4.556660,29.232083,-1.707383,1.400459,-3.914838,-5.561982,P1R1
4.547579,29.244099,-1.696376,1.604482,-3.711836,-5.688200,P1R1
4.538798,29.279476,-1.685138,1.689930,-3.773099,-5.972349,P1R1
4.530274,29.305890,-1.671528,2.016996,-3.717810,-6.074723,P1R1
4.522637,29.324294,-1.658053,2.393612,-3.888528,-6.307809,P1R1
4.515872,29.336152,-1.644911,2.528450,-4.104580,-6.524288,P1R1
4.547017,29.344461,-1.658266,3.574668,-4.418982,-6.845033,P1R1
4.572782,29.378477,-1.668189,3.873722,-4.784571,-7.604613,P1R1
4.592865,29.405727,-1.671019,4.292784,-4.492022,-7.534799,P1R1
4.608794,29.426109,-1.671531,4.337201,-4.156110,-7.260116,P1R1
4.620965,29.440714,-1.670025,4.290274,-3.860831,-7.116952,P1R1
4.629288,29.451097,-1.664855,4.378242,-3.753437,-6.944563,P1R1
4.634821,29.457588,-1.658549,4.431115,-3.645919,-7.029194,P1R1
4.638002,29.461034,-1.651359,4.288364,-3.507722,-7.014796,P1R1
4.694523,29.733583,-1.721956,4.201495,-3.470653,-6.937249,P1R1
4.741046,29.963014,-1.780097,4.300555,-3.517990,-6.885320,P1R1
4.778318,30.151858,-1.826514,4.423278,-3.603564,-6.786179,P1R1
4.807246,30.303540,-1.862199,4.612176,-3.553529,-6.706546,P1R1
4.828293,30.422552,-1.886344,4.228989,-3.428283,-6.429252,P1R1
4.842604,30.542476,-1.902414,3.716855,-3.592055,-6.190329,P1R1
4.851719,30.632960,-1.911610,3.142510,-3.479272,-5.953002,P1R1
4.856569,30.698300,-1.915088,2.608134,-3.502137,-5.755594,P1R1
4.857478,30.743165,-1.911958,1.872870,-3.063640,-5.769877,P1R1
4.892933,30.801940,-1.933408,1.141130,-2.701763,-5.783331,P1R1
4.920806,30.842255,-1.948054,1.049732,-2.479870,-5.824270,P1R1
4.941931,30.867464,-1.956822,0.550070,-2.230261,-5.984494,P1R1
4.956179,30.911149,-1.958658,0.433351,-2.021532,-5.823674,P1R1
4.965188,30.941248,-1.955213,0.714706,-1.986132,-6.027573,P1R1
4.970238,30.959891,-1.948968,0.720655,-1.911847,-6.256901,P1R1
4.972094,30.969435,-1.940605,0.735791,-1.893953,-6.322675,P1R1
4.970922,30.972507,-1.928742,1.434855,-2.207886,-6.404696,P1R1
5.003656,31.120864,-1.946054,2.028471,-2.279103,-6.566377,P1R1
5.029627,31.242491,-1.958444,2.034209,-2.231519,-7.022720,P1R1
5.049004,31.340312,-1.964462,2.155235,-2.972073,-7.117626,P1R1
5.062656,31.446404,-1.966933,2.321184,-3.155909,-7.072626,P1R1
5.071885,31.529025,-1.966398,2.736531,-3.019657,-7.115349,P1R1
5.077414,31.591213,-1.963374,2.860080,-2.542426,-6.861473,P1R1
5.079400,31.636531,-1.956367,3.232144,-2.503705,-6.453057,P1R1
5.078582,31.697260,-1.948077,3.437918,-2.443592,-6.446882,P1R1
5.076055,31.741537,-1.938869,3.463332,-2.558085,-6.388705,P1R1
5.071764,31.772576,-1.927070,2.951172,-3.087257,-6.280389,P1R1
5.066704,31.792264,-1.915203,2.631008,-3.223961,-6.228789,P1R1
5.098839,31.833489,-1.933367,2.171806,-3.576772,-6.091246,P1R1
5.125027,31.863019,-1.947206,1.850640,-3.982723,-6.268111,P1R1
5.161001,31.913504,-1.934983,1.022843,-4.222671,-6.444849,P1R1
5.189727,31.951464,-1.922487,0.667430,-4.067994,-6.437334,P1R1
5.211400,31.979331,-1.907998,-0.030120,-4.234095,-6.492342,P1R1
5.226919,32.028284,-1.893990,-0.143699,-4.355843,-6.492101,P1R1
5.237108,32.065971,-1.878596,0.689446,-4.723869,-7.020302,P1R1
5.281461,32.094114,-1.894085,1.335788,-4.880047,-7.329708,P1R1
5.316270,32.143677,-1.905980,1.854095,-4.557344,-7.530830,P1R1
5.342505,32.182195,-1.912478,2.681169,-5.327845,-7.237047,P1R1
5.361241,32.211234,-1.914149,3.328591,-5.357489,-7.013121,P1R1
5.373607,32.261766,-1.913597,3.308751,-5.139494,-6.762831,P1R1
5.381124,32.300731,-1.911128,3.308620,-4.980984,-6.783398,P1R1
5.384693,32.329734,-1.907044,3.245404,-4.703072,-6.539007,P1R1
5.384130,32.380878,-1.899627,2.685038,-4.645828,-6.150686,P1R1
5.381315,32.420446,-1.891443,2.346241,-4.607972,-6.039979,P1R1
5.376867,32.450023,-1.882710,1.846184,-4.204326,-6.062014,P1R1
5.370787,32.471705,-1.871608,0.758891,-4.189623,-6.213694,P1R1
5.363625,32.516331,-1.860595,0.210047,-3.811915,-6.126839,P1R1
5.355752,32.551234,-1.847770,-0.019844,-3.585960,-6.208095,P1R1
5.441474,32.878707,-1.945827,0.028300,-3.558148,-6.228556,P1R1
5.513252,33.152640,-2.027633,0.134868,-3.456081,-6.380948,P1R1
5.570857,33.377667,-2.089967,-0.012939,-3.317520,-6.603564,P1R1
5.616588,33.557071,-2.138659,-0.077019,-3.201862,-6.767047,P1R1
5.650718,33.726498,-2.173088,-0.307753,-3.257676,-6.834431,P1R1
5.675222,33.856624,-2.195063,-1.223940,-2.829741,-6.621679,P1R1
5.692043,33.952334,-2.208416,-1.554793,-2.729793,-6.640015,P1R1
5.702464,34.019024,-2.214589,-1.632715,-2.691228,-6.675933,P1R1
5.707684,34.061797,-2.214924,-1.582871,-2.676933,-6.779369,P1R1
5.708785,34.085341,-2.210634,-1.517222,-2.767926,-6.916352,P1R1
5.743854,34.125003,-2.230688,-0.768579,-3.141727,-7.576653,P1R1
5.754791,34.148303,-2.264421,-0.508534,-3.177615,-7.972366,P1R1
5.761165,34.158923,-2.289126,-0.196578,-3.168959,-7.941462,P1R1
5.763330,34.160396,-2.303884,0.865100,-3.325729,-7.657545,P1R1
5.762669,34.154671,-2.312159,1.446810,-3.490348,-7.622625,P1R1
5.779910,34.234803,-2.363474,2.314484,-4.351458,-7.893291,P1R1
5.792028,34.298393,-2.400949,3.131926,-5.029226,-8.053979,P1R1
5.784129,34.346677,-2.448757,3.611824,-4.873731,-7.870181,P1R1
5.773922,34.413188,-2.480445,4.833643,-4.825161,-7.882414,P1R1
5.763613,34.464171,-2.502184,4.790739,-4.519293,-7.891697,P1R1
5.753550,34.501804,-2.515437,4.555768,-4.320384,-7.866057,P1R1
5.743463,34.528762,-2.519572,3.842569,-3.735601,-7.837512,P1R1
5.733631,34.576402,-2.518252,3.151375,-3.487268,-7.772445,P1R1
5.724181,34.612537,-2.510609,1.904687,-3.578621,-7.324572,P1R1
5.715742,34.638398,-2.500032,1.565477,-3.876461,-7.180524,P1R1
5.745427,34.686907,-2.515263,0.759560,-3.853153,-6.954364,P1R1
5.770389,34.723794,-2.524898,0.604007,-3.592078,-6.844112,P1R1
5.790827,34.750758,-2.529726,0.575487,-3.435614,-6.849312,P1R1
5.806585,34.799429,-2.530518,0.754270,-3.348441,-6.843103,P1R1
5.833718,34.838125,-2.503337,0.730537,-3.362363,-6.796118,P1R1
5.854772,34.896876,-2.477268,0.913481,-3.342112,-6.647388,P1R1
5.870349,34.943237,-2.450669,1.358870,-3.270152,-6.589921,P1R1
5.919766,34.978883,-2.456066,1.491431,-3.167823,-6.613746,P1R1
5.958698,35.035350,-2.457016,1.604014,-2.860188,-6.680294,P1R1
5.989159,35.079056,-2.456093,1.712124,-2.908608,-6.730421,P1R1
6.011637,35.141728,-2.453519,1.735035,-2.875581,-6.760285,P1R1
6.027690,35.190502,-2.449521,1.772644,-2.829566,-6.820920,P1R1
6.037794,35.227770,-2.442268,1.826366,-2.648640,-6.882225,P1R1
6.042997,35.284708,-2.434339,1.843314,-2.562761,-6.900324,P1R1
6.082328,35.329650,-2.453774,1.662472,-2.431305,-6.829442,P1R1
6.112721,35.393085,-2.468606,1.627857,-2.353355,-6.776628,P1R1
6.135677,35.442242,-2.479167,1.616219,-2.314795,-6.760593,P1R1
6.152310,35.478908,-2.486377,1.611873,-2.253995,-6.708319,P1R1
6.162971,35.535127,-2.490093,1.600426,-2.156116,-6.700297,P1R1
6.168637,35.578685,-2.488724,1.552217,-2.021385,-6.728369,P1R1
6.170249,35.611379,-2.483043,1.051626,-1.755541,-6.623783,P1R1
6.337901,35.997080,-2.646000,0.953749,-1.803565,-6.627444,P1R1
6.476775,36.349991,-2.779765,0.832242,-1.875185,-6.675221,P1R1
6.589820,36.639147,-2.888282,1.045974,-1.918597,-6.694613,P1R1
6.678864,36.870734,-2.971609,1.245938,-1.968441,-6.703350,P1R1
6.747115,37.050504,-3.034584,1.377285,-1.972654,-6.763718,P1R1
6.796309,37.186285,-3.075669,1.294236,-1.927911,-6.854860,P1R1
6.829839,37.313478,-3.102225,1.013334,-1.851003,-6.893450,P1R1
6.887530,37.494524,-3.146641,0.867395,-1.816038,-6.934216,P1R1
6.928989,37.631767,-3.174653,0.843395,-1.716907,-6.962035,P1R1
6.957216,37.730988,-3.190929,0.732530,-1.673341,-6.957585,P1R1
6.974511,37.798392,-3.197607,0.723220,-1.666595,-6.967467,P1R1
6.982993,37.839786,-3.196633,0.675871,-1.630980,-6.969130,P1R1
6.983589,37.891007,-3.187669,0.720238,-1.573249,-6.998985,P1R1
6.979098,37.921545,-3.174608,0.740832,-1.533797,-6.963293,P1R1
6.970451,37.936272,-3.156645,0.858212,-1.465799,-7.035843,P1R1
6.958921,37.938918,-3.135141,0.842077,-1.421058,-7.092132,P1R1
6.945576,37.962136,-3.113311,0.790457,-1.398230,-7.105202,P1R1
6.969864,37.974769,-3.121690,0.752197,-1.406286,-7.141789,P1R1
6.988550,37.978520,-3.126757,0.646937,-1.374982,-7.150674,P1R1
7.002201,37.975767,-3.128434,0.539288,-1.298491,-7.188280,P1R1
7.010558,37.998949,-3.125162,0.257640,-1.190918,-7.164215,P1R1
7.015445,38.014422,-3.119825,0.056838,-1.134917,-7.151108,P1R1
7.017010,38.024246,-3.110783,-0.447252,-0.999984,-7.075830,P1R1
7.016412,38.029127,-3.100818,-0.771461,-0.939012,-7.015570,P1R1
7.014167,38.030251,-3.090249,-1.124523,-0.848227,-6.984497,P1R1
7.010238,38.058630,-3.079334,-1.546522,-0.771019,-6.928647,P1R1
7.005058,38.081111,-3.066197,-2.124593,-0.747509,-6.783207,P1R1
6.983371,38.097720,-3.073952,-2.390143,-0.750013,-6.705879,P1R1
6.964010,38.109654,-3.078997,-2.612397,-0.734156,-6.664070,P1R1
6.946065,38.148310,-3.079460,-2.869171,-0.690029,-6.618096,P1R1
6.930614,38.179244,-3.077987,-2.995577,-0.664352,-6.630296,P1R1
6.917525,38.203366,-3.074836,-3.061836,-0.655955,-6.636061,P1R1
6.906118,38.222173,-3.068176,-3.158000,-0.598307,-6.653627,P1R1
6.896739,38.235935,-3.060651,-3.161440,-0.596755,-6.675523,P1R1
6.926792,38.276124,-3.082386,-3.217184,-0.599716,-6.642283,P1R1
6.952140,38.308833,-3.096990,-3.557263,-0.531946,-6.639271,P1R1
6.973387,38.334362,-3.107235,-3.787767,-0.506959,-6.587927,P1R1
6.990220,38.354251,-3.111475,-4.053199,-0.476391,-6.526765,P1R1
7.003497,38.368814,-3.112587,-4.317107,-0.454600,-6.446242,P1R1
7.012588,38.409517,-3.108953,-4.882889,-0.394873,-6.268662,P1R1
7.018997,38.441987,-3.103424,-5.009171,-0.365012,-6.234660,P1R1
7.057844,38.618897,-3.122142,-5.078656,-0.500519,-6.260962,P1R1
7.127085,38.767573,-3.163615,-5.188770,-0.471178,-6.269937,P1R1
7.183468,38.918754,-3.196258,-5.245464,-0.435003,-6.249733,P1R1
7.227656,39.041460,-3.217157,-5.472566,-0.355539,-6.224742,P1R1
7.261804,39.137662,-3.231390,-5.677092,-0.282274,-6.185152,P1R1
7.287151,39.210671,-3.239844,-5.886304,-0.247702,-6.164176,P1R1
7.303975,39.294378,-3.241304,-6.148422,-0.183477,-6.032287,P1R1
7.314616,39.356793,-3.239017,-6.264139,-0.173031,-5.975440,P1R1
7.319713,39.401727,-3.231649,-6.450825,-0.139679,-5.890621,P1R1
7.320868,39.431623,-3.222288,-6.521919,-0.103660,-5.898496,P1R1
7.318995,39.449347,-3.211506,-6.593979,-0.139111,-5.883152,P1R1
7.367424,39.489744,-3.203895,-6.768331,-0.150487,-5.981266,P1R1
7.406261,39.517901,-3.195100,-6.937359,-0.127694,-6.003550,P1R1
7.435953,39.536578,-3.183361,-7.191622,-0.254556,-6.025145,P1R1
7.457619,39.577131,-3.171379,-7.297013,-0.275052,-5.961820,P1R1
7.472860,39.606785,-3.159369,-7.439774,-0.301233,-5.895077,P1R1
7.482200,39.627895,-3.145390,-7.575971,-0.371339,-5.654999,P1R1
7.487174,39.641485,-3.131976,-7.651378,-0.346242,-5.537652,P1R1
7.487683,39.679635,-3.117083,-7.921196,-0.338886,-5.387207,P1R1
7.523758,39.709092,-3.133071,-8.110658,-0.318564,-5.294645,P1R1
7.551633,39.731121,-3.143323,-8.588323,-0.315702,-5.211703,P1R1
7.572249,39.776412,-3.150428,-8.823976,-0.305131,-5.132117,P1R1
7.584373,40.337018,-2.536172,-9.268858,-0.243730,-4.982247,P1R1
7.591993,40.808728,-2.013550,-9.407501,-0.209149,-4.953025,P1R1
7.595926,41.196733,-1.578364,-9.499608,-0.177157,-4.893218,P1R1
7.596447,41.508688,-1.221846,-9.773640,-0.154311,-4.827544,P1R1
7.594279,41.782042,-0.938764,-9.867106,-0.135690,-4.817087,P1R1
7.590080,41.991490,-0.718161,-10.172511,-0.108553,-4.775738,P1R1
7.584873,42.145257,-0.553813,-10.383938,-0.068511,-4.748923,P1R1
7.579052,42.252075,-0.436995,-10.512218,-0.002027,-4.733720,P1R1
7.572933,42.320196,-0.359435,-10.642491,0.056859,-4.776000,P1R1
7.571197,42.417883,-0.382248,-10.971742,0.109735,-4.872834,P1R1
7.568913,42.481988,-0.419359,-11.130698,0.135817,-4.899073,P1R1
7.565776,42.519515,-0.462957,-11.463719,0.225292,-4.962837,P1R1
7.561993,42.536147,-0.508991,-11.866838,0.197110,-4.963387,P1R1
7.557728,42.566269,-0.556682,-11.947420,0.165547,-4.937666,P1R1
7.553611,42.579708,-0.603426,-12.107193,0.168068,-4.944216,P1R1
7.548281,42.611594,-0.642707,-12.267091,0.077888,-4.800430,P1R1
7.543396,42.629360,-0.678569,-12.326759,0.269958,-4.685321,P1R1
7.538958,42.636101,-0.710188,-12.405960,0.356816,-4.696190,P1R1
7.534007,42.665124,-0.734801,-12.585116,0.156600,-4.404630,P1R1
7.567729,42.684091,-0.784844,-12.657538,-0.013678,-4.388777,P1R1
7.595668,42.695077,-0.823572,-13.445353,0.210560,-4.300177,P1R1
7.618228,42.729157,-0.854668,-13.913752,0.246697,-4.386740,P1R1
7.651852,42.754486,-0.855216,-14.713200,0.461859,-4.381108,P1R1
7.678449,42.801722,-0.852352,-15.113372,0.533045,-4.440191,P1R1
7.698704,42.838437,-0.844417,-16.393180,0.525036,-4.409282,P1R1
7.713348,42.895534,-0.834677,-16.907882,0.494535,-4.248775,P1R1
7.723155,42.940605,-0.821315,-17.807538,0.457511,-3.936584,P1R1
7.729343,42.974634,-0.807429,-18.094947,0.416558,-3.824088,P1R1
7.732073,43.029279,-0.793347,-18.409291,0.464479,-3.760601,P1R1
7.770607,43.072169,-0.809237,-18.784778,0.557510,-3.680675,P1R1
7.801052,43.104904,-0.818469,-19.183152,0.677847,-3.615408,P1R1
7.823735,43.159047,-0.821744,-19.834482,0.722159,-3.492939,P1R1
7.840551,43.200916,-0.822133,-20.158007,0.760727,-3.390222,P1R1
7.851850,43.232804,-0.817706,-21.002566,0.882203,-3.213670,P1R1
7.858490,43.285656,-0.811533,-21.425536,0.902201,-3.140580,P1R1
7.861775,43.326472,-0.803965,-21.777958,0.928001,-3.019705,P1R1
7.861437,43.387514,-0.792986,-22.480548,1.069030,-2.900145,P1R1
7.859175,43.435143,-0.781552,-22.838853,1.097599,-2.794010,P1R1
7.871163,43.501370,-0.749318,-23.211313,1.032749,-2.792025,P1R1
7.879445,43.553534,-0.718403,-23.801671,1.011408,-2.592754,P1R1
8.054695,44.165692,-0.698309,-23.919192,0.897228,-2.533502,P1R1
8.201649,44.679587,-0.680231,-23.805638,0.881831,-2.622823,P1R1
8.321036,45.131836,-0.661658,-23.552947,1.141359,-2.889710,P1R1
8.416213,45.495159,-0.645080,-23.423982,1.377938,-3.009891,P1R1
8.489299,45.808913,-0.630269,-23.260764,1.413994,-3.034428,P1R1
8.559730,46.048759,-0.596427,-23.093494,1.403013,-3.080785,P1R1
8.611195,46.225271,-0.564684,-22.611275,1.499202,-3.185901,P1R1
8.699821,46.438629,-0.546717,-22.885202,1.540326,-3.127382,P1R1
8.766892,46.623602,-0.531290,-23.380023,1.908421,-2.884049,P1R1
8.815334,46.755616,-0.515646,-24.751697,2.281194,-3.152835,P1R1
8.848006,46.873000,-0.502096,-25.273613,2.504077,-3.247441,P1R1
8.867645,46.950182,-0.487928,-25.779196,2.606548,-3.866017,P1R1
8.876753,47.024265,-0.475499,-26.308676,2.427214,-3.924385,P1R1
8.877603,47.068329,-0.462145,-26.597428,2.104129,-3.701588,P1R1
8.872651,47.088097,-0.450271,-26.455273,2.129033,-3.450199,P1R1
8.862587,47.119848,-0.437256,-26.174734,2.323918,-3.224668,P1R1
8.849991,47.133069,-0.426139,-25.880946,2.196313,-3.253379,P1R1
8.873015,47.163522,-0.443573,-25.804732,2.336655,-3.658400,P1R1
8.889688,47.179004,-0.457565,-25.971558,1.894888,-3.772144,P1R1
8.900487,47.183531,-0.465777,-25.656158,1.265262,-3.428846,P1R1
8.906865,47.179362,-0.471064,-25.514665,1.173002,-3.252755,P1R1
8.909183,47.199012,-0.473639,-25.274369,1.291263,-2.944817,P1R1
8.908752,47.210009,-0.473765,-24.902614,1.589868,-2.927990,P1R1
8.905285,47.244883,-0.469373,-24.739036,2.243899,-2.913788,P1R1
8.899976,47.270654,-0.461119,-25.294169,2.397304,-3.104275,P1R1
8.893365,47.318270,-0.451991,-26.222150,2.429882,-2.942251,P1R1
8.886386,47.354700,-0.442222,-26.545880,2.573288,-2.804053,P1R1
8.879334,47.381558,-0.432006,-26.953929,2.245614,-3.100738,P1R1
8.871473,47.431005,-0.419144,-27.711764,2.673426,-3.577362,P1R1
8.864062,47.469225,-0.406487,-27.677441,2.737469,-3.575545,P1R1
8.856244,47.528376,-0.391756,-27.882171,3.274245,-3.489482,P1R1
8.848695,47.575314,-0.375363,-28.214968,3.637622,-3.420273,P1R1
8.841970,47.610995,-0.360039,-28.100870,3.672405,-3.364363,P1R1
8.873332,47.668140,-0.373888,-27.359922,3.707259,-3.701090,P1R1
8.899267,47.742530,-0.384400,-26.816574,3.699259,-3.699331,P1R1
8.920060,47.801922,-0.389328,-25.771759,3.537237,-3.809499,P1R1
8.936111,47.877511,-0.391611,-25.293784,3.236542,-3.587940,P1R1
8.948379,47.936669,-0.391506,-24.892819,3.452897,-3.392165,P1R1
8.956354,48.012108,-0.386923,-24.843842,3.483194,-3.278490,P1R1
8.977728,48.070921,-0.360319,-24.901342,3.724555,-3.182949,P1R1
8.993387,48.145664,-0.333288,-25.620635,3.662926,-3.052505,P1R1
9.004971,48.203291,-0.308652,-26.166500,3.449528,-2.873559,P1R1
9.028680,48.276398,-0.265823,-26.733091,3.466492,-2.808978,P1R1
9.046534,48.362410,-0.228390,-27.951126,3.502440,-2.373626,P1R1
9.059232,48.429773,-0.193655,-28.825955,3.877375,-2.367651,P1R1
9.067976,48.480339,-0.163925,-29.589480,3.954195,-2.628338,P1R1
9.072670,48.517566,-0.135119,-30.788394,3.982703,-2.696803,P1R1
9.296388,49.266323,-0.127660,-31.238002,3.916805,-2.714245,P1R1
9.484166,49.894858,-0.121518,-31.536555,4.091065,-2.768328,P1R1
9.638109,50.410525,-0.116236,-31.893903,4.184027,-2.865212,P1R1
9.760116,50.853697,-0.109062,-32.419500,4.452872,-2.818335,P1R1
9.854589,51.200274,-0.102445,-32.882779,4.619160,-2.834329,P1R1
9.909696,51.482712,-0.017951,-33.056259,4.878625,-2.231661,P1R1
9.946616,51.689586,0.054501,-32.758394,4.926277,-1.951292,P1R1
9.968614,51.832786,0.115627,-32.586958,4.825374,-1.958976,P1R1
9.976765,52.014143,0.168798,-32.324000,5.400919,-2.163741,P1R1
10.013583,52.140769,0.184840,-32.353081,5.584204,-2.238441,P1R1
10.037979,52.221136,0.196661,-32.405181,5.517769,-2.212761,P1R1
10.052191,52.264338,0.205263,-32.853107,5.681205,-2.158573,P1R1
10.057312,52.309140,0.213920,-34.087739,5.649910,-2.133861,P1R1
10.055793,52.328007,0.222994,-34.901509,5.569151,-2.415397,P1R1
10.049760,52.326547,0.230329,-35.309173,5.590281,-2.555438,P1R1
10.040086,52.310852,0.238862,-35.936515,6.047907,-2.648622,P1R1
10.027947,52.314792,0.246252,-36.224499,6.304278,-2.641634,P1R1
10.014795,52.307597,0.252868,-36.270140,6.363800,-2.481433,P1R1
10.001331,52.292547,0.259013,-35.952520,6.358126,-2.311930,P1R1
9.987150,52.273629,0.269755,-34.811371,5.784319,-2.168790,P1R1
9.973716,52.251597,0.279721,-34.430544,5.775825,-2.433415,P1R1
9.960321,52.288185,0.289085,-33.909512,5.613587,-2.408616,P1R1
9.948220,52.315599,0.298001,-33.192326,5.312614,-2.349540,P1R1
9.937001,52.335906,0.309013,-32.762428,5.234505,-2.316870,P1R1
9.926717,52.379730,0.319445,-32.873193,5.140868,-2.241700,P1R1
9.917856,52.413752,0.329405,-33.260708,5.075530,-2.189228,P1R1
9.909849,52.439951,0.341407,-33.924046,5.170724,-1.807218,P1R1
9.902633,52.488909,0.352751,-34.197232,5.136791,-1.558095,P1R1
9.896735,52.527153,0.362925,-34.703132,5.061739,-1.463012,P1R1
9.891398,52.556871,0.375136,-36.148539,4.879326,-1.201276,P1R1
9.886533,52.608693,0.386677,-36.847867,4.874143,-1.160782,P1R1
9.882545,52.649366,0.397635,-37.197449,5.185026,-1.395847,P1R1
9.878820,52.680963,0.410522,-38.207381,5.074689,-1.732506,P1R1
9.875285,52.734189,0.422628,-38.518230,5.083797,-1.733340,P1R1
9.872367,52.775857,0.434049,-38.789352,4.854432,-1.900703,P1R1
9.869948,52.807480,0.444883,-38.992297,4.759683,-1.840126,P1R1
9.850846,52.860929,0.437094,-39.172884,5.031286,-1.931416,P1R1
9.834653,52.902639,0.431672,-39.115778,5.051023,-2.103146,P1R1
9.820698,52.934801,0.430997,-38.503259,4.573354,-2.845688,P1R1
9.808781,52.988218,0.432140,-38.461686,4.088423,-3.180011,P1R1
9.799167,53.029795,0.434941,-38.294866,3.091236,-3.168332,P1R1
9.791555,53.061122,0.439218,-38.081488,2.853368,-2.962489,P1R1
9.785179,53.084403,0.447217,-37.557269,1.767865,-2.646096,P1R1
9.779822,53.101035,0.458382,-36.852702,1.711914,-2.795762,P1R1
9.775753,53.111668,0.469735,-36.723989,2.013674,-2.764949,P1R1
9.771765,53.177537,0.481153,-36.672417,2.742515,-2.762113,P1R1
9.768738,53.230607,0.492541,-36.707384,3.249176,-2.796915,P1R1
9.627869,53.916538,1.376444,-36.313916,3.220343,-2.501720,P1R1
9.508762,54.494055,2.126631,-35.994407,3.244572,-2.380967,P1R1
9.408887,54.971006,2.755965,-35.578740,3.337922,-2.427361,P1R1
9.327515,55.384205,3.267388,-35.345860,3.259565,-2.476680,P1R1
9.263259,55.708957,3.672479,-35.149705,3.330411,-2.529256,P1R1
9.213424,55.956730,3.986748,-35.475857,3.402754,-2.537778,P1R1
9.191276,56.227838,4.240392,-35.323925,3.499587,-2.683560,P1R1
9.177809,56.428906,4.422389,-35.157441,3.333134,-2.731778,P1R1
9.170581,56.571347,4.547760,-34.892965,3.525862,-2.322147,P1R1
9.168664,56.664494,4.624460,-34.462359,3.605915,-2.129435,P1R1
9.170326,56.747566,4.661967,-34.248034,4.135717,-2.029386,P1R1
9.174158,56.795413,4.672981,-33.823327,4.427822,-1.971251,P1R1
9.179870,56.814887,4.661980,-33.663087,4.576072,-1.996650,P1R1
9.186061,56.813491,4.638426,-34.020491,4.506557,-2.027022,P1R1
9.192793,56.796218,4.604484,-34.455656,4.254794,-2.017442,P1R1
9.199576,56.767989,4.564596,-34.899268,3.943631,-1.882628,P1R1
9.206049,56.732858,4.522270,-35.455101,3.726834,-1.997364,P1R1
9.173232,56.694203,4.512980,-36.005505,3.632255,-2.568778,P1R1
9.145115,56.684431,4.500905,-36.461375,3.666722,-2.563208,P1R1
9.121274,56.671621,4.490530,-36.659204,3.939798,-2.642340,P1R1
9.101332,56.657276,4.482651,-36.724433,4.124543,-2.735264,P1R1
9.085459,56.641835,4.474896,-36.622155,3.957967,-2.709146,P1R1
9.073115,56.626285,4.467952,-36.399306,3.693659,-2.910700,P1R1
9.063764,56.611358,4.462297,-35.924975,3.407184,-2.961874,P1R1
9.040166,56.598041,4.440545,-35.349001,3.422027,-2.913119,P1R1
9.020652,56.616124,4.423250,-34.823720,3.033024,-2.825596,P1R1
9.005225,56.631231,4.410333,-34.527920,3.242312,-3.084427,P1R1
8.992721,56.644395,4.404441,-34.044449,3.602174,-2.666556,P1R1
8.983279,56.655103,4.401938,-33.953222,3.727573,-2.726699,P1R1
8.976374,56.663693,4.402456,-34.295774,3.825527,-2.695363,P1R1
8.970916,56.671223,4.408481,-34.861612,3.276253,-2.160970,P1R1
8.966684,56.707157,4.416316,-35.291540,3.224324,-1.915644,P1R1
8.963840,56.737217,4.425610,-35.493327,3.427317,-2.048172,P1R1
8.961442,56.762618,4.438921,-36.020804,3.584295,-2.312618,P1R1
8.959412,56.813080,4.452658,-36.065418,3.937529,-2.280400,P1R1
8.957154,56.855731,4.470915,-36.271823,4.322670,-2.357167,P1R1
8.955493,56.890151,4.488556,-36.258527,4.527716,-2.375111,P1R1
8.954250,56.917275,4.505486,-36.317975,4.643749,-2.508832,P1R1
8.952198,56.968794,4.524538,-36.212466,4.558674,-2.495385,P1R1
8.950460,57.010259,4.542397,-35.573047,4.154173,-2.598104,P1R1
8.948338,57.043538,4.561988,-34.703765,3.744176,-3.163151,P1R1
8.946433,57.068977,4.580076,-34.647563,4.005353,-3.266755,P1R1
8.943596,57.118474,4.599657,-34.145115,4.059557,-2.837819,P1R1
8.941012,57.157744,4.617558,-34.279647,4.307735,-2.882100,P1R1
8.881497,57.367137,4.643311,-34.335884,4.526596,-2.904206,P1R1
8.830263,57.542238,4.669195,-33.878753,4.985868,-2.851722,P1R1
8.786943,57.685494,4.695026,-34.072657,4.653752,-3.011923,P1R1
8.751554,57.799207,4.717797,-33.945107,4.428850,-3.254549,P1R1
8.722703,57.887565,4.740738,-33.781886,4.268628,-3.467245,P1R1
8.662087,57.952674,4.790808,-33.777044,4.206100,-3.574623,P1R1
8.612765,57.998734,4.833898,-33.885845,4.080497,-3.585236,P1R1
8.572523,58.059783,4.873485,-33.575315,3.907304,-3.228364,P1R1
8.541362,58.103462,4.906928,-33.558613,4.302584,-3.197360,P1R1
8.518019,58.132738,4.934972,-33.497792,4.365377,-3.017466,P1R1
8.500781,58.180349,4.958376,-33.478792,4.501309,-2.918287,P1R1
8.472314,58.214676,4.960202,-33.916339,4.567957,-2.924272,P1R1
8.450824,58.237574,4.961522,-34.088446,4.590469,-3.031517,P1R1
8.435226,58.251258,4.962841,-34.450376,4.399404,-3.114677,P1R1
8.424493,58.257717,4.964537,-35.269477,4.550635,-3.306255,P1R1
8.416755,58.289238,4.969039,-36.018568,4.623209,-3.163839,P1R1
8.412228,58.312120,4.974017,-35.982590,4.516088,-3.266730,P1R1
8.410161,58.327849,4.979582,-35.980099,4.531130,-3.198447,P1R1
8.409314,58.338531,4.988685,-36.219273,5.328738,-3.240357,P1R1
8.409226,58.345289,5.000906,-36.584452,5.512011,-3.362006,P1R1
8.409527,58.349106,5.015814,-36.805538,5.705933,-3.265235,P1R1
8.391035,58.559764,5.009528,-36.625664,5.853653,-3.228382,P1R1
8.375906,58.736374,5.005795,-36.476647,6.027566,-3.325786,P1R1
8.363755,58.881156,5.004516,-36.282119,6.359991,-3.247476,P1R1
8.353590,58.997703,5.008423,-35.967121,6.672142,-3.146275,P1R1
8.345702,59.088397,5.013967,-35.736221,6.685378,-3.033564,P1R1
8.339711,59.156617,5.020934,-35.606950,6.666993,-2.945443,P1R1
8.334671,59.206456,5.032012,-35.833002,6.590274,-2.750762,P1R1
8.330467,59.270276,5.043656,-36.095473,6.641346,-2.575144,P1R1
8.327511,59.316315,5.054970,-36.439818,6.577768,-2.419254,P1R1
8.324783,59.348448,5.069559,-37.839793,6.110645,-2.339365,P1R1
8.322155,59.369291,5.086864,-38.927245,6.231745,-2.375777,P1R1
8.281996,59.379865,5.133377,-39.352092,6.230293,-2.410743,P1R1
8.247610,59.413067,5.174587,-39.780894,6.218895,-2.491285,P1R1
8.218541,59.436970,5.213631,-40.174722,6.335392,-2.609109,P1R1
8.194934,59.452567,5.247524,-40.492929,6.430606,-2.701927,P1R1
8.160050,59.461279,5.256177,-40.744768,6.583075,-2.759992,P1R1
8.130671,59.466372,5.269643,-40.825753,6.861010,-2.687681,P1R1
8.106927,59.497440,5.281609,-40.899008,6.919405,-2.816329,P1R1
8.088582,59.521029,5.292436,-40.984997,6.746235,-2.913280,P1R1
8.074842,59.538295,5.302436,-40.761965,6.562905,-3.014386,P1R1
8.064357,59.551070,5.314786,-40.879353,6.554769,-3.435896,P1R1
8.057094,59.559518,5.326340,-40.879130,6.808151,-3.397780,P1R1
8.052551,59.564370,5.336562,-41.041310,7.267162,-3.616235,P1R1
8.049979,59.566644,5.346459,-41.212993,7.585407,-3.579246,P1R1
8.007287,59.747107,5.388999,-40.932900,8.198339,-3.506997,P1R1
7.971395,59.899509,5.429358,-40.788328,8.435109,-3.414161,P1R1
7.942324,60.024806,5.464495,-40.779791,8.350703,-3.371300,P1R1
7.919320,60.125374,5.494853,-40.947422,8.109668,-3.309465,P1R1
7.901117,60.233910,5.520946,-41.202103,7.856239,-3.086434,P1R1
7.886304,60.320160,5.549160,-41.525778,7.556362,-3.019050,P1R1
7.875483,60.385486,5.573303,-41.841306,7.424221,-3.184361,P1R1
7.829964,60.432160,5.623129,-42.215200,7.424831,-3.375338,P1R1
7.792391,60.494041,5.665547,-42.356329,7.458765,-3.518122,P1R1
7.745735,60.539782,5.683657,-43.031896,7.653811,-3.580499,P1R1
7.708337,60.571545,5.698590,-43.199941,7.892514,-3.514721,P1R1
7.678544,60.592607,5.713960,-43.948708,8.147146,-3.625473,P1R1
7.655927,60.604435,5.726997,-44.096075,8.166754,-3.719459,P1R1
7.638330,60.639828,5.741170,-44.122868,8.267801,-3.798327,P1R1
7.625940,60.665165,5.753573,-43.907370,8.200352,-3.864912,P1R1
7.617787,60.682208,5.764623,-43.543676,8.214148,-4.042668,P1R1
7.612407,60.693316,5.777614,-43.859358,8.275786,-4.844098,P1R1
7.609213,60.729083,5.789469,-43.962792,8.029588,-4.524932,P1R1
7.608081,60.756218,5.800462,-43.706387,7.679169,-4.314664,P1R1
7.608427,60.776043,5.810827,-43.228909,7.478887,-4.042309,P1R1
7.554926,60.789687,5.833053,-42.416319,7.596439,-3.629096,P1R1
7.431168,60.947935,5.915906,-42.716949,7.827801,-3.436330,P1R1
7.327763,61.079529,5.987251,-42.772076,7.820436,-3.521230,P1R1
7.243282,61.186486,6.047785,-42.880224,8.134502,-3.700047,P1R1
7.174877,61.301975,6.101377,-43.256123,8.192310,-4.402683,P1R1
7.121798,61.393224,6.145710,-43.441215,7.759359,-4.622685,P1R1
7.081994,61.463170,6.181933,-43.452779,7.307186,-4.887073,P1R1
7.052857,61.515546,6.214153,-42.769939,7.046335,-5.260502,P1R1
7.032070,61.583139,6.243050,-41.999549,7.293213,-5.737221,P1R1
7.019214,61.633085,6.265567,-41.696024,7.450168,-5.654751,P1R1
7.012501,61.668343,6.283569,-41.020948,7.434686,-5.622684,P1R1
7.010497,61.691507,6.297978,-40.552897,7.320835,-5.723484,P1R1
7.011378,61.705700,6.312568,-40.405230,7.461516,-5.535704,P1R1
7.014290,61.742188,6.324647,-40.017883,7.637553,-5.449897,P1R1
7.018911,61.768270,6.334844,-39.665499,7.961832,-5.302429,P1R1
7.023946,61.786517,6.346650,-39.385628,8.254686,-5.307049,P1R1
7.029506,61.797751,6.357106,-39.516080,8.378786,-5.263011,P1R1
7.034087,61.834219,6.369559,-39.939989,8.308419,-4.973886,P1R1
7.038592,61.861817,6.380920,-40.266037,8.060822,-4.819030,P1R1
7.042193,61.882658,6.394440,-41.066276,7.789033,-4.690513,P1R1
7.007280,61.896572,6.436863,-41.917047,7.751878,-4.767939,P1R1
6.977691,61.905464,6.473923,-42.388711,7.842521,-4.780242,P1R1
6.952022,61.941152,6.509002,-42.781485,8.124794,-5.004380,P1R1
6.931058,61.969156,6.539177,-43.028600,8.474069,-5.121673,P1R1
6.913707,61.991264,6.567977,-43.533995,8.887412,-5.719539,P1R1
6.900103,62.007641,6.592560,-43.685947,9.172552,-5.881973,P1R1
6.889705,62.019266,6.613521,-43.450951,9.142233,-5.926914,P1R1
6.881990,62.027045,6.631440,-42.812898,9.040554,-5.935400,P1R1
6.875887,62.032541,6.649837,-42.000456,9.095075,-6.397627,P1R1
6.736803,62.303445,6.734975,-41.505964,8.951924,-6.506313,P1R1
6.619742,62.531646,6.807559,-40.741325,8.664862,-6.233393,P1R1
6.523362,62.719645,6.868520,-39.929270,8.477232,-6.089146,P1R1
6.445293,62.871580,6.921969,-38.744465,8.200704,-5.884018,P1R1
6.346037,62.989900,6.995633,-38.521191,8.128699,-5.746388,P1R1
6.266795,63.080223,7.059300,-37.969583,7.974401,-5.745144,P1R1
6.204835,63.205846,7.111033,-37.677967,8.066664,-5.720541,P1R1
6.142041,63.302158,7.134827,-37.249516,8.460412,-5.644492,P1R1
6.095215,63.372809,7.152501,-37.056043,8.606917,-5.640969,P1R1
6.060736,63.423403,7.171392,-36.897106,9.063299,-5.909852,P1R1
6.037609,63.456066,7.185801,-37.247632,9.208238,-6.057150,P1R1
6.001677,63.473989,7.247263,-37.640330,9.171605,-6.250410,P1R1
5.975283,63.511489,7.301499,-38.743836,9.432454,-6.475935,P1R1
5.957766,63.535898,7.346201,-39.430715,9.673241,-6.366473,P1R1
5.947396,63.549810,7.382585,-39.786794,9.929992,-6.167739,P1R1
5.942619,63.555544,7.411868,-39.910966,9.965463,-6.184621,P1R1
5.941496,63.555883,7.438220,-39.523143,9.718671,-6.006453,P1R1
5.943524,63.551692,7.459279,-39.013017,9.198712,-6.009672,P1R1
5.947718,63.544427,7.476062,-38.458413,8.688873,-6.088193,P1R1
5.952212,63.566027,7.492487,-37.585312,8.043453,-5.863182,P1R1
5.957570,63.582006,7.505899,-37.323623,7.844041,-5.817985,P1R1
5.963276,63.593330,7.517012,-37.087091,7.818493,-5.664373,P1R1
5.968935,63.600891,7.526443,-36.987829,7.825262,-5.528278,P1R1
5.973397,63.606629,7.539224,-36.615758,8.139416,-5.569202,P1R1
5.977454,63.609943,7.550584,-36.532233,8.490777,-5.697559,P1R1
5.980685,63.611829,7.562406,-36.704023,8.688227,-5.840442,P1R1
5.944163,63.642516,7.606205,-37.351535,9.040049,-5.983616,P1R1
5.913015,63.667701,7.644297,-37.581533,9.046527,-6.066423,P1R1
5.886373,63.688725,7.680168,-37.702812,9.175349,-5.896461,P1R1
5.864012,63.735323,7.710893,-37.632765,9.054565,-5.893326,P1R1
5.845997,63.773552,7.737080,-37.636783,8.978952,-5.985161,P1R1
5.831799,63.804241,7.759353,-37.464403,8.998125,-5.920111,P1R1
5.819317,63.830381,7.786626,-36.960148,8.785190,-6.020362,P1R1
5.809836,63.850487,7.809909,-36.855901,8.751872,-6.113573,P1R1
5.802852,63.865476,7.829795,-36.764770,8.669001,-6.220189,P1R1
5.797330,63.876981,7.849875,-36.560247,8.598839,-6.308426,P1R1
5.793022,63.914925,7.867195,-36.422831,8.664785,-6.294289,P1R1
5.751410,63.945623,7.915199,-36.285467,8.793391,-6.346984,P1R1
5.716762,63.969773,7.956372,-36.179380,8.838085,-6.322498,P1R1
5.688506,63.988269,7.991361,-36.081577,8.937706,-6.313798,P1R1
5.664842,64.003513,8.026942,-35.868855,8.937072,-6.333007,P1R1
5.645883,64.044575,8.056874,-35.825654,8.939133,-6.346843,P1R1
5.631455,64.077660,8.081928,-35.859598,8.895907,-6.365308,P1R1
5.619716,64.105219,8.108930,-36.076161,8.763207,-6.411180,P1R1
5.611295,64.126449,8.131606,-36.284672,8.746105,-6.467631,P1R1
5.605566,64.142301,8.150664,-36.469167,8.705773,-6.459407,P1R1
5.601964,64.153682,8.166763,-36.584722,8.710229,-6.461295,P1R1
5.599423,64.162202,8.183546,-36.574430,8.875393,-6.425904,P1R1
5.598164,64.167742,8.198045,-36.614465,8.801996,-6.461262,P1R1
5.597815,64.170979,8.210748,-36.617512,8.835959,-6.433820,P1R1
5.567736,64.292789,8.346649,-36.647264,8.756316,-6.385724,P1R1
5.542643,64.395020,8.462532,-36.726080,8.820576,-6.343528,P1R1
5.522256,64.478780,8.558862,-36.908496,8.848530,-6.309001,P1R1
5.466760,64.576102,8.671112,-37.876199,8.915167,-6.196013,P1R1
5.420786,64.654100,8.763139,-38.422380,8.916848,-6.142255,P1R1
5.383531,64.714939,8.837141,-38.941211,8.952650,-6.063888,P1R1
5.353503,64.761647,8.898489,-39.903842,9.071026,-5.922631,P1R1
5.330364,64.795579,8.945978,-40.419492,9.200351,-5.897870,P1R1
5.313121,64.818884,8.981855,-40.935686,9.304751,-5.877784,P1R1
5.300251,64.834325,9.011284,-41.866474,9.523654,-5.752521,P1R1
5.291024,64.872813,9.032664,-42.336952,9.590530,-5.726329,P1R1
5.285168,64.901378,9.047726,-42.736334,9.605618,-5.650500,P1R1
5.281944,64.921630,9.057994,-43.072034,9.598763,-5.591504,P1R1
5.280145,64.935844,9.067841,-43.762643,9.629922,-5.453054,P1R1
5.279303,64.945282,9.077903,-44.445835,9.671591,-5.329169,P1R1
5.279597,64.950284,9.085576,-44.789651,9.728183,-5.264718,P1R1
5.263944,64.952444,9.074149,-45.633580,9.825234,-5.225750,P1R1
5.250788,64.982090,9.064424,-46.049217,9.838865,-5.184514,P1R1
5.240310,65.005432,9.056785,-46.398918,9.820597,-5.119207,P1R1
5.193446,65.023496,9.084422,-47.012159,9.792563,-4.975987,P1R1
5.154558,65.036750,9.108601,-47.223215,9.828402,-4.900938,P1R1
5.122297,65.046993,9.133479,-47.581262,9.832764,-4.780611,P1R1
5.096564,65.054072,9.155749,-47.757097,9.838256,-4.713383,P1R1
5.059392,65.089164,9.158207,-48.111855,9.800674,-4.673486,P1R1
5.029761,65.117692,9.161303,-48.280499,9.781850,-4.652801,P1R1
5.006758,65.140389,9.165205,-48.389428,9.776095,-4.675622,P1R1
4.989452,65.158021,9.170006,-48.523791,9.760292,-4.677201,P1R1
4.976937,65.171349,9.175741,-48.706561,9.763953,-4.708790,P1R1
4.967802,65.181873,9.185486,-49.133273,9.745577,-4.736519,P1R1
4.961430,65.219366,9.195642,-49.365345,9.800852,-4.742700,P1R1
4.957670,65.249874,9.206166,-49.633333,9.827691,-4.684600,P1R1
4.939212,65.274681,9.199542,-50.152207,9.825454,-4.664045,P1R1
4.924761,65.293996,9.195863,-50.412540,9.781014,-4.611766,P1R1
4.913184,65.309404,9.198050,-50.956576,9.743745,-4.505811,P1R1
4.904570,65.320785,9.202306,-51.169204,9.724553,-4.461414,P1R1
4.897914,65.358861,9.208381,-51.389195,9.720064,-4.436329,P1R1
4.855163,65.389115,9.245941,-51.554637,9.730631,-4.463340,P1R1
4.819272,65.413842,9.283350,-52.064684,9.731890,-4.590980,P1R1
4.790221,65.432987,9.317026,-52.422338,9.767612,-4.620621,P1R1
4.766838,65.447971,9.349433,-53.043490,9.857703,-4.529589,P1R1
4.748817,65.458924,9.378131,-53.347644,9.985323,-4.419538,P1R1
4.735366,65.466592,9.403444,-53.740966,10.094152,-4.411739,P1R1
4.725865,65.471459,9.424965,-54.134513,10.140247,-4.418214,P1R1
4.662717,65.594228,9.456441,-54.310487,9.959922,-4.341299,P1R1
4.610674,65.697235,9.483889,-54.333496,9.944887,-4.227906,P1R1
4.568753,65.781801,9.507765,-54.344520,9.955079,-4.203840,P1R1
4.534801,65.880383,9.531655,-54.322324,9.997361,-4.089451,P1R1
4.508843,65.959396,9.552442,-54.308460,9.923875,-4.085074,P1R1
4.489150,66.021817,9.573713,-54.402326,9.884544,-4.140478,P1R1
4.459102,66.068772,9.571766,-54.687393,9.956794,-4.232427,P1R1
4.436238,66.102835,9.570740,-55.053511,9.987471,-4.287372,P1R1
4.419059,66.126768,9.573234,-55.878573,9.984975,-4.333713,P1R1
4.407014,66.141914,9.576696,-56.590900,10.118913,-4.257140,P1R1
4.399142,66.150102,9.581201,-56.908188,10.130327,-4.273421,P1R1
4.394016,66.153737,9.589886,-56.950777,10.137287,-4.298051,P1R1
4.391509,66.153315,9.599123,-56.954381,10.139287,-4.246869,P1R1
4.390950,66.150029,9.608873,-56.928609,10.147537,-4.167766,P1R1
4.351652,66.235018,9.652134,-56.776548,10.244889,-4.014417,P1R1
4.319386,66.305170,9.690760,-56.700720,10.248375,-4.010773,P1R1
4.292436,66.392560,9.728069,-56.694866,10.224870,-4.076815,P1R1
4.270695,66.463975,9.763896,-56.673207,10.356245,-4.137031,P1R1
4.254168,66.520094,9.794259,-56.668179,10.349716,-4.134435,P1R1
4.241928,66.563042,9.820547,-56.659045,10.396626,-4.137706,P1R1
4.194562,66.594904,9.876332,-56.896080,10.362215,-4.169731,P1R1
4.155983,66.617318,9.924029,-57.005335,10.272501,-4.165488,P1R1
4.125294,66.632007,9.964382,-56.968828,10.172218,-4.161879,P1R1
4.101531,66.640542,9.998222,-57.040022,10.068154,-4.186144,P1R1
4.083161,66.645110,10.029553,-56.992391,9.907440,-4.206768,P1R1
4.069393,66.676005,10.055612,-56.927801,9.935783,-4.269129,P1R1
4.059881,66.699696,10.077239,-56.868385,9.840988,-4.326201,P1R1
4.053796,66.717273,10.095223,-56.789847,9.689728,-4.347826,P1R1
4.049286,66.731356,10.116587,-56.856944,9.556764,-4.363482,P1R1
4.046976,66.741086,10.134722,-56.776914,9.536261,-4.273434,P1R1
4.046300,66.747342,10.150239,-56.723410,9.587035,-4.169087,P1R1
4.046219,66.751702,10.166845,-56.573680,9.587899,-4.061672,P1R1
4.046418,66.754729,10.184551,-56.713678,9.588114,-4.014373,P1R1
4.009083,66.755486,10.230081,-56.873553,9.679850,-4.087228,P1R1
3.977339,66.755969,10.272523,-57.663563,9.845466,-4.246372,P1R1
3.951337,66.755672,10.308823,-58.064956,9.794306,-4.283632,P1R1
3.929597,66.785513,10.342033,-58.890247,9.798889,-4.261771,P1R1
3.912523,66.810498,10.370127,-59.449602,9.851144,-4.391218,P1R1
3.899470,66.831053,10.393828,-60.159583,9.739123,-4.338343,P1R1
3.755622,67.133169,11.467508,-60.528889,9.860013,-4.572614,P1R1
3.635149,67.388446,12.377748,-60.623793,10.065123,-4.683626,P1R1
3.536505,67.599459,13.132818,-60.725036,10.085285,-4.695649,P1R1
3.358040,67.829221,13.858779,-60.563523,10.099829,-4.470503,P1R1
3.212415,68.013477,14.438655,-60.432750,10.011110,-4.437846,P1R1
3.096112,68.158181,14.892557,-59.975876,10.277129,-4.407257,P1R1
3.006266,68.267404,15.233368,-59.720892,10.044523,-4.254995,P1R1
2.938880,68.347365,15.481769,-59.804431,10.186179,-4.302311,P1R1
2.891004,68.401935,15.649766,-59.909589,10.334672,-4.361508,P1R1
2.858843,68.436796,15.756142,-60.188309,10.347878,-4.310355,P1R1
2.839855,68.455057,15.810314,-60.599476,10.225966,-4.222730,P1R1
2.831258,68.460501,15.824388,-61.034011,9.994376,-4.082967,P1R1
2.813534,68.458148,15.795670,-62.066775,9.572517,-4.357860,P1R1
2.804237,68.448794,15.748233,-62.868140,9.849037,-4.774887,P1R1
2.762863,68.435164,15.722948,-63.726876,9.776734,-4.929862,P1R1
2.731767,68.419715,15.690570,-63.732158,10.408789,-4.854896,P1R1
2.709788,68.402810,15.651590,-63.815134,10.686414,-4.899842,P1R1
2.694853,68.386628,15.613475,-63.331033,10.800877,-4.999054,P1R1
2.686026,68.370897,15.574855,-62.793220,10.825000,-5.054193,P1R1
2.681981,68.356249,15.537892,-62.334498,10.533632,-5.019028,P1R1
2.681090,68.344111,15.507822,-62.133431,9.614246,-5.055065,P1R1
2.682892,68.333588,15.481386,-61.827132,9.082974,-4.710732,P1R1
2.686544,68.324810,15.459197,-61.420071,8.789467,-4.613877,P1R1
2.690887,68.318807,15.445251,-61.183783,8.839396,-4.315260,P1R1
2.695903,68.314378,15.435316,-61.091871,8.847151,-4.082746,P1R1
2.700221,68.313437,15.436698,-61.151613,8.858479,-3.920054,P1R1
2.704584,68.313546,15.440602,-61.491902,8.889640,-3.838856,P1R1
2.670154,68.314967,15.480403,-62.169237,8.840292,-3.727594,P1R1
2.641241,68.317114,15.517051,-62.620188,9.159204,-3.917496,P1R1
2.616979,68.320868,15.554228,-63.350388,9.469487,-4.502545,P1R1
2.596952,68.325962,15.591466,-63.595040,10.522943,-4.917118,P1R1
2.581149,68.331140,15.624690,-63.822493,10.866955,-5.153369,P1R1
2.568311,68.337839,15.659809,-64.063484,11.205063,-5.258941,P1R1
2.558796,68.344014,15.689829,-63.941856,11.224322,-5.324989,P1R1
2.551937,68.349927,15.716274,-63.557147,11.039502,-5.246913,P1R1
2.547233,68.355567,15.739611,-63.405966,10.921879,-5.180549,P1R1
2.543771,68.361941,15.764033,-63.081533,10.821624,-5.196416,P1R1
2.541686,68.367904,15.785686,-62.675962,10.285524,-4.796600,P1R1
2.502040,68.373880,15.838660,-62.381108,9.653016,-4.502388,P1R1
2.469020,68.379445,15.884584,-62.211446,9.713291,-4.308182,P1R1
2.442093,68.384641,15.924085,-61.981019,9.782085,-4.120373,P1R1
2.420168,68.390521,15.961611,-61.921965,9.831918,-4.243385,P1R1
2.403110,68.395971,15.993600,-62.230144,9.787577,-4.268216,P1R1
2.390233,68.401041,16.020821,-62.507514,9.505931,-4.262137,P1R1
2.380870,68.405783,16.044026,-63.044793,9.369729,-4.431084,P1R1
2.373930,68.411258,16.067668,-63.673990,9.364605,-4.551371,P1R1
2.369375,68.416353,16.088083,-63.779877,9.759486,-4.941669,P1R1
2.366688,68.421119,16.105880,-63.559720,9.747765,-5.034646,P1R1
2.364949,68.426617,16.125355,-62.236203,9.551047,-4.698246,P1R1
2.364307,68.431732,16.142676,-62.095950,9.535945,-4.668311,P1R1
2.363964,68.437526,16.162037,-61.731190,9.578509,-4.669575,P1R1
2.364183,68.442885,16.179516,-61.790066,9.725730,-4.690907,P1R1
2.364858,68.447614,16.194550,-61.936903,10.028998,-4.660356,P1R1
2.346868,68.492544,16.358314,-62.438382,10.080063,-4.492731,P1R1
2.331752,68.531062,16.498453,-62.569969,10.143355,-4.605183,P1R1
2.319272,68.563513,16.616306,-62.690085,10.246567,-4.720568,P1R1
2.309149,68.590385,16.713720,-62.785445,10.303933,-4.962156,P1R1
2.300621,68.613265,16.796587,-63.338047,11.047349,-5.430839,P1R1
2.293460,68.632616,16.866627,-63.813645,11.343719,-5.788535,P1R1
2.287917,68.647902,16.921857,-63.677458,11.785473,-5.751132,P1R1
2.283245,68.660760,16.968323,-62.619013,11.787529,-5.900958,P1R1
2.279725,68.670613,17.003883,-62.375109,11.383221,-5.883375,P1R1
2.276656,68.679030,17.034319,-61.006775,10.771732,-5.092967,P1R1
2.031408,68.561471,17.216100,-60.685808,10.447094,-4.997326,P1R1
1.785853,68.460323,17.396648,-60.795094,10.246869,-4.793832,P1R1
1.581388,68.377083,17.548922,-61.188256,9.843054,-4.842784,P1R1
1.415463,68.309556,17.671815,-61.626788,9.539413,-4.897148,P1R1
1.284314,68.256379,17.768835,-62.024536,9.261628,-5.043958,P1R1
1.183824,68.215995,17.843567,-62.559690,8.927454,-5.273605,P1R1
1.109300,68.187777,17.903266,-63.836359,8.459223,-5.377887,P1R1
1.057154,68.168913,17.946922,-64.455503,8.130786,-5.374919,P1R1
1.023472,68.157832,17.977603,-64.519363,8.302822,-5.486568,P1R1
1.004184,68.154091,18.001826,-65.221859,8.552444,-6.221976,P1R1
0.996130,68.156215,18.021458,-65.244980,8.722333,-6.246376,P1R1
0.996543,68.162890,18.038049,-64.742895,8.914580,-6.254552,P1R1
1.003528,68.171952,18.049107,-64.297383,8.692201,-6.208923,P1R1
1.015030,68.182579,18.056207,-63.530607,8.272064,-6.126224,P1R1
1.028882,68.195119,18.064427,-62.431268,8.247662,-6.672467,P1R1
1.043916,68.208635,18.073328,-61.675971,8.020029,-6.192078,P1R1
1.021833,68.191251,18.110454,-61.712143,7.855410,-5.971887,P1R1
1.005219,68.177961,18.142039,-61.568577,7.921054,-5.808096,P1R1
0.992737,68.169372,18.172639,-61.828360,8.059498,-5.815773,P1R1
0.984122,68.163869,18.198678,-62.018040,8.095802,-5.603088,P1R1
0.978624,68.161007,18.220903,-62.128997,7.930594,-5.344060,P1R1
0.974610,68.162388,18.247564,-62.182360,7.583079,-5.017240,P1R1
0.972595,68.165265,18.270596,-62.003939,7.531322,-5.154352,P1R1
0.972062,68.169288,18.290618,-62.074742,7.693669,-5.388294,P1R1
0.972097,68.175169,18.311983,-62.235887,8.031506,-5.896604,P1R1
0.972887,68.181479,18.330852,-62.466164,8.301312,-6.067494,P1R1
0.974135,68.188015,18.347710,-62.720520,8.490067,-6.250651,P1R1
0.975123,68.195635,18.366776,-63.323802,8.821531,-6.238928,P1R1
0.976220,68.203045,18.384071,-63.256445,8.866808,-6.248114,P1R1
0.977285,68.210164,18.399951,-63.073742,8.993614,-6.343557,P1R1
0.977736,68.217965,18.418517,-63.282526,9.388446,-6.370403,P1R1
0.719926,68.012164,18.577856,-63.345272,9.537116,-6.259201,P1R1
0.501475,67.838139,18.713400,-63.241986,9.584298,-6.122699,P1R1
0.320323,67.694642,18.827523,-63.003800,9.811736,-6.122377,P1R1
0.173136,67.580383,18.925786,-62.660372,9.811579,-6.352658,P1R1
0.057032,67.491391,19.005882,-62.944768,9.835793,-6.544837,P1R1
-0.068884,67.364043,19.099957,-63.323746,9.948673,-6.759422,P1R1
-0.166533,67.267134,19.183373,-63.753034,10.244138,-6.831003,P1R1
-0.238687,67.194584,19.248848,-64.007113,10.592018,-6.842372,P1R1
-0.289407,67.143184,19.299921,-64.065855,10.826020,-6.817927,P1R1
-0.322890,67.110558,19.342751,-63.584909,10.771922,-6.926445,P1R1
-0.342018,67.092329,19.375166,-63.268628,10.496645,-7.138432,P1R1
-0.349875,67.056619,19.403004,-62.225565,9.736622,-7.492525,P1R1
-0.387301,67.033619,19.453627,-61.690695,9.632014,-7.571630,P1R1
-0.412685,67.021560,19.494178,-61.465684,9.454021,-7.491614,P1R1
-0.444880,67.018964,19.509535,-61.493848,9.361870,-6.844500,P1R1
-0.467251,67.023980,19.524354,-61.457851,9.316117,-6.342747,P1R1
-0.480689,67.003713,19.535520,-61.426805,9.221573,-6.221417,P1R1
-0.487492,66.991280,19.544120,-61.501105,9.074287,-6.098349,P1R1
-0.489203,66.985262,19.551057,-61.715200,8.814579,-5.864536,P1R1
-0.487640,66.985394,19.560878,-61.722484,8.385206,-5.688694,P1R1
-0.483378,66.989337,19.569762,-62.157177,8.268712,-5.786676,P1R1
-0.477357,66.996096,19.578176,-62.590299,8.279101,-5.991236,P1R1
-0.471299,67.006885,19.594132,-63.058719,8.314135,-6.599748,P1R1
-0.502343,66.988033,19.639005,-63.166960,8.569627,-6.818235,P1R1
-0.527561,66.974263,19.678559,-63.323942,8.770141,-7.013238,P1R1
-0.547937,66.965700,19.716101,-63.351849,9.032327,-6.912854,P1R1
-0.563718,66.960807,19.748830,-63.019785,9.156328,-6.954028,P1R1
-0.575568,66.958965,19.777312,-62.780835,9.313023,-7.069700,P1R1
-0.584611,66.960629,19.805964,-62.026805,9.128351,-7.260442,P1R1
-0.590415,66.934101,19.830934,-61.731211,8.974015,-7.141080,P1R1
-0.594082,66.913501,19.852792,-61.446783,8.528369,-6.951559,P1R1
-0.596585,66.899257,19.875921,-60.972788,8.612627,-6.638667,P1R1
-0.635914,66.888918,19.926307,-60.889852,8.903122,-6.386533,P1R1
-0.668731,66.883050,19.971864,-60.741325,9.144725,-6.149869,P1R1
-0.695824,66.881459,20.014882,-60.589055,9.628968,-6.013753,P1R1
-0.717313,66.853403,20.055507,-61.261743,10.247333,-5.799684,P1R1
-0.734387,66.832762,20.093941,-61.403381,10.254498,-5.718684,P1R1
-0.966250,66.574171,20.235028,-61.473340,10.248261,-5.671803,P1R1
-1.160973,66.357331,20.353604,-61.658033,10.219343,-5.566030,P1R1
-1.320473,66.150048,20.452387,-61.745888,10.155981,-5.435480,P1R1
-1.448305,65.983524,20.533322,-61.598735,10.120476,-5.399660,P1R1
-1.548391,65.854699,20.602396,-61.474847,10.062835,-5.271373,P1R1
-1.661935,65.670478,20.698851,-60.858232,10.204176,-5.398845,P1R1
-1.748594,65.527170,20.776983,-60.646744,10.504765,-5.489618,P1R1
-1.812135,65.419746,20.839147,-59.899018,10.239655,-5.264035,P1R1
-1.856717,65.344149,20.891572,-59.131848,9.765763,-4.880882,P1R1
-1.923363,65.293623,20.961973,-58.649948,9.738950,-4.869472,P1R1
-1.971787,65.265272,21.021875,-57.845275,10.062243,-4.364219,P1R1
-2.004069,65.223666,21.068986,-57.655462,10.143437,-4.255687,P1R1
-2.023666,65.199601,21.105409,-57.464207,10.355828,-4.152835,P1R1
-2.034193,65.191657,21.140872,-57.602114,10.516283,-3.910081,P1R1
-2.036853,65.194300,21.168217,-57.782925,10.323043,-3.644395,P1R1
-2.033671,65.204815,21.189086,-57.992782,10.470663,-3.509914,P1R1
-2.026856,65.221937,21.208828,-58.450283,10.783387,-3.788040,P1R1
-2.017762,65.243588,21.228123,-59.152950,11.156434,-4.216325,P1R1
-1.990378,65.237284,21.264163,-59.457032,11.308188,-4.489016,P1R1
-1.981273,65.236613,21.276579,-59.583275,11.203948,-4.448023,P1R1
-1.971540,65.209845,21.286689,-59.177572,11.217520,-4.358870,P1R1
-1.962199,65.190561,21.295282,-58.584707,11.190263,-4.371076,P1R1
-1.937929,65.179004,21.327450,-57.226137,10.416619,-4.162551,P1R1
-1.916990,65.143693,21.359407,-55.884492,10.041618,-4.211639,P1R1
-1.937505,65.116429,21.417149,-55.387089,9.921597,-4.125182,P1R1
-1.955408,65.096829,21.466774,-55.084480,9.827251,-4.053434,P1R1
-1.970284,65.053807,21.509069,-54.998666,9.789376,-3.827470,P1R1
-1.983322,65.021917,21.548796,-54.910409,9.595005,-3.777424,P1R1
-1.994156,64.998739,21.582349,-55.230680,9.502900,-3.720217,P1R1
-2.003018,64.983040,21.610628,-55.685790,9.396971,-3.587106,P1R1
-2.010161,64.944677,21.638401,-56.796437,9.320591,-4.098194,P1R1
-2.015825,64.915892,21.661980,-57.323653,9.257494,-4.334140,P1R1
-2.020250,64.895441,21.682130,-57.634852,9.299848,-4.593845,P1R1
-2.040278,64.882878,21.682894,-58.232531,9.609593,-4.951973,P1R1
-2.056480,64.846113,21.684090,-58.321952,9.708935,-4.970603,P1R1
-2.107837,64.818010,21.716053,-58.222389,9.743158,-4.982949,P1R1
-2.150748,64.769120,21.748485,-58.281494,9.729697,-5.084966,P1R1
-2.185836,64.731595,21.777257,-58.246300,9.802831,-5.339555,P1R1
-2.213869,64.704060,21.802798,-58.021356,9.506671,-5.417161,P1R1
-2.235684,64.685117,21.825548,-57.944942,9.621243,-5.729916,P1R1
-2.252146,64.644463,21.849859,-57.492131,9.437875,-5.365661,P1R1
-2.264088,64.614173,21.871624,-56.765997,9.197991,-5.072178,P1R1
-2.272302,64.592858,21.891249,-56.279512,9.096598,-5.317655,P1R1
-2.278007,64.580195,21.913041,-55.718126,8.883641,-5.525408,P1R1
-2.518023,64.059912,22.091775,-55.405369,8.605076,-5.565482,P1R1
-2.720047,63.623029,22.244573,-55.238036,8.598281,-5.700828,P1R1
-2.886315,63.264695,22.372920,-55.009935,8.648665,-5.617249,P1R1
-3.078501,62.964575,22.684274,-55.092660,8.635991,-5.354301,P1R1
-3.232984,62.731938,22.948264,-55.331113,8.490710,-5.074199,P1R1
-3.353332,62.557335,23.164304,-55.652286,8.659731,-4.990590,P1R1
-3.443435,62.402479,23.337211,-56.060808,8.450150,-5.172918,P1R1
-3.508699,62.294963,23.476201,-57.228653,8.549683,-5.490887,P1R1
-3.553250,62.226865,23.585977,-57.847345,8.580269,-5.519496,P1R1
-3.579966,62.159755,23.667133,-58.142894,8.660471,-5.509798,P1R1
-3.592961,62.121693,23.724621,-58.591571,8.872595,-5.564607,P1R1
-3.595878,62.107779,23.767017,-58.913938,9.358859,-5.350899,P1R1
-3.590896,62.111481,23.793808,-58.842390,9.630387,-5.209334,P1R1
-3.579861,62.098222,23.808635,-58.515677,9.751554,-5.080048,P1R1
-3.565139,62.098413,23.813643,-58.143797,9.681730,-5.112731,P1R1
-3.548914,62.109989,23.816669,-57.498041,9.597689,-5.624075,P1R1
-3.531384,62.098783,23.815282,-57.283654,9.519356,-5.508206,P1R1
-3.514043,62.096918,23.811280,-56.614016,9.336807,-5.328173,P1R1
-3.535704,62.101574,23.836011,-56.054597,9.116952,-5.290663,P1R1
-3.553377,62.112617,23.860109,-55.384538,8.657451,-4.842830,P1R1
-3.582736,62.096949,23.859416,-54.993115,8.607874,-4.703093,P1R1
-3.606320,62.088111,23.858569,-54.748953,8.750249,-4.628065,P1R1
-3.625285,62.085890,23.862260,-54.650152,8.991697,-4.595624,P1R1
-3.640248,62.088960,23.870352,-54.505232,9.084203,-4.654306,P1R1
-3.650861,62.065072,23.878541,-54.633924,9.199731,-4.816145,P1R1
-3.659298,62.050082,23.895152,-55.283585,9.472429,-4.693081,P1R1
-3.665051,62.040563,23.911059,-55.227173,9.208841,-4.406118,P1R1
-3.669151,62.036688,23.930469,-56.082759,8.607679,-4.530868,P1R1
-3.671054,62.006380,23.948873,-56.540852,8.172233,-4.743264,P1R1
-3.672220,61.984532,23.970467,-56.964207,8.431448,-5.011040,P1R1
-3.710582,61.968402,24.020654,-57.016966,8.442292,-5.041429,P1R1
-3.742497,61.957794,24.065109,-57.056159,8.552456,-5.025287,P1R1
-3.768970,61.924007,24.112324,-57.222794,9.053483,-5.011976,P1R1
-3.790067,61.898291,24.153449,-57.260264,9.361523,-5.218377,P1R1
-3.807407,61.881854,24.197211,-56.808092,9.589179,-5.363114,P1R1
-3.820082,61.841223,24.234916,-56.832648,9.903219,-5.601235,P1R1
-3.829301,61.810021,24.267298,-57.211723,10.413321,-5.918021,P1R1
-3.835684,61.787144,24.295101,-57.388840,10.613915,-6.107690,P1R1
-3.840748,61.773627,24.327180,-56.853296,10.657953,-5.860645,P1R1
-3.843902,61.765852,24.354850,-56.824771,10.453307,-5.481595,P1R1
-3.883239,61.732176,24.408717,-56.642695,10.354732,-5.180170,P1R1
-3.917178,61.710187,24.467151,-55.413557,10.417144,-4.842413,P1R1
-3.944678,61.695053,24.516903,-55.063215,10.371232,-4.625492,P1R1
-3.966434,61.685725,24.558928,-55.445808,10.772564,-4.717976,P1R1
-4.147370,61.379417,24.696396,-56.274100,11.632158,-5.220990,P1R1
-4.298956,61.123084,24.812537,-56.494181,11.937742,-5.507892,P1R1
-4.423104,60.913677,24.909063,-56.647745,12.220513,-5.713347,P1R1
-4.522755,60.748232,24.992064,-56.239504,12.385147,-6.143794,P1R1
-4.600147,60.620850,25.059010,-56.377788,12.576930,-6.075033,P1R1
-4.695359,60.466049,25.142041,-56.587868,12.593364,-5.942619,P1R1
-4.784095,60.318536,25.188284,-56.759923,12.312129,-5.769876,P1R1
-4.851830,60.209128,25.227793,-57.207746,12.006560,-5.186503,P1R1
-4.901115,60.131301,25.257932,-57.212717,12.037466,-5.066989,P1R1
-4.934945,60.079954,25.280591,-57.293876,12.212497,-5.157228,P1R1
-4.955649,60.020310,25.297455,-57.380384,12.108053,-5.166521,P1R1
-4.967278,59.984756,25.318153,-57.469923,12.190384,-5.457672,P1R1
-4.971023,59.966660,25.334527,-57.562350,12.241884,-5.515603,P1R1
-4.968870,59.962317,25.347677,-57.553179,12.316829,-5.584218,P1R1
-4.962499,59.939562,25.362628,-57.666569,12.525378,-5.652958,P1R1
-4.953335,59.928892,25.375451,-57.636333,12.598069,-5.681378,P1R1
-4.943226,59.929362,25.392941,-57.275240,12.680045,-5.855477,P1R1
-4.970389,59.907298,25.442586,-56.790452,12.267349,-6.392385,P1R1
-4.991602,59.894764,25.485674,-56.985330,12.011934,-6.732157,P1R1
-5.007673,59.889913,25.522863,-57.076251,11.853750,-6.942339,P1R1
-5.019381,59.862189,25.558962,-56.657057,11.152728,-6.840845,P1R1
-5.027498,59.843443,25.589981,-56.552628,11.054528,-6.862605,P1R1
-5.032720,59.832211,25.616658,-56.424303,10.918886,-6.543344,P1R1
-5.035656,59.798230,25.643805,-55.443406,10.791583,-5.861262,P1R1
-5.036872,59.773556,25.667365,-55.054868,11.102607,-5.638112,P1R1
-5.036838,59.756869,25.687974,-54.888828,11.228438,-5.554252,P1R1
-5.036402,59.719093,25.714426,-55.176483,11.659482,-5.374627,P1R1
-5.035369,59.691060,25.737782,-55.632160,11.682630,-5.330732,P1R1
-5.034004,59.671461,25.758560,-56.040417,11.695298,-5.235551,P1R1
-5.032496,59.630115,25.781353,-56.535205,11.968191,-5.037603,P1R1
-5.031368,59.599924,25.804939,-57.348376,12.380129,-5.624877,P1R1
-5.030335,59.578593,25.826180,-57.698899,12.617599,-5.773255,P1R1
-5.067125,59.534187,25.875395,-57.840164,12.942579,-6.165149,P1R1
-5.098857,59.501808,25.922581,-57.877931,13.497085,-6.511901,P1R1
-5.125308,59.478781,25.963554,-57.666366,13.505734,-6.477884,P1R1
-5.146430,59.433718,25.998966,-57.161275,13.378941,-6.422907,P1R1
-5.163737,59.400953,26.033635,-56.246590,12.960271,-6.281795,P1R1
-5.177237,59.377755,26.063517,-55.993392,12.958684,-6.146478,P1R1
-5.187474,59.362676,26.089321,-55.349892,13.160824,-5.922571,P1R1
-5.195415,59.326551,26.119960,-54.103594,13.649712,-5.257523,P1R1
-5.201048,59.300131,26.146575,-53.809325,13.513791,-5.021278,P1R1
-5.204827,59.282058,26.169800,-53.894470,13.273814,-4.837608,P1R1
-5.207617,59.272110,26.194353,-54.156834,12.558843,-4.679456,P1R1
-5.426270,58.759890,26.345110,-56.184215,12.710536,-5.863893,P1R1
-5.610900,58.300820,26.477935,-55.933839,12.811136,-5.848701,P1R1
-5.763390,57.923455,26.589501,-55.763618,12.792554,-5.931558,P1R1
-5.923989,57.590509,26.711601,-55.322659,12.819657,-6.053175,P1R1
-6.069403,57.331386,26.799574,-54.627272,12.108914,-5.991772,P1R1
-6.218792,56.954693,26.899982,-54.274198,12.101191,-5.841964,P1R1
-6.335264,56.659524,26.979771,-53.863369,12.105265,-5.874269,P1R1
-6.423561,56.437422,27.046885,-53.055215,11.785972,-6.029494,P1R1
-6.486852,56.247056,27.099141,-53.126959,11.472232,-6.395348,P1R1
-6.567840,56.112582,27.168941,-53.215268,11.432260,-6.526715,P1R1
-6.626792,56.026352,27.228241,-52.558237,10.955812,-6.233043,P1R1
-6.666401,55.948298,27.274589,-52.197485,11.191828,-6.027642,P1R1
-6.690677,55.905028,27.310197,-52.041395,11.327818,-5.731671,P1R1
-6.702760,55.889277,27.337111,-51.846450,11.353199,-5.586809,P1R1
-6.705893,55.895730,27.361314,-51.864374,11.118795,-5.299069,P1R1
-6.701496,55.887563,27.379667,-51.975595,10.866204,-5.259319,P1R1
-6.692181,55.894655,27.393603,-52.272364,10.638473,-5.198952,P1R1
-6.679658,55.912908,27.404351,-52.632863,10.456974,-4.952947,P1R1
-6.665766,55.939975,27.417084,-53.379092,9.972637,-5.241415,P1R1
-6.650598,55.941740,27.427873,-53.845328,10.072166,-5.280803,P1R1
-6.635544,55.950492,27.437420,-54.261923,10.402450,-5.441145,P1R1
-6.605539,55.965600,27.471000,-55.138036,11.200089,-5.739722,P1R1
-6.578606,55.953828,27.500580,-55.449433,11.467833,-5.783111,P1R1
-6.555450,55.948398,27.526678,-55.557696,11.720141,-5.791214,P1R1
-6.536040,55.948026,27.549812,-55.605350,11.804951,-5.768397,P1R1
-6.520626,55.923802,27.578779,-55.205324,11.735874,-6.011362,P1R1
-6.508465,55.906737,27.604474,-55.450998,11.818261,-6.424012,P1R1
-6.499689,55.896891,27.631529,-55.708907,11.154298,-6.335997,P1R1
-6.493434,55.891972,27.655617,-55.658430,10.910626,-6.040889,P1R1
-6.527442,55.861559,27.711272,-55.065259,10.356296,-5.363599,P1R1
-6.557457,55.838797,27.759657,-54.570240,10.274335,-5.032951,P1R1
-6.584331,55.824957,27.809740,-54.124674,10.328774,-4.675920,P1R1
-6.607154,55.816502,27.852674,-54.137285,10.423322,-4.667746,P1R1
-6.625693,55.782522,27.889291,-54.312604,10.509115,-4.640466,P1R1
-6.641725,55.758975,27.928776,-54.765462,10.820034,-4.450772,P1R1
-6.654592,55.742297,27.962374,-55.416268,10.635111,-4.588478,P1R1
-6.664690,55.731498,27.990948,-56.093070,10.770773,-4.724705,P1R1
-6.672387,55.696748,28.019494,-57.007691,11.499433,-5.398375,P1R1
-6.716233,55.669825,28.073898,-57.109589,11.751274,-5.470432,P1R1
-6.752163,55.620412,28.120407,-56.997640,12.107293,-5.555683,P1R1
-6.781783,55.583150,28.164080,-56.744214,12.578304,-5.703256,P1R1
-6.805289,55.555505,28.201038,-56.500268,12.864877,-5.675581,P1R1
-6.822962,55.506202,28.232228,-56.253834,13.106453,-5.814201,P1R1
-6.836120,55.468540,28.258574,-55.969601,13.188113,-5.823313,P1R1
-6.845833,55.441929,28.284073,-55.310531,13.223461,-6.025307,P1R1
-6.852374,55.395079,28.310087,-55.186686,13.236192,-6.039409,P1R1
-6.856417,55.359872,28.332533,-54.742606,13.136294,-5.752245,P1R1
-6.858526,55.334782,28.352094,-53.978780,12.929929,-5.406515,P1R1
-6.859633,55.319413,28.373561,-52.635523,12.750196,-4.524985,P1R1
-6.897732,55.281547,28.426757,-51.705622,12.671474,-4.039312,P1R1
-6.929270,55.253828,28.472882,-51.657218,12.601925,-3.887647,P1R1
-6.970945,55.234577,28.492064,-51.843510,12.417309,-3.832574,P1R1
-6.988201,55.192973,28.529322,-52.167693,12.359642,-3.764634,P1R1
-7.019713,55.139581,28.570269,-54.601298,13.888416,-5.555006,P1R1
-7.044590,55.069940,28.609747,-53.964073,13.532972,-5.541796,P1R1
-7.063710,55.015759,28.643674,-53.603097,13.340973,-5.526797,P1R1
-7.078233,54.976086,28.675947,-53.363859,12.807194,-5.840443,P1R1
-7.088588,54.948103,28.703697,-53.190749,12.293929,-5.760653,P1R1
-7.095051,54.900004,28.727656,-53.025018,11.871236,-5.727072,P1R1
-7.137425,54.865155,28.782608,-52.599829,11.843685,-5.235207,P1R1
-7.171871,54.841159,28.829873,-52.573584,12.004859,-4.986229,P1R1
-7.199157,54.797400,28.874441,-53.075658,12.123311,-4.607054,P1R1
-7.220207,54.765514,28.912354,-53.135621,12.028228,-4.344996,P1R1
-7.236341,54.744913,28.948697,-53.469206,11.469693,-4.208873,P1R1
-7.247914,54.732644,28.979532,-53.384104,11.325504,-3.934920,P1R1
-7.255689,54.698304,29.009917,-53.463769,10.988985,-4.247900,P1R1
-7.260628,54.645466,29.042133,-53.974272,11.253836,-4.814010,P1R1
-7.263203,54.605301,29.069720,-54.223155,11.588886,-5.233096,P1R1
-7.264589,54.549039,29.103931,-54.961923,11.869348,-5.453251,P1R1
-7.265027,54.507519,29.137590,-53.827416,11.547284,-5.421721,P1R1
-7.302569,54.477078,29.196508,-53.367751,11.466060,-5.558714,P1R1
-7.349271,54.426425,29.226357,-52.974908,11.375264,-5.689920,P1R1
-7.388516,54.391017,29.260142,-51.855169,11.003118,-5.309479,P1R1
-7.404374,54.367857,29.313756,-51.208779,10.897047,-5.291844,P1R1
-7.415754,54.324757,29.363655,-50.454111,10.889290,-4.854151,P1R1
-7.423496,54.293369,29.405928,-50.012213,10.785086,-4.676554,P1R1
-7.641457,53.770023,29.521113,-48.962716,11.927919,-4.898215,P1R1
-7.824425,53.302596,29.621672,-49.041089,11.749929,-4.800269,P1R1
-7.974710,52.919459,29.705486,-49.554275,11.451200,-4.849365,P1R1
-8.095141,52.613478,29.774332,-50.082019,11.112205,-4.822605,P1R1
-8.189378,52.377552,29.834324,-51.620629,10.465789,-4.999754,P1R1
-8.260344,52.201639,29.882490,-52.030517,10.501793,-4.745448,P1R1
-8.294846,52.047250,29.941252,-52.291865,10.489189,-4.568815,P1R1
-8.315738,51.941360,29.992899,-52.620209,10.556162,-4.301086,P1R1
-8.325475,51.874561,30.034322,-52.639556,10.461527,-4.190494,P1R1
-8.327080,51.840514,30.071458,-53.073697,10.880509,-4.292936,P1R1
-8.322317,51.831162,30.101016,-53.390266,11.070441,-4.517629,P1R1
-8.312616,51.810590,30.124463,-53.415080,11.074974,-4.807833,P1R1
-8.300111,51.808267,30.143120,-53.432044,11.181844,-5.136102,P1R1
-8.538564,51.227863,30.684437,-53.975579,11.605866,-5.154929,P1R1
-8.738334,50.748939,31.147302,-53.905056,11.075868,-4.984639,P1R1
-8.901460,50.362251,31.530225,-53.763589,10.975026,-4.997794,P1R1
-8.996259,49.879554,31.882091,-53.769234,10.995557,-5.065420,P1R1
-9.105100,49.497098,32.192984,-53.835907,11.065422,-5.093206,P1R1
-9.188292,49.205855,32.443412,-53.909268,11.103671,-5.132297,P1R1
-9.249287,48.993024,32.638976,-54.668678,10.733730,-4.498357,P1R1
-9.274160,48.785733,32.803946,-54.886743,10.620037,-4.436799,P1R1
-9.285964,48.612812,32.927511,-56.011427,10.478812,-4.792966,P1R1
-9.286343,48.406696,33.012624,-55.878380,10.201611,-4.904472,P1R1
-9.279554,48.260898,33.066717,-55.488433,10.157037,-4.753756,P1R1
-9.305918,48.164823,33.126386,-55.113994,10.064337,-4.739824,P1R1
-9.323712,48.111051,33.167441,-55.480954,10.246812,-4.897147,P1R1
-9.333723,48.059765,33.190047,-55.893439,10.158053,-4.866171,P1R1
-9.321939,48.038299,33.219371,-56.327414,10.054818,-4.915973,P1R1
-9.308161,48.010542,33.238974,-56.922630,9.947305,-4.190896,P1R1
-9.293644,48.004197,33.248462,-56.704432,9.831784,-3.399653,P1R1
-9.279197,48.014089,33.250767,-56.374402,9.664209,-3.317437,P1R1
-9.265418,48.035767,33.248331,-56.646510,9.920338,-3.318232,P1R1
-9.252653,48.036694,33.247581,-56.989876,10.617847,-3.932905,P1R1
-9.241245,48.046998,33.244972,-57.012486,10.858165,-4.049496,P1R1
-9.230860,48.034018,33.241747,-57.241211,10.793536,-4.205781,P1R1
-9.222507,48.031285,33.243290,-56.859552,10.994951,-4.438960,P1R1
-9.215686,48.035385,33.245162,-56.373572,10.916416,-4.624112,P1R1
-9.209840,48.014559,33.247860,-56.253868,10.806191,-4.939879,P1R1
-9.205817,48.003070,33.256171,-55.831914,10.453892,-4.899693,P1R1
-9.241131,47.997469,33.295087,-55.468999,10.969135,-4.982446,P1R1
-9.271209,47.967138,33.330251,-54.842896,11.123764,-4.573053,P1R1
-9.297552,47.947848,33.370862,-54.006693,11.026190,-4.114310,P1R1
-9.319484,47.935597,33.406993,-54.135000,11.056908,-4.118828,P1R1
-9.336896,47.899201,33.439083,-54.696343,11.140834,-4.336345,P1R1
-9.351180,47.873317,33.472078,-56.263158,11.648825,-4.221290,P1R1
-9.362314,47.855352,33.501323,-56.604323,11.913735,-4.346655,P1R1
-9.370682,47.815307,33.531799,-57.045276,12.182732,-4.205566,P1R1
-9.376803,47.785228,33.558859,-57.380860,12.406699,-4.315904,P1R1
-9.365366,47.765298,33.608043,-57.687568,12.794898,-4.901432,P1R1
-9.354390,47.722577,33.650989,-57.888843,12.854798,-4.812105,P1R1
-9.345050,47.691616,33.692805,-57.411208,12.562155,-4.682366,P1R1
-9.336991,47.669689,33.729026,-57.135348,12.298499,-4.698583,P1R1
-9.330246,47.655452,33.760382,-56.356162,11.960435,-4.580506,P1R1
-9.324717,47.618826,33.792073,-55.293681,11.338315,-4.438540,P1R1
-9.320421,47.591804,33.819636,-54.959656,11.028858,-4.271537,P1R1
-9.317262,47.573092,33.843749,-54.785621,10.863256,-4.139119,P1R1
-9.314543,47.531124,33.863929,-54.317845,10.673363,-3.758401,P1R1
-9.351338,47.500193,33.916440,-53.953439,10.606931,-3.750525,P1R1
-9.383102,47.478279,33.962137,-54.359551,10.775798,-3.781432,P1R1
-9.409917,47.435251,34.006191,-56.053596,10.873533,-4.070670,P1R1
-9.432165,47.403015,34.044176,-57.049111,10.910730,-4.149957,P1R1
-9.450246,47.380167,34.076877,-58.135977,11.188865,-4.418407,P1R1
-9.448884,47.366766,34.130133,-59.539389,11.908734,-4.344900,P1R1
-9.446207,47.329801,34.175818,-59.604257,11.972721,-4.399094,P1R1
-9.443930,47.305015,34.223804,-59.439713,11.921411,-4.469358,P1R1
-9.440932,47.258314,34.264643,-59.078498,11.943569,-4.628742,P1R1
-9.437982,47.222978,34.299297,-58.851263,11.799777,-4.884275,P1R1
-9.435241,47.197570,34.328713,-58.664075,11.489384,-5.136829,P1R1
-9.433217,47.181856,34.358296,-58.354011,11.365108,-5.920673,P1R1
-9.431042,47.143064,34.383688,-58.400010,11.269833,-6.073194,P1R1
-9.429708,47.115679,34.410179,-57.705688,11.526729,-5.318799,P1R1
-9.428764,47.096924,34.433284,-57.248551,11.521722,-4.885755,P1R1
-9.427724,47.055450,34.453664,-57.076336,11.534178,-4.826792,P1R1
-9.427522,47.025754,34.476421,-56.968221,11.685933,-4.935333,P1R1
-9.507011,46.463808,34.698792,-57.169812,11.853460,-5.091465,P1R1
-9.574688,45.992133,34.888505,-57.485807,12.259243,-5.110449,P1R1
-9.631501,45.606651,35.051977,-57.673975,12.673419,-5.098699,P1R1
-9.677341,45.268808,35.186600,-57.768706,12.550683,-4.893996,P1R1
-9.728955,44.944660,35.274843,-57.734508,12.335486,-4.687873,P1R1
-9.769968,44.694643,35.343637,-57.212858,12.040590,-4.647323,P1R1
-9.802034,44.510380,35.400602,-56.795366,11.934201,-4.334649,P1R1
-9.825976,44.380916,35.443454,-56.548682,12.222216,-4.221268,P1R1
-9.842979,44.268301,35.479419,-56.408272,12.345840,-3.913632,P1R1
-9.838197,44.197445,35.526288,-56.297580,12.601384,-3.967566,P1R1
-9.831728,44.161328,35.567061,-56.402444,12.441277,-3.925515,P1R1
-9.861622,44.120805,35.628492,-56.394836,12.119534,-3.825370,P1R1
-9.885578,44.106073,35.682499,-56.430870,11.950967,-3.355520,P1R1
-9.903942,44.110104,35.725752,-56.379624,11.768835,-3.717707,P1R1
-9.916951,44.097723,35.758933,-56.797083,11.837434,-3.809491,P1R1
-9.926453,44.100927,35.789564,-57.119411,12.017858,-4.414295,P1R1
-9.933118,44.115878,35.818471,-57.289071,11.840428,-4.670222,P1R1
-9.936669,44.108084,35.841796,-57.319226,11.639104,-4.842751,P1R1
-9.938251,44.109549,35.860771,-57.217110,11.468884,-5.010479,P1R1
-9.938773,44.119189,35.881015,-57.056466,11.333594,-5.235255,P1R1
-9.937734,44.103649,35.898213,-56.393146,11.114541,-4.801499,P1R1
-9.936049,44.095866,35.913171,-55.850961,11.069250,-4.672066,P1R1
-9.934009,44.094292,35.926567,-55.812801,11.431382,-4.587162,P1R1
-9.915535,44.068723,35.962936,-55.545700,11.712279,-4.327013,P1R1
-9.899602,44.051174,35.995100,-55.364576,11.797812,-4.302412,P1R1
-9.886218,44.040404,36.023594,-55.325186,11.658878,-4.200616,P1R1
-9.875690,44.036450,36.053504,-55.644783,11.499081,-4.023802,P1R1
-9.850782,44.007090,36.100662,-55.771330,11.529865,-4.026168,P1R1
-9.830833,43.986851,36.146437,-56.866273,11.559399,-4.720100,P1R1
-9.814554,43.943278,36.186216,-57.125932,11.707175,-5.026473,P1R1
-9.802474,43.911122,36.225268,-57.570174,12.261802,-5.180651,P1R1
-9.793680,43.887775,36.259066,-57.895405,12.472338,-5.214641,P1R1
-9.787230,43.842023,36.288356,-58.151922,12.651742,-5.087012,P1R1
-9.783225,43.807238,36.313862,-58.266362,12.736671,-5.123990,P1R1
-9.781633,43.783295,36.340831,-58.320401,12.328641,-5.545920,P1R1
-9.819250,43.736816,36.394542,-58.515614,12.398541,-5.915436,P1R1
-9.836202,43.702015,36.461658,-58.650523,12.331152,-5.885961,P1R1
-9.851366,43.649592,36.528376,-58.551691,11.891542,-5.756410,P1R1
-9.864817,43.611064,36.589686,-58.034230,12.025831,-5.514749,P1R1
-9.876207,43.583420,36.641418,-57.816123,11.883472,-5.256669,P1R1
-9.885694,43.565056,36.684761,-57.581580,11.695350,-5.130672,P1R1
-9.893289,43.525362,36.724350,-57.627043,11.725717,-4.824613,P1R1
-9.899408,43.496415,36.757393,-57.775910,11.655462,-4.695182,P1R1
-9.904260,43.476700,36.785005,-57.963595,11.492109,-4.683828,P1R1
-9.907569,43.434751,36.808222,-58.074923,11.455744,-4.574449,P1R1
-9.985527,43.879539,39.021826,-57.521447,11.618121,-4.431566,P1R1
-10.051122,44.261057,40.898489,-57.053483,11.498475,-4.414251,P1R1
-10.105090,44.581347,42.454925,-56.764115,11.676062,-4.408877,P1R1
-10.225855,44.183067,43.917705,-56.626456,11.838657,-4.232527,P1R1
-10.363426,43.832847,45.113565,-56.424383,12.113389,-4.096017,P1R1
-10.475819,43.533436,46.046909,-56.142313,12.655364,-3.932874,P1R1
-10.564684,43.252256,46.746704,-56.376961,12.847877,-3.877674,P1R1
-10.617060,43.021358,47.268440,-56.594827,12.850572,-3.792297,P1R1
-10.654444,42.837585,47.627192,-57.032406,12.568149,-3.389240,P1R1
-10.679184,42.694867,47.847999,-57.236257,12.397651,-3.128482,P1R1
-10.693847,42.589292,47.964563,-58.086292,12.393340,-3.188971,P1R1
-10.699367,42.454118,47.994535,-58.264512,12.401792,-3.401910,P1R1
-10.698991,42.355019,47.966676,-58.751795,12.666071,-3.923321,P1R1
-10.693664,42.255565,47.893394,-59.149199,12.688183,-4.122570,P1R1
-10.685505,42.186585,47.795522,-59.447196,13.050986,-3.964991,P1R1
-10.674957,42.111955,47.679469,-59.468047,13.053088,-4.102150,P1R1
-10.647355,42.062030,47.575799,-59.778555,13.249252,-4.172578,P1R1
-10.621707,42.003397,47.473873,-59.982582,13.534606,-4.326817,P1R1
-10.598766,41.965345,47.373372,-60.061142,13.680725,-4.366809,P1R1
-10.578916,41.945295,47.283942,-59.923642,13.815770,-4.837192,P1R1
-10.561504,41.908498,47.202343,-60.000895,13.686106,-5.109843,P1R1
-10.547369,41.888830,47.141193,-59.729477,13.532016,-4.947779,P1R1
-10.535911,41.880752,47.089131,-59.186938,13.399502,-4.574100,P1R1
-10.526605,41.852894,47.051945,-58.483135,13.250791,-3.530425,P1R1
-10.519523,41.836254,47.023387,-58.416816,13.251091,-3.467141,P1R1
-10.514385,41.828711,47.003090,-58.353383,13.385558,-3.453582,P1R1
-10.548739,41.798918,47.025763,-59.154899,13.251666,-3.470469,P1R1
-10.578704,41.779111,47.049994,-59.464883,12.924515,-3.528442,P1R1
-10.604486,41.768778,47.080622,-59.742465,12.797904,-3.414596,P1R1
-10.625578,41.735028,47.110999,-59.876095,12.755782,-3.465825,P1R1
-10.643200,41.713369,47.151592,-59.912794,13.139457,-3.298737,P1R1
-10.656812,41.669660,47.189774,-60.111097,13.570150,-3.378889,P1R1
-10.667375,41.637097,47.225501,-60.166382,13.910450,-3.591590,P1R1
-10.675487,41.615363,47.264227,-59.921638,14.080007,-3.613201,P1R1
-10.680869,41.571647,47.299875,-59.572043,14.229118,-3.580106,P1R1
-10.722585,41.538517,47.362590,-58.935864,14.164050,-3.722828,P1R1
-10.757225,41.516343,47.423561,-57.675927,12.856308,-3.748676,P1R1
-10.785180,41.502287,47.477093,-57.326881,12.796740,-4.067864,P1R1
-10.806671,41.464949,47.523868,-57.148900,12.558295,-3.870708,P1R1
-10.823177,41.438775,47.570048,-56.286882,12.286070,-3.124351,P1R1
-10.835239,41.421026,47.610205,-55.990275,12.381262,-2.826735,P1R1
-10.843103,41.380364,47.645164,-56.175561,12.454386,-2.732567,P1R1
-10.847998,41.350093,47.675737,-56.522601,12.523618,-2.576029,P1R1
-10.850719,41.330010,47.708097,-56.838645,12.585116,-2.720367,P1R1
-10.851123,41.287404,47.736719,-57.157423,12.506522,-2.794228,P1R1
-10.850235,41.255554,47.762279,-57.538152,12.495820,-2.935882,P1R1
-10.848453,41.233043,47.785391,-58.542118,12.436346,-3.112040,P1R1
-10.829630,41.189621,47.831225,-60.158690,12.763142,-3.260087,P1R1
-10.813020,41.157201,47.871879,-60.137744,12.957687,-2.911285,P1R1
-10.798408,41.105516,47.913358,-59.806707,13.322626,-2.827042,P1R1
-10.786115,41.066336,47.950029,-59.629015,13.451310,-2.916490,P1R1
-10.775554,41.008083,47.982538,-59.463743,13.350994,-3.157496,P1R1
-10.767112,40.963734,48.011521,-59.303691,13.240966,-3.317863,P1R1
-10.856883,40.748351,50.501009,-58.550450,12.989589,-3.367425,P1R1
-10.933428,40.571388,52.612462,-58.063901,12.779208,-3.249595,P1R1
-10.997256,40.429788,54.364402,-57.350305,12.412203,-3.287612,P1R1
-11.048714,40.291182,55.790291,-57.097922,12.305566,-4.268362,P1R1
-11.089493,40.184821,56.916330,-57.099056,11.614820,-4.075636,P1R1
-11.120774,40.107789,57.784451,-57.046244,11.655689,-4.073519,P1R1
-11.196692,39.963357,58.432348,-57.568757,11.695010,-4.242138,P1R1
-11.257560,39.853860,58.892816,-58.819963,12.073717,-4.434469,P1R1
-11.304998,39.773501,59.192928,-59.062030,12.284284,-4.610405,P1R1
-11.340687,39.717937,59.363937,-59.105452,12.382974,-4.792635,P1R1
-11.365840,39.653015,59.433893,-59.254041,12.545281,-4.841733,P1R1
-11.382608,39.610686,59.433373,-59.083748,12.714584,-5.071854,P1R1
-11.392564,39.585793,59.376599,-58.970421,12.545205,-5.275507,P1R1
-11.397099,39.574919,59.281337,-59.007299,12.346954,-5.582577,P1R1
-11.397412,39.576247,59.168173,-59.411419,11.687328,-6.161376,P1R1
-11.394142,39.555669,59.041914,-59.427621,11.426118,-6.223597,P1R1
-11.388756,39.545464,58.911717,-59.377259,11.324018,-6.097603,P1R1
-11.381972,39.544742,58.790488,-58.322468,11.861054,-5.440090,P1R1
-11.374442,39.550175,58.676315,-57.909887,11.932849,-5.152894,P1R1
-11.366167,39.530138,58.572627,-57.804428,11.826838,-5.033014,P1R1
-11.358045,39.518446,58.484549,-57.939614,11.792370,-4.977350,P1R1
-11.350323,39.514269,58.415712,-58.589211,11.903757,-5.295971,P1R1
-11.343220,39.514923,58.359503,-59.240100,11.436453,-4.986124,P1R1
-11.352937,39.520296,58.301112,-59.668892,10.974192,-4.046637,P1R1
-11.360491,39.498296,58.256655,-59.624533,11.183271,-4.137630,P1R1
-11.366568,39.482373,58.223581,-60.008539,11.226952,-4.382298,P1R1
-11.371232,39.474509,58.214380,-60.282820,11.313626,-4.606641,P1R1
-11.374731,39.470950,58.213798,-60.273754,11.662003,-4.852903,P1R1
-11.414874,39.440292,58.250407,-60.186171,11.690803,-4.874270,P1R1
-11.448388,39.418336,58.294472,-59.770145,11.897845,-5.167198,P1R1
-11.475744,39.402766,58.338103,-59.676383,12.124579,-5.318101,P1R1
-11.497458,39.393952,58.386648,-59.635000,11.839454,-5.570372,P1R1
-11.513717,39.359590,58.432706,-59.235262,11.499849,-5.274502,P1R1
-11.525689,39.334701,58.482076,-58.822117,11.864948,-5.049459,P1R1
-11.534061,39.316880,58.527739,-58.727880,12.106710,-4.965614,P1R1
-11.538933,39.276417,58.575832,-58.968281,12.114783,-4.959616,P1R1
-11.541467,39.245478,58.619616,-59.385406,12.139216,-4.818024,P1R1
-11.542136,39.224207,58.665464,-59.853455,12.269858,-4.249294,P1R1
-11.541426,39.210006,58.706814,-60.091959,12.483112,-4.252244,P1R1
-11.539203,39.173030,58.750181,-60.969030,12.681151,-4.624158,P1R1
-11.536381,39.145342,58.789110,-61.466123,12.779522,-4.871013,P1R1
-11.533219,39.125766,58.824155,-61.766472,12.964853,-5.030367,P1R1
-11.529894,39.114068,58.860408,-61.877855,12.847238,-4.964436,P1R1
-11.526594,39.108017,58.893183,-61.304704,12.746019,-4.959008,P1R1
-11.522954,39.076565,58.923023,-60.749134,12.428708,-4.852939,P1R1
-11.519566,39.054587,58.956491,-60.648384,12.574364,-5.228682,P1R1
-11.516522,39.039561,58.987084,-60.611645,12.596391,-5.294672,P1R1
-11.632699,38.669818,59.019479,-60.172440,12.501056,-5.078376,P1R1
-11.731092,38.360043,59.049262,-60.003412,12.446595,-5.009651,P1R1
-11.812561,38.106656,59.076864,-59.899538,12.534782,-4.993612,P1R1
-11.878316,37.907378,59.114820,-60.550149,12.470607,-5.003440,P1R1
-11.983733,37.724166,59.164939,-60.834440,12.593650,-4.913788,P1R1
-12.084207,37.555039,59.189291,-60.805590,12.673640,-4.851951,P1R1
-12.163811,37.428803,59.212107,-60.804621,12.577858,-4.837706,P1R1
-12.224933,37.339287,59.233804,-60.571160,12.386772,-4.859490,P1R1
-12.270009,37.281790,59.260810,-60.767860,11.953526,-5.165350,P1R1
-12.301048,37.219268,59.286416,-60.591038,11.883439,-5.203800,P1R1
-12.320891,37.182475,59.316974,-60.662174,11.641796,-5.119628,P1R1
-12.331728,37.165204,59.345727,-60.657637,11.383513,-4.934977,P1R1
-12.335491,37.163205,59.372939,-60.520962,11.151602,-4.655574,P1R1
-12.333840,37.174020,59.404944,-59.989269,11.022126,-4.061136,P1R1
-12.327773,37.163952,59.439534,-60.073509,11.165281,-3.860930,P1R1
-12.319104,37.163799,59.471708,-60.243005,11.206688,-3.757879,P1R1
-12.308802,37.172438,59.507848,-60.844283,10.951476,-3.632544,P1R1
-12.297717,37.186340,59.541233,-61.180218,10.845288,-3.499089,P1R1
-12.286473,37.203783,59.572198,-61.514021,10.810082,-3.364645,P1R1
-12.275539,37.223359,59.601083,-61.744271,10.863942,-3.300587,P1R1
-12.265205,37.245221,59.634319,-62.146235,11.369203,-3.344711,P1R1
-12.255740,37.267032,59.665189,-62.584492,11.576356,-3.710639,P1R1
-12.247273,37.288155,59.694021,-62.946217,12.069332,-3.977017,P1R1
-12.239864,37.308145,59.721139,-63.422110,12.385987,-4.312120,P1R1
-12.232926,37.299922,59.762115,-63.792156,12.658545,-4.517978,P1R1
-12.227097,37.294220,59.799632,-63.486881,12.709467,-4.530520,P1R1
-12.222305,37.290787,59.834049,-63.013180,12.691085,-4.547807,P1R1
-12.218456,37.289351,59.865755,-62.919303,12.459876,-4.845146,P1R1
-12.214923,37.260920,59.901250,-62.407931,11.877230,-4.711421,P1R1
-12.250322,37.237712,59.963786,-62.140488,11.667620,-4.657391,P1R1
-12.296726,37.219704,59.998714,-62.116671,11.574798,-4.734548,P1R1
-12.335625,37.209197,60.042581,-62.121494,11.442017,-4.617795,P1R1
-12.367552,37.202640,60.081832,-62.048410,11.488266,-4.523988,P1R1
-12.376485,37.169709,60.137626,-61.960865,11.582182,-4.396029,P1R1
-12.398339,37.145135,60.172424,-61.965468,11.667165,-4.286253,P1R1
-12.415170,37.126994,60.203592,-61.947194,11.702302,-4.218528,P1R1
-12.427636,37.114491,60.231782,-61.809769,11.601133,-4.199278,P1R1
-12.436308,37.109388,60.269857,-61.543844,11.538037,-3.952679,P1R1
-12.441432,37.077958,60.304215,-61.534438,11.554065,-3.933463,P1R1
-12.444140,37.054058,60.335411,-61.640421,11.619990,-3.945041,P1R1
-12.444911,37.038113,60.370115,-62.023026,11.843823,-3.841642,P1R1
-12.444252,37.027751,60.401746,-62.403024,11.759638,-3.675416,P1R1
-12.442514,37.023387,60.436937,-63.340057,12.178973,-3.797918,P1R1
-12.549971,36.755791,60.581862,-64.818277,11.973033,-3.751712,P1R1
-12.640166,36.533188,60.713121,-64.936496,11.883769,-4.223380,P1R1
-12.714175,36.351465,60.824904,-65.080024,11.638354,-4.382314,P1R1
-12.773332,36.208400,60.925058,-65.309697,11.103412,-4.219594,P1R1
-12.818320,36.038499,61.008434,-65.419358,10.979725,-3.991714,P1R1
-12.851923,35.906655,61.077117,-65.516486,10.802981,-3.753047,P1R1
-12.875818,35.808180,61.133213,-65.625779,10.650843,-3.606260,P1R1
-12.925228,35.731293,61.754905,-65.608658,10.629035,-3.186024,P1R1
-12.962926,35.679498,62.280028,-65.101068,10.423153,-2.929574,P1R1
-13.028642,35.647810,62.744468,-64.807993,10.036594,-3.003976,P1R1
-13.079976,35.634189,63.127840,-64.086019,9.580308,-2.850076,P1R1
-13.118257,35.603538,63.432214,-63.867658,9.459416,-2.735648,P1R1
-13.145765,35.589836,63.679875,-63.703219,9.187062,-2.567695,P1R1
-13.164308,35.587170,63.866446,-63.494289,9.140226,-2.396728,P1R1
-13.175510,35.592946,64.001633,-63.220088,9.129233,-2.258324,P1R1
-13.180376,35.574937,64.094587,-63.133295,9.114861,-2.266434,P1R1
-13.180746,35.567112,64.159901,-62.997916,9.285513,-2.139991,P1R1
-13.177804,35.566199,64.197904,-63.041663,9.222299,-2.074735,P1R1
-13.172523,35.570617,64.215188,-63.128709,9.254402,-1.980319,P1R1
-13.165201,35.550295,64.223640,-63.043884,9.403362,-1.851712,P1R1
-13.157085,35.537148,64.220853,-63.203090,9.396465,-1.706077,P1R1
-13.186779,35.530682,64.246931,-64.210298,9.086939,-1.696509,P1R1
-13.210775,35.528683,64.261861,-65.029792,8.802450,-1.733910,P1R1
-13.229148,35.500534,64.270228,-65.975619,8.806159,-1.843551,P1R1
-13.243030,35.481218,64.280570,-67.182275,8.249597,-2.212507,P1R1
-13.253050,35.469551,64.293810,-68.046843,8.032816,-2.295493,P1R1
-13.275508,35.432821,64.283726,-68.311257,8.074982,-2.395272,P1R1
-13.292899,35.406276,64.281492,-68.926623,8.298010,-2.539064,P1R1
-13.305902,35.387361,64.280743,-69.246496,8.389474,-2.512566,P1R1
-13.315123,35.376297,64.288279,-69.629896,8.621040,-2.195859,P1R1
-13.358865,35.339944,64.327160,-69.711392,8.638180,-1.929146,P1R1
-13.394310,35.312599,64.363102,-69.625296,8.655046,-1.870067,P1R1
-13.422217,35.294450,64.402655,-69.101122,8.429481,-2.043468,P1R1
-13.443511,35.282874,64.438950,-69.151490,8.382135,-2.351828,P1R1
-13.459097,35.276789,64.472363,-68.681299,8.074822,-2.117468,P1R1
-13.469342,35.246496,64.509535,-68.461280,7.688408,-2.064908,P1R1
-13.475684,35.224148,64.543643,-68.417172,7.538798,-2.014181,P1R1
-13.478853,35.210022,64.581355,-68.586448,7.451870,-1.825206,P1R1
-13.479106,35.171603,64.615867,-68.778083,7.616066,-1.791516,P1R1
-13.477599,35.142488,64.647609,-69.114344,7.699882,-1.642248,P1R1
-13.510441,34.618833,64.815542,-69.810002,7.793967,-0.711356,P1R1
-13.537023,34.178995,64.960384,-70.420926,7.755031,-0.816622,P1R1
-13.573566,33.789223,65.069234,-72.373887,7.623652,-1.039086,P1R1
-13.602740,33.476293,65.160428,-73.129366,7.689220,-0.924476,P1R1
-13.625302,33.233647,65.242270,-74.540140,7.824083,-0.921792,P1R1
-13.642142,33.051322,65.309634,-75.220410,7.744726,-0.930098,P1R1
-13.653622,32.890762,65.364636,-75.756054,7.722807,-0.843531,P1R1
-13.661104,32.778222,65.409318,-76.257261,7.659799,-0.828902,P1R1
-13.665297,32.706978,65.451859,-77.456343,7.587084,-0.927277,P1R1
-13.666929,32.668054,65.486754,-77.928783,7.620919,-0.966809,P1R1
-13.666120,32.624699,65.515586,-78.453153,7.654391,-1.033513,P1R1
-13.663909,32.606492,65.544465,-79.553669,7.716393,-1.046511,P1R1
-13.660290,32.576926,65.569176,-80.228598,7.708317,-1.033483,P1R1
-13.656170,32.565879,65.590785,-80.482620,7.767769,-0.949231,P1R1
-13.651787,32.570437,65.616481,-80.704887,7.974920,-0.890608,P1R1
-13.647409,32.585424,65.639774,-80.747048,8.139095,-1.026270,P1R1
-13.642717,32.577739,65.661321,-80.819742,8.064633,-1.152600,P1R1
-13.638328,32.580685,65.687964,-80.863793,7.803635,-1.267417,P1R1
-13.633887,32.560456,65.712911,-80.657344,7.567219,-1.142656,P1R1
-13.629979,32.549660,65.736572,-80.510777,7.412355,-1.070773,P1R1
-13.626085,32.517759,65.765593,-80.719987,7.236409,-1.040516,P1R1
-13.622791,32.496150,65.793016,-80.785059,7.071505,-0.884781,P1R1
-13.619581,32.453176,65.819134,-80.909412,6.898491,-0.724101,P1R1
-13.616959,32.421847,65.844210,-80.963293,6.750751,-0.533006,P1R1
-13.614341,32.371836,65.874778,-81.205290,6.655117,-0.301657,P1R1
-13.611789,32.304613,65.903785,-81.603745,6.681347,-0.285969,P1R1
-13.609219,32.225668,65.944059,-83.336158,6.731382,-0.119325,P1R1
-13.607211,32.164634,65.981286,-84.003980,6.750631,0.057021,P1R1
-13.605211,32.089378,66.015760,-84.851759,6.682756,0.191183,P1R1
-13.603707,32.031954,66.046227,-85.552579,6.517819,0.505571,P1R1
-13.602565,31.991697,66.081147,-86.896306,6.556206,0.710700,P1R1
-13.601288,31.934750,66.113564,-87.719348,6.557541,0.665944,P1R1
-13.600315,31.894753,66.150129,-88.957107,6.814840,0.496433,P1R1
-13.599637,31.867886,66.183897,-89.523878,6.864829,0.421671,P1R1
-13.598716,31.821952,66.215232,-90.055136,6.762828,0.385644,P1R1
-13.598052,31.789474,66.244495,-90.419740,6.850713,0.332895,P1R1
-13.597550,31.769696,66.278356,-91.185378,7.253129,-0.001553,P1R1
-13.597219,31.759129,66.309852,-91.488850,7.393812,-0.024870,P1R1
-13.597020,31.755967,66.339321,-91.570348,7.508344,0.042667,P1R1
-13.596870,31.759908,66.373417,-91.562362,7.676924,0.029655,P1R1
-13.580186,31.738282,66.425720,-91.556721,7.713343,-0.083641,P1R1
-13.566091,31.724155,66.472854,-91.687640,8.040554,-0.394017,P1R1
-13.554442,31.716305,66.515291,-91.792309,8.113698,-0.414164,P1R1
-13.544992,31.714907,66.559889,-91.751237,7.950028,-0.452018,P1R1
-13.537564,31.717397,66.599902,-91.840416,7.843287,-0.289960,P1R1
-13.531429,31.692866,66.635923,-91.986328,7.690580,-0.227557,P1R1
-13.526839,31.676415,66.674875,-92.167201,7.311970,0.069462,P1R1
-13.523600,31.665631,66.710027,-92.278711,7.221983,0.106259,P1R1
-13.521428,31.660965,66.748290,-92.573839,7.366017,-0.081136,P1R1
-13.520113,31.661386,66.789250,-92.840849,7.438294,-0.184358,P1R1
-13.392002,31.486662,66.828002,-92.867645,7.419357,-0.155054,P1R1
-13.283910,31.341260,66.862992,-92.841411,7.433155,-0.161951,P1R1
-13.194705,31.224623,66.901136,-92.886471,7.489314,-0.274074,P1R1
-13.122913,31.132783,66.935667,-92.968489,7.519849,-0.310353,P1R1
-13.066688,31.064307,66.973485,-93.051459,7.578098,-0.370689,P1R1


==> images/plots/results/GPS-IMU_c_f_results/Data7_positions_rotations_fuzzy.txt <==
x,y,z,yaw,pitch,roll,motionModel
-0.233119,0.079863,0.007426,0.531667,0.051199,-0.018171,P0R0
-0.400847,0.137324,0.012766,0.527560,0.011227,-0.043889,P0R0
-0.527507,0.180717,0.016797,0.490875,-0.020447,-0.076666,P0R0
-0.626684,0.214694,0.019949,0.397291,-0.049659,-0.102245,P0R0
-0.706564,0.242060,0.022485,0.395595,-0.091261,-0.119964,P0R0
-0.772369,0.264604,0.024573,0.360095,-0.107335,-0.151748,P0R0
-0.827589,0.283522,0.026318,0.251783,-0.107422,-0.214053,P0R0
-0.874644,0.299643,0.027802,0.361491,-0.149570,-0.211414,P0R0
-0.915268,0.313560,0.029078,0.296827,-0.184254,-0.238372,P0R0
-0.950731,0.325710,0.030191,0.185848,-0.275434,-0.206001,P0R0
-0.981989,0.336419,0.031169,0.202262,-0.402922,-0.210188,P0R0
-1.009769,0.345937,0.032035,0.276000,-0.617311,-0.162875,P0R0
-1.034643,0.354458,0.032808,0.197521,-0.691996,-0.109169,P0R0
-1.057057,0.362138,0.033503,0.243320,-0.827871,-0.120328,P0R0
-1.077484,0.376164,0.034129,0.012173,-0.952234,-0.084874,P0R0
-1.096092,0.388941,0.034698,0.054632,-1.146384,-0.179843,P0R0
-1.109528,0.400691,0.039792,0.082707,-1.112782,-0.231371,P0R0
-1.121874,0.411488,0.044472,-0.204580,-0.934110,-0.237459,P0R0
-1.133260,0.421446,0.048787,-0.382392,-0.943020,-0.266480,P0R0
-1.143794,0.430660,0.052778,-0.407778,-0.925011,-0.279956,P0R0
-1.153570,0.439211,0.056479,-0.290490,-1.029823,-0.383434,P0R0
-1.162666,0.447168,0.059922,-0.280485,-0.795351,-0.322834,P0R0
-1.171151,0.454591,0.063133,0.158893,-0.877871,-0.336810,P0R0
-1.179081,0.461531,0.066131,0.360418,-1.219844,-0.560876,P0R0
-1.186509,0.468032,0.068938,0.326778,-1.496185,-0.564499,P0R0
-1.193480,0.474133,0.071571,0.188009,-1.587825,-0.509315,P0R0
-1.200031,0.479868,0.074044,0.201236,-1.338617,-0.288947,P0R0
-1.206199,0.485267,0.076372,0.358344,-1.297732,-0.165044,P0R0
-1.212012,0.490358,0.078565,0.476754,-1.328112,-0.224272,P0R0
-1.217499,0.495162,0.080635,0.635713,-1.296872,-0.296822,P0R0
-1.222682,0.499702,0.082588,0.698203,-1.344221,-0.393786,P0R0
-1.227583,0.503997,0.084433,0.588784,-1.403472,-0.410013,P0R0
-1.232222,0.508064,0.086179,0.552567,-1.399386,-0.429321,P0R0
-1.236618,0.511917,0.087832,0.516320,-1.453307,-0.410927,P0R0
-1.240786,0.515572,0.089399,0.506174,-1.462641,-0.427263,P0R0
-1.239139,0.524418,0.098133,0.440107,-1.507944,-0.454670,P0R0
-1.237574,0.532819,0.106428,0.431132,-1.545305,-0.486717,P0R0
-1.236086,0.540802,0.114309,0.416870,-1.553321,-0.496639,P0R0
-1.234671,0.548392,0.121802,0.460117,-1.525163,-0.544305,P0R0
-1.233324,0.555612,0.128928,0.472313,-1.558870,-0.601528,P0R0
-1.232041,0.562483,0.135709,0.461321,-1.643391,-0.634467,P0R0
-1.230819,0.569025,0.142164,0.416315,-1.846723,-0.661752,P0R0
-1.229654,0.575256,0.148311,0.329448,-2.033478,-0.702066,P0R0
-1.228544,0.581193,0.154167,0.144679,-2.207828,-0.684851,P0R0
-1.220955,0.586955,0.154624,-0.232489,-2.251561,-0.758107,P0R0
-1.213720,0.592448,0.155059,-0.286235,-2.220804,-0.791301,P0R0
-1.206821,0.597687,0.155473,-0.327774,-2.184335,-0.782989,P0R0
-1.197573,0.607836,0.159370,-0.287445,-2.222159,-0.852634,P0R0
-1.188750,0.617518,0.163088,-0.336655,-2.258665,-0.848394,P0R0
-1.180331,0.626757,0.166636,-0.263635,-2.306624,-0.886456,P0R0
-1.172295,0.635575,0.170022,-0.334693,-2.259044,-0.899662,P0R0
-1.164625,0.643993,0.173254,-0.415531,-2.316707,-0.952589,P0R0
-1.157301,0.652029,0.176340,-0.437817,-2.360029,-0.926236,P0R0
-1.150308,0.659702,0.179287,-0.448958,-2.363506,-0.890134,P0R0
-1.143630,0.667030,0.182101,-0.414736,-2.387642,-0.889493,P0R0
-1.134530,0.674072,0.188260,-0.436221,-2.385217,-0.896420,P0R0
-1.125837,0.680799,0.194144,-0.399384,-2.428558,-0.883784,P0R0
-1.117534,0.687225,0.199765,-0.394299,-2.417055,-0.857873,P0R0
-1.109601,0.693364,0.205137,-0.396889,-2.458027,-0.804188,P0R0
-1.102022,0.699230,0.210270,-0.344958,-2.435185,-0.767830,P0R0
-1.094781,0.704834,0.215176,-0.384958,-2.451900,-0.760365,P0R0
-1.087862,0.710190,0.219866,-0.491512,-2.513678,-0.776975,P0R0
-1.081330,0.720351,0.224348,-0.522399,-2.513280,-0.768876,P0R0
-1.072380,0.730105,0.232093,-0.539863,-2.491839,-0.744523,P0R0
-1.063825,0.739427,0.239496,-0.522767,-2.478779,-0.735881,P0R0
-1.055650,0.748338,0.246573,-0.489681,-2.443736,-0.709654,P0R0
-1.047840,0.756856,0.253353,-0.585372,-2.308213,-0.795230,P0R0
-1.040376,0.764999,0.259835,-0.590172,-2.371201,-0.787639,P0R0
-1.033243,0.772783,0.266036,-0.525852,-2.535935,-0.816294,P0R0
-1.026424,0.780225,0.271966,-0.549719,-2.531024,-0.829949,P0R0
-1.019908,0.787339,0.277640,-0.586864,-2.484649,-0.744444,P0R0
-1.013679,0.794140,0.283067,-0.621017,-2.433013,-0.762481,P0R0
-1.005020,0.800686,0.291705,-0.717267,-2.455314,-0.694797,P0R0
-0.996744,0.806944,0.299965,-0.799077,-2.471469,-0.663654,P0R0
-0.988834,0.812929,0.307874,-0.912760,-2.527791,-0.712667,P0R0
-0.981272,0.818651,0.315438,-0.953556,-2.615094,-0.843580,P0R0
-0.974044,0.824122,0.322674,-1.031950,-2.679737,-0.912494,P0R0
-0.967135,0.829354,0.329598,-1.092264,-2.882590,-1.038904,P0R0
-0.960530,0.834356,0.336222,-1.156162,-3.030477,-0.981741,P0R0
-0.954217,0.839141,0.342563,-1.389685,-3.179304,-0.842586,P0R0
-0.948183,0.843715,0.348629,-1.330918,-3.051584,-0.780028,P0R0
-0.942414,0.848090,0.354434,-1.275194,-2.960570,-0.761780,P0R0
-0.936901,0.852273,0.359992,-1.325993,-2.698926,-0.709607,P0R0
-0.931631,0.856274,0.365310,-1.353467,-2.576101,-0.659644,P0R0
-0.926592,0.860100,0.370399,-1.329690,-2.498020,-0.689343,P0R0
-0.921777,0.863759,0.375270,-1.423968,-2.539069,-0.715308,P0R0
-0.917175,0.867259,0.379937,-1.915005,-2.643426,-0.893520,P0R0
-0.912776,0.870606,0.384404,-2.257573,-2.611322,-1.065690,P0R0
-0.908572,0.873807,0.388680,-2.575095,-2.466333,-1.210798,P0R0
-0.904555,0.876869,0.392779,-3.091958,-2.109213,-1.271442,P0R0
-0.900716,0.879798,0.396703,-3.318310,-1.974766,-1.230109,P0R0
-0.897046,0.882599,0.400461,-3.390692,-2.009169,-1.359836,P0R0
-0.893539,0.885278,0.404060,-3.367106,-2.191720,-1.428206,P0R0
-0.890192,0.887843,0.407520,-3.038153,-2.550783,-1.487455,P0R0
-0.886993,0.890296,0.410834,-2.680031,-2.703260,-1.493269,P0R0
-0.883936,0.892643,0.414009,-2.274320,-2.735549,-1.503941,P0R0
-0.881017,0.894888,0.417059,-1.937125,-2.818810,-1.327441,P0R0
-0.878228,0.897036,0.419982,-1.709539,-2.878873,-1.038766,P0R0
-0.875565,0.899092,0.422792,-1.045713,-3.092725,-0.755022,P0R0
-0.873022,0.901059,0.425485,-0.918884,-3.388920,-0.554070,P0R0
-0.870596,0.902943,0.428082,-0.656019,-3.734236,-0.455985,P0R0
-0.865580,0.904789,0.434014,-0.310351,-3.716834,-0.522208,P0R0
-0.860785,0.906555,0.439694,0.042338,-3.365559,-0.621195,P0R0
-0.856207,0.908246,0.445150,0.302453,-3.029930,-0.957599,P0R0
-0.851832,0.909865,0.450375,0.242379,-2.956991,-1.013008,P0R0
-0.847653,0.911415,0.455387,0.092863,-3.255020,-1.028855,P0R0
-0.843660,0.912899,0.460189,0.099540,-3.622569,-0.913090,P0R0
-0.839844,0.914319,0.464789,0.196546,-4.142109,-0.922383,P0R0
-0.836201,0.915679,0.469206,0.865549,-5.815297,-1.163927,P0R0
-0.832719,0.916981,0.473440,1.475844,-6.082591,-1.410196,P0R0
-0.829394,0.918229,0.477505,1.989630,-5.464365,-1.429083,P0R0
-0.826217,0.919423,0.481402,2.086754,-5.445586,-1.381394,P0R0
-0.823185,0.920569,0.485148,1.978946,-4.309825,-1.466024,P0R0
-0.820289,0.921665,0.488741,1.957926,-4.117597,-1.304203,P0R0
-0.817522,0.922715,0.492187,2.011158,-4.141074,-1.369555,P0R0
-0.814883,0.923723,0.495503,1.960802,-4.091502,-1.230767,P0R0
-0.812363,0.924687,0.498684,1.936953,-4.102269,-1.348311,P0R0
-0.809956,0.925612,0.501737,1.645467,-4.335750,-1.357765,P0R0
-0.807665,0.926501,0.504691,0.933385,-4.725621,-1.225831,P0R0
-0.805478,0.927352,0.507527,0.797520,-4.875474,-1.221914,P0R0
-0.803390,0.928168,0.510251,0.596445,-4.815238,-1.222328,P0R0
-0.801397,0.928951,0.512868,0.270721,-4.879833,-1.501099,P0R0
-0.793116,0.929802,0.510376,-0.197484,-4.862619,-1.521006,P0R0
-0.785204,0.930620,0.508017,-0.845333,-4.381639,-1.131269,P0R0
-0.777642,0.931404,0.505774,-0.996415,-4.113538,-1.154324,P0R0
-0.770418,0.932158,0.503655,-0.934701,-3.676124,-1.017965,P0R0
-0.763514,0.932881,0.501642,-0.639262,-3.599868,-1.044966,P0R0
-0.756917,0.933574,0.499729,-0.193975,-3.787145,-1.190533,P0R0
-0.750611,0.934239,0.497914,0.345579,-4.120271,-1.286623,P0R0
-0.744589,0.934879,0.496206,1.196611,-4.076739,-1.770348,P0R0
-0.738835,0.935492,0.494586,1.644689,-4.450616,-1.637212,P0R0
-0.733337,0.936081,0.493051,2.161427,-4.551389,-1.778633,P0R0
-0.728088,0.936648,0.491610,2.192866,-4.359676,-1.539053,P0R0
-0.723073,0.937193,0.490247,2.176479,-3.936922,-1.604882,P0R0
-0.718287,0.937717,0.488973,1.833650,-3.702572,-1.288613,P0R0
-0.713715,0.938221,0.487768,1.741299,-3.688821,-1.283152,P0R0
-0.709348,0.938705,0.486630,1.602727,-3.786141,-1.150553,P0R0
-0.705182,0.939173,0.485573,1.177318,-4.129847,-1.373747,P0R0
-0.701204,0.939622,0.484577,0.552386,-4.003819,-1.181043,P0R0
-0.703783,0.949049,0.486328,0.016167,-4.085147,-0.857459,P0R0
-0.706267,0.958085,0.488034,0.059269,-4.109377,-0.791117,P0R0
-0.708662,0.966747,0.489698,0.020169,-4.171536,-0.714971,P0R0
-0.711009,0.975093,0.491385,0.121370,-4.540494,-0.611407,P0R0
-0.713291,0.983116,0.493062,0.167119,-5.015594,-0.761188,P0R0
-0.715493,0.990809,0.494699,0.253582,-5.212103,-0.885670,P0R0
-0.717616,0.998187,0.496296,0.337864,-5.202111,-1.060199,P0R0
-0.716981,1.005322,0.501320,0.053851,-4.961899,-1.280586,P0R0
-0.716393,1.012166,0.506157,-0.214407,-5.149299,-1.348093,P0R0
-0.715849,1.018732,0.510816,-0.266663,-5.486510,-1.549486,P0R0
-0.715368,1.025053,0.515336,-0.454431,-6.282852,-1.910764,P0R0
-0.714926,1.031119,0.519692,-0.338755,-6.772673,-2.160697,P0R0
-0.714522,1.036941,0.523891,0.023782,-7.454047,-2.364464,P0R0
-0.714175,1.042550,0.527974,0.487084,-7.897376,-2.656025,P0R0
-0.713862,1.047936,0.531912,0.896960,-8.289531,-2.443648,P0R0
-0.713583,1.053107,0.535711,1.213719,-8.576894,-2.557468,P0R0
-0.713335,1.058073,0.539379,1.388954,-8.675123,-2.290827,P0R0
-0.713118,1.062843,0.542920,1.595068,-8.918093,-2.194395,P0R0
-0.712944,1.067441,0.546367,1.506065,-9.041480,-2.169228,P0R0
-0.712798,1.071860,0.549698,1.367287,-9.072804,-2.231766,P0R0
-0.712679,1.076107,0.552917,1.185034,-8.905310,-2.149250,P0R0
-0.712605,1.080210,0.556067,1.056128,-8.655197,-2.010114,P0R0
-0.712554,1.084156,0.559114,0.979057,-8.411626,-1.901198,P0R0
-0.712527,1.087951,0.562064,0.761101,-8.145385,-1.755964,P0R0
-0.712562,1.091644,0.564995,0.143493,-8.292907,-1.069605,P0R0
-0.712617,1.095198,0.567834,-0.121079,-8.470204,-0.856917,P0R0
-0.712690,1.098618,0.570587,-0.285014,-8.615266,-0.663768,P0R0
-0.712776,1.101905,0.573248,-0.336434,-8.631887,-0.617261,P0R0
-0.712900,1.105092,0.575868,-0.480936,-8.362447,-0.809655,P0R0
-0.713060,1.108184,0.578452,-1.137762,-7.677676,-0.816769,P0R0
-0.713235,1.111163,0.580961,-1.339672,-7.387854,-0.795163,P0R0
-0.713423,1.114034,0.583400,-1.373410,-7.255869,-0.790340,P0R0
-0.704728,1.127006,0.584246,-1.472821,-6.846111,-0.883763,P0R0
-0.696433,1.139433,0.585094,-1.708502,-6.636593,-0.719385,P0R0
-0.688544,1.151361,0.585985,-2.013910,-6.215242,-0.364602,P0R0
-0.681022,1.162790,0.586878,-2.251026,-6.170045,-0.270157,P0R0
-0.673849,1.173742,0.587773,-2.476254,-5.937526,-0.121094,P0R0
-0.667054,1.184283,0.588752,-2.671619,-5.803752,-0.228745,P0R0
-0.660578,1.194386,0.589730,-2.679200,-5.937967,-0.340386,P0R0
-0.654427,1.204092,0.590750,-1.639064,-6.318916,-0.780417,P0R0
-0.648567,1.213397,0.591768,-1.070694,-6.219647,-0.923899,P0R0
-0.643006,1.222341,0.592827,-0.434206,-6.798563,-1.062285,P0R0
-0.637710,1.230917,0.593882,0.128632,-7.156298,-1.167135,P0R0
-0.632668,1.239141,0.594935,0.487037,-7.187824,-1.289374,P0R0
-0.627867,1.247028,0.595985,0.547288,-6.912497,-1.275234,P0R0
-0.623332,1.254628,0.597099,0.496438,-6.162418,-1.193488,P0R0
-0.619018,1.261919,0.598208,0.577141,-6.223260,-1.177527,P0R0
-0.614914,1.268914,0.599313,0.589135,-6.253123,-1.191716,P0R0
-0.611013,1.275627,0.600414,0.609714,-6.333030,-1.194677,P0R0
-0.607326,1.282092,0.601557,0.681436,-6.428483,-1.229191,P0R0
-0.603823,1.288298,0.602695,0.613350,-6.449441,-1.240121,P0R0
-0.600496,1.294257,0.603829,0.663361,-6.453700,-1.252049,P0R0
-0.597382,1.300025,0.605050,0.601431,-6.439917,-1.282050,P0R0
-0.594426,1.305564,0.606263,0.514806,-6.432915,-1.251255,P0R0
-0.591622,1.310885,0.607470,0.459038,-6.443062,-1.227373,P0R0
-0.588986,1.316020,0.608717,0.250440,-6.478268,-1.168947,P0R0
-0.586482,1.320948,0.609945,0.222110,-6.442111,-1.163085,P0R0
-0.585729,1.327490,0.615241,-0.617230,-6.589304,-1.366395,P0R0
-0.585033,1.333773,0.620367,-1.331487,-6.316731,-1.346252,P0R0
-0.584391,1.339808,0.625329,-1.977167,-6.095490,-1.132094,P0R0
-0.583825,1.345633,0.630196,-2.334179,-5.322756,-0.902235,P0R0
-0.583308,1.351231,0.634911,-2.308201,-5.041358,-0.958299,P0R0
-0.582837,1.356610,0.639482,-2.257870,-4.777594,-0.979087,P0R0
-0.582410,1.361782,0.643914,-1.987364,-4.626073,-1.041673,P0R0
-0.582050,1.366781,0.648275,-1.349388,-4.742034,-1.166869,P0R0
-0.581748,1.371610,0.652553,-0.331681,-5.609277,-1.661907,P0R0
-0.581482,1.376254,0.656707,0.064570,-5.659920,-1.919853,P0R0
-0.581253,1.380723,0.660742,0.358584,-5.762646,-2.294985,P0R0
-0.577777,1.410174,0.656215,0.457488,-5.668325,-2.341156,P0R0
-0.574502,1.438392,0.652012,1.062209,-5.669977,-2.388250,P0R0
-0.571394,1.465403,0.648056,1.301429,-5.767745,-2.489226,P0R0
-0.568447,1.491261,0.644335,1.483604,-5.860293,-2.658561,P0R0
-0.565652,1.516015,0.640840,1.723679,-5.695347,-2.880951,P0R0
-0.565753,1.539725,0.634248,0.735806,-5.279762,-3.185232,P0R0
-0.565874,1.562426,0.628007,0.515935,-5.340001,-2.967172,P0R0
-0.566014,1.584161,0.622103,0.549233,-5.458653,-3.087202,P0R0
-0.566173,1.604973,0.616522,0.351254,-5.319863,-3.020684,P0R0
-0.566351,1.624903,0.611249,0.178419,-5.052795,-2.807324,P0R0
-0.566571,1.644016,0.606335,0.069655,-4.885309,-2.566062,P0R0
-0.566807,1.662320,0.601701,-0.074507,-4.789521,-2.390112,P0R0
-0.567139,1.684870,0.597334,-0.212451,-4.978690,-2.424060,P0R0
-0.567508,1.706489,0.593288,-1.100721,-5.406728,-2.095274,P0R0
-0.567886,1.727190,0.589485,-1.301287,-5.383393,-1.976443,P0R0
-0.568274,1.747013,0.585913,-1.682489,-5.216173,-1.881808,P0R0
-0.562317,1.766126,0.577624,-1.884352,-5.230255,-1.868533,P0R0
-0.556672,1.784459,0.569829,-2.037929,-5.009854,-1.858600,P0R0
-0.551301,1.802018,0.562441,-1.887592,-4.790197,-1.760278,P0R0
-0.546191,1.818836,0.555443,-1.792439,-4.647106,-1.670418,P0R0
-0.541330,1.834947,0.548817,-1.859934,-4.650081,-1.590922,P0R0
-0.536734,1.850409,0.542614,-1.814882,-5.173817,-1.429437,P0R0
-0.532446,1.870240,0.536749,-1.889408,-5.527625,-1.375371,P0R0
-0.528398,1.889260,0.531276,-1.968269,-5.769610,-1.351529,P0R0
-0.524553,1.907476,0.526109,-1.880902,-5.765336,-1.422554,P0R0
-0.520902,1.924924,0.521236,-1.818946,-5.799063,-1.556155,P0R0
-0.517464,1.941665,0.516712,-2.197708,-5.298410,-1.412507,P0R0
-0.514230,1.957729,0.512523,-2.199413,-5.105578,-1.389414,P0R0
-0.511163,1.973119,0.508586,-2.323343,-5.050769,-1.444137,P0R0
-0.508257,1.987865,0.504889,-2.398438,-5.052538,-1.463145,P0R0
-0.505531,2.002022,0.501493,-2.460723,-5.052690,-1.538774,P0R0
-0.502951,2.015588,0.498314,-2.501417,-5.090993,-1.577854,P0R0
-0.500511,2.028589,0.495344,-2.500051,-5.078715,-1.591212,P0R0
-0.498230,2.041078,0.492643,-2.410511,-5.120492,-1.641866,P0R0
-0.496130,2.053106,0.490271,-1.755594,-5.422024,-1.682076,P0R0
-0.494148,2.064637,0.488074,-1.273529,-5.348001,-1.784124,P0R0
-0.492280,2.075692,0.486043,-0.962450,-5.252072,-1.850315,P0R0
-0.490548,2.086321,0.484245,-1.031765,-5.155493,-1.867101,P0R0
-0.494558,2.111483,0.475715,-1.327294,-5.055969,-1.818232,P0R0
-0.498448,2.135602,0.467702,-2.076885,-4.928483,-1.498064,P0R0
-0.502194,2.158695,0.460112,-2.782759,-5.056155,-1.431420,P0R0
-0.505860,2.180864,0.453073,-4.478174,-4.449594,-1.346820,P0R0
-0.509393,2.202093,0.446414,-4.750422,-4.139100,-1.408934,P0R0
-0.512800,2.222423,0.440119,-5.110841,-3.594747,-1.284073,P0R0
-0.516112,2.241921,0.434246,-5.110174,-3.125883,-1.196692,P0R0
-0.519307,2.260596,0.428703,-5.008536,-3.091591,-1.276768,P0R0
-0.522418,2.278512,0.423548,-4.399975,-3.120052,-1.463171,P0R0
-0.525420,2.295673,0.418693,-3.881452,-3.454372,-1.570519,P0R0
-0.528347,2.312142,0.414197,-3.316311,-3.887715,-1.565836,P0R0
-0.534676,2.338567,0.408220,-3.935326,-3.587748,-1.431286,P0R0
-0.540758,2.363866,0.402580,-4.000875,-3.447717,-1.343131,P0R0
-0.546603,2.388087,0.397262,-4.044312,-3.386919,-1.335447,P0R0
-0.552221,2.411278,0.392253,-4.244754,-3.242348,-1.387999,P0R0
-0.557653,2.433513,0.387616,-4.409801,-3.185541,-1.216625,P0R0
-0.562876,2.454805,0.383257,-4.418513,-3.190802,-1.238961,P0R0
-0.567900,2.475195,0.379166,-4.481462,-3.207737,-1.231655,P0R0
-0.572844,2.499770,0.375407,-4.669998,-3.245955,-1.051557,P0R0
-0.577601,2.523299,0.371888,-4.739226,-3.160512,-0.940262,P0R0
-0.582209,2.545857,0.368678,-4.916117,-3.143732,-1.099133,P0R0
-0.586646,2.567458,0.365685,-5.149408,-3.011707,-1.048824,P0R0
-0.590947,2.588173,0.362978,-5.105082,-3.126563,-1.176301,P0R0
-0.595121,2.608041,0.360544,-4.907259,-3.392793,-1.360973,P0R0
-0.592762,2.627171,0.353289,-4.738739,-3.660403,-1.422018,P0R0
-0.590536,2.645494,0.346429,-4.435469,-3.873905,-1.539563,P0R0
-0.588468,2.663074,0.340026,-4.073237,-4.150649,-1.652192,P0R0
-0.586551,2.679944,0.334060,-3.573247,-4.686439,-1.307975,P0R0
-0.584748,2.696106,0.328434,-3.189579,-4.893376,-1.284698,P0R0
-0.583134,2.716609,0.323133,-2.894301,-4.936654,-1.312823,P0R0
-0.581621,2.736245,0.318143,-2.770559,-5.162664,-1.428638,P0R0
-0.580235,2.755081,0.313530,-2.279502,-5.102801,-1.741335,P0R0
-0.578940,2.773123,0.309199,-2.180305,-4.994993,-1.783924,P0R0
-0.577733,2.790406,0.305137,-2.313048,-4.918292,-1.754382,P0R0
-0.576609,2.806962,0.301333,-2.469395,-4.831583,-1.626092,P0R0
-0.586451,2.832094,0.326440,-2.699751,-4.693188,-1.646230,P0R0
-0.595908,2.856165,0.350567,-3.025230,-4.754605,-1.610345,P0R0
-0.604996,2.879221,0.373757,-3.143340,-4.852643,-1.436484,P0R0
-0.613776,2.901344,0.396168,-3.015608,-5.058558,-1.394909,P0R0
-0.610930,2.947895,0.419829,-3.383070,-5.014963,-1.350307,P0R0
-0.608253,2.992448,0.442574,-3.601343,-4.939435,-1.197750,P0R0
-0.605739,3.035090,0.464444,-3.777471,-4.901370,-1.126937,P0R0
-0.603426,3.075945,0.485596,-3.834419,-4.880362,-0.988931,P0R0
-0.601259,3.115051,0.505942,-3.802721,-4.818635,-0.911599,P0R0
-0.599233,3.152485,0.525520,-3.891049,-4.827761,-0.804870,P0R0
-0.597388,3.188359,0.544481,-4.207656,-4.837575,-0.477331,P0R0
-0.595669,3.222702,0.562735,-4.154815,-4.759020,-0.461400,P0R0
-0.594071,3.255582,0.580311,-3.747233,-4.958327,-0.427190,P0R0
-0.592682,3.287141,0.597482,-3.142546,-5.623032,-0.388463,P0R0
-0.591399,3.317357,0.614025,-2.792410,-5.839319,-0.531212,P0R0
-0.590219,3.346291,0.629966,-2.505883,-5.766700,-0.655245,P0R0
-0.589206,3.374057,0.645516,-1.698074,-6.080814,-0.892792,P0R0
-0.588284,3.400647,0.660508,-1.348147,-6.217387,-0.847023,P0R0
-0.581230,3.436251,0.669961,-1.044383,-6.197532,-0.885097,P0R0
-0.574579,3.470376,0.679246,-0.878474,-5.955952,-0.572928,P0R0
-0.568265,3.503048,0.688249,-1.038160,-5.836188,-0.416351,P0R0
-0.562275,3.534330,0.696982,-1.319614,-5.618185,-0.205403,P0R0
-0.556594,3.564283,0.705456,-1.749010,-5.467464,0.022054,P0R0
-0.551257,3.593004,0.713809,-2.931910,-5.408346,0.387354,P0R0
-0.546201,3.620507,0.721921,-3.464567,-5.127410,0.482085,P0R0
-0.541460,3.646886,0.729928,-4.194346,-5.251430,0.326745,P0R0
-0.537102,3.677208,0.737834,-4.415232,-5.069844,0.093615,P0R0
-0.532982,3.706243,0.745520,-4.530883,-4.938375,0.112537,P0R0
-0.529090,3.734047,0.752994,-4.477661,-4.938270,0.107259,P0R0
-0.525404,3.760664,0.760236,-4.282215,-4.950904,0.163246,P0R0
-0.515595,3.786298,0.762406,-3.288846,-5.359708,-0.027736,P0R0
-0.506262,3.810850,0.764608,-2.735823,-5.499118,-0.260732,P0R0
-0.497385,3.834367,0.766839,-2.416953,-5.554079,-0.418028,P0R0
-0.488991,3.856934,0.769226,-1.460110,-5.657370,-0.692446,P0R0
-0.481013,3.878554,0.771634,-1.112673,-5.724842,-0.555060,P0R0
-0.473479,3.899307,0.774192,-0.286723,-5.269132,-0.354031,P0R0
-0.466323,3.919192,0.776764,0.227075,-5.105099,-0.428479,P0R0
-0.459609,3.943265,0.779351,0.547277,-5.123888,-0.358305,P0R0
-0.453236,3.966324,0.781953,0.825017,-4.990927,-0.425376,P0R0
-0.447239,3.988454,0.784695,0.682999,-4.817581,-0.398974,P0R0
-0.444252,4.009612,0.784005,0.361652,-4.902751,-0.439528,P0R0
-0.441444,4.029885,0.783473,-0.072032,-5.041212,-0.236136,P0R0
-0.438807,4.049310,0.783093,-0.448276,-4.740893,-0.081251,P0R0
-0.436383,4.067965,0.782985,-1.359031,-4.958530,-0.085356,P0R0
-0.434113,4.085843,0.783011,-1.368009,-5.100666,-0.278721,P0R0
-0.432040,4.103018,0.783293,-1.569366,-5.008214,-0.797107,P0R0
-0.430107,4.119482,0.783691,-1.863943,-4.975310,-0.747923,P0R0
-0.428355,4.135305,0.784330,-1.909736,-4.870956,-0.889740,P0R0
-0.426809,4.155494,0.785070,-1.864373,-4.796219,-0.832833,P0R0
-0.422569,4.207478,0.788968,-0.066213,-4.401605,-2.250842,P0R0
-0.418568,4.257228,0.792833,-0.114449,-4.317033,-2.211806,P0R0
-0.414782,4.304833,0.796631,-0.158170,-4.269060,-2.178075,P0R0
-0.411350,4.355455,0.800538,-0.185562,-4.193312,-2.093104,P0R0
-0.408121,4.403904,0.804412,-0.174100,-4.234569,-2.059488,P0R0
-0.402443,4.450358,0.811832,-0.271080,-4.107623,-2.008008,P0R0
-0.397067,4.494820,0.819066,-0.724851,-4.387251,-1.900763,P0R0
-0.391980,4.537379,0.826121,-1.381736,-4.239743,-1.670111,P0R0
-0.387224,4.578156,0.833145,-2.921570,-4.195272,-1.762689,P0R0
-0.382730,4.617191,0.840000,-3.099169,-4.140564,-1.752692,P0R0
-0.378487,4.654559,0.846695,-3.355904,-3.866953,-1.618311,P0R0
-0.374724,4.705388,0.853235,-3.596153,-3.720854,-1.686025,P0R0
-0.371180,4.754035,0.859628,-3.854886,-3.779315,-1.572347,P0R0
-0.367954,4.800676,0.866158,-3.682035,-3.944506,-1.222635,P0R0
-0.364923,4.845318,0.872542,-3.369951,-4.124123,-1.269384,P0R0
-0.362080,4.888048,0.878786,-3.162305,-4.301252,-1.381845,P0R0
-0.359414,4.928950,0.884896,-2.942814,-4.448101,-1.594485,P0R0
-0.357054,4.973162,0.891020,-1.993372,-4.923011,-2.111881,P0R0
-0.354852,5.015482,0.897016,-1.930150,-5.060985,-2.207445,P0R0
-0.352856,5.056033,0.903030,-1.374502,-5.371937,-2.112782,P0R0
-0.351001,5.094851,0.908923,-0.957182,-5.732947,-2.126223,P0R0
-0.342958,5.132154,0.909834,-0.266230,-5.542891,-2.034955,P0R0
-0.335322,5.167867,0.910845,0.075187,-5.259039,-1.961861,P0R0
-0.328142,5.207067,0.911919,0.227233,-5.018698,-1.979291,P0R0
-0.321385,5.244635,0.913228,0.188212,-5.035025,-2.160941,P0R0
-0.314980,5.280600,0.914622,0.118653,-5.105327,-2.140757,P0R0
-0.308966,5.315074,0.916238,-0.422767,-5.191891,-1.907843,P0R0
-0.303270,5.348081,0.917926,-0.866737,-5.400078,-1.556968,P0R0
-0.297879,5.379686,0.919684,-1.268758,-5.473300,-1.157907,P0R0
-0.292836,5.409990,0.921650,-2.161127,-5.577518,-0.812420,P0R0
-0.288069,5.439010,0.923674,-2.405285,-5.432911,-0.692435,P0R0
-0.283702,5.471862,0.925896,-2.995407,-4.992237,-0.846495,P0R0
-0.279582,5.503318,0.928165,-3.296357,-4.497326,-0.865459,P0R0
-0.275698,5.533440,0.930478,-3.279620,-4.312072,-0.903895,P0R0
-0.272095,5.562327,0.932979,-3.017617,-4.332037,-1.040614,P0R0
-0.268705,5.589992,0.935514,-2.993569,-4.447324,-1.042721,P0R0
-0.265519,5.616488,0.938083,-2.787791,-4.479202,-1.188751,P0R0
-0.262584,5.641909,0.940829,-1.948456,-4.752870,-1.614911,P0R0
-0.259832,5.666259,0.943600,-1.398866,-4.825979,-1.962374,P0R0
-0.257338,5.694604,0.946396,-0.987789,-4.978666,-2.160607,P0R0
-0.255064,5.721793,0.949361,-0.817053,-4.940036,-2.260874,P0R0
-0.255631,5.747781,0.948864,-0.711797,-5.054734,-2.266864,P0R0
-0.256229,5.772673,0.948535,-0.637088,-4.894526,-2.193060,P0R0
-0.256857,5.796519,0.948367,-0.548079,-4.902016,-2.064267,P0R0
-0.257571,5.819404,0.948498,-0.749512,-4.865642,-1.799997,P0R0
-0.258311,5.841331,0.948771,-0.947792,-4.958299,-1.697578,P0R0
-0.246854,5.892697,0.939312,-1.120968,-4.772790,-1.810265,P0R0
-0.235954,5.941858,0.930414,-1.299814,-4.816311,-1.842436,P0R0
-0.225589,5.988911,0.922052,-1.344923,-4.711248,-1.711424,P0R0
-0.215734,6.033948,0.914204,-1.310356,-4.571001,-1.713815,P0R0
-0.206504,6.082117,0.906994,-1.540844,-4.286093,-1.935593,P0R0
-0.197721,6.128212,0.900210,-1.938876,-4.098309,-1.749371,P0R0
-0.189494,6.172416,0.894167,-2.304734,-3.902622,-1.902787,P0R0
-0.175305,6.214831,0.883530,-2.451026,-3.837733,-1.910560,P0R0
-0.161794,6.255433,0.873507,-2.410317,-3.906281,-1.938523,P0R0
-0.148989,6.294344,0.864220,-2.148725,-4.101993,-1.988646,P0R0
-0.136881,6.336613,0.855489,-1.962013,-4.218287,-2.149894,P0R0
-0.125419,6.377119,0.847438,-1.566390,-4.386429,-2.615182,P0R0
-0.114515,6.415895,0.839890,-1.515963,-4.292675,-2.788511,P0R0
-0.104205,6.453060,0.832972,-0.757694,-4.266377,-2.926873,P0R0
-0.094403,6.488642,0.826507,-0.255279,-4.536546,-3.071020,P0R0
-0.085147,6.522752,0.820626,0.863998,-4.528084,-2.618140,P0R0
-0.076434,6.560432,0.815153,1.407045,-4.578099,-2.429736,P0R0
-0.068162,6.596505,0.810070,1.574567,-4.640743,-2.401990,P0R0
-0.060368,6.631086,0.805512,0.937701,-4.706312,-2.206969,P0R0
-0.052974,6.664197,0.801305,0.436076,-5.016381,-2.231295,P0R0
-0.045962,6.695903,0.797434,0.274590,-5.012002,-2.001783,P0R0
-0.039375,6.726306,0.794036,-0.065247,-4.623669,-2.167159,P0R0
-0.028713,6.770552,0.770604,-0.352105,-4.564942,-2.414987,P0R0
-0.018657,6.817923,0.748350,-0.663584,-4.496912,-2.615376,P0R0
-0.009219,6.863350,0.727526,-0.877078,-4.400506,-2.656640,P0R0
-0.000252,6.906833,0.707765,-0.929482,-4.172876,-2.503624,P0R0
0.008233,6.948478,0.689098,-0.930179,-4.031974,-2.599899,P0R0
0.016229,6.988387,0.671553,-0.853534,-3.808099,-2.499975,P0R0
0.023815,7.026593,0.654929,-0.799274,-3.530861,-2.522819,P0R0
0.031009,7.063170,0.639186,-1.097483,-3.245396,-2.290632,P0R0
0.037690,7.103251,0.624438,-1.044220,-3.096695,-2.237871,P0R0
0.044018,7.141623,0.610489,-1.102836,-2.911815,-2.221278,P0R0
0.049950,7.178401,0.597458,-0.750007,-3.093981,-2.308537,P0R0
0.055503,7.213656,0.585306,-0.329824,-3.455123,-2.584575,P0R0
0.060752,7.247413,0.573840,-0.030656,-3.705132,-2.871036,P0R0
0.062933,7.284710,0.559589,0.292604,-4.099967,-2.801320,P0R0
0.064837,7.320505,0.546428,0.895165,-4.406194,-2.558428,P0R0
0.072896,7.359898,0.528991,1.065269,-4.394406,-2.370028,P0R0
0.080543,7.397611,0.512472,1.165760,-4.287213,-2.007375,P0R0
0.087794,7.433717,0.496831,1.345712,-4.271449,-1.728668,P0R0
0.094622,7.468319,0.482146,1.925453,-4.165161,-1.673535,P0R0
0.101090,7.501450,0.468259,2.065143,-3.970416,-1.799806,P0R0
0.107074,7.538236,0.455291,2.249061,-3.857829,-1.837716,P0R0
0.112735,7.573457,0.443045,2.400069,-3.991555,-1.732617,P0R0
0.118087,7.607179,0.431491,2.447890,-4.181550,-1.683263,P0R0
0.123082,7.639513,0.420755,2.598626,-4.103266,-1.369228,P0R0
0.127798,7.670476,0.410645,2.728825,-4.194933,-1.194237,P0R0
0.147223,7.730485,0.394562,2.942961,-4.156915,-1.189369,P0R0
0.165676,7.787955,0.379497,3.432751,-3.812727,-1.244907,P0R0
0.183261,7.842955,0.365247,3.525675,-3.811603,-1.365509,P0R0
0.200014,7.895593,0.351778,3.556299,-3.752120,-1.442331,P0R0
0.222211,7.951136,0.334208,3.376876,-3.761986,-1.370336,P0R0
0.240615,8.004293,0.314283,2.851048,-4.063757,-1.151337,P0R0
0.258151,8.055168,0.295388,3.142444,-4.155194,-1.390112,P0R0
0.274859,8.103861,0.277479,2.811365,-3.958469,-1.662347,P0R0
0.290774,8.150469,0.260512,2.264872,-3.587397,-1.727643,P0R0
0.305788,8.200143,0.244606,1.468594,-2.999877,-1.635136,P0R0
0.320100,8.247677,0.229515,1.153202,-2.705042,-1.580898,P0R0
0.333724,8.293176,0.215244,0.749530,-2.422453,-1.630412,P0R0
0.346628,8.336771,0.201916,0.642449,-2.446660,-1.412694,P0R0
0.358905,8.378504,0.189332,0.880631,-2.644241,-1.389412,P0R0
0.363941,8.423956,0.197955,1.163632,-2.803101,-1.573296,P0R0
0.369358,8.487560,0.194496,1.243721,-2.760131,-1.693204,P0R0
0.374479,8.548431,0.191373,1.402470,-2.901754,-1.782272,P0R0
0.385636,8.606840,0.183746,1.596682,-3.081881,-1.874241,P0R0
0.396246,8.662744,0.176637,1.927830,-3.350871,-2.049049,P0R0
0.406192,8.721320,0.170207,2.467488,-3.711873,-2.212660,P0R0
0.415645,8.777384,0.164242,3.030060,-4.068405,-2.117026,P0R0
0.424579,8.831083,0.158861,3.893006,-4.737701,-1.891387,P0R0
0.433063,8.882482,0.153899,4.225090,-4.841359,-1.905340,P0R0
0.441036,8.936701,0.149340,4.410198,-4.946078,-1.859026,P0R0
0.445900,8.988556,0.141724,4.478093,-4.942161,-1.794708,P0R0
0.456812,9.038343,0.129806,4.651002,-4.918281,-1.829615,P0R0
0.467186,9.086003,0.118595,4.372566,-4.791753,-1.796072,P0R0
0.476966,9.136647,0.108060,3.909084,-4.697971,-1.583842,P0R0
0.486197,9.185175,0.098359,2.491484,-4.923666,-1.269924,P0R0
0.494965,9.231631,0.089269,2.235480,-5.020520,-1.181968,P0R0
0.503288,9.276105,0.080764,2.326313,-4.966082,-1.246112,P0R0
0.511047,9.323751,0.073004,2.462544,-4.820578,-1.932317,P0R0
0.518407,9.369364,0.065771,2.214424,-4.604422,-2.143308,P0R0
0.525384,9.413032,0.059042,2.156153,-4.238132,-2.242333,P0R0
0.531936,9.454889,0.052983,1.560481,-3.221245,-2.063154,P0R0
0.541679,9.500093,0.039117,1.152097,-2.843365,-1.711384,P0R0
0.550937,9.543371,0.026046,1.353667,-2.819000,-1.591669,P0R0
0.559729,9.584806,0.013735,1.801654,-2.972935,-1.607179,P0R0
0.568015,9.624529,0.002340,2.808046,-3.823413,-1.918104,P0R0
0.575833,9.662602,-0.008226,3.191881,-4.244330,-2.273226,P0R0
0.583169,9.704079,-0.018141,3.629525,-4.538383,-2.068770,P0R0
0.590123,9.743792,-0.027434,3.835849,-4.696524,-2.061731,P0R0
0.596651,9.781869,-0.035940,4.556756,-4.675184,-1.767791,P0R0
0.602833,9.818331,-0.043885,4.819417,-4.721920,-1.740510,P0R0
0.608560,9.853349,-0.050912,5.537825,-5.526299,-1.434165,P0R0
0.623475,9.922176,-0.070894,6.105970,-5.771026,-1.413494,P0R0
0.644055,9.988145,-0.094818,6.317433,-5.356006,-1.359311,P0R0
0.663613,10.051330,-0.117315,6.162776,-5.302358,-1.158151,P0R0
0.682254,10.111802,-0.138636,5.940842,-5.317431,-1.194603,P0R0
0.699876,10.174750,-0.158643,5.117047,-5.210512,-0.890273,P0R0
0.716666,10.234995,-0.177583,4.905671,-5.282459,-0.702630,P0R0
0.732661,10.292656,-0.195503,4.405933,-5.243599,-0.614716,P0R0
0.747832,10.347896,-0.212255,3.794290,-5.037226,-0.169546,P0R0
0.762278,10.400772,-0.228082,3.400328,-5.064496,-0.370493,P0R0
0.775904,10.456442,-0.242880,2.442782,-4.725668,-0.571109,P0R0
0.788873,10.509729,-0.256837,2.294610,-4.485847,-0.608735,P0R0
0.801151,10.560787,-0.269798,2.154077,-4.131005,-0.830561,P0R0
0.819951,10.624836,-0.298893,1.913969,-3.954468,-0.825044,P0R0
0.837806,10.686186,-0.326328,1.607499,-3.263991,-0.868043,P0R0
0.854737,10.749922,-0.352370,1.542175,-3.054687,-0.911996,P0R0
0.870867,10.810923,-0.377080,1.682040,-3.004641,-0.933027,P0R0
0.886169,10.869358,-0.400320,2.165028,-3.270093,-1.132553,P0R0
0.900740,10.925289,-0.422350,2.492101,-3.522498,-1.312534,P0R0
0.914531,10.983843,-0.443222,3.028117,-3.837820,-1.584239,P0R0
0.927597,11.039940,-0.462791,3.789704,-4.095763,-2.321675,P0R0
0.940029,11.093634,-0.481309,4.357925,-4.261565,-2.431280,P0R0
0.951793,11.145083,-0.498627,4.739696,-4.533470,-2.598743,P0R0
0.965616,11.199381,-0.511600,4.866686,-4.418568,-2.538514,P0R0
0.978709,11.251408,-0.523615,4.671392,-4.682261,-2.394212,P0R0
0.991168,11.301211,-0.534908,4.502142,-4.841787,-2.225843,P0R0
1.003019,11.348888,-0.545512,4.405671,-4.983345,-2.021318,P0R0
1.014146,11.399601,-0.555258,3.739028,-5.555852,-1.428699,P0R0
1.024723,11.448148,-0.564382,3.493256,-5.914077,-1.159059,P0R0
1.041092,11.494777,-0.577717,2.727408,-6.060521,-1.096310,P0R0
1.056682,11.539418,-0.590271,2.682982,-5.679571,-1.103508,P0R0
1.071528,11.582159,-0.602078,2.390238,-5.335098,-1.232659,P0R0
1.085598,11.623135,-0.612972,2.008766,-3.840667,-1.443555,P0R0
1.098910,11.667389,-0.623190,1.787097,-3.456458,-1.545200,P0R0
1.111514,11.709812,-0.632564,1.892074,-2.948021,-1.411181,P0R0
1.123504,11.750432,-0.641329,2.253446,-3.024159,-1.526681,P0R0
1.134907,11.789328,-0.649511,2.409915,-3.383344,-1.769410,P0R0
1.145667,11.831593,-0.657135,2.724284,-3.684149,-1.987880,P0R0
1.155831,11.872115,-0.664027,3.126110,-4.608895,-2.783352,P0R0
1.165487,11.910916,-0.670417,3.134629,-4.906666,-2.712057,P0R0
1.174657,11.948073,-0.676327,3.382905,-5.055266,-2.497599,P0R0
1.183299,11.983709,-0.681578,4.305425,-5.034170,-2.258988,P0R0
1.191418,12.022857,-0.686399,4.460038,-5.041630,-2.057092,P0R0
1.205498,12.060448,-0.695813,4.510820,-5.089961,-2.020174,P0R0
1.218834,12.096499,-0.704414,4.336899,-5.339053,-2.018765,P0R0
1.231522,12.131027,-0.712437,4.349278,-5.490085,-1.933710,P0R0
1.252944,12.204458,-0.733158,4.340746,-5.669091,-2.007365,P0R0
1.273366,12.274730,-0.752770,4.384026,-5.651709,-2.069821,P0R0
1.292829,12.341982,-0.771322,4.487139,-5.596926,-2.108229,P0R0
1.311297,12.411364,-0.788860,4.642855,-5.711944,-2.224622,P0R0
1.328827,12.477818,-0.805224,5.024398,-6.094205,-2.552344,P0R0
1.345462,12.541471,-0.820465,5.376718,-6.376593,-2.722060,P0R0
1.361304,12.602394,-0.834836,5.625312,-6.564390,-2.972914,P0R0
1.376323,12.660758,-0.848168,5.617039,-6.728134,-2.918875,P0R0
1.390621,12.716624,-0.860713,5.980976,-6.969035,-2.917043,P0R0
1.404227,12.770099,-0.872504,5.939376,-6.945410,-2.987258,P0R0
1.417174,12.821289,-0.883574,5.943596,-6.960063,-3.294659,P0R0
1.429423,12.870347,-0.893748,6.017099,-8.047978,-3.593284,P0R0
1.441072,12.917314,-0.903272,6.184806,-8.581361,-3.492446,P0R0
1.458284,12.977437,-0.917180,6.262433,-8.910969,-3.569044,P0R0
1.474679,13.034985,-0.930272,6.427977,-8.914355,-3.756461,P0R0
1.490225,13.090124,-0.942377,7.293391,-8.668347,-4.591828,P0R0
1.505026,13.142905,-0.953745,7.432301,-8.485099,-4.856531,P0R0
1.519048,13.193486,-0.964199,7.768677,-8.247933,-4.724510,P0R0
1.532310,13.246927,-0.973988,8.552210,-8.371487,-4.973861,P0R0
1.544860,13.298140,-0.982932,10.041197,-8.271465,-5.153365,P0R0
1.556794,13.347166,-0.991276,10.400635,-8.310318,-5.210098,P0R0
1.568139,13.394103,-0.999046,10.569678,-8.241963,-5.297238,P0R0
1.578922,13.439042,-1.006267,10.498529,-8.275675,-5.198141,P0R0
1.589018,13.487143,-1.012752,9.389028,-8.591280,-4.649332,P0R0
1.598606,13.533194,-1.018743,8.773172,-8.474127,-4.310803,P0R0
1.607707,13.577285,-1.024262,8.317328,-8.294465,-4.286223,P0R0
1.616276,13.619558,-1.029117,7.132405,-8.271767,-4.092818,P0R0
1.630782,13.660138,-1.038556,6.925306,-7.811779,-4.112334,P0R0
1.644440,13.704071,-1.047158,6.535503,-7.445151,-4.101688,P0R0
1.657433,13.746138,-1.055172,6.354743,-7.252507,-4.024569,P0R0
1.669790,13.786420,-1.062623,6.313399,-7.124683,-3.993938,P0R0
1.681472,13.825051,-1.069324,6.367286,-7.640893,-4.369266,P0R0
1.692496,13.867066,-1.075518,6.676889,-8.076555,-4.571768,P0R0
1.702937,13.907325,-1.081120,7.366103,-8.147156,-4.850914,P0R0
1.712718,13.945990,-1.085836,7.633540,-8.507363,-4.968515,P0R0
1.722002,13.983018,-1.090131,7.743352,-8.333300,-5.219824,P0R0
1.730812,14.018483,-1.094024,7.503647,-8.105880,-4.926627,P0R0
1.739020,14.057525,-1.097316,7.134995,-7.715047,-4.531383,P0R0
1.746799,14.094916,-1.100250,6.953742,-7.476889,-4.246081,P0R0
1.754100,14.130782,-1.102624,6.554050,-7.506918,-3.771752,P0R0
1.767393,14.165237,-1.109685,6.164169,-7.792824,-3.566883,P0R0
1.780034,14.198240,-1.116221,5.561242,-7.863086,-3.377313,P0R0
1.791973,14.234875,-1.122254,5.026041,-7.494436,-3.064244,P0R0
1.803252,14.270018,-1.127590,4.642846,-7.490847,-3.142274,P0R0
1.813968,14.303679,-1.132475,4.341751,-7.317077,-3.205083,P0R0
1.824146,14.335925,-1.136930,4.067667,-7.204537,-3.226771,P0R0
1.833729,14.371834,-1.140972,3.919357,-7.070460,-3.193605,P0R0
1.823307,14.426095,-1.075741,3.589744,-7.082917,-3.025463,P0R0
1.829060,14.518472,-1.031545,3.014653,-7.290146,-2.846960,P0R0
1.837103,14.607012,-0.985287,1.803260,-7.427735,-2.412318,P0R0
1.844637,14.691840,-0.940497,1.066056,-7.395330,-1.944702,P0R0
1.851763,14.773038,-0.897387,0.927888,-7.344099,-1.984785,P0R0
1.858419,14.855783,-0.855884,1.063494,-7.286221,-2.056241,P0R0
1.864704,14.934990,-0.815917,1.281134,-7.089786,-2.463662,P0R0
1.870557,15.010893,-0.777142,1.077607,-6.996723,-2.621350,P0R0
1.876075,15.083557,-0.739783,1.042166,-6.949498,-2.831893,P0R0
1.881273,15.153123,-0.703779,1.065802,-6.978177,-2.872661,P0R0
1.886086,15.219807,-0.668790,1.630353,-7.027957,-3.349200,P0R0
1.903048,15.303934,-0.645065,2.013144,-7.221096,-3.518523,P0R0
1.919189,15.384461,-0.622097,2.636492,-7.291739,-3.829741,P0R0
1.934465,15.461628,-0.599573,3.388434,-7.425656,-4.279078,P0R0
1.948993,15.535500,-0.577753,3.546855,-7.286733,-4.226449,P0R0
1.962806,15.606222,-0.556608,3.676510,-7.138651,-4.151556,P0R0
1.975775,15.679030,-0.535825,3.816822,-7.103317,-3.804934,P0R0
1.988095,15.748735,-0.515670,3.799748,-7.423001,-3.668447,P0R0
1.999715,15.815553,-0.495833,3.223312,-8.100581,-3.012020,P0R0
2.010746,15.879529,-0.476582,2.790261,-8.006420,-2.812145,P0R0
2.027514,15.945909,-0.462896,2.751878,-7.904460,-3.010300,P0R0
2.043386,16.009546,-0.449245,2.259193,-7.547491,-3.215418,P0R0
2.058483,16.070482,-0.435908,2.083167,-7.522858,-3.237121,P0R0
2.072678,16.133932,-0.422588,2.277217,-7.451118,-3.338495,P0R0
2.086170,16.194689,-0.409567,2.508232,-7.629632,-3.365006,P0R0
2.098992,16.252870,-0.396833,2.804651,-7.765809,-3.489221,P0R0
2.111092,16.313605,-0.384371,3.204655,-7.859181,-3.608951,P0R0
2.122499,16.371847,-0.371886,4.750281,-7.671110,-4.149701,P0R0
2.142323,16.427849,-0.360943,5.136275,-7.723700,-4.345429,P0R0
2.158337,16.486539,-0.353350,5.621888,-7.621033,-4.457422,P0R0
2.176267,16.542787,-0.342364,5.651751,-7.321271,-4.263217,P0R0
2.193331,16.596656,-0.331572,5.603283,-6.942136,-4.321516,P0R0
2.209403,16.653351,-0.320682,5.100638,-7.275635,-4.293873,P0R0
2.224689,16.707647,-0.309983,4.720311,-7.434706,-4.071209,P0R0
2.239060,16.764750,-0.299179,3.841343,-7.675520,-3.520010,P0R0
2.259100,16.819539,-0.293567,3.659200,-7.458271,-3.743222,P0R0
2.278179,16.872013,-0.287914,3.371526,-7.273025,-4.113440,P0R0
2.296178,16.927374,-0.281934,2.660216,-6.844673,-4.062607,P0R0
2.310606,16.980352,-0.279369,2.493329,-6.750594,-4.272655,P0R0
2.324321,17.031095,-0.276629,2.325342,-6.671690,-4.077893,P0R0
2.339883,17.079907,-0.269705,2.316023,-6.705148,-3.951574,P0R0
2.354597,17.126748,-0.262507,2.862875,-6.499482,-3.963645,P0R0
2.384301,17.217051,-0.273794,3.079201,-6.270912,-3.935367,P0R0
2.412623,17.303487,-0.284299,3.296403,-6.024495,-3.977581,P0R0
2.439558,17.386287,-0.293839,3.154442,-5.110743,-4.126308,P0R0
2.465152,17.470567,-0.302672,2.767507,-4.740724,-4.012591,P0R0
2.489541,17.551242,-0.310829,2.642161,-4.406376,-4.040228,P0R0
2.512696,17.628555,-0.318049,2.289011,-3.842276,-4.399534,P0R0
2.534754,17.702569,-0.324664,2.548131,-3.813731,-4.593318,P0R0
2.559039,17.793642,-0.338855,2.301760,-3.701265,-4.959574,P0R0
2.582093,17.880896,-0.351844,1.984102,-3.247484,-4.553173,P0R0
2.603971,17.964498,-0.363683,1.443147,-3.515858,-4.941931,P0R0
2.624808,18.044525,-0.374713,1.094228,-3.255093,-5.056815,P0R0
2.644651,18.121135,-0.384970,1.015450,-2.952346,-4.887407,P0R0
2.672376,18.204740,-0.395762,0.834172,-2.673280,-4.838486,P0R0
2.698804,18.284771,-0.405792,0.801740,-2.699986,-4.999078,P0R0
2.723914,18.366402,-0.415091,0.788255,-2.853695,-4.971808,P0R0
2.747757,18.444627,-0.423401,0.122127,-2.794110,-4.611846,P0R0
2.770474,18.519513,-0.431057,0.302149,-2.954594,-4.265033,P0R0
2.792029,18.591287,-0.437796,0.851047,-3.555323,-3.958589,P0R0
2.812478,18.665024,-0.443949,0.920884,-3.624048,-3.934519,P0R0
2.831948,18.735617,-0.449541,0.838951,-3.717089,-3.857448,P0R0
2.850399,18.803287,-0.454307,0.465881,-4.007428,-3.845595,P0R0
2.867878,18.873099,-0.458572,0.139299,-4.059495,-3.674279,P0R0
2.884424,18.940022,-0.462068,-0.303207,-4.634925,-4.194201,P0R0
2.897484,19.004037,-0.468632,-0.415436,-5.471605,-4.713979,P0R0
2.909888,19.065334,-0.474618,-0.434308,-6.062936,-5.250637,P0R0
2.921581,19.124116,-0.479757,-0.320436,-6.201829,-5.580306,P0R0
2.932679,19.180409,-0.484378,-0.185214,-5.777919,-5.689541,P0R0
2.943042,19.239423,-0.488212,0.756484,-5.164275,-6.352871,P0R0
2.952868,19.295939,-0.491585,1.161106,-4.900688,-6.625780,P0R0
2.962095,19.350149,-0.494224,1.800528,-4.963700,-7.204785,P0R0
2.970833,19.402071,-0.496455,1.979104,-5.210806,-7.323524,P0R0
2.979021,19.451887,-0.498000,2.244770,-5.461812,-7.363477,P0R0
2.986765,19.499607,-0.499184,2.698773,-5.832653,-7.217948,P0R0
3.000385,19.550443,-0.505028,3.073997,-6.053299,-7.080543,P0R0
3.013239,19.599222,-0.510028,3.878718,-5.867038,-6.984348,P0R0
3.022746,19.645907,-0.517955,3.996925,-5.564044,-6.940145,P0R0
3.031752,19.690633,-0.525241,4.039425,-5.304985,-6.817222,P0R0
3.040113,19.738587,-0.531618,3.883588,-5.138925,-6.550649,P0R0
3.048022,19.784527,-0.537422,3.421687,-5.121612,-6.256103,P0R0
3.055499,19.828541,-0.542676,2.828219,-5.338556,-6.030823,P0R0
3.062477,19.870796,-0.547108,2.167834,-5.429478,-5.325811,P0R0
3.069085,19.911265,-0.551125,1.940029,-5.769176,-5.424864,P0R0
3.075239,19.955066,-0.554670,1.611123,-5.555782,-5.537104,P0R0
3.080951,19.997117,-0.557467,0.275969,-4.333312,-5.285792,P0R0
3.089028,20.037456,-0.556405,-0.337232,-3.916594,-5.428920,P0R0
3.096665,20.076114,-0.555093,-0.874575,-3.647538,-5.498460,P0R0
3.103711,20.113331,-0.552947,-1.340242,-3.343412,-5.723233,P0R0
3.116662,20.154125,-0.555605,-1.299074,-3.478470,-5.943675,P0R0
3.128961,20.193218,-0.557849,-1.094983,-3.599066,-6.149358,P0R0
3.137851,20.230725,-0.562841,-0.693831,-3.845218,-6.175983,P0R0
3.146265,20.266676,-0.567317,-0.579996,-4.025924,-5.972544,P0R0
3.154146,20.306156,-0.571299,-0.372114,-4.165876,-5.697478,P0R0
3.161422,20.344159,-0.574214,-0.066346,-3.818498,-5.371925,P0R0
3.168293,20.380585,-0.576704,-0.159701,-3.812259,-5.246591,P0R0
3.187636,20.470923,-0.600687,0.085720,-3.932802,-5.424883,P0R0
3.205379,20.562977,-0.621305,3.499898,-5.345877,-6.292131,P0R0
3.222259,20.651088,-0.640722,3.562725,-4.868770,-6.008485,P0R0
3.238226,20.735514,-0.658690,3.237928,-4.542507,-5.647864,P0R0
3.250708,20.816288,-0.679013,2.844930,-4.729303,-5.457896,P0R0
3.268936,20.893716,-0.703154,2.000266,-4.961823,-5.233782,P0R0
3.286191,20.967925,-0.725637,-0.214632,-5.409394,-4.974617,P0R0
3.302524,21.043990,-0.746837,-0.797239,-5.182690,-4.932802,P0R0
3.318056,21.116813,-0.766808,-1.223015,-4.932650,-4.686465,P0R0
3.332733,21.186618,-0.785305,-1.103475,-4.889123,-5.096492,P0R0
3.346681,21.253455,-0.802690,-0.848333,-4.679252,-5.298426,P0R0
3.359932,21.317453,-0.819015,-0.308120,-4.559746,-5.634560,P0R0
3.369817,21.378693,-0.837764,0.207857,-4.400130,-5.938906,P0R0
3.379095,21.437423,-0.855089,0.931692,-4.058903,-6.197100,P0R0
3.387822,21.498666,-0.871430,1.092191,-4.156805,-6.503198,P0R0
3.395992,21.557398,-0.886452,1.884678,-4.695594,-6.466978,P0R0
3.403717,21.613646,-0.900514,2.289832,-4.789917,-6.454502,P0R0
3.410928,21.667603,-0.913356,2.972679,-4.122653,-5.986736,P0R0
3.417737,21.719283,-0.925334,3.067874,-3.983250,-5.929655,P0R0
3.424071,21.768872,-0.936182,2.779381,-3.801890,-5.595249,P0R0
3.430040,21.816377,-0.946253,2.698267,-3.923062,-5.488442,P0R0
3.435483,21.862057,-0.954971,1.291768,-4.302412,-5.328402,P0R0
3.440622,21.905802,-0.963081,0.673518,-3.928759,-5.102245,P0R0
3.445447,21.947719,-0.970531,0.373642,-3.758472,-5.287532,P0R0
3.449725,21.998008,-0.977048,-0.182696,-3.568932,-5.386857,P0R0
3.453728,22.046182,-0.982975,-0.320273,-3.718866,-5.615201,P0R0
3.457467,22.092333,-0.988339,-0.340087,-3.524356,-5.612224,P0R0
3.460867,22.136636,-0.992859,0.372247,-3.453387,-5.621883,P0R0
3.464030,22.179085,-0.996876,0.781478,-3.595877,-5.647213,P0R0
3.466886,22.224781,-1.000412,1.266674,-3.813622,-5.870584,P0R0
3.478520,22.268793,-1.004749,2.154634,-4.109225,-5.937200,P0R0
3.489477,22.315982,-1.008591,2.663378,-3.824986,-5.806606,P0R0
3.499866,22.361192,-1.011960,3.151979,-3.563569,-5.804003,P0R0
3.509623,22.404594,-1.014571,3.585050,-3.524112,-5.844611,P0R0
3.518865,22.446183,-1.016763,3.574880,-3.499380,-5.734551,P0R0
3.527534,22.491055,-1.018553,3.496307,-3.593166,-5.578391,P0R0
3.535735,22.534050,-1.019960,3.189795,-4.032140,-5.447077,P0R0
3.543399,22.575333,-1.020693,2.068945,-4.624875,-5.042191,P0R0
3.550550,22.614980,-1.020781,0.789978,-4.768317,-5.229436,P0R0
3.557219,22.657996,-1.020559,0.305953,-4.528890,-5.035980,P0R0
3.563442,22.699279,-1.019811,0.354144,-4.333869,-5.230614,P0R0
3.569303,22.738842,-1.018788,0.409715,-4.240589,-5.332031,P0R0
3.581030,22.781964,-1.022202,0.579576,-3.930827,-5.526033,P0R0
3.594854,22.823328,-1.021718,0.872775,-4.289288,-5.610950,P0R0
3.607985,22.862969,-1.020948,1.110169,-4.599421,-5.628806,P0R0
3.620453,22.900960,-1.019904,1.312152,-4.782587,-5.929210,P0R0
3.629419,22.942435,-1.021730,2.139849,-4.884134,-6.187170,P0R0
3.637904,22.982182,-1.023167,1.105223,-4.567536,-6.307592,P0R0
3.645929,23.020275,-1.024234,0.307708,-4.756768,-6.189862,P0R0
3.659743,23.122230,-1.041531,0.263599,-4.180893,-6.043364,P0R0
3.672865,23.219812,-1.057762,0.261801,-4.115704,-5.963523,P0R0
3.685325,23.313211,-1.072976,0.220316,-4.043096,-5.843936,P0R0
3.696974,23.402782,-1.086597,0.679372,-3.896065,-6.063142,P0R0
3.708026,23.488521,-1.099313,0.611253,-3.855630,-5.951796,P0R0
3.718506,23.570596,-1.111164,0.781236,-4.133772,-5.805858,P0R0
3.728439,23.649168,-1.122187,1.124726,-4.282359,-5.760468,P0R0
3.737760,23.724474,-1.132108,1.741012,-3.360978,-5.299260,P0R0
3.746584,23.796573,-1.141286,1.972133,-3.260471,-5.133165,P0R0
3.754693,23.880660,-1.149752,2.132823,-3.134475,-4.984451,P0R0
3.768650,23.961343,-1.162233,2.063775,-3.112369,-4.817085,P0R0
3.781818,24.038669,-1.173548,1.369763,-3.486129,-4.385772,P0R0
3.794321,24.112700,-1.184056,0.862841,-3.641773,-4.330509,P0R0
3.806108,24.188597,-1.193793,0.176465,-3.797586,-4.419406,P0R0
3.817291,24.261261,-1.202792,-0.434781,-3.677902,-4.556164,P0R0
3.827808,24.330920,-1.210775,-1.214685,-3.285375,-4.649794,P0R0
3.837777,24.397617,-1.218097,-1.447835,-3.263610,-4.965558,P0R0
3.847096,24.466546,-1.224630,-1.672214,-3.236794,-5.116235,P0R0
3.855831,24.532633,-1.230253,-1.015767,-3.017439,-5.376287,P0R0
3.864096,24.595917,-1.235318,-0.613732,-2.969410,-5.538514,P0R0
3.871743,24.661624,-1.239534,0.226730,-2.627257,-5.393499,P0R0
3.878966,24.724543,-1.243253,0.780763,-2.837445,-5.530072,P0R0
3.885608,24.784971,-1.245869,1.634674,-2.787721,-5.595726,P0R0
3.891871,24.842842,-1.248057,1.803554,-2.817996,-5.319897,P0R0
3.897690,24.903287,-1.249836,1.887090,-2.884774,-5.231227,P0R0
3.903166,24.961175,-1.251223,1.818320,-2.646506,-5.106184,P0R0
3.908225,25.016705,-1.251922,1.266288,-2.880391,-4.604910,P0R0
3.912974,25.069893,-1.252277,1.248149,-3.047136,-4.506738,P0R0
3.923805,25.120944,-1.257307,0.664517,-3.414237,-4.804020,P0R0
3.933906,25.174953,-1.261487,0.179986,-3.129702,-4.684394,P0R0
3.943476,25.226687,-1.265170,-0.330255,-3.126594,-5.018101,P0R0
3.952450,25.276332,-1.268061,-0.892671,-2.878326,-5.119272,P0R0
3.960942,25.323892,-1.270511,-0.864028,-2.624248,-5.232057,P0R0
3.966187,25.369503,-1.275663,-0.442299,-2.211842,-5.138150,P0R0
3.971034,25.418225,-1.280275,-0.215479,-2.270624,-5.223821,P0R0
3.975581,25.464902,-1.284369,-0.104567,-2.546802,-5.351184,P0R0
3.979751,25.509712,-1.287651,0.646798,-2.869729,-5.570506,P0R0
3.983651,25.552649,-1.290474,0.769967,-3.348825,-5.997005,P0R0
3.987211,25.598814,-1.292857,0.886737,-3.743144,-6.010105,P0R0
3.990527,25.643046,-1.294820,1.199272,-3.793540,-5.929713,P0R0
3.993521,25.685518,-1.296064,1.394303,-3.605100,-5.489373,P0R0
3.996294,25.726219,-1.296937,1.414197,-3.643250,-5.367095,P0R0
3.998767,25.765315,-1.297138,1.139085,-4.151220,-4.960517,P0R0
4.000963,25.807806,-1.297012,0.984365,-4.416642,-4.669815,P0R0
4.002974,25.848526,-1.296574,0.639430,-4.543092,-4.576019,P0R0
4.004719,25.887640,-1.295519,-0.187486,-4.672782,-4.802640,P0R0
4.006298,25.925130,-1.294192,-0.589761,-4.480357,-4.937884,P0R0
4.014019,25.966188,-1.297611,-1.076663,-4.311901,-5.002995,P0R0
4.021224,26.005624,-1.300242,-1.695025,-3.491718,-5.054610,P0R0
4.028026,26.043424,-1.302440,-2.205775,-3.722028,-4.962359,P0R0
4.034441,26.079658,-1.304222,-2.792537,-3.876930,-4.989603,P0R0
4.040398,26.114482,-1.305287,-3.404462,-3.793305,-4.976922,P0R0
4.046006,26.147870,-1.305987,-3.446722,-3.515973,-4.957906,P0R0
4.054311,26.215162,-1.314463,-3.354110,-3.002477,-5.152965,P0R0
4.062164,26.279598,-1.322249,-3.316718,-2.936253,-5.346990,P0R0
4.069586,26.341304,-1.329374,-3.231459,-2.936905,-5.522946,P0R0
4.076594,26.400399,-1.335868,-3.206399,-2.923196,-5.572376,P0R0
4.083120,26.457085,-1.341437,-2.624397,-3.067418,-5.642075,P0R0
4.089192,26.516398,-1.346443,-2.078799,-3.079617,-5.488861,P0R0
4.094910,26.573204,-1.350909,-1.381008,-2.953976,-5.340139,P0R0
4.106581,26.627804,-1.359544,0.083451,-2.749437,-5.247053,P0R0
4.117653,26.680104,-1.367481,0.507140,-2.619196,-5.352751,P0R0
4.127985,26.735311,-1.374429,0.530203,-2.768517,-5.434163,P0R0
4.137776,26.788191,-1.380752,0.209430,-2.902375,-5.343878,P0R0
4.147073,26.838825,-1.386556,-0.324897,-3.260398,-5.437866,P0R0
4.161773,26.917545,-1.396792,-0.563990,-3.359295,-5.561338,P0R0
4.175654,26.992999,-1.405937,-0.473058,-3.122604,-5.567361,P0R0
4.188840,27.065241,-1.414359,-0.341279,-3.098994,-5.589032,P0R0
4.201362,27.134412,-1.422092,-0.198936,-3.250607,-5.816605,P0R0
4.213079,27.205752,-1.428841,0.358429,-3.097629,-6.079554,P0R0
4.230576,27.274162,-1.439980,0.772355,-3.453837,-6.083150,P0R0
4.247220,27.339668,-1.450308,1.000029,-3.687444,-6.053118,P0R0
4.262879,27.407504,-1.459541,1.757939,-4.187126,-5.472459,P0R0
4.275089,27.472396,-1.471568,2.441398,-4.105640,-5.331322,P0R0
4.286676,27.534538,-1.482747,2.962679,-4.014037,-5.280347,P0R0
4.297501,27.599158,-1.492791,3.254738,-3.989410,-5.435812,P0R0
4.307676,27.661128,-1.501751,2.836126,-4.180690,-5.137727,P0R0
4.317319,27.720476,-1.509996,2.806485,-4.355641,-4.967727,P0R0
4.326283,27.782423,-1.517233,2.065106,-4.111767,-5.120518,P0R0
4.334768,27.841749,-1.523829,1.687946,-4.063987,-5.550753,P0R0
4.342795,27.898570,-1.529814,1.403778,-3.915989,-5.560862,P0R0
4.350383,27.952993,-1.535213,1.604531,-3.713514,-5.687005,P0R0
4.357493,28.010122,-1.540134,1.689423,-3.773380,-5.970163,P0R0
4.364117,28.064928,-1.544191,2.014815,-3.718251,-6.073253,P0R0
4.370365,28.117427,-1.547747,2.390479,-3.887664,-6.305827,P0R0
4.376252,28.167718,-1.550823,2.526416,-4.102932,-6.522206,P0R0
4.387999,28.216176,-1.557796,3.567539,-4.416436,-6.842281,P0R0
4.399065,28.267622,-1.564139,3.869133,-4.781365,-7.598940,P0R0
4.409384,28.317083,-1.569230,4.288470,-4.492551,-7.533016,P0R0
4.419164,28.364470,-1.573772,4.335260,-4.158360,-7.261098,P0R0
4.428428,28.409872,-1.577790,4.289811,-3.863497,-7.118208,P0R0
4.437111,28.453466,-1.580982,4.377533,-3.755123,-6.946095,P0R0
4.445326,28.495242,-1.583708,4.430519,-3.647222,-7.029276,P0R0
4.453093,28.535279,-1.585990,4.288998,-3.509065,-7.014911,P0R0
4.469683,28.619070,-1.600973,4.202271,-3.471399,-6.937764,P0R0
4.485459,28.699284,-1.614975,4.300255,-3.517990,-6.885836,P0R0
4.500456,28.776080,-1.628038,4.422416,-3.603044,-6.786980,P0R0
4.514710,28.849605,-1.640204,4.610695,-3.553630,-6.707340,P0R0
4.528163,28.920093,-1.651184,4.230736,-3.429083,-6.431241,P0R0
4.540860,28.992605,-1.661356,3.720645,-3.591374,-6.192551,P0R0
4.552913,29.062035,-1.670757,3.147466,-3.479688,-5.955303,P0R0
4.564350,29.128518,-1.679418,2.613298,-3.502163,-5.757683,P0R0
4.575111,29.192271,-1.687045,1.879330,-3.066307,-5.770600,P0R0
4.591524,29.258534,-1.698688,1.148074,-2.704997,-5.783527,P0R0
4.607132,29.321988,-1.709494,1.052980,-2.482470,-5.824097,P0R0
4.621969,29.382757,-1.719499,0.554350,-2.232782,-5.983454,P0R0
4.635902,29.446065,-1.728409,0.435720,-2.023774,-5.824244,P0R0
4.649072,29.506761,-1.736354,0.713915,-1.987215,-6.026562,P0R0
4.661579,29.564892,-1.743622,0.720305,-1.912715,-6.255115,P0R0
4.673452,29.620570,-1.750244,0.735565,-1.894397,-6.321582,P0R0
4.684631,29.673993,-1.755917,1.430530,-2.206155,-6.403777,P0R0
4.701212,29.750363,-1.766020,2.023186,-2.277994,-6.565041,P0R0
4.716982,29.823483,-1.775351,2.032122,-2.231379,-7.019435,P0R0
4.731887,29.893584,-1.783615,2.153700,-2.967532,-7.115772,P0R0
4.745973,29.965727,-1.791188,2.319584,-3.153023,-7.072184,P0R0
4.759356,30.034805,-1.798100,2.733392,-3.019368,-7.114921,P0R0
4.772066,30.100951,-1.804381,2.858110,-2.545213,-6.862846,P0R0
4.784046,30.164384,-1.809727,3.229127,-2.505028,-6.456070,P0R0
4.795334,30.230150,-1.814510,3.435499,-2.444466,-6.448092,P0R0
4.806041,30.293130,-1.818754,3.462241,-2.557729,-6.389523,P0R0
4.816105,30.353536,-1.822151,2.953857,-3.083908,-6.281362,P0R0
4.825641,30.411389,-1.825070,2.633999,-3.221827,-6.229479,P0R0
4.840972,30.471922,-1.832537,2.175750,-3.573808,-6.092347,P0R0
4.855546,30.529898,-1.839346,1.854119,-3.979111,-6.267467,P0R0
4.871948,30.590557,-1.841837,1.029209,-4.219814,-6.443523,P0R0
4.887546,30.648653,-1.843888,0.672060,-4.067826,-6.436865,P0R0
4.902288,30.704388,-1.845187,-0.024099,-4.233029,-6.491829,P0R0
4.916218,30.762795,-1.846096,-0.140673,-4.354690,-6.491903,P0R0
4.929365,30.818828,-1.846302,0.685562,-4.721191,-7.017024,P0R0
4.948229,30.872602,-1.851172,1.330347,-4.878058,-7.326554,P0R0
4.966102,30.929134,-1.855496,1.848840,-4.558530,-7.528388,P0R0
4.983019,30.983374,-1.858965,2.674117,-5.323642,-7.237882,P0R0
4.999021,31.035422,-1.861615,3.321927,-5.355667,-7.014810,P0R0
5.014157,31.090303,-1.863815,3.306288,-5.140115,-6.765005,P0R0
5.028543,31.142875,-1.865585,3.307675,-4.982191,-6.784117,P0R0
5.042213,31.193238,-1.866943,3.245424,-4.705226,-6.540764,P0R0
5.055029,31.246598,-1.867572,2.688445,-4.647012,-6.153724,P0R0
5.067198,31.297716,-1.867839,2.349624,-4.608659,-6.041831,P0R0
5.078747,31.346688,-1.867759,1.850527,-4.207038,-6.062596,P0R0
5.089617,31.393700,-1.867011,0.767168,-4.190768,-6.212997,P0R0
5.099844,31.443766,-1.865960,0.216593,-3.814645,-6.127093,P0R0
5.109450,31.491824,-1.864284,-0.015916,-3.588392,-6.207703,P0R0
5.134187,31.588318,-1.880803,0.029525,-3.559259,-6.228279,P0R0
5.157754,31.680684,-1.896265,0.134691,-3.457127,-6.379917,P0R0
5.180030,31.769283,-1.910040,-0.012115,-3.318765,-6.601812,P0R0
5.201246,31.854099,-1.922875,-0.076309,-3.203046,-6.765376,P0R0
5.221280,31.940407,-1.934475,-0.306079,-3.257796,-6.833374,P0R0
5.240264,32.023123,-1.944893,-1.217734,-2.832380,-6.622560,P0R0
5.258331,32.102313,-1.954517,-1.550370,-2.731428,-6.640250,P0R0
5.275522,32.178131,-1.963382,-1.630531,-2.692094,-6.675805,P0R0
5.291874,32.250725,-1.971521,-1.582331,-2.677354,-6.778691,P0R0
5.307425,32.320235,-1.978967,-1.517415,-2.767536,-6.915257,P0R0
5.328423,32.392010,-1.990415,-0.773194,-3.139308,-7.572225,P0R0
5.345717,32.460694,-2.004464,-0.511910,-3.176454,-7.968242,P0R0
5.362167,32.526466,-2.017559,-0.199775,-3.168564,-7.940050,P0R0
5.377726,32.589546,-2.029403,0.857424,-3.324627,-7.658725,P0R0
5.392518,32.649958,-2.040389,1.440297,-3.488921,-7.623301,P0R0
5.409930,32.723026,-2.058661,2.306701,-4.345684,-7.891911,P0R0
5.426408,32.793083,-2.075453,3.123949,-5.022869,-8.052465,P0R0
5.439381,32.860124,-2.094610,3.605821,-4.872207,-7.870708,P0R0
5.451447,32.929528,-2.111907,4.823913,-4.824876,-7.882548,P0R0
5.462899,32.995989,-2.128106,4.787218,-4.521039,-7.891692,P0R0
5.473764,33.059635,-2.143255,4.555841,-4.322271,-7.866211,P0R0
5.483981,33.120681,-2.157059,3.846929,-3.739878,-7.837745,P0R0
5.493585,33.184169,-2.169917,3.157266,-3.490437,-7.772930,P0R0
5.502596,33.245064,-2.181529,1.914532,-3.579294,-7.327476,P0R0
5.511127,33.303388,-2.192292,1.571360,-3.874911,-7.182528,P0R0
5.525412,33.364466,-2.206905,0.766718,-3.852688,-6.956511,P0R0
5.538985,33.422965,-2.220537,0.607728,-3.593483,-6.845613,P0R0
5.551879,33.478998,-2.233231,0.577095,-3.437112,-6.849861,P0R0
5.564044,33.537692,-2.245027,0.753805,-3.349551,-6.843352,P0R0
5.578118,33.594138,-2.251838,0.730496,-3.362708,-6.796498,P0R0
5.591411,33.653227,-2.258008,0.912357,-3.342366,-6.648437,P0R0
5.603950,33.709916,-2.263222,1.355732,-3.270687,-6.590678,P0R0
5.622236,33.764320,-2.272871,1.489406,-3.168651,-6.613894,P0R0
5.639470,33.821549,-2.281412,1.602549,-2.862375,-6.679947,P0R0
5.655865,33.876367,-2.289235,1.710901,-2.909166,-6.729981,P0R0
5.671377,33.933899,-2.296372,1.734423,-2.875994,-6.759933,P0R0
5.686126,33.989007,-2.302854,1.772180,-2.830004,-6.820416,P0R0
5.700059,34.041890,-2.308364,1.825860,-2.649907,-6.881657,P0R0
5.713217,34.097572,-2.313289,1.843015,-2.563775,-6.899995,P0R0
5.732008,34.151105,-2.322317,1.663453,-2.432495,-6.829744,P0R0
5.749812,34.207409,-2.330606,1.628450,-2.354289,-6.777067,P0R0
5.766753,34.261343,-2.338187,1.616519,-2.315391,-6.760861,P0R0
5.782889,34.312988,-2.345179,1.612015,-2.254594,-6.708740,P0R0
5.798154,34.367485,-2.351521,1.600550,-2.156942,-6.700509,P0R0
5.812582,34.419785,-2.356896,1.552557,-2.022522,-6.728280,P0R0
5.826208,34.469982,-2.361347,1.054793,-1.757594,-6.624382,P0R0
5.867390,34.578766,-2.393730,0.955577,-1.804072,-6.627656,P0R0
6.631965,36.417531,-2.856046,0.833684,-1.874944,-6.675012,P1R0
6.932039,37.391333,-3.140759,1.045237,-1.918239,-6.694414,P1R0
7.021041,37.721159,-3.230164,1.244435,-1.968000,-6.703219,P1R0
7.057398,37.866489,-3.265149,1.375904,-1.972457,-6.763302,P1R0
7.072496,37.943048,-3.271840,1.294205,-1.928107,-6.854145,P1R0
7.077524,38.029589,-3.270804,1.015028,-1.851546,-6.892938,P1R0
7.127803,38.203294,-3.306468,0.868941,-1.816462,-6.933771,P1R0
7.156653,38.311517,-3.322501,0.844140,-1.717672,-6.961694,P1R0
7.171195,38.373904,-3.327510,0.733489,-1.673902,-6.957480,P1R0
7.174868,38.401921,-3.324160,0.723649,-1.666853,-6.967367,P1R0
7.169807,38.402625,-3.314102,0.676323,-1.631295,-6.969081,P1R0
7.156554,38.412866,-3.296382,0.720144,-1.573721,-6.998785,P1R0
7.137665,38.399142,-3.274593,0.740670,-1.534219,-6.963431,P1R0
7.113912,38.367044,-3.247582,0.857437,-1.466375,-7.035458,P1R0
7.086670,38.321132,-3.216656,0.841873,-1.421553,-7.091641,P1R0
7.057293,38.294945,-3.185112,0.790692,-1.398560,-7.104932,P1R0
7.065340,38.258790,-3.183470,0.752521,-1.406365,-7.141463,P1R0
7.068402,38.215693,-3.178787,0.647701,-1.375202,-7.150493,P1R0
7.067445,38.169129,-3.171265,0.540237,-1.299040,-7.187983,P1R0
7.062487,38.152243,-3.159543,0.259716,-1.191784,-7.164245,P1R0
7.055512,38.132133,-3.146618,0.058862,-1.135593,-7.151200,P1R0
7.046749,38.111069,-3.130923,-0.443411,-1.001064,-7.076322,P1R0
7.037357,38.089742,-3.115252,-0.768002,-0.939801,-7.016128,P1R0
7.027798,38.069143,-3.099903,-1.121042,-0.849083,-6.984901,P1R0
7.017936,38.079975,-3.085080,-1.542614,-0.771819,-6.929143,P1R0
7.008073,38.088674,-3.068833,-2.119572,-0.747962,-6.784281,P1R0
6.982802,38.094809,-3.074199,-2.386583,-0.750173,-6.706766,P1R0
6.960817,38.099118,-3.077470,-2.609673,-0.734313,-6.664666,P1R0
6.941058,38.132559,-3.076679,-2.866560,-0.690357,-6.618606,P1R0
6.924461,38.160242,-3.074386,-2.993798,-0.664635,-6.630419,P1R0
6.910765,38.182691,-3.070767,-3.060747,-0.656115,-6.636073,P1R0
6.899168,38.201056,-3.063918,-3.156996,-0.598719,-6.653524,P1R0
6.889917,38.215303,-3.056416,-3.161030,-0.596924,-6.675350,P1R0
6.920329,38.256645,-3.078333,-3.216689,-0.599763,-6.642418,P1R0
6.946188,38.290952,-3.093226,-3.555009,-0.532375,-6.639342,P1R0
6.968041,38.318350,-3.103829,-3.785492,-0.507278,-6.588266,P1R0
6.985528,38.340235,-3.108464,-4.050708,-0.476699,-6.527267,P1R0
6.999466,38.356810,-3.109984,-4.314540,-0.454852,-6.446926,P1R0
7.009202,38.399460,-3.106751,-4.878464,-0.395332,-6.270004,P1R0
7.016217,38.433756,-3.101603,-5.006686,-0.365372,-6.235388,P1R0
7.055618,38.612330,-3.120672,-5.077275,-0.499837,-6.261083,P1R0
7.125354,38.762487,-3.162461,-5.187570,-0.471089,-6.269929,P1R0
7.182170,38.914959,-3.195382,-5.244656,-0.435189,-6.249852,P1R0
7.226727,39.038764,-3.216520,-5.470876,-0.356094,-6.224940,P1R0
7.261184,39.135881,-3.230954,-5.675195,-0.282934,-6.185469,P1R0
7.286782,39.209635,-3.239573,-5.884300,-0.248168,-6.164426,P1R0
7.303806,39.293932,-3.241165,-6.146056,-0.184047,-6.033183,P1R0
7.314601,39.356800,-3.238982,-6.262519,-0.173315,-5.976134,P1R0
7.319813,39.402067,-3.231691,-6.449066,-0.139991,-5.891404,P1R0
7.321049,39.432198,-3.222386,-6.520806,-0.103999,-5.898752,P1R0
7.319228,39.450072,-3.211641,-6.593112,-0.139028,-5.883343,P1R0
7.367687,39.490553,-3.204053,-6.766939,-0.150385,-5.980745,P1R0
7.406536,39.518740,-3.195268,-6.935794,-0.127793,-6.003212,P1R0
7.436227,39.537408,-3.183531,-7.189473,-0.253826,-6.024883,P1R0
7.457881,39.577921,-3.171543,-7.295539,-0.274643,-5.962103,P1R0
7.473103,39.607516,-3.159523,-7.438339,-0.300916,-5.895592,P1R0
7.482420,39.628554,-3.145530,-7.574588,-0.370791,-5.656655,P1R0
7.487368,39.642066,-3.132100,-7.650385,-0.346181,-5.539008,P1R0
7.487851,39.680135,-3.117191,-7.919176,-0.338908,-5.388645,P1R0
7.523900,39.709514,-3.133163,-8.108724,-0.318696,-5.295763,P1R0
7.551750,39.731469,-3.143399,-8.584678,-0.315771,-5.212639,P1R0
7.572343,39.776692,-3.150491,-8.821129,-0.305221,-5.132962,P1R0
7.584447,40.337236,-2.536221,-9.265059,-0.244137,-4.983483,P1R0
7.602358,40.966715,-1.854043,-9.405186,-0.209518,-4.953683,P2R0
7.607499,41.489833,-1.266946,-9.498155,-0.177494,-4.893834,P2R0
7.604068,41.858264,-0.837455,-9.771417,-0.154580,-4.828181,P2R0
7.596283,42.131435,-0.557229,-9.865676,-0.135907,-4.817398,P2R0
7.586683,42.293107,-0.387617,-10.170107,-0.108802,-4.776108,P2R0
7.577199,42.374273,-0.299865,-10.381722,-0.068850,-4.749229,P2R0
7.568323,42.399381,-0.269026,-10.510582,-0.002562,-4.733930,P2R0
7.560275,42.386538,-0.276647,-10.641068,0.056294,-4.775825,P2R0
7.559061,42.430257,-0.400273,-10.969194,0.109195,-4.872178,P2R0
7.557522,42.442931,-0.517892,-11.128744,0.135450,-4.898659,P2R0
7.555134,42.435154,-0.620145,-11.460943,0.224607,-4.962291,P2R0
7.552103,42.414738,-0.704028,-11.863316,0.197015,-4.963172,P2R0
7.548597,42.426803,-0.771734,-11.945564,0.165702,-4.937739,P2R0
7.545408,42.427841,-0.823349,-12.105509,0.168114,-4.944205,P2R0
7.540650,42.463227,-0.853924,-12.265469,0.078453,-4.801297,P2R0
7.536570,42.485826,-0.872767,-12.325768,0.269013,-4.686357,P2R0
7.533099,42.498612,-0.881946,-12.405097,0.355920,-4.696526,P2R0
7.528889,42.544913,-0.880437,-12.583696,0.157467,-4.406526,P2R0
7.576054,42.578502,-0.913635,-12.656547,-0.012306,-4.389612,P2R0
7.612441,42.601698,-0.931857,-13.440194,0.209734,-4.301035,P2R0
7.639044,42.655637,-0.941559,-13.908902,0.246153,-4.386548,P2R0
7.678419,42.695632,-0.913333,-14.706474,0.460344,-4.381066,P2R0
7.706022,42.762769,-0.885847,-15.108334,0.532024,-4.439816,P2R0
7.723704,42.812158,-0.857103,-16.383471,0.524690,-4.409324,P2R0
7.733359,42.885797,-0.831415,-16.900987,0.494587,-4.249765,P2R0
7.736832,42.939334,-0.805849,-17.799416,0.457757,-3.938862,P2R0
7.736383,42.975416,-0.784010,-18.090052,0.416902,-3.825657,P2R0
7.732642,43.037536,-0.765538,-18.405495,0.464322,-3.761593,P2R0
7.778078,43.081560,-0.789728,-18.781032,0.556884,-3.681542,P2R0
7.811429,43.110923,-0.804774,-19.179284,0.676873,-3.616140,P2R0
7.833588,43.168803,-0.811479,-19.829034,0.721512,-3.493965,P2R0
7.847710,43.209061,-0.814060,-20.153929,0.760243,-3.391243,P2R0
7.854814,43.235884,-0.810027,-20.995868,0.881279,-3.215137,P2R0
7.856553,43.291400,-0.803775,-21.420368,0.901720,-3.141593,P2R0
7.855038,43.330219,-0.795882,-21.773821,0.927659,-3.020829,P2R0
7.850121,43.396179,-0.783748,-22.474687,1.068043,-2.901306,P2R0
7.844206,43.443037,-0.771531,-22.834404,1.097041,-2.795104,P2R0
7.858746,43.514423,-0.732164,-23.207333,1.032927,-2.792461,P2R0
7.868506,43.565580,-0.696604,-23.796550,1.011608,-2.594130,P2R0
8.100400,44.360845,-0.677276,-23.916492,0.897998,-2.534397,P2R0
8.281591,44.981408,-0.661384,-23.805285,0.882224,-2.622628,P2R0
8.415212,45.483973,-0.645133,-23.554347,1.139938,-2.888014,P2R0
8.509004,45.841175,-0.631633,-23.425311,1.375948,-3.008501,P2R0
8.569262,46.117747,-0.620257,-23.262269,1.413003,-3.033741,P2R0
8.625100,46.290650,-0.583109,-23.095091,1.402698,-3.080239,P2R0
8.656282,46.384113,-0.549723,-22.614818,1.498498,-3.185052,P2R0
8.739699,46.539272,-0.535455,-22.884920,1.539803,-3.127407,P2R0
8.794796,46.667872,-0.524193,-23.376905,1.905987,-2.885536,P2R0
8.827184,46.739247,-0.511948,-24.742165,2.277986,-3.151785,P2R0
8.842139,46.807519,-0.501763,-25.266738,2.501480,-3.246455,P2R0
8.844390,46.838231,-0.489898,-25.773471,2.604921,-3.861884,P2R0
8.837915,46.881611,-0.479612,-26.303249,2.427672,-3.922422,P2R0
8.825962,46.899522,-0.467335,-26.593574,2.106271,-3.702182,P2R0
8.811664,46.899048,-0.456462,-26.454644,2.129716,-3.451960,P2R0
8.795476,46.927458,-0.443523,-26.176198,2.322998,-3.226721,P2R0
8.780252,46.940411,-0.432770,-25.883300,2.196727,-3.254002,P2R0
8.815923,46.984158,-0.459600,-25.806109,2.335967,-3.656183,P2R0
8.842955,47.012148,-0.479340,-25.971078,1.897297,-3.770588,P2R0
8.861641,47.028812,-0.489247,-25.657880,1.270021,-3.430325,P2R0
8.873895,47.036407,-0.493846,-25.516195,1.175412,-3.254403,P2R0
8.880299,47.077575,-0.493998,-25.276419,1.291475,-2.947324,P2R0
8.882795,47.106266,-0.490583,-24.905664,1.588135,-2.929066,P2R0
8.881165,47.165592,-0.481304,-24.741212,2.239258,-2.914288,P2R0
8.877200,47.209384,-0.467562,-25.291646,2.394567,-3.103313,P2R0
8.871728,47.279269,-0.453731,-26.215535,2.428628,-2.942857,P2R0
8.866041,47.329723,-0.440187,-26.541342,2.571936,-2.805130,P2R0
8.860493,47.364020,-0.427156,-26.949701,2.247076,-3.099358,P2R0
8.854038,47.426146,-0.411608,-27.705531,2.671406,-3.573932,P2R0
8.848330,47.469891,-0.397373,-27.675227,2.736289,-3.574221,P2R0
8.842121,47.539331,-0.381228,-27.880081,3.270535,-3.489495,P2R0
8.836278,47.589283,-0.363693,-28.212140,3.633974,-3.420701,P2R0
8.831463,47.622434,-0.348352,-28.100463,3.670780,-3.364869,P2R0
8.877109,47.683685,-0.372309,-27.364261,3.706422,-3.699245,P2R0
8.912354,47.766182,-0.389890,-26.821561,3.698985,-3.698621,P2R0
8.938008,47.825986,-0.398240,-25.780028,3.538114,-3.808558,P2R0
8.955278,47.906056,-0.401799,-25.299896,3.238708,-3.588918,P2R0
8.966201,47.962157,-0.401321,-24.897615,3.452429,-3.393736,P2R0
8.970788,48.039413,-0.394438,-24.845995,3.482822,-3.279789,P2R0
8.993227,48.093184,-0.358377,-24.901822,3.722948,-3.184031,P2R0
9.007303,48.168324,-0.323723,-25.616457,3.662673,-3.053715,P2R0
9.015779,48.219928,-0.294328,-26.161560,3.450727,-2.875114,P2R0
9.040662,48.292825,-0.242501,-26.727738,3.466857,-2.809973,P2R0
9.057204,48.382539,-0.200772,-27.941666,3.502361,-2.376650,P2R0
9.066839,48.446154,-0.164834,-28.816974,3.875070,-2.368865,P2R0
9.071645,48.487665,-0.137114,-29.581370,3.952831,-2.627224,P2R0
9.071861,48.513148,-0.111363,-30.777983,3.982003,-2.695951,P2R0
9.364351,49.487344,-0.114275,-31.231234,3.916935,-2.713809,P2R0
9.547709,50.094287,-0.121609,-31.532129,4.090061,-2.767832,P1R0
9.678281,50.528935,-0.124190,-31.890026,4.183071,-2.864433,P1R0
9.775734,50.888720,-0.121694,-32.414811,4.450872,-2.818316,P1R0
9.850574,51.168151,-0.117846,-32.878150,4.617374,-2.834226,P1R0
9.892939,51.403270,-0.039123,-33.053413,4.876360,-2.235275,P1R0
9.922087,51.581510,0.029749,-32.759100,4.925109,-1.954401,P1R0
9.939811,51.710126,0.089707,-32.588280,4.825535,-1.960134,P1R0
9.946060,51.883001,0.143522,-32.326108,5.397496,-2.162944,P1R0
9.981418,52.009326,0.162213,-32.353724,5.581757,-2.237675,P1R0
10.006068,52.094515,0.176802,-32.405111,5.517225,-2.212619,P1R0
10.021632,52.145625,0.188116,-32.850363,5.680008,-2.158848,P1R0
10.028809,52.200045,0.199333,-34.079184,5.649634,-2.134118,P1R0
10.029780,52.229785,0.210796,-34.893245,5.569535,-2.413790,P1R0
10.026495,52.239799,0.220329,-35.303498,5.590304,-2.553961,P1R0
10.019688,52.235703,0.230853,-35.930517,6.045141,-2.647485,P1R0
10.010425,52.251066,0.240011,-36.220426,6.301645,-2.641237,P1R0
10.000064,52.254723,0.248170,-36.268289,6.362418,-2.482252,P1R0
9.989231,52.249719,0.255636,-35.953733,6.357627,-2.313277,P1R0
9.977465,52.239886,0.267491,-34.818766,5.787606,-2.170182,P1R0
9.966194,52.225883,0.278367,-34.435734,5.777160,-2.432350,P1R0
9.954693,52.269443,0.288457,-33.914679,5.615084,-2.408347,P1R0
9.944210,52.302723,0.297933,-33.198677,5.315020,-2.349796,P1R0
9.934344,52.327859,0.309362,-32.767500,5.235913,-2.317169,P1R0
9.925161,52.375560,0.320090,-32.874485,5.141979,-2.242272,P1R0
9.917175,52.412606,0.330243,-33.258851,5.076357,-2.189768,P1R0
9.909841,52.441083,0.342356,-33.919297,5.170467,-1.809743,P1R0
9.903121,52.491680,0.353745,-34.193728,5.136894,-1.560589,P1R0
9.897571,52.531027,0.363914,-34.698709,5.062235,-1.464556,P1R0
9.892459,52.561412,0.376084,-36.138060,4.880625,-1.203459,P1R0
9.887720,52.613552,0.387558,-36.839549,4.874680,-1.161876,P1R0
9.883778,52.654273,0.398433,-37.192109,5.183348,-1.394844,P1R0
9.880041,52.685718,0.411227,-38.199195,5.074702,-1.730071,P1R0
9.876450,52.738647,0.423237,-38.513165,5.083751,-1.732388,P1R0
9.873445,52.779925,0.434565,-38.785752,4.855804,-1.899322,P1R0
9.870921,52.811104,0.445310,-38.989674,4.760793,-1.839957,P1R0
9.851704,52.864086,0.437438,-39.170774,5.030069,-1.930799,P1R0
9.835393,52.905329,0.431942,-39.115308,5.050427,-2.101865,P1R0
9.821322,52.937043,0.431202,-38.506793,4.576020,-2.840689,P1R0
9.809296,52.990042,0.432289,-38.463318,4.092404,-3.176037,P1R0
9.799581,53.031241,0.435043,-38.296506,3.098828,-3.166864,P1R0
9.791879,53.062233,0.439282,-38.083417,2.857762,-2.963173,P1R0
9.785424,53.085225,0.447250,-37.561196,1.776142,-2.648285,P1R0
9.779999,53.101611,0.458390,-36.858500,1.715472,-2.795706,P1R0
9.775874,53.112040,0.469725,-36.727023,2.013214,-2.765110,P1R0
9.771839,53.177743,0.481130,-36.673900,2.737908,-2.762193,P1R0
9.768774,53.230684,0.492509,-36.707743,3.244309,-2.796735,P1R0
9.627877,53.916516,1.376407,-36.316438,3.218630,-2.503439,P1R0
9.469924,54.685140,2.358192,-35.997327,3.243768,-2.382370,P2R0
9.372491,55.147115,2.980676,-35.582393,3.337046,-2.427623,P1R0
9.298910,55.523197,3.447546,-35.348690,3.259701,-2.476480,P1R0
9.243175,55.806204,3.801396,-35.151990,3.330036,-2.528859,P1R0
9.200658,56.017877,4.070705,-35.474764,3.402169,-2.537572,P1R0
9.184046,56.260817,4.289222,-35.324414,3.498772,-2.682597,P1R0
9.174408,56.440828,4.445446,-35.158644,3.333826,-2.731111,P1R0
9.169822,56.568587,4.552611,-34.895037,3.524966,-2.324372,P1R0
9.169744,56.651923,4.616692,-34.465775,3.605078,-2.131472,P1R0
9.172711,56.728213,4.645500,-34.250660,4.132181,-2.030782,P1R0
9.177470,56.771851,4.650539,-33.826919,4.424673,-1.972143,P1R0
9.183808,56.788941,4.635626,-33.665453,4.573953,-1.996841,P1R0
9.190378,56.786497,4.609784,-34.019239,4.506159,-2.026910,P1R0
9.197273,56.769216,4.574918,-34.452524,4.256170,-2.017456,P1R0
9.204040,56.741802,4.535241,-34.895360,3.946055,-1.883451,P1R0
9.210349,56.708133,4.494047,-35.450214,3.729091,-1.996989,P1R0
9.177241,56.671423,4.486602,-36.000271,3.633703,-2.565166,P1R0
9.148749,56.663938,4.476878,-36.456581,3.667073,-2.561834,P1R0
9.124489,56.653593,4.469152,-36.656147,3.938276,-2.641332,P1R0
9.104116,56.641759,4.464053,-36.722857,4.122829,-2.734310,P1R0
9.087821,56.628771,4.459067,-36.622167,3.958312,-2.708935,P1R0
9.075075,56.615538,4.454780,-36.400665,3.695400,-2.909398,P1R0
9.065353,56.602740,4.451598,-35.928381,3.409599,-2.961057,P1R0
9.041416,56.591330,4.432083,-35.353818,3.422875,-2.913099,P1R0
9.021605,56.611083,4.416768,-34.828775,3.035707,-2.826120,P1R0
9.005923,56.627617,4.405565,-34.531674,3.242088,-3.083062,P1R0
8.993203,56.641973,4.401123,-34.048832,3.599899,-2.668556,P1R0
8.983584,56.653655,4.399818,-33.955477,3.725926,-2.727117,P1R0
8.976535,56.663020,4.401302,-34.294566,3.824296,-2.695712,P1R0
8.970965,56.671148,4.408086,-34.857705,3.279107,-2.164345,P1R0
8.966648,56.707527,4.416496,-35.287413,3.225754,-1.918447,P1R0
8.963743,56.737901,4.426208,-35.490503,3.426638,-2.048454,P1R0
8.961304,56.763508,4.439805,-36.016514,3.583075,-2.311119,P1R0
8.959248,56.814087,4.453719,-36.063481,3.934914,-2.280010,P1R0
8.956978,56.856787,4.472066,-36.269826,4.319317,-2.356553,P1R0
8.955315,56.891202,4.489729,-36.257833,4.525171,-2.374764,P1R0
8.954077,56.918282,4.506630,-36.317348,4.642060,-2.507887,P1R0
8.952036,56.969731,4.525617,-36.212863,4.558538,-2.495099,P1R0
8.950312,57.011107,4.543387,-35.577079,4.156575,-2.597372,P1R0
8.948205,57.044288,4.562874,-34.710606,3.747599,-3.159441,P1R0
8.946317,57.069625,4.580850,-34.650563,4.005100,-3.264681,P1R0
8.943498,57.119022,4.600320,-34.149316,4.059122,-2.839619,P1R0
8.940930,57.158198,4.618113,-34.280463,4.306061,-2.882539,P1R0
8.881429,57.367504,4.643765,-34.335852,4.524618,-2.904239,P1R0
8.830209,57.542526,4.669556,-33.881509,4.982316,-2.852052,P1R0
8.786902,57.685713,4.695306,-34.072557,4.654384,-3.011080,P1R0
8.751523,57.799367,4.718006,-33.945835,4.430468,-3.252749,P1R0
8.722682,57.887674,4.740886,-33.783160,4.270229,-3.465256,P1R0
8.662073,57.952742,4.790905,-33.777568,4.207100,-3.573201,P1R0
8.612757,57.998769,4.833954,-33.885387,4.081645,-3.584621,P1R0
8.572520,58.059793,4.873509,-33.577018,3.908800,-3.230291,P1R0
8.541362,58.103452,4.906927,-33.559380,4.300768,-3.198301,P1R0
8.518022,58.132714,4.934953,-33.498456,4.364285,-3.018919,P1R0
8.500786,58.180316,4.958343,-33.479165,4.500063,-2.919452,P1R0
8.472320,58.214637,4.960162,-33.913830,4.567069,-2.924687,P1R0
8.450831,58.237532,4.961477,-34.086424,4.589989,-3.031026,P1R0
8.435233,58.251216,4.962795,-34.447398,4.400377,-3.113980,P1R0
8.424500,58.257676,4.964491,-35.263354,4.550099,-3.304823,P1R0
8.416762,58.289200,4.968995,-36.011645,4.622557,-3.164146,P1R0
8.412234,58.312086,4.973977,-35.980122,4.516485,-3.266229,P1R0
8.410167,58.327818,4.979546,-35.979167,4.531195,-3.198665,P1R0
8.409319,58.338504,4.988653,-36.217465,5.323927,-3.240190,P1R0
8.409230,58.345266,5.000879,-36.581535,5.509023,-3.361202,P1R0
8.409531,58.349086,5.015790,-36.803064,5.703603,-3.265508,P1R0
8.391038,58.559748,5.009509,-36.625796,5.851856,-3.228714,P1R0
8.375908,58.736362,5.005779,-36.477608,6.025816,-3.325324,P1R0
8.363756,58.881146,5.004504,-36.283673,6.357297,-3.247770,P1R0
8.353591,58.997696,5.008414,-35.969635,6.669203,-3.147004,P1R0
8.345703,59.088392,5.013961,-35.738598,6.684157,-3.034531,P1R0
8.339712,59.156614,5.020930,-35.608655,6.666635,-2.946353,P1R0
8.334672,59.206454,5.032010,-35.832291,6.590602,-2.752295,P1R0
8.330467,59.270276,5.043654,-36.093600,6.641165,-2.576804,P1R0
8.327511,59.316315,5.054970,-36.437002,6.578082,-2.420843,P1R0
8.324783,59.348449,5.069560,-37.830211,6.113600,-2.340465,P1R0
8.322154,59.369292,5.086865,-38.916922,6.232163,-2.375982,P1R0
8.281996,59.379867,5.133379,-39.345511,6.230458,-2.410608,P1R0
8.247610,59.413069,5.174589,-39.775752,6.219027,-2.490743,P1R0
8.218541,59.436972,5.213633,-40.170344,6.334737,-2.608184,P1R0
8.194933,59.452568,5.247526,-40.489304,6.429773,-2.701004,P1R0
8.160050,59.461281,5.256179,-40.741837,6.581827,-2.759282,P1R0
8.130670,59.466373,5.269644,-40.824127,6.858841,-2.687845,P1R0
8.106927,59.497442,5.281610,-40.897937,6.918208,-2.815615,P1R0
8.088581,59.521030,5.292438,-40.984061,6.746823,-2.912413,P1R0
8.074842,59.538295,5.302437,-40.762955,6.564249,-3.013436,P1R0
8.064357,59.551071,5.314787,-40.879030,6.555341,-3.432972,P1R0
8.057094,59.559519,5.326341,-40.879003,6.806835,-3.396873,P1R0
8.052551,59.564370,5.336563,-41.040278,7.263865,-3.614563,P1R0
8.049979,59.566644,5.346459,-41.211550,7.582195,-3.578820,P1R0
8.007286,59.747108,5.389000,-40.934038,8.193378,-3.507273,P1R0
7.971395,59.899509,5.429358,-40.789651,8.431746,-3.414832,P1R0
7.942324,60.024806,5.464495,-40.780356,8.349914,-3.371821,P1R0
7.919320,60.125374,5.494853,-40.946623,8.110829,-3.310041,P1R0
7.901117,60.233910,5.520946,-41.200246,7.858230,-3.088009,P1R0
7.886304,60.320160,5.549160,-41.523093,7.558954,-3.020071,P1R0
7.875483,60.385486,5.573303,-41.838350,7.426029,-3.183754,P1R0
7.829964,60.432160,5.623129,-42.211787,7.425526,-3.373941,P1R0
7.792391,60.494041,5.665547,-42.354148,7.458826,-3.516713,P1R0
7.745735,60.539782,5.683657,-43.026958,7.652651,-3.579575,P1R0
7.708337,60.571545,5.698590,-43.197001,7.890614,-3.514762,P1R0
7.678544,60.592607,5.713960,-43.943034,8.144864,-3.624819,P1R0
7.655927,60.604435,5.726997,-44.092975,8.165749,-3.718634,P1R0
7.638330,60.639828,5.741170,-44.121510,8.266802,-3.797528,P1R0
7.625940,60.665165,5.753573,-43.908153,8.200374,-3.864199,P1R0
7.617787,60.682208,5.764623,-43.546189,8.214075,-4.041314,P1R0
7.612407,60.693316,5.777614,-43.858423,8.275384,-4.838713,P1R0
7.609213,60.729083,5.789469,-43.961794,8.030923,-4.524770,P1R0
7.608081,60.756218,5.800462,-43.707555,7.681816,-4.315888,P1R0
7.608427,60.776043,5.810827,-43.232261,7.481130,-4.044438,P1R0
7.554926,60.789687,5.833053,-42.422550,7.596596,-3.632429,P1R0
7.431168,60.947935,5.915906,-42.717550,7.826454,-3.438794,P1R0
7.327763,61.079529,5.987251,-42.771962,7.819955,-3.521669,P1R0
7.243282,61.186486,6.047785,-42.879522,8.132413,-3.699129,P1R0
7.174877,61.301975,6.101377,-43.253571,8.191146,-4.398064,P1R0
7.121798,61.393224,6.145710,-43.439099,7.761534,-4.619552,P1R0
7.081994,61.463170,6.181933,-43.451889,7.310778,-4.884258,P1R0
7.052857,61.515546,6.214153,-42.773737,7.049313,-5.257148,P1R0
7.032070,61.583139,6.243050,-42.005702,7.292870,-5.733029,P1R0
7.019214,61.633085,6.265567,-41.700256,7.449076,-5.653623,P1R0
7.012501,61.668343,6.283569,-41.026677,7.434354,-5.622448,P1R0
7.010497,61.691507,6.297978,-40.557959,7.321398,-5.722784,P1R0
7.011378,61.705700,6.312568,-40.408087,7.460884,-5.536569,P1R0
7.014290,61.742188,6.324647,-40.021334,7.636238,-5.450757,P1R0
7.018911,61.768270,6.334844,-39.668975,7.959355,-5.303656,P1R0
7.023946,61.786517,6.346650,-39.388672,8.251948,-5.307498,P1R0
7.029506,61.797751,6.357106,-39.516468,8.376971,-5.263450,P1R0
7.034087,61.834219,6.369559,-39.937563,8.308144,-4.975809,P1R0
7.038592,61.861817,6.380920,-40.263113,8.062220,-4.820718,P1R0
7.042193,61.882658,6.394440,-41.060290,7.791226,-4.691946,P1R0
7.007280,61.896572,6.436863,-41.909561,7.752956,-4.768025,P1R0
6.977691,61.905464,6.473923,-42.382945,7.842386,-4.780198,P1R0
6.952022,61.941152,6.509002,-42.776872,8.123028,-5.003003,P1R0
6.931058,61.969156,6.539177,-43.025316,8.471263,-5.120425,P1R0
6.913707,61.991264,6.567977,-43.529660,8.883816,-5.715431,P1R0
6.900103,62.007641,6.592560,-43.683342,9.169427,-5.879389,P1R0
6.889705,62.019266,6.613521,-43.451370,9.141206,-5.925643,P1R0
6.881990,62.027045,6.631440,-42.816935,9.040777,-5.934859,P1R0
6.875887,62.032541,6.649837,-42.006956,9.094834,-6.394617,P1R0
6.736803,62.303445,6.734975,-41.511487,8.952698,-6.504481,P1R0
6.619742,62.531646,6.807559,-40.748100,8.666904,-6.234340,P1R0
6.523362,62.719645,6.868520,-39.936823,8.479165,-6.090394,P1R0
6.445293,62.871580,6.921969,-38.754578,8.203129,-5.885747,P1R0
6.346037,62.989900,6.995633,-38.526472,8.130077,-5.747893,P1R0
6.266795,63.080223,7.059300,-37.974964,7.975868,-5.745735,P1R0
6.204835,63.205846,7.111033,-37.681821,8.066674,-5.720917,P1R0
6.142041,63.302158,7.134827,-37.253605,8.458026,-5.645099,P1R0
6.095215,63.372809,7.152501,-37.058802,8.605098,-5.641226,P1R0
6.060736,63.423403,7.171392,-36.899137,9.059828,-5.908321,P1R0
6.037609,63.456066,7.185801,-37.246292,9.206009,-6.055659,P1R0
6.001677,63.473989,7.247263,-37.637422,9.170966,-6.248661,P1R0
5.975283,63.511489,7.301499,-38.736015,9.430628,-6.473889,P1R0
5.957766,63.535898,7.346201,-39.423507,9.671071,-6.366343,P1R0
5.947396,63.549810,7.382585,-39.781842,9.927594,-6.168898,P1R0
5.942619,63.555544,7.411868,-39.908298,9.964318,-6.184971,P1R0
5.941496,63.555883,7.438220,-39.524464,9.719726,-6.007667,P1R0
5.943524,63.551692,7.459279,-39.016631,9.202278,-6.010125,P1R0
5.947718,63.544427,7.476062,-38.463182,8.693352,-6.087891,P1R0
5.952212,63.566027,7.492487,-37.592457,8.049105,-5.864427,P1R0
5.957570,63.582006,7.505899,-37.327986,7.847444,-5.818746,P1R0
5.963276,63.593330,7.517012,-37.090210,7.819962,-5.665598,P1R0
5.968935,63.600891,7.526443,-36.989637,7.825786,-5.529579,P1R0
5.973397,63.606629,7.539224,-36.618712,8.137712,-5.569458,P1R0
5.977454,63.609943,7.550584,-36.533887,8.487982,-5.696878,P1R0
5.980685,63.611829,7.562406,-36.703620,8.685944,-5.839310,P1R0
5.944163,63.642516,7.606205,-37.347449,9.037032,-5.982308,P1R0
5.913015,63.667701,7.644297,-37.578546,9.045317,-6.065413,P1R0
5.886373,63.688725,7.680168,-37.700921,9.174102,-5.897101,P1R0
5.864012,63.735323,7.710893,-37.632459,9.054813,-5.893596,P1R0
5.845997,63.773552,7.737080,-37.636643,8.979510,-5.984709,P1R0
5.831799,63.804241,7.759353,-37.465395,8.998226,-5.920328,P1R0
5.819317,63.830381,7.786626,-36.963591,8.786519,-6.019840,P1R0
5.809836,63.850487,7.809909,-36.857874,8.752593,-6.112804,P1R0
5.802852,63.865476,7.829795,-36.766084,8.669781,-6.219244,P1R0
5.797330,63.876981,7.849875,-36.561995,8.599567,-6.307524,P1R0
5.793022,63.914925,7.867195,-36.424343,8.664667,-6.294025,P1R0
5.751410,63.945623,7.915199,-36.286886,8.792564,-6.346564,P1R0
5.716762,63.969773,7.956372,-36.180573,8.837491,-6.322483,P1R0
5.688506,63.988269,7.991361,-36.082632,8.936873,-6.313846,P1R0
5.664842,64.003513,8.026942,-35.870554,8.936752,-6.332909,P1R0
5.645883,64.044575,8.056874,-35.826576,8.938997,-6.346721,P1R0
5.631455,64.077660,8.081928,-35.859748,8.896117,-6.365149,P1R0
5.619716,64.105219,8.108930,-36.074904,8.764094,-6.410840,P1R0
5.611295,64.126449,8.131606,-36.282917,8.746554,-6.467157,P1R0
5.605566,64.142301,8.150664,-36.467367,8.706190,-6.459273,P1R0
5.601964,64.153682,8.166763,-36.583323,8.710364,-6.461232,P1R0
5.599423,64.162202,8.183546,-36.573951,8.874444,-6.426094,P1R0
5.598164,64.167742,8.198045,-36.614038,8.802070,-6.461122,P1R0
5.597815,64.170979,8.210748,-36.617329,8.835784,-6.433932,P1R0
5.567736,64.292789,8.346649,-36.647013,8.756730,-6.386060,P1R0
5.542643,64.395020,8.462532,-36.725505,8.820349,-6.343914,P1R0
5.522256,64.478780,8.558862,-36.907166,8.848271,-6.309360,P1R0
5.466760,64.576102,8.671112,-37.869815,8.914662,-6.196837,P1R0
5.420786,64.654100,8.763139,-38.416581,8.916642,-6.142901,P1R0
5.383531,64.714939,8.837141,-38.935818,8.952354,-6.064614,P1R0
5.353503,64.761647,8.898489,-39.895916,9.070193,-5.923769,P1R0
5.330364,64.795579,8.945978,-40.413286,9.199243,-5.898462,P1R0
5.313121,64.818884,8.981855,-40.930155,9.303688,-5.878134,P1R0
5.300251,64.834325,9.011284,-41.858688,9.521915,-5.753416,P1R0
5.291024,64.872813,9.032664,-42.331076,9.589448,-5.726836,P1R0
5.285168,64.901378,9.047726,-42.731638,9.605108,-5.651156,P1R0
5.281944,64.921630,9.057994,-43.068181,9.598608,-5.592117,P1R0
5.280145,64.935844,9.067841,-43.756964,9.629674,-5.454131,P1R0
5.279303,64.945282,9.077903,-44.439487,9.671242,-5.330338,P1R0
5.279597,64.950284,9.085576,-44.785103,9.727705,-5.265562,P1R0
5.263944,64.952444,9.074149,-45.626705,9.824460,-5.226313,P1R0
5.250788,64.982090,9.064424,-46.044025,9.838481,-5.184981,P1R0
5.240310,65.005432,9.056785,-46.394789,9.820560,-5.119784,P1R0
5.193446,65.023496,9.084422,-47.006842,9.792720,-4.977079,P1R0
5.154558,65.036750,9.108601,-47.219871,9.828246,-4.901817,P1R0
5.122297,65.046993,9.133479,-47.577799,9.832676,-4.781681,P1R0
5.096564,65.054072,9.155749,-47.754688,9.838188,-4.714206,P1R0
5.059392,65.089164,9.158207,-48.108773,9.800875,-4.674046,P1R0
5.029761,65.117692,9.161303,-48.278280,9.782043,-4.653143,P1R0
5.006758,65.140389,9.165205,-48.387909,9.776205,-4.675616,P1R0
4.989452,65.158021,9.170006,-48.522389,9.760430,-4.677188,P1R0
4.976937,65.171349,9.175741,-48.704909,9.763985,-4.708593,P1R0
4.967802,65.181873,9.185486,-49.130046,9.745701,-4.736274,P1R0
4.961430,65.219366,9.195642,-49.362683,9.800565,-4.742568,P1R0
4.957670,65.249874,9.206166,-49.630678,9.827416,-4.684901,P1R0
4.939212,65.274681,9.199542,-50.148032,9.825361,-4.664288,P1R0
4.924761,65.293996,9.195863,-50.409339,9.781248,-4.612177,P1R0
4.913184,65.309404,9.198050,-50.952039,9.744062,-4.506613,P1R0
4.904570,65.320785,9.202306,-51.166152,9.724793,-4.461995,P1R0
4.897914,65.358861,9.208381,-51.386681,9.720184,-4.436706,P1R0
4.855163,65.389115,9.245941,-51.552661,9.730613,-4.463322,P1R0
4.819272,65.413842,9.283350,-52.060827,9.731875,-4.590198,P1R0
4.790221,65.432987,9.317026,-52.418670,9.767390,-4.620136,P1R0
4.766838,65.447971,9.349433,-53.038302,9.857070,-4.529954,P1R0
4.748817,65.458924,9.378131,-53.343785,9.984303,-4.420348,P1R0
4.735366,65.466592,9.403444,-53.737089,10.093096,-4.412102,P1R0
4.725865,65.471459,9.424965,-54.130624,10.139558,-4.418314,P1R0
4.662717,65.594228,9.456441,-54.307912,9.960749,-4.341804,P1R0
4.610674,65.697235,9.483889,-54.332361,9.945302,-4.228790,P1R0
4.568753,65.781801,9.507765,-54.344016,9.955178,-4.204330,P1R0
4.534801,65.880383,9.531655,-54.322265,9.997142,-4.090334,P1R0
4.508843,65.959396,9.552442,-54.308522,9.924235,-4.085443,P1R0
4.489150,66.021817,9.573713,-54.401781,9.884923,-4.140284,P1R0
4.459102,66.068772,9.571766,-54.685452,9.956503,-4.231793,P1R0
4.436238,66.102835,9.570740,-55.050536,9.987171,-4.286792,P1R0
4.419059,66.126768,9.573234,-55.872415,9.984873,-4.333207,P1R0
4.407014,66.141914,9.576696,-56.584186,10.118063,-4.257408,P1R0
4.399142,66.150102,9.581201,-56.903660,10.129926,-4.273428,P1R0
4.394016,66.153737,9.589886,-56.948768,10.137090,-4.297904,P1R0
4.391509,66.153315,9.599123,-56.953586,10.139199,-4.247122,P1R0
4.390950,66.150029,9.608873,-56.928459,10.147453,-4.168345,P1R0
4.351652,66.235018,9.652134,-56.777413,10.244266,-4.015572,P1R0
4.319386,66.305170,9.690760,-56.701517,10.248111,-4.011244,P1R0
4.292436,66.392560,9.728069,-56.695211,10.224911,-4.076596,P1R0
4.270695,66.463975,9.763896,-56.673471,10.355465,-4.136579,P1R0
4.254168,66.520094,9.794259,-56.668312,10.349451,-4.134275,P1R0
4.241928,66.563042,9.820547,-56.659152,10.396240,-4.137625,P1R0
4.194562,66.594904,9.876332,-56.894684,10.362274,-4.169506,P1R0
4.155983,66.617318,9.924029,-57.004128,10.273069,-4.165426,P1R0
4.125294,66.632007,9.964382,-56.968581,10.173047,-4.161877,P1R0
4.101531,66.640542,9.998222,-57.039497,10.069107,-4.185996,P1R0
4.083161,66.645110,10.029553,-56.992476,9.908784,-4.206586,P1R0
4.069393,66.676005,10.055612,-56.928227,9.936133,-4.268680,P1R0
4.059881,66.699696,10.077239,-56.868911,9.841696,-4.325681,P1R0
4.053796,66.717273,10.095223,-56.790528,9.690920,-4.347493,P1R0
4.049286,66.731356,10.116587,-56.856801,9.558034,-4.363258,P1R0
4.046976,66.741086,10.134722,-56.777342,9.536878,-4.273893,P1R0
4.046300,66.747342,10.150239,-56.723902,9.586964,-4.169899,P1R0
4.046219,66.751702,10.166845,-56.574778,9.587865,-4.062639,P1R0
4.046418,66.754729,10.184551,-56.713257,9.588100,-4.015035,P1R0
4.009083,66.755486,10.230081,-56.872417,9.679289,-4.087042,P1R0
3.977339,66.755969,10.272523,-57.658332,9.844243,-4.245333,P1R0
3.951337,66.755672,10.308823,-58.060484,9.794140,-4.283001,P1R0
3.929597,66.785513,10.342033,-58.883511,9.798799,-4.261660,P1R0
3.912523,66.810498,10.370127,-59.443594,9.850793,-4.390391,P1R0
3.899470,66.831053,10.393828,-60.152951,9.739665,-4.338341,P1R0
3.755622,67.133169,11.467508,-60.524077,9.859492,-4.571195,P1R0
3.591651,67.472331,12.666274,-60.621356,10.063676,-4.682400,P2R0
3.498647,67.677192,13.406832,-60.723483,10.084599,-4.695101,P1R0
3.321910,67.894496,14.084723,-60.563902,10.099477,-4.471656,P1R0
3.185403,68.060576,14.601512,-60.433694,10.011512,-4.438496,P1R0
3.079200,68.188221,14.997767,-59.979014,10.275674,-4.407693,P1R0
2.997876,68.283839,15.292971,-59.723659,10.045364,-4.256086,P1R0
2.936798,68.353867,15.508031,-59.804997,10.185652,-4.302449,P1R0
2.893229,68.401551,15.652722,-59.909166,10.333564,-4.361201,P1R0
2.863867,68.431749,15.743071,-60.186453,10.347367,-4.310544,P1R0
2.846626,68.446901,15.786344,-60.596260,10.226508,-4.223336,P1R0
2.839070,68.450312,15.793100,-61.030126,9.995993,-4.084050,P1R0
2.822024,68.446693,15.759792,-62.059006,9.575704,-4.356615,P1R0
2.812955,68.436686,15.709764,-62.860260,9.848600,-4.771870,P1R0
2.771579,68.422899,15.683475,-63.718615,9.776995,-4.927749,P1R0
2.740137,68.407703,15.651585,-63.728922,10.405060,-4.854533,P1R0
2.717590,68.391384,15.614283,-63.813388,10.683276,-4.899433,P1R0
2.701952,68.376038,15.578739,-63.333294,10.798968,-4.998293,P1R0
2.692345,68.361316,15.543304,-62.797366,10.824116,-5.053563,P1R0
2.687488,68.347777,15.509890,-62.338891,10.535058,-5.018997,P1R0
2.685789,68.336783,15.483519,-62.136354,9.620378,-5.054836,P1R0
2.686813,68.327389,15.460755,-61.830119,9.088583,-4.712730,P1R0
2.689738,68.319686,15.442077,-61.423697,8.793421,-4.615244,P1R0
2.693419,68.314675,15.431388,-61.186623,8.840623,-4.317599,P1R0
2.697847,68.311139,15.424395,-61.093527,8.847574,-4.085065,P1R0
2.701655,68.310982,15.428371,-61.151891,8.858572,-3.921939,P1R0
2.705585,68.311765,15.434513,-61.489943,8.889486,-3.840079,P1R0
2.670797,68.313752,15.476201,-62.164367,8.840531,-3.728741,P1R0
2.641594,68.316365,15.514402,-62.615558,9.157364,-3.916789,P1R0
2.617106,68.320491,15.552829,-63.344167,9.466888,-4.498720,P1R0
2.596906,68.325874,15.591043,-63.591141,10.515547,-4.913115,P1R0
2.580977,68.331269,15.625005,-63.819608,10.861990,-5.150384,P1R0
2.568052,68.338123,15.660657,-64.060906,11.201094,-5.257146,P1R0
2.558484,68.344402,15.691039,-63.941594,11.222668,-5.323895,P1R0
2.551597,68.350377,15.717703,-63.559384,11.039986,-5.246963,P1R0
2.546886,68.356045,15.741148,-63.407755,10.922785,-5.180974,P1R0
2.543432,68.362423,15.765591,-63.084192,10.822584,-5.196485,P1R0
2.541365,68.368369,15.787199,-62.679454,10.289147,-4.799049,P1R0
2.501746,68.374314,15.840082,-62.384252,9.658261,-4.505127,P1R0
2.468756,68.379840,15.885884,-62.213693,9.714963,-4.310422,P1R0
2.441862,68.384992,15.925245,-61.983285,9.782309,-4.122379,P1R0
2.419971,68.390827,15.962622,-61.923202,9.831699,-4.243416,P1R0
2.402944,68.396230,15.994463,-62.228753,9.787760,-4.268073,P1R0
2.390097,68.401257,16.021541,-62.505288,9.507711,-4.262118,P1R0
2.380762,68.405959,16.044613,-63.040670,9.371248,-4.430052,P1R0
2.373846,68.411397,16.068135,-63.668572,9.365225,-4.550239,P1R0
2.369312,68.416459,16.088442,-63.777131,9.757330,-4.938864,P1R0
2.366643,68.421197,16.106147,-63.559996,9.746994,-5.032991,P1R0
2.364920,68.426671,16.125542,-62.244340,9.551944,-4.699646,P1R0
2.364290,68.431767,16.142798,-62.099974,9.536388,-4.669043,P1R0
2.363956,68.437545,16.162105,-61.734952,9.578422,-4.669849,P1R0
2.364183,68.442892,16.179544,-61.791167,9.724803,-4.690883,P1R0
2.364863,68.447611,16.194545,-61.936434,10.026798,-4.660532,P1R0
2.346877,68.492534,16.358285,-62.435156,10.078898,-4.493816,P1R0
2.331764,68.531048,16.498408,-62.567914,10.142522,-4.604924,P1R0
2.319285,68.563496,16.616251,-62.688563,10.245619,-4.719765,P1R0
2.309163,68.590366,16.713659,-62.784278,10.303217,-4.960379,P1R0
2.300634,68.613246,16.796525,-63.334245,11.042565,-5.427307,P1R0
2.293473,68.632598,16.866566,-63.809282,11.340058,-5.784992,P1R0
2.287929,68.647885,16.921800,-63.676591,11.781378,-5.749985,P1R0
2.283256,68.660744,16.968269,-62.625101,11.785928,-5.899610,P1R0
2.279735,68.670598,17.003836,-62.378964,11.385057,-5.882959,P1R0
2.276664,68.679017,17.034277,-61.016560,10.776159,-5.097599,P1R0
2.031415,68.561460,17.216064,-60.691562,10.450785,-4.999714,P1R0
1.785859,68.460314,17.396618,-60.796654,10.249513,-4.795987,P1R0
1.581393,68.377076,17.548897,-61.186468,9.846525,-4.843322,P1R0
1.415467,68.309550,17.671795,-61.623428,9.542601,-4.897023,P1R0
1.284317,68.256374,17.768820,-62.020818,9.264548,-5.043018,P1R0
1.183826,68.215992,17.843555,-62.555004,8.930612,-5.271847,P1R0
1.109301,68.187775,17.903258,-63.826800,8.463286,-5.376571,P1R0
1.057154,68.168911,17.946917,-64.448031,8.134355,-5.374428,P1R0
1.023473,68.157831,17.977600,-64.516083,8.303162,-5.485703,P1R0
1.004185,68.154091,18.001825,-65.216338,8.551055,-6.217181,P1R0
0.996129,68.156215,18.021457,-65.242694,8.720760,-6.244360,P1R0
0.996543,68.162890,18.038050,-64.745060,8.912805,-6.253727,P1R0
1.003527,68.171952,18.049109,-64.300933,8.692860,-6.208883,P1R0
1.015029,68.182580,18.056209,-63.536635,8.274872,-6.126712,P1R0
1.028882,68.195120,18.064430,-62.440276,8.248904,-6.669346,P1R0
1.043916,68.208636,18.073331,-61.684049,8.021887,-6.193772,P1R0
1.021832,68.191252,18.110457,-61.715054,7.857130,-5.973890,P1R0
1.005219,68.177961,18.142041,-61.570565,7.921322,-5.809866,P1R0
0.992737,68.169373,18.172641,-61.827554,8.058759,-5.816412,P1R0
0.984122,68.163870,18.198680,-62.016571,8.095293,-5.604623,P1R0
0.978623,68.161007,18.220905,-62.127753,7.931398,-5.346228,P1R0
0.974610,68.162388,18.247566,-62.181554,7.585500,-5.020063,P1R0
0.972594,68.165266,18.270597,-62.004709,7.532578,-5.154617,P1R0
0.972062,68.169288,18.290619,-62.074615,7.693169,-5.386973,P1R0
0.972096,68.175169,18.311983,-62.234858,8.029260,-5.893006,P1R0
0.972887,68.181480,18.330853,-62.464367,8.298801,-6.065058,P1R0
0.974135,68.188015,18.347711,-62.718279,8.487949,-6.248599,P1R0
0.975123,68.195635,18.366777,-63.319275,8.818701,-6.238204,P1R0
0.976220,68.203045,18.384071,-63.255092,8.865434,-6.247781,P1R0
0.977285,68.210164,18.399951,-63.074332,8.992316,-6.342850,P1R0
0.977736,68.217965,18.418517,-63.281494,9.385550,-6.369966,P1R0
0.719926,68.012164,18.577856,-63.344487,9.535088,-6.259706,P1R0
0.501475,67.838139,18.713400,-63.242309,9.583228,-6.123725,P1R0
0.320323,67.694642,18.827523,-63.005372,9.809944,-6.122778,P1R0
0.173136,67.580383,18.925786,-62.663066,9.810884,-6.351416,P1R0
0.057033,67.491391,19.005882,-62.944092,9.835379,-6.543186,P1R0
-0.068884,67.364043,19.099957,-63.321179,9.947829,-6.757480,P1R0
-0.166533,67.267134,19.183373,-63.749432,10.242019,-6.829815,P1R0
-0.238687,67.194584,19.248848,-64.004173,10.589084,-6.841845,P1R0
-0.289407,67.143184,19.299921,-64.064360,10.823462,-6.817873,P1R0
-0.322890,67.110558,19.342751,-63.587249,10.771259,-6.925767,P1R0
-0.342018,67.092329,19.375166,-63.271461,10.498061,-7.136882,P1R0
-0.349875,67.056619,19.403004,-62.232988,9.741784,-7.489776,P1R0
-0.387301,67.033619,19.453627,-61.696826,9.634658,-7.570082,P1R0
-0.412685,67.021560,19.494178,-61.469423,9.456119,-7.491501,P1R0
-0.444880,67.018964,19.509535,-61.495121,9.363241,-6.848382,P1R0
-0.467251,67.023980,19.524354,-61.458557,9.316924,-6.347303,P1R0
-0.480689,67.003713,19.535520,-61.427265,9.222458,-6.223921,P1R0
-0.487492,66.991280,19.544120,-61.500833,9.075523,-6.100061,P1R0
-0.489203,66.985262,19.551057,-61.713794,8.816633,-5.866616,P1R0
-0.487640,66.985394,19.560878,-61.721893,8.388608,-5.690567,P1R0
-0.483378,66.989337,19.569762,-62.154314,8.270741,-5.786808,P1R0
-0.477357,66.996096,19.578176,-62.586558,8.279821,-5.990043,P1R0
-0.471299,67.006885,19.594132,-63.054426,8.314199,-6.595594,P1R0
-0.502343,66.988033,19.639005,-63.164638,8.568101,-6.815293,P1R0
-0.527561,66.974263,19.678559,-63.322094,8.768330,-7.010918,P1R0
-0.547937,66.965700,19.716101,-63.350964,9.030035,-6.912564,P1R0
-0.563718,66.960807,19.748830,-63.021458,9.154686,-6.953671,P1R0
-0.575568,66.958965,19.777312,-62.782938,9.311438,-7.068860,P1R0
-0.584611,66.960629,19.805964,-62.032192,9.128856,-7.258959,P1R0
-0.590415,66.934101,19.830934,-61.735099,8.975151,-7.141227,P1R0
-0.594082,66.913501,19.852792,-61.450012,8.531513,-6.952768,P1R0
-0.596585,66.899257,19.875921,-60.976912,8.613340,-6.641035,P1R0
-0.635914,66.888918,19.926307,-60.891956,8.901632,-6.388982,P1R0
-0.668731,66.883050,19.971864,-60.743036,9.142677,-6.152254,P1R0
-0.695824,66.881459,20.014882,-60.590641,9.625238,-6.015503,P1R0
-0.717313,66.853403,20.055507,-61.258279,10.242133,-5.801658,P1R0
-0.734387,66.832762,20.093941,-61.401168,10.252435,-5.719942,P1R0
-0.966250,66.574171,20.235028,-61.472061,10.247506,-5.672573,P1R0
-1.160973,66.357331,20.353604,-61.656419,10.219228,-5.566968,P1R0
-1.320473,66.150048,20.452387,-61.744729,10.156322,-5.436636,P1R0
-1.448305,65.983524,20.533322,-61.599179,10.120825,-5.400326,P1R0
-1.548391,65.854699,20.602396,-61.475773,10.063319,-5.272407,P1R0
-1.661935,65.670478,20.698851,-60.862330,10.203507,-5.398474,P1R0
-1.748594,65.527170,20.776983,-60.649622,10.502681,-5.488921,P1R0
-1.812135,65.419746,20.839147,-59.904665,10.240451,-5.265131,P1R0
-1.856717,65.344149,20.891572,-59.138695,9.768951,-4.883634,P1R0
-1.923363,65.293623,20.961973,-58.655528,9.740354,-4.870612,P1R0
-1.971787,65.265272,21.021875,-57.852314,10.060823,-4.367721,P1R0
-2.004069,65.223666,21.068986,-57.659346,10.142388,-4.257708,P1R0
-2.023666,65.199601,21.105409,-57.466865,10.354134,-4.154239,P1R0
-2.034193,65.191657,21.140872,-57.602306,10.514652,-3.912095,P1R0
-2.036853,65.194300,21.168217,-57.781897,10.323582,-3.646788,P1R0
-2.033671,65.204815,21.189086,-57.991108,10.469982,-3.511658,P1R0
-2.026856,65.221937,21.208828,-58.446859,10.781225,-3.787029,P1R0
-2.017762,65.243588,21.228123,-59.147359,11.153330,-4.213330,P1R0
-1.990378,65.237284,21.264163,-59.453016,11.306062,-4.486197,P1R0
-1.981273,65.236613,21.276579,-59.580956,11.203758,-4.447178,P1R0
-1.971540,65.209845,21.286689,-59.179137,11.217368,-4.359088,P1R0
-1.962199,65.190561,21.295282,-58.588917,11.190369,-4.371089,P1R0
-1.937929,65.179004,21.327450,-57.236011,10.421351,-4.163820,P1R0
-1.916990,65.143693,21.359407,-55.896467,10.045736,-4.211836,P1R0
-1.937505,65.116429,21.417149,-55.394753,9.923921,-4.125780,P1R0
-1.955408,65.096829,21.466774,-55.089277,9.828720,-4.054101,P1R0
-1.970284,65.053807,21.509069,-55.001039,9.790173,-3.829099,P1R0
-1.983322,65.021917,21.548796,-54.911859,9.596491,-3.778361,P1R0
-1.994156,64.998739,21.582349,-55.229298,9.504036,-3.720926,P1R0
-2.003018,64.983040,21.610628,-55.682489,9.398053,-3.588187,P1R0
-2.010161,64.944677,21.638401,-56.788420,9.321474,-4.095516,P1R0
-2.015825,64.915892,21.661980,-57.317337,9.258219,-4.331663,P1R0
-2.020250,64.895441,21.682130,-57.630520,9.299871,-4.591310,P1R0
-2.040278,64.882878,21.682894,-58.227233,9.607723,-4.948819,P1R0
-2.056480,64.846113,21.684090,-58.319353,9.707603,-4.969265,P1R0
-2.107837,64.818010,21.716053,-58.221991,9.742435,-4.982359,P1R0
-2.150748,64.769120,21.748485,-58.280987,9.729499,-5.084121,P1R0
-2.185836,64.731595,21.777257,-58.246316,9.802312,-5.337683,P1R0
-2.213869,64.704060,21.802798,-58.022727,9.508264,-5.415962,P1R0
-2.235684,64.685117,21.825548,-57.945940,9.621172,-5.727556,P1R0
-2.252146,64.644463,21.849859,-57.495262,9.438955,-5.366952,P1R0
-2.264088,64.614173,21.871624,-56.771618,9.199867,-5.074466,P1R0
-2.272302,64.592858,21.891249,-56.284647,9.097942,-5.317056,P1R0
-2.278007,64.580195,21.913041,-55.723519,8.885452,-5.523910,P1R0
-2.518023,64.059912,22.091775,-55.409357,8.607468,-5.564656,P1R0
-2.720047,63.623029,22.244573,-55.240594,8.599251,-5.699689,P1R0
-2.886315,63.264695,22.372920,-55.012306,8.648733,-5.617313,P1R0
-3.078501,62.964575,22.684274,-55.093077,8.636092,-5.355922,P1R0
-3.232984,62.731938,22.948264,-55.329825,8.491630,-5.076529,P1R0
-3.353332,62.557335,23.164304,-55.649835,8.659065,-4.992002,P1R0
-3.443435,62.402479,23.337211,-56.057379,8.451158,-5.172359,P1R0
-3.508699,62.294963,23.476201,-57.220241,8.549475,-5.488738,P1R0
-3.553250,62.226865,23.585977,-57.840321,8.580000,-5.518486,P1R0
-3.579966,62.159755,23.667133,-58.138382,8.659881,-5.509468,P1R0
-3.592961,62.121693,23.724621,-58.587107,8.871080,-5.564148,P1R0
-3.595878,62.107779,23.767017,-58.910253,9.355322,-5.352017,P1R0
-3.590896,62.111481,23.793808,-58.841396,9.627364,-5.210629,P1R0
-3.579861,62.098222,23.808635,-58.517279,9.749648,-5.081334,P1R0
-3.565139,62.098413,23.813643,-58.146679,9.681417,-5.113031,P1R0
-3.548914,62.109989,23.816669,-57.503076,9.598080,-5.621090,P1R0
-3.531384,62.098783,23.815282,-57.286911,9.519984,-5.507743,P1R0
-3.514043,62.096918,23.811280,-56.619335,9.338157,-5.329090,P1R0
-3.535704,62.101574,23.836011,-56.060055,9.118811,-5.291250,P1R0
-3.553377,62.112617,23.860109,-55.390717,8.660958,-4.845772,P1R0
-3.582736,62.096949,23.859416,-54.997885,8.609539,-4.705086,P1R0
-3.606320,62.088111,23.858569,-54.752280,8.750027,-4.629290,P1R0
-3.625285,62.085890,23.862260,-54.652037,8.990143,-4.596294,P1R0
-3.640248,62.088960,23.870352,-54.506838,9.083037,-4.654208,P1R0
-3.650861,62.065072,23.878541,-54.633766,9.198580,-4.815125,P1R0
-3.659298,62.050082,23.895152,-55.279582,9.470329,-4.693430,P1R0
-3.665051,62.040563,23.911059,-55.225954,9.209622,-4.407996,P1R0
-3.669151,62.036688,23.930469,-56.077106,8.611633,-4.530843,P1R0
-3.671054,62.006380,23.948873,-56.535872,8.176413,-4.741962,P1R0
-3.672220,61.984532,23.970467,-56.959711,8.431499,-5.008909,P1R0
-3.710582,61.968402,24.020654,-57.014904,8.442236,-5.040416,P1R0
-3.742497,61.957794,24.065109,-57.055128,8.551766,-5.024995,P1R0
-3.768970,61.924007,24.112324,-57.221386,9.050177,-5.011945,P1R0
-3.790067,61.898291,24.153449,-57.259490,9.358367,-5.217114,P1R0
-3.807407,61.881854,24.197211,-56.810535,9.586576,-5.361744,P1R0
-3.820082,61.841223,24.234916,-56.833454,9.900307,-5.599260,P1R0
-3.829301,61.810021,24.267298,-57.209734,10.409098,-5.915333,P1R0
-3.835684,61.787144,24.295101,-57.386989,10.611059,-6.105496,P1R0
-3.840748,61.773627,24.327180,-56.855825,10.656581,-5.861294,P1R0
-3.843902,61.765852,24.354850,-56.825935,10.454020,-5.484151,P1R0
-3.883239,61.732176,24.408717,-56.644247,10.355610,-5.182993,P1R0
-3.917178,61.710187,24.467151,-55.421611,10.417107,-4.845556,P1R0
-3.944678,61.695053,24.516903,-55.068477,10.371493,-4.628026,P1R0
-3.966434,61.685725,24.558928,-55.445523,10.770233,-4.718397,P1R0
-4.147370,61.379417,24.696396,-56.268956,11.626037,-5.218098,P1R0
-4.298956,61.123084,24.812537,-56.490840,11.933507,-5.505024,P1R0
-4.423104,60.913677,24.909063,-56.645523,12.217161,-5.710989,P1R0
-4.522755,60.748232,24.992064,-56.241120,12.382852,-6.140271,P1R0
-4.600147,60.620850,25.059010,-56.377585,12.574880,-6.074082,P1R0
-4.695359,60.466049,25.142041,-56.586512,12.592470,-5.943059,P1R0
-4.784095,60.318536,25.188284,-56.758351,12.313490,-5.771097,P1R0
-4.851830,60.209128,25.227793,-57.204421,12.008946,-5.190515,P1R0
-4.901115,60.131301,25.257932,-57.211394,12.038206,-5.069276,P1R0
-4.934945,60.079954,25.280591,-57.292875,12.211719,-5.157564,P1R0
-4.955649,60.020310,25.297455,-57.379473,12.108381,-5.166590,P1R0
-4.967278,59.984756,25.318153,-57.469027,12.190014,-5.455933,P1R0
-4.971023,59.966660,25.334527,-57.561442,12.241427,-5.514573,P1R0
-4.968870,59.962317,25.347677,-57.552882,12.316197,-5.583404,P1R0
-4.962499,59.939562,25.362628,-57.665768,12.523869,-5.652227,P1R0
-4.953335,59.928892,25.375451,-57.636204,12.597041,-5.680923,P1R0
-4.943226,59.929362,25.392941,-57.277380,12.679151,-5.854245,P1R0
-4.970389,59.907298,25.442586,-56.794227,12.269504,-6.388651,P1R0
-4.991602,59.894764,25.485674,-56.985616,12.014326,-6.728644,P1R0
-5.007673,59.889913,25.522863,-57.075803,11.855637,-6.939703,P1R0
-5.019381,59.862189,25.558962,-56.659423,11.157708,-6.840440,P1R0
-5.027498,59.843443,25.589981,-56.554185,11.057062,-6.862322,P1R0
-5.032720,59.832211,25.616658,-56.425683,10.920685,-6.545170,P1R0
-5.035656,59.798230,25.643805,-55.449887,10.793051,-5.866110,P1R0
-5.036872,59.773556,25.667365,-55.059749,11.101290,-5.641352,P1R0
-5.036838,59.756869,25.687974,-54.891723,11.227158,-5.556013,P1R0
-5.036402,59.719093,25.714426,-55.175857,11.656373,-5.376396,P1R0
-5.035369,59.691060,25.737782,-55.629147,11.681280,-5.331684,P1R0
-5.034004,59.671461,25.758560,-56.036768,11.694701,-5.236495,P1R0
-5.032496,59.630115,25.781353,-56.530789,11.966307,-5.039169,P1R0
-5.031368,59.599924,25.804939,-57.341733,12.376898,-5.621926,P1R0
-5.030335,59.578593,25.826180,-57.694193,12.614903,-5.771201,P1R0
-5.067125,59.534187,25.875395,-57.837487,12.939565,-6.161979,P1R0
-5.098857,59.501808,25.922581,-57.876669,13.492554,-6.508567,P1R0
-5.125308,59.478781,25.963554,-57.667162,13.503921,-6.476797,P1R0
-5.146430,59.433718,25.998966,-57.164650,13.379013,-6.422824,P1R0
-5.163737,59.400953,26.033635,-56.253450,12.962842,-6.282621,P1R0
-5.177237,59.377755,26.063517,-55.997595,12.959696,-6.147620,P1R0
-5.187474,59.362676,26.089321,-55.355417,13.159988,-5.924372,P1R0
-5.195415,59.326551,26.119960,-54.113294,13.646419,-5.262255,P1R0
-5.201048,59.300131,26.146575,-53.814880,13.513333,-5.024552,P1R0
-5.204827,59.282058,26.169800,-53.896098,13.275097,-4.839988,P1R0
-5.207617,59.272110,26.194353,-54.155866,12.563679,-4.681336,P1R0
-5.426270,58.759890,26.345110,-56.171543,12.711500,-5.857440,P1R0
-5.610900,58.300820,26.477935,-55.930416,12.810891,-5.846272,P1R0
-5.763390,57.923455,26.589501,-55.763344,12.792569,-5.930123,P1R0
-5.923989,57.590509,26.711601,-55.325234,12.819499,-6.051884,P1R0
-6.069403,57.331386,26.799574,-54.632493,12.113161,-5.991644,P1R0
-6.218792,56.954693,26.899982,-54.278369,12.102895,-5.842825,P1R0
-6.335264,56.659524,26.979771,-53.867475,12.105895,-5.874409,P1R0
-6.423561,56.437422,27.046885,-53.061706,11.788150,-6.028605,P1R0
-6.486852,56.247056,27.099141,-53.129047,11.474982,-6.392784,P1R0
-6.567840,56.112582,27.168941,-53.215532,11.433570,-6.524920,P1R0
-6.626792,56.026352,27.228241,-52.562318,10.959205,-6.234129,P1R0
-6.666401,55.948298,27.274589,-52.201263,11.191718,-6.029315,P1R0
-6.690677,55.905028,27.310197,-52.043805,11.326943,-5.734115,P1R0
-6.702760,55.889277,27.337111,-51.848564,11.352704,-5.588637,P1R0
-6.705893,55.895730,27.361314,-51.865085,11.120024,-5.301521,P1R0
-6.701496,55.887563,27.379667,-51.975193,10.868216,-5.260512,P1R0
-6.692181,55.894655,27.393603,-52.270407,10.640635,-5.199778,P1R0
-6.679658,55.912908,27.404351,-52.629915,10.458914,-4.954758,P1R0
-6.665766,55.939975,27.417084,-53.373423,9.976325,-5.240370,P1R0
-6.650598,55.941740,27.427873,-53.840297,10.072997,-5.280152,P1R0
-6.635544,55.950492,27.437420,-54.257448,10.400763,-5.439921,P1R0
-6.605539,55.965600,27.471000,-55.130991,11.194593,-5.737436,P1R0
-6.578606,55.953828,27.500580,-55.444807,11.464071,-5.781959,P1R0
-6.555450,55.948398,27.526678,-55.555251,11.717156,-5.790721,P1R0
-6.536040,55.948026,27.549812,-55.604118,11.803281,-5.768345,P1R0
-6.520626,55.923802,27.578779,-55.207275,11.735648,-6.009870,P1R0
-6.508465,55.906737,27.604474,-55.450272,11.817677,-6.420929,P1R0
-6.499689,55.896891,27.631529,-55.707055,11.158096,-6.335331,P1R0
-6.493434,55.891972,27.655617,-55.658015,10.913586,-6.042425,P1R0
-6.527442,55.861559,27.711272,-55.068698,10.360802,-5.368306,P1R0
-6.557457,55.838797,27.759657,-54.574583,10.276583,-5.036788,P1R0
-6.584331,55.824957,27.809740,-54.129061,10.329311,-4.679570,P1R0
-6.607154,55.816502,27.852674,-54.138910,10.422953,-4.669210,P1R0
-6.625693,55.782522,27.889291,-54.312165,10.508450,-4.641194,P1R0
-6.641725,55.758975,27.928776,-54.762542,10.817890,-4.452202,P1R0
-6.654592,55.742297,27.962374,-55.411185,10.635398,-4.588200,P1R0
-6.664690,55.731498,27.990948,-56.086991,10.770067,-4.723767,P1R0
-6.672387,55.696748,28.019494,-56.999786,11.494740,-5.393926,P1R0
-6.716233,55.669825,28.073898,-57.105902,11.747918,-5.468262,P1R0
-6.752163,55.620412,28.120407,-56.996898,12.103837,-5.554330,P1R0
-6.781783,55.583150,28.164080,-56.745470,12.574108,-5.701838,P1R0
-6.805289,55.555505,28.201038,-56.502238,12.861511,-5.675199,P1R0
-6.822962,55.506202,28.232228,-56.256093,13.103685,-5.813215,P1R0
-6.836120,55.468540,28.258574,-55.972201,13.186546,-5.822874,P1R0
-6.845833,55.441929,28.284073,-55.315535,13.222642,-6.023913,P1R0
-6.852374,55.395079,28.310087,-55.189383,13.235799,-6.038781,P1R0
-6.856417,55.359872,28.332533,-54.746339,13.136748,-5.753744,P1R0
-6.858526,55.334782,28.352094,-53.984860,12.931358,-5.409197,P1R0
-6.859633,55.319413,28.373561,-52.646029,12.751842,-4.531372,P1R0
-6.897732,55.281547,28.426757,-51.715344,12.672590,-4.044741,P1R0
-6.929270,55.253828,28.472882,-51.661279,12.602779,-3.890670,P1R0
-6.970945,55.234577,28.492064,-51.843943,12.418758,-3.834074,P1R0
-6.988201,55.192973,28.529322,-52.165887,12.360555,-3.765624,P1R0
-7.019713,55.139581,28.570269,-54.585840,13.879501,-5.544535,P1R0
-7.044590,55.069940,28.609747,-53.961910,13.531647,-5.537789,P1R0
-7.063710,55.015759,28.643674,-53.604477,13.341641,-5.525349,P1R0
-7.078233,54.976086,28.675947,-53.365853,12.810693,-5.837986,P1R0
-7.088588,54.948103,28.703697,-53.192573,12.298404,-5.760181,P1R0
-7.095051,54.900004,28.727656,-53.026729,11.875536,-5.727097,P1R0
-7.137425,54.865155,28.782608,-52.603070,11.845519,-5.238200,P1R0
-7.171871,54.841159,28.829873,-52.575004,12.004587,-4.988906,P1R0
-7.199157,54.797400,28.874441,-53.073160,12.122482,-4.610390,P1R0
-7.220207,54.765514,28.912354,-53.134280,12.028482,-4.347880,P1R0
-7.236341,54.744913,28.948697,-53.466666,11.473180,-4.210815,P1R0
-7.247914,54.732644,28.979532,-53.383633,11.327738,-3.937332,P1R0
-7.255689,54.698304,29.009917,-53.463107,10.991889,-4.246939,P1R0
-7.260628,54.645466,29.042133,-53.970920,11.253358,-4.810198,P1R0
-7.263203,54.605301,29.069720,-54.220341,11.586661,-5.229070,P1R0
-7.264589,54.549039,29.103931,-54.956354,11.866781,-5.450355,P1R0
-7.265027,54.507519,29.137590,-53.832128,11.548240,-5.420792,P1R0
-7.302569,54.477078,29.196508,-53.372388,11.466932,-5.557527,P1R0
-7.349271,54.426425,29.226357,-52.979088,11.376152,-5.688664,P1R0
-7.388516,54.391017,29.260142,-51.863577,11.005718,-5.311298,P1R0
-7.404374,54.367857,29.313756,-51.215968,10.898703,-5.292664,P1R0
-7.415754,54.324757,29.363655,-50.461470,10.889977,-4.857120,P1R0
-7.423496,54.293369,29.405928,-50.017746,10.785982,-4.678786,P1R0
-7.641457,53.770023,29.521113,-48.971219,11.921339,-4.897736,P1R0
-7.824425,53.302596,29.621672,-49.043919,11.748440,-4.800670,P1R0
-7.974710,52.919459,29.705486,-49.552248,11.452445,-4.849225,P1R0
-8.095141,52.613478,29.774332,-50.078023,11.114749,-4.822712,P1R0
-8.189378,52.377552,29.834324,-51.609747,10.470697,-4.998722,P1R0
-8.260344,52.201639,29.882490,-52.023797,10.503483,-4.746587,P1R0
-8.294846,52.047250,29.941252,-52.287684,10.489914,-4.570332,P1R0
-8.315738,51.941360,29.992899,-52.616604,10.556034,-4.303299,P1R0
-8.325475,51.874561,30.034322,-52.638042,10.462049,-4.192024,P1R0
-8.327080,51.840514,30.071458,-53.070483,10.878173,-4.292906,P1R0
-8.322317,51.831162,30.101016,-53.387096,11.068377,-4.516252,P1R0
-8.312616,51.810590,30.124463,-53.413701,11.074147,-4.805537,P1R0
-8.300111,51.808267,30.143120,-53.431411,11.180878,-5.133220,P1R0
-8.538564,51.227863,30.684437,-53.972040,11.602920,-5.153696,P1R0
-8.810397,50.564664,31.304336,-53.904104,11.077934,-4.985197,P2R0
-9.030262,50.043696,31.820658,-53.764084,10.976450,-4.997934,P2R0
-9.131644,49.444739,32.245748,-53.769395,10.995983,-5.065064,P2R0
-9.238928,49.045627,32.568473,-53.835565,11.065162,-5.092898,P2R0
-9.302065,48.806909,32.780012,-53.908690,11.103336,-5.131941,P2R0
-9.333639,48.684171,32.907933,-54.663849,10.735843,-4.502062,P2R0
-9.319736,48.561072,32.998626,-54.883539,10.621551,-4.438619,P2R0
-9.295927,48.472993,33.043719,-56.003371,10.480253,-4.791508,P2R0
-9.265241,48.325614,33.052045,-55.876051,10.203850,-4.903223,P2R0
-9.233569,48.246253,33.036480,-55.489907,10.158177,-4.754186,P2R0
-9.254002,48.216677,33.046909,-55.116844,10.065339,-4.740079,P2R0
-9.267494,48.224500,33.048972,-55.479838,10.246094,-4.896292,P2R0
-9.274513,48.215588,33.041918,-55.890497,10.158309,-4.866025,P2R0
-9.255987,48.228615,33.057934,-56.323638,10.055545,-4.915616,P2R0
-9.238972,48.216418,33.071891,-56.917556,9.948240,-4.195153,P2R0
-9.224470,48.219566,33.081231,-56.703784,9.832847,-3.406111,P2R0
-9.212775,48.232823,33.088118,-56.376161,9.665637,-3.320445,P2R0
-9.203871,48.252041,33.094137,-56.645548,9.919340,-3.319386,P2R0
-9.197456,48.235794,33.106291,-56.987415,10.613226,-3.929621,P2R0
-9.193314,48.228235,33.118124,-57.011391,10.854908,-4.047506,P2R0
-9.190429,48.187350,33.130123,-57.239403,10.792668,-4.204065,P2R0
-9.189735,48.161166,33.148506,-56.861163,10.993398,-4.436882,P2R0
-9.190201,48.145541,33.166277,-56.377150,10.916289,-4.622183,P2R0
-9.190867,48.098396,33.183597,-56.255986,10.806813,-4.937217,P2R0
-9.192777,48.067581,33.206519,-55.835290,10.456271,-4.898902,P2R0
-9.245726,48.047915,33.267761,-55.472511,10.966937,-4.981642,P2R0
-9.287490,47.998046,33.319314,-54.848054,11.121964,-4.575224,P2R0
-9.320646,47.967155,33.373903,-54.013766,11.026085,-4.117939,P2R0
-9.345039,47.948698,33.418381,-54.136969,11.056685,-4.120211,P2R0
-9.361428,47.900149,33.454282,-54.693692,11.140239,-4.335557,P2R0
-9.372572,47.868966,33.489165,-56.252621,11.645513,-4.221677,P2R0
-9.379170,47.850443,33.517397,-56.598151,11.910839,-4.346048,P2R0
-9.382341,47.803569,33.546422,-57.040219,12.179979,-4.206183,P2R0
-9.383233,47.772232,33.570400,-57.376868,12.404274,-4.315478,P2R0
-9.361781,47.755563,33.623861,-57.684163,12.791605,-4.897715,P2R0
-9.343331,47.708602,33.667583,-57.886304,12.853156,-4.811198,P2R0
-9.329326,47.678769,33.708970,-57.413121,12.563296,-4.682807,P2R0
-9.318919,47.661338,33.742374,-57.137772,12.300546,-4.698659,P2R0
-9.311722,47.653592,33.769394,-56.361827,11.963280,-4.581250,P2R0
-9.307154,47.614778,33.797484,-55.302327,11.343192,-4.439690,P2R0
-9.304822,47.589144,33.820769,-54.965040,11.032630,-4.272996,P2R0
-9.304230,47.574293,33.840475,-54.788757,10.865720,-4.140489,P2R0
-9.304157,47.527618,33.856173,-54.321891,10.675466,-3.761240,P2R0
-9.356371,47.496558,33.916269,-53.957219,10.608148,-3.751677,P2R0
-9.398478,47.477643,33.966019,-54.358554,10.775245,-3.781687,P2R0
-9.430962,47.430078,34.012628,-56.042928,10.872722,-4.069013,P2R0
-9.455008,47.397899,34.050342,-57.038917,10.910189,-4.148829,P2R0
-9.471921,47.378419,34.080767,-58.125436,11.186970,-4.416344,P2R0
-9.462161,47.370903,34.138783,-59.526793,11.903632,-4.344543,P2R0
-9.451733,47.330667,34.185478,-59.598975,11.970348,-4.398631,P2R0
-9.443304,47.307096,34.234601,-59.438679,11.920808,-4.468753,P2R0
-9.435415,47.254035,34.273544,-59.080297,11.943205,-4.627541,P2R0
-9.429065,47.217474,34.304275,-58.853344,11.800508,-4.882258,P2R0
-9.424287,47.194656,34.328671,-58.666017,11.491552,-5.134514,P2R0
-9.421523,47.184388,34.354404,-58.356644,11.366706,-5.915023,P2R0
-9.419328,47.142248,34.375655,-58.400754,11.271028,-6.070070,P2R0
-9.418812,47.115867,34.399683,-57.710182,11.525634,-5.322167,P2R0
-9.419118,47.100742,34.420292,-57.253074,11.521322,-4.889701,P2R0
-9.419413,47.054519,34.438426,-57.079134,11.533949,-4.828682,P2R0
-9.420828,47.024859,34.460878,-56.969958,11.684924,-4.935402,P2R0
-9.528043,46.287703,34.749447,-57.169260,11.852052,-5.090541,P2R0
-9.613117,45.712331,34.979473,-57.483673,12.256236,-5.109973,P2R0
-9.678240,45.286045,35.161918,-57.672003,12.669739,-5.098587,P2R0
-9.724689,44.947044,35.296631,-57.767367,12.549998,-4.895194,P2R0
-9.776381,44.641327,35.364377,-57.734197,12.336532,-4.689590,P2R0
-9.811896,44.443180,35.406425,-57.215903,12.042787,-4.648236,P2R0
-9.834931,44.331489,35.435918,-56.799086,11.935701,-4.336897,P2R0
-9.847848,44.283348,35.451584,-56.551621,12.221050,-4.222830,P2R0
-9.853237,44.242229,35.464351,-56.410261,12.344633,-3.916101,P2R0
-9.832072,44.239646,35.498132,-56.299020,12.599367,-3.968198,P2R0
-9.812739,44.264070,35.528799,-56.402365,12.441463,-3.926011,P2R0
-9.845730,44.262735,35.591483,-56.394849,12.121562,-3.826169,P2R0
-9.871490,44.278851,35.646303,-56.430657,11.952780,-3.358679,P2R0
-9.890356,44.304251,35.688517,-56.379851,11.770642,-3.716741,P2R0
-9.902701,44.293937,35.719202,-56.794642,11.837718,-3.808551,P2R0
-9.911148,44.294907,35.748615,-57.116504,12.016872,-4.410264,P2R0
-9.916661,44.303845,35.777586,-57.286915,11.841118,-4.667100,P2R0
-9.918913,44.276527,35.800658,-57.318209,11.640596,-4.840496,P2R0
-9.919490,44.259435,35.819471,-57.217337,11.470497,-5.008590,P2R0
-9.919570,44.252202,35.841439,-57.057531,11.335040,-5.233161,P2R0
-9.918374,44.211114,35.860355,-56.397582,11.116429,-4.803316,P2R0
-9.917048,44.182816,35.877171,-55.855975,11.070258,-4.673564,P2R0
-9.915843,44.165246,35.892658,-55.814978,11.429575,-4.588257,P2R0
-9.893231,44.117968,35.939283,-55.548157,11.709869,-4.329014,P2R0
-9.875568,44.085403,35.978879,-55.366628,11.796358,-4.303339,P2R0
-9.862522,44.065129,36.012287,-55.326220,11.659158,-4.201590,P2R0
-9.854073,44.056296,36.046556,-55.643244,11.500163,-4.025252,P2R0
-9.826842,44.015094,36.102713,-55.769960,11.530099,-4.026717,P2R0
-9.807448,43.989009,36.154764,-56.859104,11.559309,-4.716104,P2R0
-9.793625,43.933860,36.196839,-57.121564,11.706244,-5.023056,P2R0
-9.785575,43.897266,36.236686,-57.565794,12.258077,-5.178392,P2R0
-9.781568,43.874478,36.268663,-57.891735,12.469610,-5.213561,P2R0
-9.779959,43.822815,36.294455,-58.148945,12.649599,-5.087370,P2R0
-9.780645,43.787958,36.315611,-58.264515,12.735327,-5.123908,P2R0
-9.783412,43.768549,36.339546,-58.319360,12.330595,-5.543329,P2R0
-9.837074,43.718995,36.399796,-58.514028,12.398883,-5.912186,P2R0
-9.859101,43.686249,36.476488,-58.649089,12.331689,-5.884877,P2R0
-9.876400,43.630285,36.550140,-58.551734,11.894416,-5.756780,P2R0
-9.889672,43.594181,36.614206,-58.037387,12.026136,-5.516361,P2R0
-9.899052,43.572696,36.663840,-57.818677,11.884447,-5.258861,P2R0
-9.905324,43.562644,36.701735,-57.583991,11.696871,-5.132288,P2R0
-9.908984,43.522467,36.735066,-57.627701,11.726124,-4.827094,P2R0
-9.910976,43.496486,36.760663,-57.775259,11.656043,-4.696931,P2R0
-9.911845,43.481986,36.780634,-57.962202,11.493325,-4.684573,P2R0
-9.911392,43.436494,36.796761,-58.073707,11.456437,-4.575398,P2R0
-10.011024,44.038481,39.726934,-57.524331,11.617405,-4.432801,P2R0
-10.057326,44.347576,41.141295,-57.057447,11.498919,-4.414835,P0R0
-10.102880,44.627740,42.489588,-56.767409,11.675160,-4.409134,P1R0
-10.242995,44.222871,44.309569,-56.628567,11.837318,-4.233695,P2R0
-10.373775,43.830174,45.283383,-56.426424,12.111203,-4.097300,P1R0
-10.476198,43.518737,46.030251,-56.144815,12.651229,-3.934361,P1R0
-10.556294,43.237365,46.593983,-56.376510,12.845102,-3.878585,P1R0
-10.602868,43.009411,47.026767,-56.593325,12.849482,-3.793167,P1R0
-10.636937,42.828090,47.334586,-57.029168,12.569442,-3.392020,P1R0
-10.660213,42.686656,47.532395,-57.233762,12.399191,-3.131145,P1R0
-10.674647,42.581548,47.645036,-58.080173,12.393964,-3.189636,P1R0
-10.680736,42.447546,47.683879,-58.261050,12.401981,-3.400872,P1R0
-10.681393,42.349132,47.673136,-58.747505,12.664541,-3.919754,P1R0
-10.677389,42.250513,47.622350,-59.145125,12.687452,-4.119973,P1R0
-10.670723,42.182306,47.550270,-59.443810,13.048505,-3.964942,P1R0
-10.661768,42.108540,47.461828,-59.466609,13.052109,-4.101305,P1R0
-10.635799,42.059442,47.386368,-59.776120,13.247686,-4.171822,P1R0
-10.611757,42.001571,47.312286,-59.980399,13.532268,-4.325589,P1R0
-10.590368,41.964194,47.238437,-60.059819,13.678931,-4.366089,P1R0
-10.571984,41.944715,47.173847,-59.923964,13.814256,-4.834063,P1R0
-10.555923,41.908349,47.114831,-60.000556,13.686306,-5.106971,P1R0
-10.543004,41.889013,47.073752,-59.730989,13.533031,-4.947649,P1R0
-10.532615,41.881172,47.039124,-59.190818,13.400701,-4.576321,P1R0
-10.524227,41.853457,47.016753,-58.488911,13.252157,-3.537618,P1R0
-10.517916,41.836899,47.000498,-58.419462,13.251620,-3.470325,P1R0
-10.513408,41.829389,46.990174,-58.354787,13.384946,-3.454889,P1R0
-10.548267,41.799592,47.020712,-59.150581,13.252238,-3.470869,P1R0
-10.578620,41.779754,47.050946,-59.461316,12.926723,-3.528244,P1R0
-10.604691,41.769374,47.085970,-59.739401,12.799532,-3.415208,P1R0
-10.625990,41.735566,47.119389,-59.874098,12.756667,-3.465754,P1R0
-10.643747,41.713843,47.161906,-59.911800,13.137472,-3.299720,P1R0
-10.657439,41.670069,47.201113,-60.109511,13.566763,-3.378787,P1R0
-10.668037,41.637443,47.237161,-60.165431,13.907071,-3.590258,P1R0
-10.676149,41.615648,47.275676,-59.922755,14.077669,-3.612551,P1R0
-10.681506,41.571876,47.310728,-59.574600,14.227309,-3.580056,P1R0
-10.723179,41.538697,47.372587,-58.940715,14.163744,-3.721945,P1R0
-10.757765,41.516479,47.432540,-57.685451,12.864121,-3.748174,P1R0
-10.785658,41.502386,47.484975,-57.332701,12.800149,-4.065735,P1R0
-10.807085,41.465016,47.530637,-57.152228,12.561052,-3.871074,P1R0
-10.823529,41.438816,47.575735,-56.293392,12.288788,-3.129023,P1R0
-10.835531,41.421046,47.614874,-55.994605,12.381738,-2.830361,P1R0
-10.843339,41.380368,47.648903,-56.176111,12.454123,-2.734541,P1R0
-10.848185,41.350086,47.678644,-56.520702,12.523094,-2.577740,P1R0
-10.850861,41.329994,47.710277,-56.835987,12.584540,-2.720155,P1R0
-10.851227,41.287383,47.738279,-57.154458,12.506775,-2.793694,P1R0
-10.850307,41.255528,47.763321,-57.534694,12.495985,-2.934816,P1R0
-10.848498,41.233017,47.786010,-58.534689,12.436770,-3.110557,P1R0
-10.829654,41.189594,47.831509,-60.146000,12.761326,-3.258614,P1R0
-10.813028,41.157175,47.871904,-60.132939,12.955798,-2.912828,P1R0
-10.798403,41.105492,47.913190,-59.806868,13.319681,-2.828158,P1R0
-10.786101,41.066314,47.949725,-59.630166,13.449386,-2.916379,P1R0
-10.775534,41.008063,47.982146,-59.465194,13.350858,-3.155989,P1R0
-10.767088,40.963717,48.011079,-59.305225,13.241585,-3.316303,P1R0
-10.856857,40.748336,50.500546,-58.555611,12.991354,-3.366520,P1R0
-10.912540,40.645688,51.951459,-58.068861,12.781171,-3.249960,P0R0
-10.996621,40.422099,54.377586,-57.356553,12.415189,-3.287526,P2R0
-11.049118,40.283355,55.821294,-57.101878,12.307373,-4.262382,P1R0
-11.089861,40.179123,56.938823,-57.100578,11.619705,-4.074472,P1R0
-11.120701,40.104751,57.790057,-57.047149,11.657343,-4.073091,P1R0
-11.197001,39.961064,58.422608,-57.565938,11.695405,-4.240952,P1R0
-11.257625,39.852903,58.873121,-58.811277,12.071571,-4.432841,P1R0
-11.304700,39.773676,59.168959,-59.057180,12.282170,-4.608706,P1R0
-11.340114,39.718817,59.340058,-59.103317,12.381556,-4.790872,P1R0
-11.365130,39.654294,59.412710,-59.252319,12.543749,-4.840752,P1R0
-11.381869,39.612101,59.415968,-59.084114,12.712963,-5.070080,P1R0
-11.391863,39.587183,59.363062,-58.971254,12.545603,-5.273582,P1R0
-11.396465,39.576207,59.271214,-59.007400,12.348315,-5.579969,P1R0
-11.396848,39.577411,59.160801,-59.409006,11.691856,-6.156854,P1R0
-11.393644,39.556759,59.036656,-59.426581,11.429465,-6.221462,P1R0
-11.388315,39.546465,58.908036,-59.377165,11.325932,-6.097544,P1R0
-11.381580,39.545651,58.787967,-58.328828,11.858537,-5.444058,P1R0
-11.374094,39.550993,58.674658,-57.914869,11.931428,-5.156183,P1R0
-11.365861,39.530868,58.571616,-57.806996,11.826932,-5.035015,P1R0
-11.357779,39.519086,58.484028,-57.939785,11.792619,-4.978460,P1R0
-11.350095,39.514820,58.415563,-58.585334,11.903179,-5.294468,P1R0
-11.343029,39.515388,58.359632,-59.234642,11.439060,-4.987414,P1R0
-11.352782,39.520681,58.301440,-59.664173,10.978012,-4.052839,P1R0
-11.360368,39.498603,58.257120,-59.622974,11.183488,-4.139495,P1R0
-11.366474,39.482613,58.224131,-60.005614,11.226763,-4.381528,P1R0
-11.371162,39.474690,58.214972,-60.280020,11.313026,-4.604976,P1R0
-11.374682,39.471079,58.214399,-60.272724,11.659658,-4.850762,P1R0
-11.414843,39.440378,58.250993,-60.186306,11.689715,-4.873310,P1R0
-11.448371,39.418388,58.295022,-59.772722,11.896171,-5.165052,P1R0
-11.475738,39.402791,58.338606,-59.677956,12.122554,-5.316351,P1R0
-11.497459,39.393955,58.387097,-59.635859,11.840396,-5.568165,P1R0
-11.513724,39.359577,58.433098,-59.238016,11.502280,-5.275438,P1R0
-11.525701,39.334677,58.482410,-58.825694,11.863681,-5.051194,P1R0
-11.534075,39.316848,58.528018,-58.729840,12.104745,-4.966797,P1R0
-11.538949,39.276381,58.576059,-58.967580,12.113970,-4.960110,P1R0
-11.541483,39.245441,58.619796,-59.382599,12.138755,-4.819072,P1R0
-11.542152,39.224170,58.665603,-59.849525,12.268888,-4.253150,P1R0
-11.541441,39.209970,58.706916,-60.088986,12.481442,-4.253728,P1R0
-11.539217,39.172996,58.750254,-60.962563,12.679302,-4.622473,P1R0
-11.536393,39.145312,58.789157,-61.460593,12.778208,-4.868856,P1R0
-11.533230,39.125739,58.824181,-61.762509,12.963221,-5.028564,P1R0
-11.529903,39.114045,58.860418,-61.875646,12.847317,-4.964137,P1R0
-11.526602,39.107998,58.893181,-61.307326,12.746667,-4.958929,P1R0
-11.522960,39.076549,58.923011,-60.753530,12.430885,-4.853551,P1R0
-11.519571,39.054574,58.956474,-60.650703,12.574328,-5.226643,P1R0
-11.516526,39.039551,58.987063,-60.612762,12.596238,-5.293476,P1R0
-11.632702,38.669810,59.019455,-60.175533,12.501574,-5.079225,P1R0
-11.731094,38.360037,59.049238,-60.005640,12.447128,-5.010401,P1R0
-11.812562,38.106652,59.076841,-59.901030,12.534454,-4.994000,P1R0
-11.878317,37.907376,59.114797,-60.546782,12.470867,-5.003530,P1R0
-11.983733,37.724165,59.164918,-60.831399,12.593006,-4.914366,P1R0
-12.084207,37.555039,59.189273,-60.804587,12.672903,-4.852551,P1R0
-12.163811,37.428803,59.212090,-60.804243,12.578153,-4.838025,P1R0
-12.224933,37.339288,59.233790,-60.572430,12.388047,-4.859481,P1R0
-12.270008,37.281791,59.260799,-60.767164,11.956649,-5.163492,P1R0
-12.301048,37.219269,59.286406,-60.591835,11.885079,-5.202842,P1R0
-12.320890,37.182476,59.316966,-60.662056,11.643894,-5.119769,P1R0
-12.331727,37.165206,59.345722,-60.657616,11.385893,-4.936153,P1R0
-12.335491,37.163206,59.372934,-60.521783,11.153931,-4.657726,P1R0
-12.333840,37.174021,59.404941,-59.992812,11.023814,-4.065576,P1R0
-12.327772,37.163953,59.439532,-60.074379,11.165066,-3.863871,P1R0
-12.319103,37.163800,59.471707,-60.242309,11.206349,-3.759641,P1R0
-12.308801,37.172439,59.507848,-60.840364,10.952892,-3.633984,P1R0
-12.297716,37.186341,59.541233,-61.176655,10.846484,-3.500456,P1R0
-12.286473,37.203784,59.572199,-61.510617,10.810759,-3.365990,P1R0
-12.275539,37.223359,59.601084,-61.741556,10.863877,-3.301497,P1R0
-12.265205,37.245221,59.634320,-62.142747,11.366113,-3.344796,P1R0
-12.255740,37.267032,59.665189,-62.580481,11.573895,-3.708452,P1R0
-12.247273,37.288155,59.694022,-62.942468,12.065391,-3.974549,P1R0
-12.239864,37.308145,59.721140,-63.417771,12.382535,-4.309131,P1R0
-12.232926,37.299922,59.762116,-63.788229,12.655556,-4.515570,P1R0
-12.227097,37.294220,59.799632,-63.487210,12.708001,-4.529512,P1R0
-12.222305,37.290787,59.834050,-63.016189,12.690631,-4.547314,P1R0
-12.218456,37.289351,59.865755,-62.921045,12.461104,-4.843154,P1R0
-12.214923,37.260920,59.901251,-62.411703,11.881242,-4.711456,P1R0
-12.250322,37.237712,59.963787,-62.143577,11.670452,-4.657737,P1R0
-12.296726,37.219704,59.998715,-62.118012,11.576457,-4.734215,P1R0
-12.335625,37.209197,60.042582,-62.121981,11.443462,-4.618372,P1R0
-12.367552,37.202640,60.081832,-62.049040,11.488546,-4.524783,P1R0
-12.376485,37.169709,60.137626,-61.961640,11.581718,-4.397113,P1R0
-12.398339,37.145135,60.172424,-61.965741,11.666469,-4.287339,P1R0
-12.415170,37.126994,60.203592,-61.947410,11.701818,-4.219360,P1R0
-12.427636,37.114491,60.231782,-61.810685,11.601560,-4.199716,P1R0
-12.436308,37.109388,60.269857,-61.545814,11.538587,-3.954344,P1R0
-12.441432,37.077957,60.304215,-61.535261,11.554181,-3.934228,P1R0
-12.444140,37.054057,60.335411,-61.640095,11.619635,-3.945266,P1R0
-12.444911,37.038113,60.370115,-62.020577,11.842328,-3.842355,P1R0
-12.444252,37.027751,60.401746,-62.399766,11.759566,-3.676701,P1R0
-12.442514,37.023387,60.436937,-63.333111,12.176406,-3.797675,P1R0
-12.549971,36.755791,60.581861,-64.806614,11.973281,-3.751894,P1R0
-12.640166,36.533188,60.713121,-64.931246,11.884412,-4.220592,P1R0
-12.714175,36.351465,60.824903,-65.077133,11.640092,-4.380262,P1R0
-12.773332,36.208400,60.925058,-65.307189,11.107332,-4.219786,P1R0
-12.818320,36.038499,61.008434,-65.417722,10.982000,-3.993175,P1R0
-12.851923,35.906655,61.077117,-65.515265,10.804931,-3.755064,P1R0
-12.875818,35.808180,61.133213,-65.624643,10.652521,-3.607933,P1R0
-12.925228,35.731293,61.754905,-65.608322,10.629818,-3.189220,P1R0
-12.962926,35.679498,62.280028,-65.104016,10.424702,-2.932372,P1R0
-13.028642,35.647810,62.744468,-64.810921,10.039540,-3.004609,P1R0
-13.079976,35.634189,63.127840,-64.091531,9.584220,-2.851249,P1R0
-13.118257,35.603538,63.432214,-63.871125,9.461668,-2.736798,P1R0
-13.145765,35.589836,63.679875,-63.705556,9.189583,-2.569159,P1R0
-13.164308,35.587170,63.866446,-63.496459,9.141488,-2.398333,P1R0
-13.175510,35.592946,64.001633,-63.222591,9.129787,-2.259786,P1R0
-13.180376,35.574937,64.094587,-63.134793,9.115161,-2.266952,P1R0
-13.180746,35.567112,64.159901,-62.999315,9.284594,-2.140956,P1R0
-13.177804,35.566199,64.197904,-63.041940,9.222323,-2.075506,P1R0
-13.172523,35.570617,64.215188,-63.128286,9.254219,-1.981190,P1R0
-13.165201,35.550295,64.223640,-63.044232,9.402387,-1.852829,P1R0
-13.157085,35.537148,64.220853,-63.202262,9.396128,-1.707394,P1R0
-13.186779,35.530682,64.246931,-64.203868,9.088686,-1.697078,P1R0
-13.210775,35.528683,64.261861,-65.022318,8.804856,-1.733902,P1R0
-13.229148,35.500534,64.270228,-65.966984,8.807071,-1.842882,P1R0
-13.243030,35.481218,64.280570,-67.171609,8.253321,-2.210010,P1R0
-13.253050,35.469551,64.293810,-68.037461,8.035581,-2.294017,P1R0
-13.275508,35.432821,64.283726,-68.306019,8.075796,-2.394097,P1R0
-13.292899,35.406276,64.281492,-68.920871,8.296969,-2.537737,P1R0
-13.305902,35.387361,64.280743,-69.242325,8.388512,-2.512211,P1R0
-13.315123,35.376297,64.288279,-69.625958,8.619263,-2.197644,P1R0
-13.358865,35.339944,64.327160,-69.709372,8.637385,-1.931460,P1R0
-13.394310,35.312599,64.363102,-69.625038,8.654638,-1.871324,P1R0
-13.422217,35.294450,64.402655,-69.104205,8.430691,-2.042902,P1R0
-13.443511,35.282874,64.438950,-69.152387,8.382895,-2.349735,P1R0
-13.459097,35.276789,64.472363,-68.684492,8.076979,-2.118074,P1R0
-13.469342,35.246496,64.509535,-68.463858,7.691590,-2.065467,P1R0
-13.475684,35.224148,64.543643,-68.418438,7.540941,-2.014705,P1R0
-13.478853,35.210022,64.581355,-68.585910,7.453226,-1.826555,P1R0
-13.479106,35.171603,64.615867,-68.776709,7.615594,-1.792245,P1R0
-13.477599,35.142488,64.647609,-69.111771,7.699187,-1.643434,P1R0
-13.510441,34.618833,64.815542,-69.804784,7.793127,-0.717461,P1R0
-13.537023,34.178995,64.960384,-70.415193,7.754941,-0.818362,P1R0
-13.573566,33.789223,65.069234,-72.359823,7.624415,-1.038403,P1R0
-13.602740,33.476293,65.160428,-73.119314,7.689121,-0.924900,P1R0
-13.625302,33.233647,65.242270,-74.527698,7.823225,-0.921975,P1R0
-13.642142,33.051322,65.309634,-75.211456,7.744873,-0.930118,P1R0
-13.653622,32.890762,65.364636,-75.749343,7.722999,-0.844064,P1R0
-13.661104,32.778222,65.409318,-76.251625,7.660255,-0.829198,P1R0
-13.665297,32.706978,65.451859,-77.446891,7.587703,-0.926795,P1R0
-13.666929,32.668054,65.486754,-77.922245,7.620954,-0.966380,P1R0
-13.666120,32.624699,65.515586,-78.447445,7.654200,-1.032942,P1R0
-13.663909,32.606492,65.544465,-79.544786,7.715943,-1.046211,P1R0
-13.660290,32.576926,65.569176,-80.221055,7.708191,-1.033446,P1R0
-13.656170,32.565879,65.590785,-80.478158,7.767360,-0.949728,P1R0
-13.651787,32.570437,65.616481,-80.701817,7.973505,-0.891157,P1R0
-13.647409,32.585424,65.639774,-80.745605,8.137549,-1.025661,P1R0
-13.642717,32.577739,65.661321,-80.818746,8.064485,-1.151595,P1R0
-13.638328,32.580685,65.687964,-80.863141,7.805163,-1.266330,P1R0
-13.633887,32.560456,65.712911,-80.658343,7.569248,-1.142991,P1R0
-13.629979,32.549660,65.736572,-80.512057,7.414082,-1.071342,P1R0
-13.626085,32.517759,65.765593,-80.719216,7.238144,-1.040920,P1R0
-13.622791,32.496150,65.793016,-80.784360,7.073178,-0.885882,P1R0
-13.619581,32.453176,65.819134,-80.908388,6.900189,-0.725504,P1R0
-13.616959,32.421847,65.844210,-80.962568,6.752305,-0.534709,P1R0
-13.614341,32.371836,65.874778,-81.203543,6.656299,-0.303720,P1R0
-13.611789,32.304613,65.903785,-81.600649,6.681646,-0.286865,P1R0
-13.609219,32.225668,65.944059,-83.324452,6.731192,-0.120680,P1R0
-13.607211,32.164634,65.981286,-83.995372,6.750440,0.055425,P1R0
-13.605211,32.089378,66.015760,-84.843289,6.683093,0.189750,P1R0
-13.603707,32.031954,66.046227,-85.545046,6.518951,0.503110,P1R0
-13.602565,31.991697,66.081147,-86.885241,6.556414,0.708499,P1R0
-13.601288,31.934750,66.113564,-87.710060,6.557612,0.665362,P1R0
-13.600315,31.894753,66.150129,-88.946006,6.813308,0.497239,P1R0
-13.599637,31.867886,66.183897,-89.516134,6.863928,0.422440,P1R0
-13.598716,31.821952,66.215232,-90.048920,6.763098,0.386160,P1R0
-13.598052,31.789474,66.244495,-90.415123,6.850288,0.333414,P1R0
-13.597550,31.769696,66.278356,-91.178950,7.250523,0.000676,P1R0
-13.597219,31.759129,66.309852,-91.484514,7.391943,-0.023861,P1R0
-13.597020,31.755967,66.339321,-91.568177,7.506927,0.042646,P1R0
-13.596870,31.759908,66.373417,-91.561573,7.675353,0.029723,P1R0
-13.580186,31.738282,66.425720,-91.556453,7.712513,-0.082927,P1R0
-13.566091,31.724155,66.472854,-91.686743,8.038251,-0.391857,P1R0
-13.554442,31.716305,66.515291,-91.791326,8.112358,-0.413201,P1R0
-13.544992,31.714907,66.559889,-91.751104,7.950503,-0.451418,P1R0
-13.537564,31.717397,66.599902,-91.839826,7.844122,-0.290710,P1R0
-13.531429,31.692866,66.635923,-91.985213,7.691830,-0.228229,P1R0
-13.526839,31.676415,66.674875,-92.165672,7.314751,0.067401,P1R0
-13.523600,31.665631,66.710027,-92.277441,7.223610,0.105233,P1R0
-13.521428,31.660965,66.748290,-92.571558,7.365772,-0.080395,P1R0
-13.520113,31.661386,66.789250,-92.838344,7.437757,-0.183441,P1R0
-13.392002,31.486662,66.828002,-92.866510,7.419263,-0.154875,P1R0
-13.283910,31.341260,66.862992,-92.841133,7.433036,-0.161842,P1R0
-13.194705,31.224623,66.901136,-92.886093,7.488927,-0.273353,P1R0
-13.122913,31.132783,66.935667,-92.967844,7.519513,-0.309852,P1R0
-13.066688,31.064307,66.973485,-93.050705,7.577615,-0.370130,P1R0


==> images/plots/results/GPS-IMU_c_f_results/Data7_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data7_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 2.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 3.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 4.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 4.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 4.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 5.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 5.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 5.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 6.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 6.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 6.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 7.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 7.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 7.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 8.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 8.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 8.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.22 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 9.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 9.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 9.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.67 0.00 0.00 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.67 0.00 0.00 0.25 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.67 0.00 0.00 0.25 0.00 0.00 0.00 0.00 0.00 0.00 
0.25 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.25 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.25 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.29 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.29 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.29 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 201.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 201.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 201.10 
******


==> images/plots/results/GPS-IMU_c_f_results/Data9_error_GPS_IMU_constantMotionModel.txt <==
6.329860
5.047745
2.846471
1.095111
1.574609
2.123330
2.322689
2.254823
2.241609
2.163905
2.054492
1.924340
1.779934
1.620730
1.457524
1.288074
1.121156
0.956777
0.800866
0.663057
0.531725
0.414103
0.284454
0.170199
0.190308
0.135738
0.127223
0.037093
0.054059
0.042151
0.201682
0.148811
0.134814
0.111376
0.049744
0.104719
0.097645
0.134967
0.232022
0.146403
0.105574
0.103344
0.045497
0.079822
0.094129
0.070773
0.126952
0.084119
0.071162
0.083960
0.071550
0.070933
0.051017
0.077451
0.046768
0.121080
0.036077
0.081910
0.069010
0.126097
0.054860
0.062000
0.121924
0.087303
0.083990
0.078948
0.047396
0.021350
0.091153
0.112636
0.024293
0.052794
0.097079
0.030423
0.111535
0.123802
0.129199
0.135179
0.064443
0.063934
0.064504
0.097970
0.040150
0.051890
0.171860
0.091978
0.051709
0.073220
0.071418
0.224634
0.088810
0.166444
0.574189
0.441149
0.579230
0.411866
0.655953
0.309427
0.342966
0.368447
0.286428
0.334830
0.410419
0.123853
0.644350
0.306044
0.712725
0.254177
0.103113
0.223378
0.212451
0.216636
0.531871
0.410121
0.253981
0.817272
0.152074
0.085228
0.201105
0.107144
0.239613
0.276609
0.116395
0.095164
0.364314
0.277241
0.328440
0.238791
0.180047
0.262144
1.209154
0.602960
0.365711
0.621642
0.465284
0.264223
0.724054
0.682848
0.287088
0.777665
0.549320
0.344213
0.419853
0.555794
0.224844
0.548687
0.383830
0.194507
0.200971
0.355902
0.443828
0.190262
0.387577
0.286801
0.499915
0.440881
0.685064
0.695449
0.478225
0.511721
0.403929
0.349020
0.239147
0.681527
0.364205
0.218687
0.326754
0.358326
0.209256
0.274683
0.484982
0.759003
0.670065
0.474443
0.523665
0.330040
0.166353
0.358335
0.412235
0.080893
0.234053
0.716825
0.534709
0.367478
0.463169
0.163173
0.775715
0.396971
0.611343
0.408821
1.058903
0.311300
0.407573
0.674733
0.449370
0.609325
0.253582
0.164765
0.357340
0.238412
0.683207
2.235142
0.934602
0.580795
0.420305
0.329613
0.431168
0.192012
0.149852
0.624408
0.243006
0.079106
0.489903
0.427227
0.280651
1.184586
0.383205
0.300579
0.567061
0.300643
0.417177
0.312141
0.353129
0.314409
0.392768
0.303054
0.806249
0.405325
0.409002
0.357446
0.294186
0.684753
0.083958
0.320575
0.283047
0.619720
0.294986
0.387016
0.693312
0.262673
0.554166
0.791941
0.190634
0.673417
0.700704
0.269254
0.885677
0.626916
0.247770
0.344988
0.748789
1.322303
0.892286
0.578054
0.252451
0.211949
0.529022
0.297553
0.232374
0.388129
0.391815
0.515900
0.231107
0.197033
0.304187
0.179496
0.510932
0.564269
0.549390
0.270977
0.226932
0.624936
0.407613
0.303470
0.350451
0.334365
0.894015
0.530362
1.404387
0.812663
0.396159
0.872879
0.443534
0.308082
0.293933
0.494484
0.188257
0.228318
0.282843
0.419567
0.656319
0.208740
1.020377
1.811925
0.771702
0.880440
0.288481
0.399021
0.140494
0.449423
0.732492
0.478709
0.557167
0.123846
0.655050
0.266092
0.155883
0.532717
0.462714
0.583167
0.344245
0.623631
0.377728
0.234718
0.349843
0.047857
0.087188
0.407627
0.397817
0.180490
0.419946
0.383938
0.655901
0.585663
0.931318
0.593198
0.204719
0.389034
0.506669
0.241894
0.507359
0.501785
0.158059
0.402923
0.377672
0.207128
0.441794
0.262686
0.147140
0.187042
0.602363
0.457550
0.426113
0.532348
0.244982
0.281668
0.593400
0.415231
0.361057
0.665197
0.815055
0.688562
0.765689
0.333539
0.155300
0.408395
0.375551
0.152092
0.514615
0.599297
0.507105
0.164261
0.157814
0.620482
0.789676
0.756958
0.487050
0.354546
0.489414
0.225804
0.424045
0.473036
0.533015
0.301876
1.003529
0.513868
0.303016
0.528753
0.915447
0.366934
0.257680
0.366333
0.301963
0.593603
0.544469
0.240597
0.559335
0.339156
0.346373
0.376276
0.745066
0.190172
0.440750
0.632987
0.725411
0.503319
0.574514
0.462803
0.350227
0.328544
0.325902
0.193440
0.202638
0.460207
0.644576
0.424206
0.949221
0.334658
0.648407
0.166870
0.619972
0.501875
0.835360
0.550939
0.347987
1.017887
0.509327
0.243582
0.626640
0.406113
0.531533
0.426529
0.757655
0.268934
0.729913
0.206118
0.499526
0.187947
1.393994
1.258823
0.526894
0.350594
0.544948
0.543304
0.274350
0.389564
1.136738
0.757054
0.478108
0.336642
0.300981
0.090219
0.150249
0.328777
0.415119
0.254016
0.314530
0.289025
0.519556
0.301856
0.327555
0.337599
0.365273
0.238641
0.210123
0.684522
0.484644
0.387337
0.596695
0.466695
0.803546
0.461421
0.462088
0.499641
0.322880
0.181737
0.820254
0.602509
0.456090
0.130250
0.362630
0.249649
0.303906
0.504169
0.590357
0.224983
0.235205
0.391081
0.135137
0.266741
1.024265
0.537340
0.232771
0.629121
0.322885
0.668468
0.408782
0.310219
0.312281
1.320724
0.809724
0.383881
1.591875
0.717636
0.669613
0.365375
0.430038
0.877307
0.652430
0.485476
0.633240
0.388617
0.174983
0.708810
0.393133
0.439147
0.299531
0.341724
0.552930
0.547400
0.415077
0.493912
0.410695
0.875674
0.747432
0.327954
0.339863
0.517378
0.501268
0.435828
0.365112
0.305469
0.304016
1.050366
0.257560
0.652529
0.269055
0.714827
0.280672
0.886806
0.559603
0.354411
0.234071
1.216692
0.839460
0.530221
0.418526
0.089665
0.373097
0.171480
0.659456
0.528102
0.373001
0.470694
0.400491
0.528139
0.350040
0.197363
0.410880
0.556583
0.413804
0.499194
0.769413
0.689790
0.506810
0.939099
0.533462
0.704740
0.757260
0.563417
0.340688
0.633153
0.596268
0.259219
0.749723
0.344540
0.294026
0.549211
0.313943
0.324242
0.659357
0.667061
0.325395
0.437926
0.256572
0.182843
0.948085
0.970632
0.512358
1.002811
0.964034
0.566316
0.270010
0.262833
0.283188
0.286429
0.258738
0.396398
0.579891
0.534467
0.275721
0.547329
0.354051
0.736923
1.078496
0.915928
0.314546
0.374019
0.462255
0.443008
0.411721
0.225709
0.606124
0.299442
0.708924
0.677558
0.843664
0.400122
0.500224
0.325534
0.506148
0.173259
0.506445
0.579505
0.560857
0.375423
0.438765
0.175230
0.243249
1.049201
0.727627
0.486392
0.235119
0.248444
0.634881
0.625776
0.313292
0.463564
0.820047
0.359825
0.319501
1.237427
0.861599
0.586892
0.797845
0.547221
0.442212
0.782940
0.511097
0.658187
0.442116
0.594194
0.234423
0.322708
0.991993
0.358534
0.721882
0.240625
1.424191
0.764577
0.572639
0.260573
0.346774
0.586538
0.348920
0.774119
0.665212
0.373278
0.860111
0.197888
0.636011
0.350067
2.720907
1.794182
0.573978
0.493341
1.212117
0.732221
0.891356
0.197241
0.864763
0.459134
0.395595
0.161896
0.323659
0.538257
0.240570
0.515429
0.729152
0.198235
0.399576
0.290643
0.345249
0.201080
0.442687
0.194393
0.311297
0.234248
0.837012
0.204459
0.246217
0.816893
0.936545
0.148401
0.254908
1.599740
0.932446
0.481104
0.747464
0.930799
0.616317
0.304151
0.122351
0.299017
0.488353
0.205937
0.657052
0.208129
0.097665
1.548452
1.043072
0.868037
0.437129
0.317379
0.244389
1.163047
0.546790
0.323753
0.371927
0.761959
0.421541
0.447198
0.740283
0.738408
0.850368
0.333811
0.346454
0.164825
0.566091
0.586578
0.372091
0.367560
0.497941
0.325857
0.362501
0.907279
0.811390
0.234000
0.851213
0.461292
0.921640
0.278398
0.219181
0.436556
0.749699
0.772106
0.747583
0.423151
0.780262
0.465157
0.559175
0.314945
0.311520
0.387881
0.086527
0.434383
0.191043
0.535916
0.214910
0.219954
2.844153
1.564882
0.885467
0.647231
1.118405
0.339481
0.505089
0.706760
0.697353
0.582796
0.608044
0.389963
0.467238
0.481653
0.395352
0.318266
0.247580
0.386231
0.257436
0.292757
0.524376
0.621290
0.448788
0.548724
0.630152
0.336422
0.327416
0.997798
0.411022
0.175011
0.634031
0.487266
0.369137
0.245518
0.348942
0.539092
0.473932
1.589399
0.966570
1.093699
0.337516
0.959680
0.759375
0.555816
1.275724
0.565966
0.360484
1.081046
0.332980
0.324544
0.287634
0.385864
0.317358
0.200735
0.749776
1.314287
0.669543
0.551620
0.616117
1.040793
1.118446
0.489090
0.489502
0.421364
0.337280
0.177681
0.579206
0.590121
0.259003
0.819826
0.604523
0.303047
0.528393
0.357123
1.119409
0.287079
0.524530
0.559725
0.193756
0.230852
0.769271
0.465390
0.497467
0.332441
0.500406
0.739353
0.459672
0.365021
0.629040
0.539436
0.377986
0.822413
0.197242
0.258138
0.214057
0.427819
0.356166
0.635938
0.550058
0.488479
0.621976
0.377786
1.170381
0.424062
0.707057
0.402440
0.568331
0.492136
0.268539
1.011599
0.973673
1.312964
0.842345
0.531499
0.639542
1.235760
0.430539
0.658220
0.785039
0.588881
0.480222
0.346765
0.852576
0.710788
0.624835
0.821388
0.624117
0.449332
0.658606
0.663712
0.750543
0.338630
1.461059
1.369469
0.827206
1.018832
0.518542
0.603761
0.526679
0.691243
0.439380
0.682383
0.378353
1.186513
0.331608
0.375907
0.265369
0.397172
1.000473
1.458188
0.573885
0.693459
0.610626
0.335017
0.407725
0.490099
1.120325
0.518674
0.408365
0.392578
0.279032
0.222852
0.404140
0.926370
0.776128
0.344693
0.744404
0.633160
0.419732
0.307761
0.791899
0.871087
0.478752
0.485912
0.928914
0.814938
0.412763
1.164620
0.611869
0.648392
0.186559
1.091450
0.739988
0.640379
0.573158
1.174777
0.881323
0.912543
0.377928
0.631235
0.550703
0.832776
0.833395
0.462581
0.658096
0.447478
0.545233
0.280072
0.404643
0.936082
0.457277
0.721459
0.907989
0.893745
0.747647
1.029661
0.577143
0.393897
0.177863
0.514975
0.405478
0.438178
0.848733
0.873529
0.362648
0.559251
0.288344
0.356789
1.044029
0.443670
0.135617
1.199109
0.342319
0.395659
0.550689
0.686279
0.356959
0.435770
1.001203
0.197550
0.146112
0.446941
0.380042
0.580264
2.020435
1.448084
3.287108
1.213746
0.744901
1.532501
0.458402
0.660675
0.754071
0.737122
0.648100
0.398389
0.538072
0.437688
0.838400
0.460291
0.400570
0.269259
0.573100
0.330802
0.348528
0.171187
0.546256
0.647006
0.193723
0.123425
0.452702
0.184104
0.224390
0.398010
0.377137
0.556123
0.207951
0.192905
0.633079
0.454719
0.257022
0.277638
0.505194
0.210716
0.149229
0.546535
0.193404
1.210965
0.804771
0.717685
0.324401
0.111281
0.293593
0.214932
0.251852
0.223352
0.199851
0.343114
0.312603
0.244542
0.510352
0.512081
0.645854
1.008190
0.388702
0.457217
0.908654
0.822921
0.356329
0.370914
1.062449
0.877504
0.772727
0.582868
0.967308
0.653591
0.543060
0.725975
0.404403
0.757210
1.095839
0.183086
0.611705
0.348126
0.085234
0.647159
0.669386
0.243359
0.369900
0.387057
0.475478
0.937958
0.773343
0.538686
0.409952
0.308211
0.689365
0.450861
0.747959
0.685071
0.315600
1.072937
0.569645
0.521897
0.244430
0.383407
1.125392
0.851721
0.697509
0.474997
0.708551
0.747511
0.895733
0.726053
0.843891
0.592776
1.095997
0.698788
0.277337
0.315830
0.218819
0.257002
0.627518
0.362564
0.378605
0.227223
0.236164
0.300843
0.320222
0.229316
0.314308
0.226838
3.807278
2.495269
2.030497
1.075649
0.935911
0.655207
0.540303
0.371341
0.490513
0.376585
0.495615
1.001947
0.191945
0.465361
0.509871
0.646267
0.844444
1.589984
0.938263
1.000202
0.435257
0.837654
0.763176
0.557721
0.482522
0.174719
0.121850
0.349685
0.458013
0.818267
0.988223
0.667658
0.840142
0.575741
0.374644
0.348521
0.703977
1.075252
0.312498
0.326034
0.685617
0.581065
0.658059
0.379179
0.358456
0.224726
1.039136
0.247691
0.316528
0.428117
0.606488
0.791457
0.724227
0.883489
0.461988
0.460892
0.152277
0.289205
0.178639
0.392611
0.771880
0.320032
0.658169
0.893767
0.326703
0.278589
0.202347
0.363885
0.464767
0.634032
0.456267
0.200661
0.560786
1.128874
0.713133
0.494766
0.397211
0.355839
0.256344
0.451000
0.132123
0.675274
0.656018
0.774509
0.508503
0.651626
0.538998
0.217076
0.124262
0.284196
0.392392
0.242265
0.209045
0.272157
0.276301
0.628148
0.618221
0.423158
0.312944
0.983931
0.081090
0.226398
0.297030
0.862607
0.543638
0.325164
0.267439
0.365396
0.151045
0.103289
0.165343
0.207401
0.240652
0.130351
1.563525
1.133845
0.972205
0.624248
0.333663
0.866581
0.590826
0.303458
0.589058
0.354159
0.481635
0.472372
0.436820
0.428105
0.852881
0.408837
0.340742
0.221367
0.255542
0.187225
0.207598
0.188845
0.141631
0.142492
0.477468
0.433669
0.166125
0.116975
0.114604
0.247542
0.152893
0.187069
0.124563
0.046257
0.104299
0.298328
0.308425
0.215879
0.168082
0.129732
0.114128
0.080728
0.110086
0.232817
2.844351
2.080714
1.325972
0.924678
0.401190
0.090194
0.289560
0.391377
0.502787
0.603658
0.625770
0.576923
0.625437
0.689953
0.585948
0.520104
0.496945
0.402501
0.348012
0.328310
0.303821
0.175487
0.212535
0.196048
0.366023
0.176042
0.150704
0.383106
0.194890
0.359138
0.217592
0.167923
0.155500
0.285107
0.204197
0.085834
0.063026
0.133506
0.190949
0.068593
0.079092
0.520697
0.134336
0.403829
0.225391
0.132651
0.122897
0.140093
0.126268
0.131214
1.619938
0.858645
0.694437
0.471936
0.329139
0.464412
0.369264
0.342186
0.213154
0.806444
0.330675
0.425580
1.012124
0.556934
0.525953
0.563460
0.585534
0.824685
0.218888
0.319105
0.640187
0.327006
0.198551
0.135934
0.570434
0.494771
0.450602
0.415344
0.868347
0.783009
0.942784
0.717059
0.492646
0.490383
0.460964
0.207431
0.247516
0.595554
0.370444
0.587591
0.614585
0.266371
0.807218
0.329556
0.711314
0.364276
0.199942
0.143687
0.358657
1.561243
1.148171
1.709757
1.058023
0.592399
0.610880
0.625886
0.349784
0.506774
0.472407
0.547859
0.657778
0.381275
0.489906
0.608943
0.427905
0.597477
0.639453
0.420750
0.351535
0.414812
0.343238
0.263911
0.540665
0.407023
0.391367
0.615301
1.004794
0.379725
0.437336
0.697285
0.605204
0.284759
0.370244
0.314541
0.275817
0.338150
0.138990
0.321197
0.138803
0.856375
0.787995
0.644585
0.230167
1.426416
0.995402
0.717057
0.661034
0.624269
0.552715
0.678452
0.622370
0.677427
0.461044
0.367373
0.573931
0.377635
0.287984
0.299483
0.524105
0.581893
0.417142
0.374456
0.422862
0.107747
0.187316
0.352415
0.540012
0.315315
0.375886
0.223337
0.155512
0.223847
0.183674
0.448691
0.294201
0.628017
0.187005
0.461508
0.094282
0.172352
0.140029
0.781873
0.440671
4.227348
2.651707
1.030927
0.521600
0.170967
0.085055
0.252857
0.204373
0.138085
0.125651
0.146959
0.173418
0.205696
0.132659
0.149562
0.164690
0.132589
0.144387
0.126186
0.312929
0.209308
0.151382
0.230500
0.334147
0.097572
0.645104
0.257864
0.293977
0.350524
0.327876
0.693920
0.740756
0.563239
1.061861
0.723279
0.482161
0.459902
0.557120
0.358862
0.415725
0.331511
0.197318
0.360967
0.972727
0.401720
0.206473
0.461399
0.507487
0.144229
0.513594
0.307887
0.287113
0.431644
0.664373
0.094465
0.325398
0.184564
0.565748
0.359927
0.895226
0.825943
0.619072
0.314134
0.231349
0.729925
0.271966
0.396178
0.262404
0.407944
0.554849
0.340444
0.252662
0.432423
0.359953
0.411306
0.465839
0.364507
0.583151
0.628185
0.243080
0.206034
0.558001
0.171115
0.473779
0.143806
0.581835
0.331412
0.536442
0.653921
0.486925
0.604461
0.270611
0.170867
0.182109
0.160033
0.347831
0.141654
0.868330
0.247638
0.549159
0.134063
0.577137
0.813438
0.548856
0.587625
0.374326
0.379078
0.471139
0.475138
1.094892
0.455597
0.443931
0.238453
0.296777
0.147087
0.612285
0.336742
0.376390
0.519316
0.309848
0.387078
0.173250
0.632097
0.546759
0.270584
0.431035
1.014524
0.674501
0.475628
0.336077
0.252288
0.756309
0.432523
0.497989
0.563872
0.969362
0.448685
0.239496
0.318673
1.004463
0.445984
0.485008
0.561270
1.414765
0.798359
0.726206
0.463929
0.376219
0.355793
0.159406
0.429564
0.536231
0.822889
0.381104
0.384777
0.677700
0.618606
0.301369
0.224621
0.698114
0.492858
0.364741
1.030492
1.036724
0.637907
0.469839
0.441589
0.500478
0.354199
0.313479
0.737890
1.046675
0.258398
0.273859
0.480664
0.863690
0.261753
0.368496
0.319326
0.593172
0.893866
0.572205
1.031138
0.339565
0.247003
0.275764
1.240997
0.574879
0.350295
0.303098
0.305144
0.481059
0.571817
0.371449
0.783597
0.601954
0.451976
0.322383
1.161558
0.249167
0.272415
0.644900
0.289616
0.250666
0.472203
0.247742
0.542173
0.648475
0.250837
0.111062
0.602654
0.157329
0.533933
0.679512
0.417934
0.499321
0.338533
0.318352
0.128566
0.434685
0.514516
0.227249
0.138065
0.166607
0.344795
0.970163
0.516006
0.545666
0.644027
1.312032
0.334060
0.878037
0.311835
0.695052
0.767049
0.102190
0.656545
0.424462
0.750199
0.138447
0.411893
0.586878
0.214049
0.195631
0.876848
0.984329
0.708130
0.465395
0.456967
0.334983
0.281419
0.431335
0.726827
0.768846
0.538961
0.565574
0.712647
0.204317
0.608141
0.955360
1.092323
0.777717
0.521152
0.304429
0.566290
0.460369
0.301419
0.257140
0.253371
0.320767
0.288559
0.409336
0.340115
0.253725
0.509312
0.426257
0.237800
0.576733
0.138724
0.157717
0.386566
0.139006
0.214563
0.151961
0.166945
0.143656
0.185625
0.211509
0.215477
0.161254
0.117065
0.506710
0.254025
0.177879
0.309954
0.075670
0.244068
0.235316
0.175108
0.175240
0.342185
0.168548
0.296343
0.104984
0.108393
0.219538
1.700481
1.185550
0.758373
0.486600
0.349964
0.201598
0.208934
0.343529
0.452167
0.439361
0.460182
0.403071
0.417675
0.417304
0.469236
0.416185
0.217597
0.213384
0.164616
0.188569
0.478345
0.401462
0.269610
0.164350
0.243453
0.151075
0.165638
0.282810
0.247590
0.171788
0.176466
0.214258
0.347444
0.304856
0.264494
0.146691
0.595096
0.424753
0.384370
0.136745
0.730729
0.426842
0.218879
0.235677
0.402845
0.162723
0.069432
1.174319
0.824959
0.565448
0.290482
0.281349
0.588040
0.175146
0.382216
0.395030
0.465777
0.345959
0.365393
0.472903
0.351819
0.217862
0.223095
0.217329
0.269489
0.147866
0.312657
0.147379
0.214877
0.158154
0.158110
0.238343
0.055085
0.243180
0.123602
0.069836
0.262306
0.194000
0.150091
0.194193
0.140716
0.147071
0.293707
0.081634
0.076667
0.098937
0.109954
0.101717
0.117772
0.288421
0.227625
0.187393
0.176070
0.102241
0.188318
0.059790
0.200944
0.295265
0.462184
0.104627
0.351044
0.921262
0.739728
0.445640
0.389052
0.222191
0.241218
0.355234
0.162295
0.298103
0.325032
0.298471
0.365193
0.275123
0.350337
0.474290
0.258343
0.384002
0.416046
0.207646
0.249443
0.221128
0.114203
0.164004
0.252880
0.248886
0.138529
0.136016
0.206507
0.233949
0.125530
0.070640
0.066494
0.083380
0.048198
0.163642
0.134748
0.210745
0.537235
0.501058
0.820526
0.941461
0.780561
0.571561
0.237541
2.106513
1.558977
1.164678
0.654759
0.295363
6.426674
4.008525
1.631697
0.888455
0.460369
0.575094
0.609638
0.696609
0.793321
0.758341
0.741814
0.911548
0.800350
0.737933
0.799792
0.574756
0.504390
0.452980
0.568241
0.855514
0.812539
0.182101
0.326408
0.658074
0.803609
0.624171
0.630577
0.893497
0.262489
0.257426
0.496724
0.608975
0.142977
0.321214
0.277743
0.319115
0.298497
1.214758
0.498140
0.404857
0.249669
0.456481
0.351407
0.208679
0.615328
0.646166
0.604743
0.492940
0.821513
0.549762
0.510564
1.089510
0.195418
0.497040
0.861495
0.505794
0.616450
0.796867
1.129528
1.267374
0.507003
0.415473
1.044626
0.263536
0.268978
0.836595
0.438243
0.468252
0.678880
0.516465
0.501247
0.796738
0.485205
0.411795
0.245799
0.218817
1.560632
1.544021
0.236930
0.335009
0.357707
0.290366
0.313728
0.498159
1.047768
0.760052
0.649559
0.387756
0.166027
0.423094
0.262825
0.200174
0.348382
0.761525
0.308321
0.495367
0.431256
0.688448
0.698269
0.429932
0.596536
0.325508
0.569675
0.645727
0.792919
0.912330
0.294359
0.962660
0.737137
4.533483
2.393946
1.214061
0.526004
0.748129
0.487577
0.246630
0.427412
0.257586
0.196484
0.463336
0.358219
0.360835
0.270287
0.490185
0.168621
0.153797
0.189733
0.394019
0.642301
0.535817
1.011513
1.056519
0.490473
0.752972
0.664608
0.305583
0.376191
0.218349
0.417159
0.404749
0.873119
0.501533
0.225159
0.240205
0.657471
0.341730
0.140940
0.631328
0.515287
0.288443
0.755516
0.222816
0.322457
0.436677
4.106409
3.159418
2.047312
1.183693
0.513902
0.278355
0.493685
0.785605
0.949178
1.038557
1.215872
1.077686
1.011213
1.001447
0.825262
0.769822
1.097304
0.533574
0.456182
0.924902
0.812308
0.342413
0.991740
0.456660
0.566428
0.293147
1.009220
0.785454
0.525538
0.193537
0.363018
0.216573
0.204200
0.508891
0.736429
0.090527
0.364507
0.435673
0.812551
0.588361
0.721952
0.701765
4.142756
2.901524
2.077059
1.179353
0.794053
0.242828
0.493823
1.576053
1.201014
1.113247
1.154452
0.980955
0.982770
0.940889
0.796118
0.716507
0.745075
0.583789
0.522807
0.392500
0.379258
0.449953
0.202073
0.087095
0.185137
0.150463
0.062166
0.369398
0.089224
0.075272
0.392048
0.287053
0.159987
0.147589
0.291467
0.129438
0.274329
0.765267
0.523185
0.332288
0.231566
0.121832
0.068605
0.108861
0.191829
0.238478
0.150521
0.171475
0.206333
0.191347
0.160978
0.186071
0.145257
0.092953
0.065980
0.071403
0.326640
0.249749
0.086768
0.133752
0.243996
0.176995
0.152197
0.119603
0.129557
0.131071
0.084871
0.101220
0.268631
0.103025
0.071995
0.099849
0.085834
0.171791
0.080872
0.197479
0.124036
0.089140
0.398369
0.131679
0.299919
0.049363
0.414461
0.135551
0.183348
0.142368
0.133882
0.147531
0.061715
1.669712
1.190800
0.743104
0.398238
0.185640
0.116011
0.315850
0.369318
0.508856
0.322805
0.288263
0.336385
0.365551
0.363040
0.352209
0.310583
0.295949
0.269955
0.228693
0.184569
0.133181
0.147206
0.240789
0.101697
0.092865
0.253291
0.407470
0.561522
0.366480
0.517033
0.265115
0.252936
0.276807
1.032763
1.034961
1.041316
0.521757
0.543834
0.397330
0.333720
0.290345
0.802980
0.644254
0.768059
0.508460
0.492336
0.348386
0.266790
0.345796
0.469266
0.249935
0.196163
0.259218
0.269085
0.549052
0.808824
0.555984
0.708547
0.454739
0.230803
0.447367
0.288621
0.694997
0.292474
0.408066
0.684108
0.341731
0.305234
0.535701
0.411079
0.473674
0.271942
0.347577
0.786674
0.508019
0.483398
0.225626
0.279645
0.474186
0.636032
0.537695
0.457275
0.336008
0.307061
0.364318
0.382044
0.186523
0.610195
0.641160
1.031232
0.690668
0.499057
0.611542
0.391077
0.446481
0.803635
0.340253
0.319023
0.282257
1.021041
0.415238
0.284695
0.415571
0.653818
0.208640
0.887734
0.467580
0.810238
0.433492
0.368924
0.578726
0.502137
0.374974
0.202842
0.969142
0.609961
0.800051
0.312219
0.290725
0.764193
1.235930
0.420147
0.668143
4.412029
3.201667
1.977146
1.451668
0.919256
1.442393
0.333169
0.635856
0.878654
0.974675
1.378740
1.193782
1.201545
1.146015
1.049304
0.909563
1.135465
1.060996
0.548680
1.034458
1.113083
0.271511
0.500546
0.707177
0.323121
0.327115
0.330632
0.223710
0.573227
0.246063
0.503340
0.239058
0.628065
0.299810
0.231188
0.816195
0.324407
0.683565
0.612291
0.537753
0.374443
0.230866
1.366832
0.576563
2.271915
2.024200
1.258784
0.726580
0.596512
0.104574
0.244422
0.635192
0.541844
0.800866
0.785702
0.788555
1.041204
0.625250
0.448808
0.482578
0.741738
0.570253
0.351273
0.412377
0.597039
0.451795
0.320377
0.144161
0.297936
0.337382
0.473475
2.139295
0.276421
0.634803
0.372643
0.497410
0.923462
0.131556
0.254444
0.605461
1.010184
0.665556
1.363458
0.740086
0.294526
0.552534
0.875877
0.626981
0.448969
0.272498
1.787259
1.126654
0.762031
0.612633
1.394612
0.681685
0.829921
0.355053
0.612776
0.553453
0.318625
0.462914
0.443922
0.395497
0.362732
0.314028
0.294113
0.811693
0.901998
0.505803
1.473273
0.745039
0.366169
0.728365
1.048534
0.782259
0.618442
0.515992
0.908019
0.160262
0.938656
0.258682
0.272119
0.932215
0.515290
0.272322
0.537466
1.584700
1.202935
1.438749
0.723864
0.277904
0.521244
0.454788
0.332409
6.473940
5.020409
3.357812
1.860032
0.741150
1.165477
0.195511
0.905726
1.170795
1.667597
1.686891
1.761593
1.799899
1.713329
1.534818
1.407177
1.300528
1.121954
0.988209
0.815260
0.649283
0.712002
0.896216
0.594720
0.620311
0.987699
0.146365
0.649470
0.342613
1.179478
0.421839
0.335088
0.230089
0.245901
1.281369
1.058571
1.162072
1.836548
1.253071
0.897067
0.915487
0.381042
0.489359
0.609054
0.434222
0.513860
0.426819
0.971448
0.671133
0.687702
0.787619
0.448849
0.938207
0.775699
0.393600
0.752197
0.441139
0.255920
0.702209
0.822502
0.566967
0.306588
0.579740
0.253528
0.206783
0.406170
0.593641
0.203268
0.541684
0.305523
0.416685
0.401268
0.433315
0.320174
0.878010
0.517964
0.540254
1.826047
1.263312
0.896304
0.499332
0.272292
0.333967
0.210994
0.393343
0.457692
0.754484
0.532893
0.415055
0.627536
0.438822
0.446456
0.600179
0.837724
1.280743
0.635705
0.325728
0.318682
0.704197
0.582383
0.265450
0.188763
0.309938
0.868510
0.501325
1.306539
0.890097
0.264329
0.076356
0.354801
0.381102
0.256841
0.293412
0.616285
0.491912
0.127000
0.650183
0.554860
0.470614
3.045718
2.123901
1.365242
0.850874
0.471797
0.142692
0.701604
0.543770
0.815840
0.701718
0.886832
0.851924
0.764614
0.758773
0.919637
0.677388
0.708772
0.505484
0.459805
0.323754
0.724162
0.872268
0.630159
0.302417
0.580518
0.156155
0.489763
0.640943
0.301535
0.402103
0.288895
0.844663
0.767076
0.512840
0.142953
0.409853
0.513848
0.589919
0.769340
1.154569
1.301013
0.840815
0.755956
0.505594
0.854635
0.988736
0.877786
0.265932
0.863466
0.285782
0.529967
0.358371
0.422117
1.396356
0.438185
0.308310
0.555689
0.373605
0.494585
0.727074
0.636779
0.620237
0.647587
0.790100
0.505550
0.128834
1.199612
0.372910
0.416926
0.652553
0.416185
0.222616
0.859883
0.440680
0.253962
1.304721
0.238442
0.714817
0.515085
0.282022
0.518683
0.712880
0.385965
0.452979
0.444438
0.336417
0.268374
1.433035
1.053429
0.586318
0.556943
0.266296
1.144801
1.614014
0.249388
0.458871
0.704924
1.019385
0.520049
1.131404
1.270345
1.165246
0.399627
0.495908
0.532689
1.144845
0.606787
0.537292
0.457707
0.420058
0.352301
0.549120
0.692311
1.255885
0.540671
0.584665
0.429115
0.224192
0.845774
0.353951
0.902159
0.915316
0.488183
0.210111
0.659269
0.309039
0.739021
1.047604
0.613109
0.515310
1.104197
0.526746
0.534184
1.062833
0.462559
0.316194
0.264848
0.854664
0.635557
0.780223
0.746452
1.187747
0.502025
0.195624
0.512254
0.310562
0.483989
0.875124
0.453300
1.164431
0.582147
0.911613
1.125055
0.909086
0.189130
0.540340
1.215634
0.417971
0.925178
1.307902
0.243034
1.502046
1.050302
0.594053
1.539445
1.119640
1.025013
0.914327
0.875072
0.604940
0.155282
0.512418
0.778634
0.471710
0.782330
0.861535
0.711805
0.964770
0.841273
0.767999
0.711789
0.417574
0.509201
0.708140
0.575865
0.372395
0.258816
0.892562
0.287784
0.632894
0.471972
0.683611
0.371403
0.551356
0.778379
0.373992
0.776774
0.706992
0.580990
0.635476
0.418395
0.745740
0.467378
0.411832
0.542166
0.511150
2.092595
1.131580
2.105178
1.482021
0.840276
0.632241
0.447774
0.756365
0.604443
0.563395
0.907647
0.979311
1.364247
1.057928
0.692814
0.740382
0.551390
0.483579
0.392218
0.410905
0.455432
0.765684
0.671093
0.604673
1.117274
0.279361
0.345241
0.292994
0.673300
0.184185
0.626443
1.200062
1.006668
0.862078
1.283619
1.044793
0.778701
0.593553
1.477862
0.545394
0.373072
0.849894
0.745381
2.322995
0.852272
0.423216
0.331795
0.559201
0.475249
0.385339
0.381518
0.937393
0.530952
0.274507
0.289546
0.391416
0.800465
0.482229
0.521593
0.748284
0.588597
0.410116
0.415619
0.257359
0.187058
0.336449
0.209188
0.455933
0.550821
0.334415
0.271296
0.318581
1.013488
0.502571
0.397000
0.307196
0.322465
0.326826
0.363001
0.202720
0.313089
0.194727
0.359497
0.373652
0.276846
0.197940
0.607895
0.468691
0.989657
0.926684
0.818693
0.448416
0.339738
0.951942
0.350970
0.388182
1.075959
0.634522
0.632370
0.355219
0.314140
0.416740
0.661955
0.237671
0.238194
0.772302
0.402576
0.428777
0.579133
0.316850
0.209510
0.316729
0.328075
0.152505
0.209034
0.504446
0.622231
0.840733
0.323840
0.245273
1.004264
0.551875
0.261092
0.434051
0.242370
0.790197
0.907902
0.340273
0.403915
0.345662
0.333759
0.227210
0.132726
0.283050
0.331714
0.352174
0.315881
0.348714
0.193799
0.606566
0.403601
0.232564
0.114278
0.190603
0.425220
0.579342
0.148304
0.131822
0.393245
0.323847
0.193138
0.246432
0.508362
0.391246
0.377954
0.357990
0.844356
0.625998
0.328581
0.334171
0.877891
0.403479
0.398610
0.345177
0.272452
0.327052
0.170912
0.630877
0.555555
0.650917
0.715258
0.316683
0.268629
0.255562
0.267187
0.460095
0.409240
0.306237
0.649171
0.638168
0.266679
0.253501
0.904149
0.425972
0.112668
0.446930
0.901200
0.766814
0.410055
1.120427
1.356237
0.511092
0.287184
0.244003
0.443492
0.384328
0.205684
0.351732
0.334862
0.145356
0.127839
0.491226
0.327017
0.233101
1.072448
0.422160
0.591345
0.858496
0.761172
0.367575
0.598003
0.506777
0.574507
0.074141
0.200893
0.383630
0.362027
0.276094
0.310913
0.397397
0.220934
0.495006
0.368166
0.202339
1.120125
0.453699
1.256135
0.840088
0.665944
0.297689
0.276352
0.149925
0.387532
0.233885
0.409197
0.411308
0.319994
0.352982
0.468843
1.076126
1.322549
0.557719
1.058285
0.173232
0.220414
0.520792
0.444847
0.288946
0.241640
0.249537
0.842837
0.282093
0.366347
0.588790
0.558900
0.543915
0.552258
0.615117
0.374921
0.260936
0.170619
0.441505
0.245773
0.303158
0.416186
0.401161
0.344879
0.314244
0.174349
0.127464
0.390361
0.208981
0.159838
0.194194
0.295421
0.231872
0.329110
1.009945
0.461841
0.429426
0.400240
0.506488
0.330195
0.383769
0.471976
0.114690
0.131618
0.146478
0.093366
0.161058
0.313621
0.789207
0.379931
0.309933
0.342478
0.503026
0.191966
0.363859
0.499448
0.492732
0.167075
0.240382
0.315560
0.174200
0.136720
0.227626
0.274791
0.162252
0.160449
0.200761
0.192621
0.231647
0.103148
0.299472
0.113972
0.155624
0.223040
0.156818
0.133805
0.141505
0.298461
0.098497
0.085172
0.164834
0.097776
0.111539
0.074460
0.106114
0.193202
0.160234
0.143508
0.498094
0.354862
0.383092
0.536316
0.539249
0.900939
0.233675
0.662831
0.400954
0.341804
0.465776
0.297980
0.369283
0.272372
0.161792
0.178839
0.108204
0.224602
0.209775
0.203829
0.078851
0.462707
0.220162
0.252567
0.483668
0.420291
0.365094
0.441424
0.265991
0.288087
0.285862
0.213187
0.089657
0.219668
0.114943
0.749059
2.143755
1.302861
0.525090
0.511368
0.821377
0.281882
0.363084
0.360089
0.492583
0.446907
0.309838
0.223710
0.234727
0.808856
0.422978
0.396357
0.419890
0.404099
0.118731
0.175843
0.214752
0.276476
0.251294
0.291700
0.268991
0.176395
0.503205
0.239343
0.261252
0.223427
0.250586
0.236574
0.330446
0.253620
0.331576
1.136739
0.800745
0.511304
0.413001
0.468577
0.426692
0.335500
0.437276
0.629851
0.369981
0.362904
0.230741
0.242579
0.369582
0.655975
0.394777
0.645100
0.269018
0.319746
0.198094
0.371790
0.261219
0.208763
0.396721
0.167505
0.575910
0.223493
0.165958
0.322570
0.660904
0.214241
0.261585
0.285299
0.362364
0.164280
0.325819
0.180960
0.231829
0.275691
0.164203
0.109098
0.182280
0.104955
0.297516
0.119520
0.195579
0.162082
0.113164
0.125678
0.356267
0.339627
0.364445
0.373560
0.299976
0.085806
0.066540
0.163658
0.247969
0.163775
0.277575
0.141909
0.405164
0.122453
0.139637
0.095729
0.069382
0.089175
0.140121
0.147001
0.165435
0.087153
0.500988
0.108645
0.203659
0.411322
0.266341
0.697441
0.283215
0.996615
0.901733
0.458312
0.425694
0.106810
0.096222
0.202705
0.376529
0.250754
0.463468
0.274990
0.246838
0.387139
0.377961
0.277651
0.460995
0.567536
0.219996
0.172077
0.122771
0.089896
0.383894
0.309613
0.417269
0.247204
0.237824
0.142779
0.057015
0.081323
0.104005
0.226303
0.152678
0.155787
0.163226
0.085323
0.069047
0.172126
0.456593
0.296932
0.182265
0.217656
0.125207
0.100225
0.082861
0.509973
0.205323
0.398774
0.397282
0.290263
0.108771
0.878350
0.173610
0.286528
0.256472
0.089971
0.334814
0.260175
0.364742
0.219887
0.181080
0.344805
0.292450
0.070117
0.406840
0.348712
0.329545
0.162484
0.398907
0.207508
1.261773
1.032118
0.676432
0.570905
0.250343
0.451951
0.469810
0.282811
0.351786
0.695116
0.537115
0.410949
0.733141
0.468544
0.370497
0.352048
0.247303
0.236403
0.187862
0.348976
0.444439
0.358851
0.202400
0.218045
0.343595
0.158850
0.585611
0.972321
0.371122
0.278638
0.428639
0.216400
0.276271
0.158307
0.304856
0.260338
0.131855
0.092871
0.167183
0.396594
0.329326
0.148940
0.270847
0.192482
0.153334
0.424247
0.176175
0.232141
0.509471
0.177032
0.740664
0.234012
0.415231
0.613165
0.404974
0.788151
0.882419
0.523610
0.248540
0.287655
0.242244
0.223876
0.159806
0.088767
0.289512
0.857900
0.304828
0.398567
0.097567
0.234549
0.122010
0.060758
0.587461
0.277957
0.187140
0.460031
0.183323
0.511824
0.250993
0.321898
0.382457
0.122928
0.851942
0.466163
0.324899
0.388007
0.240517
0.181767
0.261324
0.148822
0.146373
0.096671
0.144480
0.228228
0.547267
0.221608
0.627363
0.280317
0.634726
0.394120
0.440838
0.163963
0.639168
0.763345
0.158175
0.412715
0.599333
0.726891
0.229479
0.497526
0.140775
0.203051
0.513916
0.348128
0.307510
0.286117
0.284194
0.106701
0.261902
0.138929
0.132867
0.210976
0.482134
0.453692
0.362336
0.167002
0.187801
0.229805
0.287465
0.216791
0.763917
0.428190
0.252433
1.061824
0.214362
0.289747
0.306611
0.538289
0.204495
0.311104
0.390396
0.094441
0.427418
0.224980
0.189759
0.218006
0.060841
0.213936
0.105882
0.291761
0.230313
0.088550
0.115185
0.366777
0.062478
0.082667
0.211302
0.222227
0.127537
0.086096
0.127243
0.171392
0.201795
0.286271
0.239560
0.383293
0.255426
0.163496
0.104345
0.101432
0.062985
0.149866
0.365653
0.151248
0.196419
0.114419
0.125476
0.119259
0.195398


==> images/plots/results/GPS-IMU_c_f_results/Data9_error_GPS_IMU_fuzzyMotionModel.txt <==
6.329860
4.922109
1.573153
1.199406
1.750546
2.130232
2.280744
2.206915
2.197399
2.123978
2.016739
1.883553
1.733543
1.567897
1.398586
1.221668
1.048982
0.884547
0.731625
0.601896
0.461397
0.351594
0.249790
0.125196
0.112458
0.133908
0.051946
0.031418
0.056034
0.057590
0.200747
0.148004
0.152849
0.068648
0.049910
0.112263
0.076388
0.171759
0.195266
0.157940
0.072141
0.076153
0.043528
0.079042
0.125097
0.105598
0.071020
0.073747
0.071731
0.084646
0.081855
0.069909
0.061902
0.067532
0.056766
0.089708
0.038336
0.051115
0.056117
0.105268
0.105998
0.092151
0.071485
0.064313
0.058446
0.046394
0.049941
0.037316
0.077856
0.066395
0.005646
0.053118
0.114751
0.060938
0.128713
0.092494
0.076935
0.122533
0.068749
0.053163
0.107806
0.077860
0.085157
0.075636
0.107211
0.102622
0.096410
0.099389
0.122659
0.209533
0.214325
0.297909
0.579172
0.427009
0.692051
0.397626
0.308870
0.351858
0.477058
0.465508
0.455598
0.387393
0.166219
0.189183
0.753779
0.253060
0.439025
0.261163
0.270980
0.297295
0.404778
0.157105
0.595071
0.690439
0.361986
0.441789
0.318238
0.188663
0.121485
0.201950
0.138710
0.286653
0.129055
0.143974
0.454553
0.567291
0.447147
0.227061
0.266557
0.124734
1.129278
0.397798
0.188975
0.672175
0.404923
0.544327
0.305434
0.738957
0.737769
0.224990
0.387962
0.308782
0.371501
0.458184
0.235838
0.360449
0.279171
0.167703
0.223569
0.514503
0.115862
0.140026
0.415695
0.115491
0.419760
0.600138
1.113547
0.176566
0.106953
0.610378
0.295436
0.268944
0.303074
0.548029
0.357370
0.359844
0.202704
0.248145
0.305085
0.459037
0.356436
0.501059
0.509429
0.508014
0.438637
0.561312
0.355024
0.052898
0.267694
0.190131
0.189173
0.666856
0.557286
0.391330
0.484230
0.396326
0.540648
0.328907
0.757204
0.268908
1.039974
0.515865
0.474229
0.533068
0.521013
0.398118
0.307198
0.294956
0.585834
0.276364
0.590406
1.976282
0.377640
0.153592
0.424751
0.306267
0.233553
0.277428
0.237067
0.635595
0.333165
0.323987
0.530210
0.477965
0.385700
1.015139
0.649717
0.427829
0.452426
0.260744
0.243653
0.245251
0.467885
0.256266
0.263387
0.338705
0.715848
0.499793
0.326034
0.271840
0.221869
0.783588
0.540569
0.740775
0.594079
0.140791
0.143765
0.374641
0.519869
0.481223
0.373604
0.952385
0.827497
0.563806
0.229157
0.189668
0.828175
0.458375
0.405071
0.537236
0.524680
1.549966
0.194150
0.414185
0.210284
0.240204
0.450577
0.489192
0.232793
0.245671
0.501666
0.242013
0.239768
0.084948
0.285137
0.342844
0.535004
0.558043
0.392400
0.355278
0.316016
0.745004
0.581970
0.733856
0.544364
0.482173
0.922106
0.478697
1.009017
0.677140
0.493244
0.869070
0.215351
0.523195
0.572566
0.663756
0.637908
0.464305
0.345639
0.162409
0.509035
0.308372
1.251146
1.540596
0.580897
0.760524
0.388467
0.132285
0.180690
0.485655
1.008840
0.327173
0.217274
0.201629
0.535671
0.434547
0.446220
0.889655
0.341342
0.222574
0.367398
0.384452
0.434183
0.337721
0.136933
0.162621
0.215182
0.445184
0.671172
0.378067
0.267244
0.329476
0.579572
0.835130
0.551966
0.427566
0.328306
0.265703
0.561849
0.511149
0.718246
0.143105
0.330987
0.656377
0.290892
0.182572
0.335139
0.215994
0.107042
0.277357
0.570226
0.501221
0.555893
0.593329
0.360846
0.594284
0.162041
0.300304
0.469239
0.965949
0.410428
0.440604
0.607978
0.360291
0.285581
0.359948
0.350259
0.168220
0.505535
0.756685
0.284284
0.304674
0.163383
0.517179
0.733183
0.546791
0.560919
0.430105
0.250369
0.228629
0.510266
0.358501
0.539295
0.222272
0.790275
0.621053
0.674676
0.979598
0.195009
0.555778
0.562660
0.268843
0.250157
0.659536
0.477184
0.284356
0.491629
0.147546
0.262707
0.437805
0.926330
0.677807
0.295065
0.902129
0.168351
0.377230
0.725253
0.369566
0.471359
0.429365
0.344984
0.290388
0.465118
0.098793
0.534089
0.164452
0.992865
0.506107
0.234285
0.255019
0.593133
0.810731
0.612414
0.393971
0.328422
1.114725
0.378323
0.358037
0.904315
0.943004
0.388677
0.431032
0.391993
0.378196
0.579558
0.456433
0.725787
0.628993
1.971202
0.228129
0.179326
0.264603
0.619239
0.346724
0.245507
0.196023
1.154979
0.729320
0.472217
0.361302
0.213063
0.112233
0.118581
0.361786
0.306850
0.284371
0.317643
0.283995
0.496719
0.369513
0.479825
0.535401
0.225075
0.315857
0.424520
0.566823
0.647759
0.734471
1.127687
0.844290
0.377285
0.178523
0.319768
0.627075
0.290259
0.434156
0.738693
0.336338
0.526611
0.414850
0.586990
0.388312
0.204902
0.384540
0.515569
0.457414
0.237542
0.164104
0.144685
0.302777
1.064172
0.173567
0.160000
0.498226
0.278659
0.590012
0.263440
0.200502
0.424505
1.358713
0.551411
0.397595
1.583074
0.563974
0.356336
0.313132
0.261770
0.843234
0.549289
0.171391
0.499089
0.439830
0.325181
0.505370
0.236573
0.377021
0.190500
0.302183
0.681703
0.119389
0.446517
0.612760
0.745382
0.753412
0.711739
0.459804
0.289981
0.646250
0.163828
0.530812
0.467916
0.165567
0.271441
0.890002
0.636178
0.597104
0.375450
0.421516
0.385268
1.095195
0.434142
0.305017
0.477698
1.171800
0.798414
0.520216
0.329706
0.076553
0.324245
0.220791
0.687805
0.345534
0.343427
0.530681
0.535728
0.415561
0.392408
0.214509
0.359668
0.645923
0.759194
0.396550
0.448202
0.888809
0.353044
0.920602
0.931130
0.975953
0.367316
0.623494
0.502940
0.642168
0.407657
0.103822
0.734466
0.319594
0.136590
0.457276
0.282136
0.503921
0.858979
0.190142
0.089689
0.491778
0.290741
0.426228
1.264502
0.672836
0.175665
1.008332
0.877224
0.595385
0.402779
0.238584
0.451202
0.383771
0.269437
0.264401
0.562399
0.549878
0.538360
0.282607
0.421426
0.665688
1.399236
0.213872
0.295348
0.317619
0.401006
0.499326
0.223390
0.366577
0.323909
0.275322
0.801604
0.158024
0.738118
0.280413
0.238117
0.291494
0.577121
0.558760
0.285867
0.534579
0.359933
0.387768
0.210749
0.123573
0.303195
1.015702
0.738326
0.440662
0.245834
0.300238
0.569492
0.487993
0.492069
0.811538
0.314714
0.402478
0.394558
1.504903
0.472411
0.435317
0.604769
0.509205
0.734960
0.972243
0.307046
0.724783
0.423672
0.418931
0.312270
0.218588
1.010641
0.554358
0.340947
0.128385
1.437698
0.350891
0.208486
0.256110
0.323727
0.709464
0.801395
0.438162
0.339902
0.331121
1.053915
0.533921
0.812796
1.000673
1.984785
1.139570
0.685355
0.589366
0.920148
0.267378
0.867030
0.609030
0.445272
0.442479
0.624335
0.479626
0.280841
0.637598
0.500127
0.213549
0.696135
0.407635
0.426486
0.539633
0.182813
0.259622
0.374242
0.258467
0.297197
0.277107
0.933081
0.564147
0.475162
0.587809
0.758935
0.526081
0.574554
1.536152
0.299204
0.712721
0.656890
0.738587
0.188490
0.397264
0.382071
0.596721
0.338342
0.178460
0.697145
0.403721
0.453220
1.579945
1.103170
0.732377
0.435697
0.384831
0.179046
1.064122
0.509462
0.381164
0.328388
0.621466
0.423561
0.576514
0.761542
0.385378
0.805637
0.678769
0.494371
0.548326
0.267903
0.670005
0.423212
0.456149
0.186639
0.222347
0.298488
1.046307
0.774593
0.703276
0.258792
0.324760
0.962766
0.880494
0.628362
0.382736
0.457542
0.841190
0.828486
0.331064
0.589076
0.304301
0.357676
0.355407
0.164745
0.273303
0.188149
0.573414
0.390871
0.705607
0.387985
0.411190
2.650201
1.166476
0.736086
0.499974
1.227553
1.000546
0.557225
0.782715
0.607827
0.578096
0.579513
0.530159
0.655070
0.345280
0.295564
0.296894
0.291194
0.529682
0.224992
0.518278
0.886117
0.414739
0.203710
0.465169
0.840246
0.666604
0.369327
0.749560
0.304826
0.344025
0.849517
0.505405
0.351418
0.281768
0.242914
0.430988
0.655962
1.541883
1.094675
0.423189
0.351413
1.098269
0.627930
0.540112
0.824340
0.832781
0.372869
0.885473
0.741940
0.590626
0.454524
0.191447
0.545660
0.311095
0.422471
1.378572
0.338108
0.451314
0.329493
1.073355
0.563949
0.467117
0.720214
0.341635
0.383891
0.382883
0.333709
0.637880
0.606875
1.256879
0.468907
0.380985
0.415260
0.305619
0.974251
0.476434
0.539014
0.353024
0.294440
0.284519
0.787998
0.251370
0.376096
0.193872
0.476548
0.738634
0.626454
0.665741
0.207922
0.483936
0.396861
1.002354
0.552196
0.691145
0.676870
0.359577
0.327639
0.836049
0.270630
0.287129
0.545044
0.515631
0.792838
0.647341
0.516004
0.343864
0.694019
0.573033
0.391781
1.345413
0.531294
1.321875
0.639398
0.585091
0.553319
1.382150
0.602728
0.628649
0.427912
0.562250
0.360148
0.386872
0.868466
0.372013
0.820434
0.641990
0.729562
0.359892
0.662112
0.794281
1.073078
1.140107
1.386147
0.843479
0.536086
1.029426
0.518668
0.900438
0.256951
0.338880
0.446576
0.609278
0.613590
1.078714
0.681818
0.400377
0.344505
0.487834
1.221164
1.014440
0.171551
0.452451
0.505110
0.330246
0.502781
0.235128
0.978934
0.546519
0.420514
0.563986
0.217872
0.265424
0.584082
1.347462
0.565793
0.551924
0.461510
0.744283
0.532312
0.710645
0.655284
0.768882
0.673720
0.885036
0.280327
0.997258
0.334420
0.939169
0.205827
0.448987
0.128528
1.146208
0.729151
0.709150
0.790242
1.249860
0.845603
1.033627
0.779226
0.829826
0.401229
0.550594
0.889585
0.567814
1.014070
0.629888
0.195072
0.466744
0.628111
0.595443
0.405286
0.882605
0.569523
1.159204
0.705906
0.850066
0.154781
0.274074
0.291447
0.315401
0.485605
0.740726
0.303123
0.938969
0.453688
0.362033
0.251485
0.374509
1.178649
0.421532
0.632296
0.693765
0.598463
0.697494
1.016257
0.636086
0.616836
0.640852
0.525166
0.368469
0.239393
0.199033
0.364778
0.798810
2.375335
1.237181
2.763627
0.860828
0.328722
1.872842
0.915369
0.577808
0.386063
0.520181
0.687619
0.521297
0.496156
0.512166
0.962494
0.565904
0.676406
0.677939
0.326548
0.359839
0.535793
0.286920
0.311352
0.536584
0.427699
0.287857
0.552206
0.365782
0.252676
0.349151
0.421080
0.734006
0.358137
0.317810
0.474999
0.401825
0.108479
0.246858
0.653838
0.560884
0.630514
0.425895
0.322703
1.230976
0.760714
0.569434
0.369557
0.283476
0.092266
0.188211
0.238787
0.231933
0.217117
0.324782
0.290509
0.237359
0.504518
0.657059
0.956914
0.349495
0.304375
0.595768
0.944120
1.053718
0.861121
0.733720
1.564085
0.488109
0.578358
0.636514
0.995724
0.255780
0.380021
0.901205
0.572743
0.525742
0.747055
0.492652
0.841089
0.825549
0.720533
0.161813
0.890076
0.517203
0.456092
0.519014
0.196705
0.862118
0.821668
0.549567
0.405616
0.428949
1.008530
0.421451
0.994239
0.493937
0.323333
1.422005
0.573774
0.625508
0.765532
0.401327
1.087945
0.638271
0.853690
1.047109
0.923416
0.331293
0.811249
0.638536
1.017467
0.244359
1.144050
0.365706
0.322904
0.166178
0.228136
0.247432
0.526146
0.268765
0.311474
0.334290
0.213677
0.200883
0.323431
0.184829
0.247491
0.158679
3.849314
0.246780
1.186633
1.482008
0.167421
0.226226
0.559386
0.176515
0.339221
0.450250
0.302075
0.876320
0.559211
0.515461
0.663595
0.625902
1.048200
2.213471
0.821039
0.384982
0.781369
0.335183
0.521788
0.687751
0.400556
0.377212
0.375224
0.537229
0.826705
0.153734
1.058701
0.613532
0.720378
0.662642
0.572760
0.476437
0.516670
1.004641
0.696263
0.355040
0.276375
0.626426
0.744195
0.463516
0.200658
0.234802
0.879692
0.540212
0.391965
0.191646
0.531604
1.012953
1.400199
0.294560
0.403686
0.337873
0.303509
0.341349
0.198822
0.356968
0.772675
0.781091
0.357821
0.817483
0.554221
0.470241
0.333012
0.225806
0.680223
0.352132
0.481428
0.415319
0.481731
1.169724
0.506828
0.349087
0.507278
0.614391
0.462270
0.098629
0.128834
0.752409
0.665004
1.100129
0.534535
0.455188
0.163796
0.271146
0.270437
0.484967
0.388614
0.465164
0.412663
0.567804
0.333333
0.899096
0.263680
0.501028
0.157391
1.065007
0.675860
0.485025
0.336017
1.256994
0.515536
0.444854
0.510841
0.154124
0.217964
0.247753
0.268295
0.131258
0.321806
0.155448
1.583119
1.091218
0.970784
0.632652
0.315033
0.884160
0.377236
0.210051
0.446092
0.351298
0.556525
0.514011
0.463653
0.431517
0.976529
0.536350
0.298426
0.432955
0.266766
0.329558
0.398085
0.254256
0.231291
0.264596
0.670277
0.128631
0.249882
0.169153
0.150361
0.380129
0.138580
0.374532
0.191594
0.243436
0.260049
0.530659
0.269504
0.213221
0.319350
0.204110
0.242543
0.214430
0.132314
0.311813
2.841119
1.952050
0.906794
0.292353
0.373151
0.626703
0.869663
0.845300
0.770052
0.758393
0.655145
0.494401
0.460568
0.477186
0.276519
0.224465
0.200473
0.165383
0.139862
0.070900
0.069925
0.086558
0.158913
0.142888
0.382606
0.174153
0.121544
0.415086
0.293472
0.621477
0.280845
0.468895
0.302538
0.618743
0.340709
0.356758
0.330635
0.443760
0.247510
0.345246
0.397549
0.879414
0.668938
0.289331
0.244284
0.187517
0.324515
0.176920
0.165463
0.275453
1.508790
0.697101
0.575953
0.377693
0.256335
0.459503
0.241386
0.337347
0.309768
0.805505
0.646115
0.627949
0.780238
0.258225
0.522373
0.864893
0.377067
0.465171
0.210550
0.341729
0.491401
0.403693
0.302549
0.191863
0.604347
0.116356
0.459579
0.170789
0.768960
0.528025
1.014837
0.699973
0.252420
0.292739
0.457126
0.242375
0.457938
0.367529
0.417866
0.764098
0.396027
0.374553
0.681533
0.319309
0.436785
0.252791
0.158863
0.166249
0.362348
1.589397
0.979984
1.720801
0.264371
0.758229
0.453493
0.680487
0.500085
0.583618
0.576353
0.600842
0.626332
0.423589
0.427588
0.303031
0.390164
0.654365
0.132539
0.322831
0.397383
0.702043
0.383858
0.309182
0.278610
0.487208
0.455769
0.946415
0.576249
0.414080
0.100812
0.722272
0.273049
0.402172
0.332032
0.364773
0.284638
0.318164
0.234695
0.225063
0.288622
1.083615
0.721844
0.141178
0.314214
1.548901
0.806021
0.697428
0.173469
0.423872
0.755751
1.147256
0.469165
0.380222
0.421648
0.333639
0.444001
0.481998
0.388230
0.343069
0.229815
0.483996
0.636026
0.196772
0.147562
0.137944
0.224293
0.355295
0.621940
0.160999
0.127399
0.261973
0.226033
0.311499
0.201045
0.557444
0.671331
0.214442
0.322174
0.208107
0.117977
0.191344
0.151952
0.847955
0.284159
4.125228
0.456120
0.244924
0.230531
0.221580
0.200883
0.246042
0.248561
0.174012
0.168042
0.112139
0.171925
0.152837
0.073673
0.084545
0.106634
0.108626
0.152892
0.105550
0.304398
0.168272
0.282027
0.418369
0.106616
0.127957
0.714953
0.281477
0.113844
0.440091
0.616951
0.205750
0.694699
0.970063
0.380818
0.731999
0.698857
0.335672
0.197405
0.376587
0.650177
0.414798
0.424829
0.297811
0.966072
0.318846
0.516525
0.666281
0.554016
0.484883
0.108931
0.125777
0.302718
0.296430
0.599769
0.367552
0.244661
0.323379
0.363370
0.421812
0.958512
0.583635
0.459585
0.272234
0.209334
0.859916
0.389205
0.570313
0.375350
0.209793
0.450895
0.299734
0.161281
0.435498
0.469664
0.101151
0.597323
0.519845
0.538721
0.248318
0.183980
0.298724
0.402437
0.085757
0.456370
0.237802
0.429678
0.207483
0.610423
0.617090
0.348181
0.416632
0.170656
0.194489
0.208516
0.270603
0.273138
0.158706
0.881347
0.365701
0.341611
0.219037
0.389358
0.910020
0.401446
0.459736
0.156208
0.355259
0.592030
0.322391
1.190160
0.506759
0.162447
0.387719
0.346572
0.307432
0.387073
0.526698
0.245867
0.375713
0.408159
0.560388
0.524868
0.720318
0.440931
0.528885
0.566258
0.910175
0.290729
0.739850
0.599117
0.496090
0.743606
0.294879
0.378665
0.411476
0.899618
0.486469
0.324095
0.208957
0.914448
0.473191
0.930493
0.221418
1.559387
0.700531
0.549202
0.465600
0.116166
0.295899
0.261936
0.454283
0.427121
0.797520
0.535413
0.417338
0.300819
0.613955
0.554350
0.371111
0.965986
0.326311
0.427229
1.220492
0.294763
0.496558
0.329665
0.509635
0.325398
0.457036
0.364088
1.013474
0.617127
0.375964
0.234109
0.362324
0.652398
0.185837
0.200002
0.315041
0.794711
1.018751
0.769334
0.562597
0.181066
0.289561
0.244012
1.134331
0.253104
0.280849
0.220540
0.280318
0.542302
0.250174
0.362437
0.608792
0.327837
0.451682
0.398470
0.824404
0.622784
0.662678
0.132279
0.114174
0.260952
0.632863
0.220348
0.598407
0.318359
0.203295
0.056063
0.627652
0.538146
0.114002
0.628019
0.302594
0.372375
0.371146
0.336933
0.240243
0.659190
0.159444
0.131946
0.194337
0.081376
0.289769
1.103751
0.302761
0.916517
0.531230
1.057154
0.808989
0.294889
0.431710
0.782581
0.218693
0.070495
0.699133
0.577168
0.375279
0.175672
0.249202
0.659949
0.251803
0.160281
0.957220
1.041874
0.108993
0.561934
0.097086
0.255761
0.378132
0.255425
0.869581
0.177592
0.497851
0.432813
0.776021
0.582693
0.945402
0.229759
1.001559
0.745714
0.637104
0.402621
0.438725
0.323754
0.364790
0.294135
0.363238
0.480071
0.471993
0.423633
0.261076
0.349158
0.207576
0.385620
0.311053
0.361882
0.153937
0.125703
0.376653
0.137493
0.107166
0.197595
0.159894
0.165830
0.249026
0.162412
0.202121
0.229865
0.132668
0.464841
0.194819
0.204784
0.174532
0.096988
0.238526
0.316492
0.353433
0.153047
0.370594
0.352376
0.118353
0.139443
0.123760
0.145371
1.725913
0.969750
0.484691
0.334306
0.237178
0.362643
0.401530
0.459415
0.522776
0.446261
0.320750
0.252689
0.308317
0.413329
0.120180
0.292369
0.126225
0.184468
0.235374
0.170664
0.481925
0.484597
0.223009
0.213580
0.160828
0.266640
0.166148
0.410415
0.193324
0.280357
0.246487
0.348294
0.136573
0.383199
0.524973
0.407729
0.823217
0.255037
0.238543
0.195770
0.913607
0.258244
0.246657
0.406785
0.077120
0.078056
0.067457
1.189513
0.705381
0.343390
0.156765
0.144631
0.546433
0.316520
0.327076
0.413017
0.442605
0.283443
0.250545
0.419730
0.258277
0.188281
0.203926
0.105498
0.169687
0.060705
0.243706
0.089328
0.200711
0.278433
0.271245
0.122368
0.114156
0.200209
0.179884
0.152116
0.389005
0.188822
0.195837
0.320198
0.207981
0.244530
0.476103
0.338946
0.349061
0.325165
0.315242
0.249757
0.368179
0.451046
0.227538
0.377449
0.369539
0.254359
0.336063
0.312394
0.262798
0.506173
0.330351
0.324363
0.172726
1.011494
0.472590
0.526236
0.344380
0.195935
0.476093
0.245805
0.265462
0.355340
0.250223
0.208746
0.316188
0.326094
0.444490
0.177245
0.235378
0.474902
0.438006
0.186551
0.124400
0.126527
0.109555
0.224610
0.411116
0.132516
0.074497
0.142964
0.216462
0.193072
0.130012
0.078640
0.061230
0.107650
0.104375
0.239068
0.147612
0.167916
0.516573
0.767932
0.830837
1.207813
0.315496
0.121161
0.165713
2.155683
1.368892
0.937584
0.264825
0.291903
6.455074
0.653903
0.242044
0.560475
0.575395
0.767560
0.690707
0.676056
0.682753
0.557858
0.488790
0.709989
0.579933
0.527403
0.657981
0.411236
0.367989
0.349307
0.519998
0.839581
0.802537
0.156079
0.320854
0.657042
0.827550
0.596318
0.597801
0.881648
0.260134
0.278278
0.513191
0.619724
0.167706
0.324158
0.271703
0.308210
0.282912
1.210624
0.488765
0.390001
0.226689
0.446455
0.343426
0.202316
0.613403
0.645756
0.605071
0.493601
0.821672
0.549926
0.510532
1.089436
0.194686
0.497058
0.860332
0.505926
0.611840
0.793858
1.128282
1.266547
0.506460
0.416458
1.045303
0.265863
0.270203
0.836511
0.437414
0.466885
0.677842
0.515150
0.500041
0.818030
0.422203
0.336254
0.186909
0.227334
1.551491
1.542611
0.259579
0.357172
0.370659
0.290202
0.296666
0.479144
1.041844
0.749742
0.636905
0.367329
0.117155
0.408743
0.243108
0.179779
0.340058
0.758635
0.303476
0.500650
0.427234
0.685384
0.696373
0.429150
0.600145
0.327263
0.569947
0.645957
0.793103
0.912441
0.294384
0.962452
0.736749
4.533814
2.376087
1.183847
0.496685
0.750877
0.511714
0.274804
0.444183
0.274220
0.194527
0.452423
0.333510
0.331599
0.288565
0.488517
0.148319
0.127469
0.169836
0.386629
0.637751
0.530327
1.009022
1.054172
0.486289
0.750508
0.662247
0.301474
0.384731
0.225682
0.415371
0.402846
0.873105
0.502556
0.228181
0.242430
0.657746
0.341262
0.137790
0.630281
0.515565
0.286018
0.754540
0.221069
0.321779
0.434720
4.081524
2.823720
1.499127
0.506208
0.426246
0.856253
1.057369
1.155134
1.121361
1.021010
1.061595
0.780827
0.619459
0.607053
0.351905
0.402056
0.930545
0.179322
0.181219
0.870663
0.741788
0.229630
0.977655
0.459466
0.585261
0.308765
1.010611
0.784321
0.521690
0.180213
0.354167
0.202944
0.191994
0.506513
0.733523
0.071591
0.362320
0.435083
0.810922
0.586490
0.721244
0.702046
4.133972
2.565047
1.590950
0.576412
0.723891
0.806297
1.032643
1.775339
1.334132
1.100213
1.003230
0.703778
0.612908
0.550357
0.326651
0.266761
0.375256
0.187003
0.283765
0.165589
0.255456
0.402941
0.136741
0.148254
0.201905
0.157021
0.059597
0.367090
0.072909
0.054839
0.387761
0.282507
0.154142
0.139690
0.289061
0.126672
0.269458
0.756049
0.424488
0.185568
0.148974
0.146242
0.175332
0.200318
0.237606
0.252160
0.144546
0.144521
0.170848
0.142834
0.093716
0.134150
0.078047
0.088443
0.036405
0.042562
0.321819
0.244607
0.073765
0.126574
0.262300
0.171498
0.139409
0.111849
0.129851
0.138281
0.093953
0.110942
0.269286
0.102892
0.071896
0.098168
0.082422
0.168651
0.072386
0.200518
0.122922
0.087556
0.398185
0.131811
0.299806
0.045572
0.413123
0.136503
0.179575
0.140175
0.134194
0.150153
0.066045
1.668798
1.000460
0.447542
0.115509
0.259690
0.367991
0.480924
0.474692
0.534338
0.300738
0.222794
0.245990
0.257865
0.235570
0.214393
0.146846
0.142339
0.127890
0.085016
0.170149
0.098268
0.116818
0.225574
0.070613
0.069068
0.247127
0.404860
0.566396
0.363274
0.522266
0.267573
0.251967
0.275114
1.041132
0.951379
0.977846
0.370423
0.491365
0.417822
0.405393
0.374026
0.824589
0.650935
0.756760
0.472137
0.443174
0.270124
0.236828
0.319207
0.450674
0.217358
0.157894
0.236072
0.252597
0.543418
0.808079
0.558669
0.707182
0.452556
0.230078
0.448554
0.291981
0.696284
0.294014
0.408151
0.683656
0.340195
0.303047
0.534519
0.412105
0.472300
0.269712
0.356537
0.785891
0.505905
0.482612
0.226644
0.281432
0.475119
0.636495
0.537535
0.456511
0.334244
0.304833
0.362486
0.380392
0.183745
0.609567
0.640566
1.045930
0.585290
0.353789
0.527114
0.361892
0.477562
0.832903
0.396939
0.351997
0.281324
1.011223
0.378390
0.210980
0.367898
0.646327
0.177623
0.880865
0.455512
0.804298
0.423972
0.375723
0.579033
0.501259
0.373853
0.201449
0.968751
0.609450
0.799530
0.314368
0.290341
0.763975
1.235923
0.420555
0.668421
4.411021
2.864323
1.410207
0.990132
0.822957
1.441324
0.856443
1.079637
1.148143
1.045029
1.305234
0.979267
0.898779
0.789129
0.590929
0.416859
0.876633
0.852216
0.253313
0.957918
1.066866
0.134511
0.499760
0.704867
0.316488
0.325243
0.327869
0.219939
0.571238
0.243787
0.500563
0.234658
0.626342
0.298266
0.230695
0.815563
0.323371
0.683250
0.611511
0.536863
0.374383
0.231776
1.366869
0.576552
2.273132
1.838132
0.980363
0.402995
0.571141
0.342554
0.516493
0.764946
0.624242
0.794483
0.718135
0.699240
0.963551
0.475666
0.207050
0.311054
0.663680
0.524683
0.273352
0.360492
0.579497
0.434569
0.303077
0.126092
0.311903
0.340643
0.473331
2.139115
0.274839
0.633926
0.371452
0.496841
0.922938
0.131181
0.252298
0.604585
1.009885
0.665691
1.363516
0.740335
0.294261
0.551885
0.875772
0.627163
0.449480
0.273010
1.787646
0.950751
0.520958
0.496176
1.379611
0.733239
0.894281
0.466254
0.645838
0.540557
0.242771
0.387431
0.344817
0.270709
0.227043
0.157176
0.248449
0.796008
0.889415
0.487430
1.468377
0.737891
0.367750
0.723826
1.050345
0.782099
0.618598
0.516728
0.908930
0.160280
0.938127
0.257479
0.272277
0.932362
0.515398
0.271941
0.536887
1.584743
1.202584
1.438581
0.723880
0.278236
0.521212
0.454080
0.332387
6.470560
4.753080
3.268862
1.542061
0.321628
0.401102
0.848072
1.635780
1.826368
2.000896
1.787676
1.607266
1.436856
1.179381
0.882023
0.683197
0.614672
0.418757
0.367161
0.215068
0.284231
0.360007
0.761007
0.474077
0.604589
1.001151
0.191777
0.655454
0.346620
1.179109
0.417585
0.327910
0.213024
0.230274
1.278420
1.056345
1.160173
1.793515
1.014939
0.608595
0.802541
0.404509
0.602850
0.719521
0.543575
0.550176
0.395756
0.932594
0.591700
0.715896
0.784248
0.417194
0.920848
0.752290
0.374435
0.741249
0.419355
0.213916
0.699778
0.818225
0.559483
0.294871
0.572749
0.236397
0.213889
0.406097
0.592532
0.199001
0.539905
0.302139
0.419864
0.401802
0.433323
0.320267
0.878041
0.517155
0.540086
1.813847
1.038942
0.554176
0.148971
0.306117
0.515961
0.413275
0.520942
0.517072
0.743883
0.522866
0.365826
0.576321
0.335000
0.326796
0.512734
0.814717
1.260527
0.592455
0.239538
0.245598
0.679753
0.559093
0.270038
0.182595
0.303651
0.866007
0.497567
1.305217
0.888379
0.266247
0.070814
0.353319
0.380952
0.257881
0.294585
0.615340
0.490111
0.116919
0.649268
0.554724
0.470905
3.062281
1.894031
1.159847
0.745665
0.463808
0.128819
0.660748
0.413697
0.706207
0.544648
0.764105
0.729815
0.644421
0.680723
0.866352
0.615870
0.664458
0.457108
0.421205
0.284854
0.725110
0.869315
0.627079
0.298889
0.579481
0.155874
0.489805
0.641061
0.301996
0.402488
0.289613
0.844391
0.766867
0.512794
0.140563
0.409517
0.513721
0.589994
0.769399
1.154022
1.300751
0.840650
0.755819
0.505557
0.854642
0.988752
0.877799
0.265932
0.863454
0.285767
0.529948
0.358328
0.422073
1.396356
0.438173
0.308284
0.555650
0.373589
0.494573
0.727067
0.636775
0.620233
0.647586
0.790099
0.505548
0.128830
1.199612
0.372911
0.416926
0.652553
0.416185
0.222614
0.859883
0.440680
0.253962
1.304721
0.238443
0.714817
0.515085
0.282022
0.518683
0.712880
0.385965
0.452979
0.444438
0.336417
0.268374
1.433035
1.053429
0.586318
0.556943
0.266296
1.144801
1.614014
0.249388
0.458871
0.704924
1.019385
0.520049
1.131404
1.270345
1.165246
0.399627
0.495908
0.532689
1.144845
0.606787
0.537292
0.457707
0.420058
0.352301
0.549120
0.692311
1.255885
0.540671
0.584665
0.429115
0.224192
0.845774
0.353951
0.902159
0.915316
0.488183
0.210111
0.659269
0.309039
0.739021
1.047604
0.613109
0.515310
1.104197
0.526746
0.534184
1.062833
0.462559
0.316194
0.264848
0.854664
0.635557
0.780223
0.746452
1.187747
0.502025
0.195624
0.512254
0.310562
0.483989
0.875124
0.453300
1.164431
0.582147
0.911613
1.125055
0.909086
0.189130
0.540340
1.215634
0.417971
0.925178
1.307902
0.243034
1.502046
1.050302
0.594053
1.539445
1.119640
1.025013
0.914327
0.875072
0.604940
0.155282
0.512418
0.778634
0.471710
0.782330
0.861535
0.711805
0.964770
0.841273
0.767999
0.711789
0.417574
0.509201
0.708140
0.575865
0.372395
0.258816
0.892562
0.287784
0.632894
0.471972
0.683611
0.371403
0.551356
0.778379
0.373992
0.776774
0.706992
0.580990
0.635476
0.418395
0.745740
0.467378
0.411832
0.542166
0.511150
2.092595
1.131580
2.105178
1.482021
0.840276
0.632241
0.447774
0.756365
0.604443
0.563395
0.907647
0.979311
1.364247
1.057928
0.692814
0.740382
0.551390
0.483579
0.392218
0.410905
0.455432
0.765684
0.671093
0.604673
1.117274
0.279361
0.345241
0.292994
0.673300
0.184185
0.626443
1.200062
1.006668
0.862078
1.283619
1.044793
0.778701
0.593553
1.477862
0.545394
0.373072
0.849894
0.745381
2.322995
0.852272
0.423216
0.331795
0.559201
0.475249
0.385339
0.381518
0.937393
0.530952
0.274507
0.289546
0.391416
0.800465
0.482229
0.521593
0.748284
0.588597
0.410116
0.415619
0.257359
0.187058
0.336449
0.209188
0.455933
0.550821
0.334415
0.271296
0.318581
1.013488
0.502571
0.397000
0.307196
0.322465
0.326826
0.363001
0.202720
0.313089
0.194727
0.359497
0.373652
0.276846
0.197940
0.607895
0.468691
0.989657
0.926684
0.818693
0.448416
0.339738
0.951942
0.350970
0.388182
1.075959
0.634522
0.632370
0.355219
0.314140
0.416740
0.661955
0.237671
0.238194
0.772302
0.402576
0.428777
0.579133
0.316850
0.209510
0.316729
0.328075
0.152505
0.209034
0.504446
0.622231
0.840733
0.323840
0.245273
1.004264
0.551875
0.261092
0.434051
0.242370
0.790197
0.907902
0.340273
0.403915
0.345662
0.333759
0.227210
0.132726
0.283050
0.331714
0.352174
0.315881
0.348714
0.193799
0.606566
0.403601
0.232564
0.114278
0.190603
0.425220
0.579342
0.148304
0.131822
0.393245
0.323847
0.193138
0.246432
0.508362
0.391246
0.377954
0.357990
0.844356
0.625998
0.328581
0.334171
0.877891
0.403479
0.398610
0.345177
0.272452
0.327052
0.170912
0.630877
0.555555
0.650917
0.715258
0.316683
0.268629
0.255562
0.267187
0.460095
0.409240
0.306237
0.649171
0.638168
0.266679
0.253501
0.904149
0.425972
0.112668
0.446930
0.901200
0.766814
0.410055
1.120427
1.356237
0.511092
0.287184
0.244003
0.443492
0.384328
0.205684
0.351732
0.334862
0.145356
0.127839
0.491226
0.327017
0.233101
1.072448
0.422160
0.591345
0.858496
0.761172
0.367575
0.598003
0.506777
0.574507
0.074141
0.200893
0.383630
0.362027
0.276094
0.310913
0.397397
0.220934
0.495006
0.368166
0.202339
1.120125
0.453699
1.256135
0.840088
0.665944
0.297689
0.276352
0.149925
0.387532
0.233885
0.409197
0.411308
0.319994
0.352982
0.468843
1.076126
1.322549
0.557719
1.058285
0.173232
0.220414
0.520792
0.444847
0.288946
0.241640
0.249537
0.842837
0.282093
0.366347
0.588790
0.558900
0.543915
0.552258
0.615117
0.374921
0.260936
0.170619
0.441505
0.245773
0.303158
0.416186
0.401161
0.344879
0.314244
0.174349
0.127464
0.390361
0.208981
0.159838
0.194194
0.295421
0.231872
0.329110
1.009945
0.461841
0.429426
0.400240
0.506488
0.330195
0.383769
0.471976
0.114690
0.131618
0.146478
0.093366
0.161058
0.313621
0.789207
0.379931
0.309933
0.342478
0.503026
0.191966
0.363859
0.499448
0.492732
0.167075
0.240382
0.315560
0.174200
0.136720
0.227626
0.274791
0.162252
0.160449
0.200761
0.192621
0.231647
0.103148
0.299472
0.113972
0.155624
0.223040
0.156818
0.133805
0.141505
0.298461
0.098497
0.085172
0.164834
0.097776
0.111539
0.074460
0.106114
0.193202
0.160234
0.143508
0.498094
0.354862
0.383092
0.536316
0.539249
0.900939
0.233675
0.662831
0.400954
0.341804
0.465776
0.297980
0.369283
0.272372
0.161792
0.178839
0.108204
0.224602
0.209775
0.203829
0.078851
0.462707
0.220162
0.252567
0.483668
0.420291
0.365094
0.441424
0.265991
0.288087
0.285862
0.213187
0.089657
0.219668
0.114943
0.749059
2.143755
1.302861
0.525090
0.511368
0.821377
0.281882
0.363084
0.360089
0.492583
0.446907
0.309838
0.223710
0.234727
0.808856
0.422978
0.396357
0.419890
0.404099
0.118731
0.175843
0.214752
0.276476
0.251294
0.291700
0.268991
0.176395
0.503205
0.239343
0.261252
0.223427
0.250586
0.236574
0.330446
0.253620
0.331576
1.136739
0.800745
0.511304
0.413001
0.468577
0.426692
0.335500
0.437276
0.629851
0.369981
0.362904
0.230741
0.242579
0.369582
0.655975
0.394777
0.645100
0.269018
0.319746
0.198094
0.371790
0.261219
0.208763
0.396721
0.167505
0.575910
0.223493
0.165958
0.322570
0.660904
0.214241
0.261585
0.285299
0.362364
0.164280
0.325819
0.180960
0.231829
0.275691
0.164203
0.109098
0.182280
0.104955
0.297516
0.119520
0.195579
0.162082
0.113164
0.125678
0.356267
0.339627
0.364445
0.373560
0.299976
0.085806
0.066540
0.163658
0.247969
0.163775
0.277575
0.141909
0.405164
0.122453
0.139637
0.095729
0.069382
0.089175
0.140121
0.147001
0.165435
0.087153
0.500988
0.108645
0.203659
0.411322
0.266341
0.697441
0.283215
0.996615
0.901733
0.458312
0.425694
0.106810
0.096222
0.202705
0.376529
0.250754
0.463468
0.274990
0.246838
0.387139
0.377961
0.277651
0.460995
0.567536
0.219996
0.172077
0.122771
0.089896
0.383894
0.309613
0.417269
0.247204
0.237824
0.142779
0.057015
0.081323
0.104005
0.226303
0.152678
0.155787
0.163226
0.085323
0.069047
0.172126
0.456593
0.296932
0.182265
0.217656
0.125207
0.100225
0.082861
0.509973
0.205323
0.398774
0.397282
0.290263
0.108771
0.878350
0.173610
0.286528
0.256472
0.089971
0.334814
0.260175
0.364742
0.219887
0.181080
0.344805
0.292450
0.070117
0.406840
0.348712
0.329545
0.162484
0.398907
0.207508
1.261773
1.032118
0.676432
0.570905
0.250343
0.451951
0.469810
0.282811
0.351786
0.695116
0.537115
0.410949
0.733141
0.468544
0.370497
0.352048
0.247303
0.236403
0.187862
0.348976
0.444439
0.358851
0.202400
0.218045
0.343595
0.158850
0.585611
0.972321
0.371122
0.278638
0.428639
0.216400
0.276271
0.158307
0.304856
0.260338
0.131855
0.092871
0.167183
0.396594
0.329326
0.148940
0.270847
0.192482
0.153334
0.424247
0.176175
0.232141
0.509471
0.177032
0.740664
0.234012
0.415231
0.613165
0.404974
0.788151
0.882419
0.523610
0.248540
0.287655
0.242244
0.223876
0.159806
0.088767
0.289512
0.857900
0.304828
0.398567
0.097567
0.234549
0.122010
0.060758
0.587461
0.277957
0.187140
0.460031
0.183323
0.511824
0.250993
0.321898
0.382457
0.122928
0.851942
0.466163
0.324899
0.388007
0.240517
0.181767
0.261324
0.148822
0.146373
0.096671
0.144480
0.228228
0.547267
0.221608
0.627363
0.280317
0.634726
0.394120
0.440838
0.163963
0.639168
0.763345
0.158175
0.412715
0.599333
0.726891
0.229479
0.497526
0.140775
0.203051
0.513916
0.348128
0.307510
0.286117
0.284194
0.106701
0.261902
0.138929
0.132867
0.210976
0.482134
0.453692
0.362336
0.167002
0.187801
0.229805
0.287465
0.216791
0.763917
0.428190
0.252433
1.061824
0.214362
0.289747
0.306611
0.538289
0.204495
0.311104
0.390396
0.094441
0.427418
0.224980
0.189759
0.218006
0.060841
0.213936
0.105882
0.291761
0.230313
0.088550
0.115185
0.366777
0.062478
0.082667
0.211302
0.222227
0.127537
0.086096
0.127243
0.171392
0.201795
0.286271
0.239560
0.383293
0.255426
0.163496
0.104345
0.101432
0.062985
0.149866
0.365653
0.151248
0.196419
0.114419
0.125476
0.119259
0.195398


==> images/plots/results/GPS-IMU_c_f_results/Data9_state_cov_constant.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/GPS-IMU_c_f_results/Data9_state_cov_fuzzy.txt <==
******
rows:12 columns:12
0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.84 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 1.01 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 1.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 11.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 21.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 31.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 41.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 51.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 61.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 71.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 81.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 91.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 101.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 111.10 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 121.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 131.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 141.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 151.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 161.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 171.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 181.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 191.10 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.74 0.00 0.00 0.18 0.00 0.00 0.00 0.00 0.00 0.00 
0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.18 0.00 0.00 0.05 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******
******
rows:12 columns:12
1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 1.31 0.00 0.00 0.19 0.00 0.00 0.00 0.00 0.00 0.00 
0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.19 0.00 0.00 0.07 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 0.00 
0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.00 0.16 
******


==> images/plots/results/readme.txt <==
c for constant
f for fuzzy


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


